Achieving Linear Speedup in Non-IID Federated Bilevel Learning

Federated bilevel optimization has received increasing attention in various emerging machine learning and communication applications. Recently, several Hessian-vector-based algorithms have been proposed to solve the federated bilevel optimization problem. However, several important properties in federated learning such as the partial client participation and the linear speedup for convergence (i.e., the convergence rate and complexity are improved linearly with respect to the number of sampled clients) in the presence of non-i.i.d.~datasets, still remain open. In this paper, we fill these gaps by proposing a new federated bilevel algorithm named FedMBO with a novel client sampling scheme in the federated hypergradient estimation. We show that FedMBO achieves a convergence rate of $\mathcal{O}\big(\frac{1}{\sqrt{nK}}+\frac{1}{K}+\frac{\sqrt{n}}{K^{3/2}}\big)$ on non-i.i.d.~datasets, where $n$ is the number of participating clients in each round, and $K$ is the total number of iteration. This is the first theoretical linear speedup result for non-i.i.d.~federated bilevel optimization. Extensive experiments validate our theoretical results and demonstrate the effectiveness of our proposed method.

==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedihgp_ysgdb64_new_2.yaml <==
clients:
- - 41
  - 54
  - 15
  - 97
  - 3
  - 64
  - 75
  - 25
  - 14
  - 55
- - 29
  - 75
  - 30
  - 7
  - 43
  - 51
  - 44
  - 16
  - 84
  - 34
- - 36
  - 91
  - 45
  - 21
  - 68
  - 39
  - 3
  - 8
  - 19
  - 85
- - 36
  - 54
  - 24
  - 25
  - 50
  - 38
  - 97
  - 16
  - 19
  - 31
- - 20
  - 90
  - 55
  - 6
  - 49
  - 37
  - 33
  - 79
  - 18
  - 54
- - 49
  - 65
  - 61
  - 17
  - 97
  - 53
  - 72
  - 3
  - 63
  - 64
- - 51
  - 88
  - 67
  - 93
  - 1
  - 35
  - 2
  - 66
  - 33
  - 46
- - 73
  - 60
  - 70
  - 65
  - 7
  - 87
  - 47
  - 26
  - 21
  - 12
- - 80
  - 68
  - 66
  - 21
  - 75
  - 8
  - 73
  - 84
  - 69
  - 25
- - 48
  - 43
  - 46
  - 31
  - 58
  - 90
  - 95
  - 25
  - 16
  - 57
- - 74
  - 11
  - 8
  - 15
  - 48
  - 86
  - 27
  - 29
  - 99
  - 75
- - 84
  - 61
  - 38
  - 18
  - 25
  - 7
  - 75
  - 94
  - 5
  - 53
- - 16
  - 56
  - 73
  - 43
  - 52
  - 67
  - 11
  - 59
  - 0
  - 84
- - 80
  - 93
  - 91
  - 1
  - 49
  - 87
  - 5
  - 23
  - 70
  - 11
- - 7
  - 78
  - 46
  - 23
  - 54
  - 70
  - 85
  - 16
  - 48
  - 24
- - 37
  - 70
  - 22
  - 79
  - 77
  - 21
  - 72
  - 76
  - 38
  - 56
- - 47
  - 85
  - 18
  - 59
  - 32
  - 86
  - 61
  - 66
  - 12
  - 34
- - 70
  - 30
  - 82
  - 50
  - 18
  - 99
  - 97
  - 34
  - 80
  - 54
- - 98
  - 50
  - 68
  - 48
  - 70
  - 38
  - 97
  - 95
  - 14
  - 91
- - 74
  - 62
  - 73
  - 22
  - 7
  - 47
  - 12
  - 76
  - 78
  - 24
- - 77
  - 31
  - 22
  - 12
  - 62
  - 35
  - 97
  - 79
  - 48
  - 70
- - 93
  - 66
  - 50
  - 21
  - 7
  - 97
  - 16
  - 87
  - 35
  - 33
- - 9
  - 58
  - 48
  - 2
  - 90
  - 37
  - 7
  - 28
  - 99
  - 53
- - 40
  - 3
  - 65
  - 63
  - 38
  - 93
  - 60
  - 67
  - 77
  - 52
- - 77
  - 29
  - 13
  - 50
  - 58
  - 52
  - 9
  - 61
  - 15
  - 96
- - 70
  - 38
  - 11
  - 79
  - 69
  - 30
  - 7
  - 16
  - 97
  - 39
- - 59
  - 6
  - 85
  - 38
  - 65
  - 58
  - 11
  - 98
  - 79
  - 30
- - 52
  - 3
  - 51
  - 37
  - 70
  - 49
  - 56
  - 66
  - 96
  - 9
- - 83
  - 85
  - 16
  - 87
  - 19
  - 66
  - 88
  - 34
  - 26
  - 45
- - 70
  - 42
  - 84
  - 60
  - 91
  - 13
  - 80
  - 35
  - 26
  - 74
- - 85
  - 81
  - 82
  - 33
  - 44
  - 52
  - 46
  - 20
  - 45
  - 89
- - 94
  - 22
  - 19
  - 32
  - 37
  - 63
  - 98
  - 76
  - 46
  - 43
- - 38
  - 57
  - 61
  - 50
  - 37
  - 20
  - 94
  - 47
  - 8
  - 52
- - 39
  - 25
  - 78
  - 98
  - 77
  - 74
  - 83
  - 63
  - 21
  - 95
- - 20
  - 67
  - 65
  - 18
  - 68
  - 44
  - 69
  - 75
  - 6
  - 0
- - 96
  - 30
  - 17
  - 67
  - 88
  - 54
  - 48
  - 14
  - 65
  - 58
- - 35
  - 31
  - 9
  - 56
  - 53
  - 60
  - 28
  - 24
  - 67
  - 15
- - 8
  - 2
  - 87
  - 44
  - 62
  - 83
  - 10
  - 58
  - 99
  - 88
- - 44
  - 58
  - 29
  - 20
  - 15
  - 42
  - 43
  - 63
  - 51
  - 48
- - 27
  - 30
  - 24
  - 80
  - 33
  - 91
  - 1
  - 44
  - 93
  - 51
- - 6
  - 14
  - 58
  - 98
  - 62
  - 42
  - 1
  - 71
  - 43
  - 41
- - 36
  - 86
  - 76
  - 5
  - 97
  - 61
  - 8
  - 15
  - 0
  - 16
- - 22
  - 34
  - 98
  - 90
  - 71
  - 79
  - 51
  - 54
  - 11
  - 58
- - 85
  - 66
  - 80
  - 18
  - 99
  - 47
  - 50
  - 37
  - 29
  - 58
- - 54
  - 37
  - 55
  - 73
  - 97
  - 8
  - 82
  - 43
  - 28
  - 51
- - 2
  - 97
  - 67
  - 85
  - 10
  - 27
  - 23
  - 55
  - 35
  - 53
- - 28
  - 64
  - 35
  - 29
  - 12
  - 70
  - 84
  - 91
  - 34
  - 3
- - 15
  - 19
  - 98
  - 22
  - 9
  - 13
  - 91
  - 24
  - 84
  - 1
- - 56
  - 21
  - 80
  - 3
  - 67
  - 30
  - 97
  - 27
  - 44
  - 92
- - 39
  - 79
  - 0
  - 98
  - 7
  - 80
  - 66
  - 3
  - 61
  - 21
- - 47
  - 77
  - 76
  - 2
  - 21
  - 81
  - 41
  - 61
  - 36
  - 63
- - 25
  - 57
  - 95
  - 83
  - 39
  - 62
  - 65
  - 61
  - 18
  - 8
- - 16
  - 7
  - 37
  - 96
  - 43
  - 63
  - 67
  - 10
  - 32
  - 51
- - 92
  - 74
  - 20
  - 22
  - 28
  - 57
  - 97
  - 49
  - 50
  - 26
- - 45
  - 36
  - 6
  - 72
  - 21
  - 20
  - 75
  - 1
  - 37
  - 17
- - 46
  - 96
  - 35
  - 11
  - 12
  - 62
  - 89
  - 64
  - 33
  - 48
- - 93
  - 97
  - 27
  - 16
  - 18
  - 33
  - 40
  - 26
  - 92
  - 80
- - 20
  - 81
  - 60
  - 33
  - 51
  - 25
  - 24
  - 35
  - 71
  - 75
- - 14
  - 2
  - 86
  - 93
  - 35
  - 19
  - 89
  - 76
  - 68
  - 73
- - 76
  - 68
  - 77
  - 81
  - 48
  - 6
  - 85
  - 62
  - 67
  - 91
- - 54
  - 29
  - 9
  - 44
  - 41
  - 28
  - 60
  - 0
  - 89
  - 82
- - 21
  - 47
  - 30
  - 87
  - 40
  - 54
  - 63
  - 13
  - 29
  - 98
- - 84
  - 42
  - 29
  - 17
  - 97
  - 2
  - 14
  - 22
  - 59
  - 16
- - 24
  - 46
  - 16
  - 50
  - 30
  - 82
  - 59
  - 66
  - 78
  - 3
- - 54
  - 86
  - 80
  - 16
  - 50
  - 5
  - 12
  - 55
  - 18
  - 64
- - 40
  - 69
  - 68
  - 86
  - 46
  - 66
  - 56
  - 7
  - 44
  - 67
- - 36
  - 48
  - 9
  - 35
  - 90
  - 98
  - 96
  - 84
  - 70
  - 4
- - 37
  - 38
  - 67
  - 84
  - 77
  - 28
  - 36
  - 15
  - 53
  - 58
- - 92
  - 48
  - 45
  - 42
  - 22
  - 64
  - 55
  - 28
  - 7
  - 46
- - 53
  - 48
  - 67
  - 10
  - 64
  - 74
  - 14
  - 73
  - 65
  - 17
- - 13
  - 93
  - 7
  - 76
  - 74
  - 78
  - 18
  - 40
  - 82
  - 46
- - 56
  - 99
  - 57
  - 36
  - 33
  - 37
  - 75
  - 19
  - 50
  - 49
- - 42
  - 60
  - 68
  - 27
  - 65
  - 73
  - 95
  - 76
  - 57
  - 29
- - 47
  - 46
  - 57
  - 94
  - 40
  - 39
  - 82
  - 24
  - 7
  - 49
- - 0
  - 45
  - 70
  - 92
  - 73
  - 67
  - 14
  - 47
  - 21
  - 10
- - 88
  - 30
  - 83
  - 62
  - 40
  - 45
  - 22
  - 73
  - 58
  - 7
- - 56
  - 77
  - 25
  - 7
  - 14
  - 12
  - 23
  - 6
  - 10
  - 44
- - 1
  - 83
  - 24
  - 33
  - 7
  - 50
  - 84
  - 2
  - 79
  - 68
- - 74
  - 57
  - 8
  - 58
  - 3
  - 64
  - 60
  - 81
  - 70
  - 45
- - 4
  - 64
  - 22
  - 57
  - 33
  - 76
  - 24
  - 84
  - 14
  - 67
- - 71
  - 34
  - 53
  - 27
  - 91
  - 22
  - 3
  - 35
  - 63
  - 2
- - 86
  - 64
  - 5
  - 31
  - 24
  - 79
  - 90
  - 75
  - 14
  - 61
- - 19
  - 49
  - 86
  - 80
  - 34
  - 46
  - 30
  - 64
  - 37
  - 95
- - 62
  - 54
  - 45
  - 36
  - 52
  - 78
  - 6
  - 91
  - 14
  - 9
- - 99
  - 16
  - 96
  - 42
  - 62
  - 11
  - 10
  - 57
  - 2
  - 14
- - 41
  - 8
  - 81
  - 71
  - 96
  - 69
  - 42
  - 39
  - 82
  - 21
- - 24
  - 86
  - 73
  - 95
  - 72
  - 60
  - 91
  - 50
  - 28
  - 69
- - 56
  - 83
  - 42
  - 8
  - 10
  - 77
  - 3
  - 76
  - 60
  - 71
- - 33
  - 69
  - 72
  - 7
  - 86
  - 76
  - 47
  - 55
  - 88
  - 27
- - 59
  - 95
  - 31
  - 32
  - 1
  - 65
  - 18
  - 4
  - 17
  - 10
- - 65
  - 13
  - 84
  - 96
  - 48
  - 70
  - 45
  - 12
  - 99
  - 86
- - 21
  - 23
  - 20
  - 8
  - 73
  - 12
  - 63
  - 49
  - 84
  - 86
- - 71
  - 20
  - 69
  - 49
  - 43
  - 33
  - 61
  - 88
  - 75
  - 42
- - 36
  - 47
  - 78
  - 74
  - 53
  - 59
  - 37
  - 14
  - 3
  - 39
- - 86
  - 70
  - 0
  - 77
  - 30
  - 61
  - 23
  - 32
  - 34
  - 96
- - 64
  - 89
  - 33
  - 72
  - 3
  - 99
  - 9
  - 62
  - 5
  - 4
- - 86
  - 31
  - 57
  - 3
  - 0
  - 84
  - 46
  - 60
  - 51
  - 40
- - 89
  - 18
  - 81
  - 19
  - 4
  - 41
  - 56
  - 46
  - 50
  - 29
- - 34
  - 95
  - 18
  - 33
  - 36
  - 26
  - 54
  - 38
  - 30
  - 82
- - 73
  - 16
  - 31
  - 72
  - 94
  - 24
  - 34
  - 23
  - 55
  - 85
- - 40
  - 76
  - 70
  - 27
  - 66
  - 95
  - 44
  - 0
  - 15
  - 53
- - 3
  - 66
  - 40
  - 80
  - 30
  - 45
  - 15
  - 70
  - 5
  - 71
- - 8
  - 81
  - 47
  - 82
  - 65
  - 19
  - 52
  - 59
  - 78
  - 3
- - 87
  - 86
  - 83
  - 49
  - 55
  - 35
  - 2
  - 3
  - 44
  - 60
- - 32
  - 85
  - 60
  - 73
  - 1
  - 38
  - 35
  - 63
  - 58
  - 45
- - 50
  - 72
  - 3
  - 73
  - 52
  - 81
  - 0
  - 84
  - 40
  - 71
- - 25
  - 8
  - 60
  - 94
  - 88
  - 27
  - 40
  - 76
  - 68
  - 37
- - 95
  - 18
  - 20
  - 64
  - 25
  - 1
  - 66
  - 68
  - 52
  - 81
- - 20
  - 46
  - 71
  - 7
  - 97
  - 8
  - 50
  - 23
  - 53
  - 25
- - 11
  - 58
  - 66
  - 94
  - 97
  - 33
  - 41
  - 57
  - 86
  - 74
- - 35
  - 56
  - 90
  - 45
  - 91
  - 33
  - 57
  - 39
  - 5
  - 61
- - 93
  - 5
  - 2
  - 60
  - 89
  - 19
  - 21
  - 68
  - 7
  - 4
- - 46
  - 48
  - 29
  - 56
  - 22
  - 8
  - 78
  - 23
  - 34
  - 35
- - 59
  - 4
  - 79
  - 34
  - 32
  - 80
  - 25
  - 67
  - 6
  - 1
- - 90
  - 29
  - 92
  - 80
  - 82
  - 5
  - 57
  - 98
  - 55
  - 46
- - 58
  - 80
  - 72
  - 19
  - 35
  - 17
  - 61
  - 10
  - 9
  - 91
- - 56
  - 86
  - 39
  - 84
  - 0
  - 83
  - 37
  - 55
  - 11
  - 68
- - 87
  - 19
  - 47
  - 45
  - 60
  - 31
  - 53
  - 56
  - 81
  - 49
- - 1
  - 58
  - 67
  - 33
  - 86
  - 49
  - 4
  - 73
  - 34
  - 43
- - 4
  - 93
  - 55
  - 59
  - 12
  - 38
  - 66
  - 8
  - 21
  - 97
- - 75
  - 97
  - 71
  - 5
  - 29
  - 78
  - 23
  - 91
  - 37
  - 84
- - 79
  - 72
  - 95
  - 53
  - 35
  - 92
  - 3
  - 65
  - 61
  - 75
- - 55
  - 33
  - 7
  - 71
  - 78
  - 93
  - 38
  - 14
  - 2
  - 64
- - 56
  - 13
  - 44
  - 29
  - 5
  - 4
  - 27
  - 3
  - 25
  - 94
- - 23
  - 33
  - 45
  - 16
  - 63
  - 78
  - 86
  - 46
  - 19
  - 12
- - 79
  - 27
  - 43
  - 91
  - 85
  - 45
  - 28
  - 66
  - 53
  - 11
- - 82
  - 87
  - 2
  - 36
  - 92
  - 8
  - 26
  - 73
  - 23
  - 81
- - 64
  - 28
  - 7
  - 71
  - 26
  - 52
  - 23
  - 86
  - 63
  - 77
- - 43
  - 44
  - 53
  - 80
  - 82
  - 81
  - 55
  - 64
  - 65
  - 86
- - 55
  - 2
  - 23
  - 83
  - 53
  - 22
  - 41
  - 19
  - 31
  - 90
- - 35
  - 18
  - 86
  - 51
  - 27
  - 92
  - 54
  - 60
  - 81
  - 17
- - 69
  - 58
  - 98
  - 61
  - 93
  - 72
  - 20
  - 6
  - 4
  - 89
- - 65
  - 0
  - 87
  - 58
  - 36
  - 45
  - 12
  - 20
  - 83
  - 24
- - 60
  - 18
  - 25
  - 39
  - 59
  - 86
  - 32
  - 52
  - 78
  - 46
- - 43
  - 52
  - 57
  - 91
  - 73
  - 18
  - 97
  - 61
  - 65
  - 92
- - 33
  - 25
  - 19
  - 20
  - 75
  - 47
  - 40
  - 11
  - 69
  - 54
- - 61
  - 51
  - 12
  - 57
  - 40
  - 79
  - 6
  - 47
  - 88
  - 3
- - 22
  - 19
  - 84
  - 28
  - 3
  - 97
  - 44
  - 34
  - 81
  - 41
- - 81
  - 89
  - 84
  - 55
  - 73
  - 0
  - 95
  - 91
  - 86
  - 34
- - 75
  - 27
  - 44
  - 92
  - 77
  - 10
  - 82
  - 68
  - 26
  - 17
- - 69
  - 80
  - 1
  - 98
  - 31
  - 18
  - 4
  - 41
  - 58
  - 63
- - 24
  - 70
  - 30
  - 87
  - 55
  - 54
  - 80
  - 66
  - 52
  - 46
- - 20
  - 59
  - 24
  - 72
  - 12
  - 64
  - 5
  - 43
  - 31
  - 89
- - 35
  - 60
  - 65
  - 58
  - 96
  - 34
  - 7
  - 52
  - 2
  - 99
- - 99
  - 72
  - 43
  - 91
  - 38
  - 93
  - 45
  - 49
  - 33
  - 74
- - 12
  - 64
  - 40
  - 63
  - 78
  - 32
  - 9
  - 36
  - 5
  - 74
- - 27
  - 14
  - 4
  - 96
  - 36
  - 30
  - 59
  - 87
  - 44
  - 37
- - 81
  - 2
  - 68
  - 59
  - 83
  - 18
  - 40
  - 86
  - 39
  - 99
- - 29
  - 92
  - 16
  - 52
  - 9
  - 42
  - 95
  - 55
  - 96
  - 31
- - 76
  - 91
  - 74
  - 6
  - 37
  - 75
  - 51
  - 39
  - 16
  - 24
- - 91
  - 46
  - 22
  - 54
  - 42
  - 58
  - 87
  - 19
  - 10
  - 7
- - 63
  - 40
  - 69
  - 92
  - 56
  - 21
  - 37
  - 87
  - 7
  - 79
- - 48
  - 27
  - 65
  - 19
  - 23
  - 34
  - 29
  - 75
  - 10
  - 62
- - 1
  - 69
  - 3
  - 98
  - 57
  - 48
  - 38
  - 81
  - 94
  - 32
- - 64
  - 12
  - 31
  - 10
  - 7
  - 16
  - 8
  - 71
  - 79
  - 24
- - 34
  - 75
  - 49
  - 95
  - 69
  - 66
  - 92
  - 12
  - 54
  - 68
- - 25
  - 87
  - 13
  - 71
  - 20
  - 37
  - 23
  - 40
  - 5
  - 54
- - 98
  - 80
  - 95
  - 68
  - 86
  - 84
  - 10
  - 39
  - 41
  - 53
- - 59
  - 72
  - 19
  - 27
  - 51
  - 46
  - 85
  - 89
  - 35
  - 88
- - 80
  - 7
  - 46
  - 32
  - 88
  - 72
  - 6
  - 47
  - 14
  - 35
- - 81
  - 54
  - 80
  - 30
  - 69
  - 34
  - 13
  - 85
  - 44
  - 87
- - 29
  - 64
  - 34
  - 42
  - 48
  - 2
  - 81
  - 50
  - 28
  - 20
- - 94
  - 26
  - 73
  - 36
  - 71
  - 1
  - 57
  - 5
  - 9
  - 17
- - 71
  - 59
  - 99
  - 32
  - 31
  - 2
  - 1
  - 75
  - 33
  - 18
- - 30
  - 35
  - 38
  - 62
  - 77
  - 56
  - 50
  - 71
  - 18
  - 39
- - 0
  - 68
  - 46
  - 30
  - 76
  - 18
  - 91
  - 64
  - 20
  - 21
- - 24
  - 59
  - 88
  - 34
  - 14
  - 16
  - 56
  - 42
  - 62
  - 87
- - 79
  - 36
  - 7
  - 12
  - 21
  - 48
  - 87
  - 26
  - 17
  - 62
- - 4
  - 61
  - 9
  - 99
  - 47
  - 16
  - 20
  - 73
  - 5
  - 18
- - 73
  - 92
  - 6
  - 80
  - 16
  - 91
  - 98
  - 32
  - 4
  - 88
- - 55
  - 10
  - 87
  - 85
  - 42
  - 41
  - 44
  - 63
  - 16
  - 38
- - 48
  - 72
  - 96
  - 1
  - 33
  - 13
  - 95
  - 63
  - 17
  - 84
- - 66
  - 33
  - 2
  - 60
  - 49
  - 39
  - 78
  - 55
  - 98
  - 87
- - 80
  - 83
  - 85
  - 36
  - 55
  - 64
  - 31
  - 17
  - 5
  - 93
- - 85
  - 74
  - 46
  - 37
  - 88
  - 3
  - 49
  - 71
  - 11
  - 36
- - 68
  - 61
  - 19
  - 51
  - 5
  - 30
  - 9
  - 31
  - 38
  - 50
- - 24
  - 47
  - 81
  - 3
  - 53
  - 93
  - 63
  - 51
  - 18
  - 85
- - 20
  - 48
  - 71
  - 84
  - 54
  - 89
  - 92
  - 85
  - 33
  - 47
- - 92
  - 41
  - 80
  - 47
  - 50
  - 27
  - 23
  - 1
  - 30
  - 72
- - 50
  - 34
  - 48
  - 65
  - 95
  - 46
  - 73
  - 29
  - 71
  - 7
- - 73
  - 71
  - 26
  - 35
  - 6
  - 3
  - 7
  - 30
  - 4
  - 78
- - 92
  - 21
  - 68
  - 66
  - 99
  - 14
  - 87
  - 22
  - 51
  - 19
- - 58
  - 11
  - 65
  - 27
  - 55
  - 7
  - 95
  - 75
  - 29
  - 43
- - 43
  - 66
  - 88
  - 32
  - 47
  - 85
  - 23
  - 65
  - 9
  - 7
- - 61
  - 43
  - 8
  - 85
  - 17
  - 20
  - 52
  - 83
  - 5
  - 19
- - 56
  - 40
  - 92
  - 80
  - 74
  - 97
  - 77
  - 60
  - 52
  - 26
- - 98
  - 7
  - 70
  - 18
  - 89
  - 39
  - 32
  - 50
  - 47
  - 1
- - 59
  - 52
  - 16
  - 21
  - 4
  - 80
  - 55
  - 62
  - 12
  - 69
- - 85
  - 76
  - 61
  - 32
  - 22
  - 20
  - 98
  - 86
  - 34
  - 9
- - 39
  - 5
  - 93
  - 10
  - 68
  - 96
  - 66
  - 33
  - 45
  - 37
- - 64
  - 27
  - 58
  - 52
  - 17
  - 4
  - 3
  - 21
  - 46
  - 54
- - 10
  - 59
  - 26
  - 81
  - 84
  - 88
  - 76
  - 94
  - 56
  - 48
- - 60
  - 65
  - 61
  - 14
  - 59
  - 49
  - 37
  - 12
  - 83
  - 53
- - 48
  - 54
  - 86
  - 4
  - 79
  - 52
  - 32
  - 51
  - 16
  - 61
- - 67
  - 16
  - 89
  - 29
  - 78
  - 46
  - 94
  - 28
  - 93
  - 81
- - 55
  - 66
  - 27
  - 80
  - 59
  - 52
  - 19
  - 61
  - 63
  - 73
- - 16
  - 85
  - 17
  - 91
  - 15
  - 92
  - 74
  - 41
  - 99
  - 3
- - 51
  - 92
  - 24
  - 50
  - 61
  - 75
  - 65
  - 94
  - 16
  - 3
- - 79
  - 42
  - 80
  - 99
  - 16
  - 46
  - 12
  - 34
  - 8
  - 31
- - 39
  - 70
  - 14
  - 81
  - 71
  - 15
  - 0
  - 75
  - 42
  - 66
- - 18
  - 63
  - 17
  - 40
  - 20
  - 96
  - 24
  - 45
  - 66
  - 83
- - 15
  - 63
  - 78
  - 3
  - 49
  - 90
  - 75
  - 57
  - 59
  - 66
- - 91
  - 97
  - 70
  - 87
  - 51
  - 30
  - 14
  - 52
  - 42
  - 86
- - 16
  - 25
  - 95
  - 44
  - 4
  - 91
  - 51
  - 62
  - 37
  - 5
- - 23
  - 60
  - 24
  - 0
  - 54
  - 78
  - 9
  - 27
  - 44
  - 46
- - 82
  - 97
  - 95
  - 78
  - 54
  - 98
  - 46
  - 23
  - 62
  - 89
- - 57
  - 6
  - 51
  - 55
  - 2
  - 90
  - 97
  - 62
  - 70
  - 38
- - 72
  - 89
  - 18
  - 10
  - 43
  - 37
  - 87
  - 84
  - 99
  - 44
- - 85
  - 2
  - 42
  - 15
  - 84
  - 17
  - 21
  - 41
  - 66
  - 74
- - 34
  - 27
  - 91
  - 18
  - 65
  - 16
  - 24
  - 63
  - 50
  - 40
- - 38
  - 8
  - 44
  - 0
  - 59
  - 99
  - 3
  - 25
  - 88
  - 43
- - 34
  - 89
  - 23
  - 79
  - 52
  - 3
  - 63
  - 47
  - 18
  - 65
- - 3
  - 17
  - 98
  - 38
  - 56
  - 7
  - 72
  - 92
  - 68
  - 88
- - 40
  - 37
  - 69
  - 56
  - 6
  - 10
  - 78
  - 80
  - 68
  - 26
- - 70
  - 50
  - 75
  - 30
  - 63
  - 29
  - 60
  - 43
  - 51
  - 69
- - 60
  - 73
  - 72
  - 59
  - 63
  - 81
  - 37
  - 12
  - 84
  - 2
- - 51
  - 6
  - 37
  - 42
  - 75
  - 55
  - 78
  - 31
  - 94
  - 48
- - 7
  - 95
  - 89
  - 60
  - 63
  - 47
  - 27
  - 45
  - 96
  - 20
- - 44
  - 90
  - 63
  - 3
  - 24
  - 69
  - 53
  - 65
  - 93
  - 91
- - 68
  - 51
  - 66
  - 62
  - 11
  - 59
  - 8
  - 5
  - 81
  - 78
- - 9
  - 33
  - 60
  - 35
  - 24
  - 34
  - 8
  - 99
  - 94
  - 1
- - 37
  - 15
  - 39
  - 83
  - 23
  - 53
  - 98
  - 41
  - 87
  - 61
- - 0
  - 24
  - 10
  - 87
  - 65
  - 11
  - 64
  - 37
  - 25
  - 30
- - 21
  - 82
  - 70
  - 98
  - 26
  - 73
  - 29
  - 39
  - 96
  - 17
- - 9
  - 42
  - 15
  - 8
  - 1
  - 26
  - 29
  - 35
  - 47
  - 73
- - 58
  - 30
  - 32
  - 42
  - 89
  - 14
  - 62
  - 65
  - 84
  - 36
- - 44
  - 65
  - 74
  - 30
  - 48
  - 78
  - 22
  - 0
  - 73
  - 88
- - 92
  - 0
  - 4
  - 42
  - 50
  - 75
  - 81
  - 54
  - 96
  - 97
- - 29
  - 77
  - 36
  - 74
  - 70
  - 1
  - 31
  - 48
  - 96
  - 66
- - 47
  - 63
  - 39
  - 85
  - 4
  - 52
  - 51
  - 33
  - 35
  - 6
- - 72
  - 1
  - 54
  - 59
  - 7
  - 90
  - 65
  - 42
  - 47
  - 44
- - 93
  - 16
  - 78
  - 60
  - 97
  - 10
  - 95
  - 25
  - 46
  - 51
- - 87
  - 12
  - 17
  - 26
  - 49
  - 36
  - 30
  - 41
  - 1
  - 55
- - 93
  - 70
  - 2
  - 3
  - 0
  - 22
  - 66
  - 74
  - 76
  - 11
- - 41
  - 1
  - 60
  - 29
  - 45
  - 24
  - 42
  - 88
  - 99
  - 0
- - 17
  - 78
  - 67
  - 71
  - 20
  - 32
  - 28
  - 31
  - 59
  - 26
- - 89
  - 17
  - 61
  - 16
  - 14
  - 37
  - 81
  - 9
  - 86
  - 56
- - 18
  - 54
  - 57
  - 59
  - 95
  - 9
  - 77
  - 29
  - 55
  - 75
- - 25
  - 64
  - 95
  - 82
  - 97
  - 3
  - 49
  - 16
  - 69
  - 42
- - 21
  - 26
  - 93
  - 89
  - 59
  - 82
  - 76
  - 83
  - 23
  - 14
- - 52
  - 60
  - 74
  - 19
  - 2
  - 99
  - 50
  - 70
  - 46
  - 49
- - 92
  - 6
  - 69
  - 73
  - 34
  - 51
  - 98
  - 38
  - 17
  - 93
- - 44
  - 48
  - 77
  - 73
  - 15
  - 14
  - 52
  - 26
  - 16
  - 55
- - 5
  - 84
  - 61
  - 45
  - 64
  - 47
  - 55
  - 91
  - 37
  - 38
- - 67
  - 0
  - 15
  - 88
  - 45
  - 37
  - 4
  - 72
  - 31
  - 84
- - 10
  - 26
  - 21
  - 15
  - 68
  - 64
  - 93
  - 60
  - 89
  - 1
- - 37
  - 2
  - 58
  - 77
  - 74
  - 96
  - 87
  - 31
  - 13
  - 15
- - 36
  - 25
  - 55
  - 4
  - 86
  - 87
  - 19
  - 82
  - 80
  - 17
- - 86
  - 2
  - 43
  - 44
  - 30
  - 50
  - 28
  - 85
  - 48
  - 8
- - 96
  - 57
  - 32
  - 83
  - 98
  - 41
  - 94
  - 84
  - 23
  - 24
- - 56
  - 88
  - 17
  - 47
  - 66
  - 96
  - 36
  - 75
  - 86
  - 30
- - 81
  - 15
  - 12
  - 33
  - 88
  - 79
  - 75
  - 62
  - 61
  - 0
- - 91
  - 44
  - 38
  - 54
  - 13
  - 10
  - 73
  - 49
  - 46
  - 16
- - 47
  - 84
  - 14
  - 83
  - 89
  - 42
  - 90
  - 1
  - 13
  - 2
- - 37
  - 0
  - 93
  - 89
  - 68
  - 98
  - 10
  - 83
  - 18
  - 56
- - 26
  - 91
  - 2
  - 31
  - 25
  - 76
  - 77
  - 47
  - 79
  - 36
- - 27
  - 35
  - 21
  - 93
  - 59
  - 11
  - 23
  - 65
  - 5
  - 32
- - 38
  - 64
  - 56
  - 76
  - 50
  - 6
  - 59
  - 75
  - 69
  - 65
- - 72
  - 0
  - 22
  - 75
  - 62
  - 61
  - 63
  - 39
  - 6
  - 60
- - 48
  - 89
  - 69
  - 51
  - 78
  - 38
  - 93
  - 8
  - 4
  - 75
- - 30
  - 96
  - 40
  - 83
  - 3
  - 5
  - 9
  - 57
  - 10
  - 15
- - 46
  - 4
  - 58
  - 35
  - 59
  - 13
  - 22
  - 85
  - 50
  - 38
- - 43
  - 78
  - 38
  - 83
  - 50
  - 41
  - 44
  - 99
  - 58
  - 16
- - 98
  - 4
  - 33
  - 75
  - 50
  - 92
  - 65
  - 40
  - 39
  - 41
- - 70
  - 24
  - 76
  - 78
  - 37
  - 85
  - 20
  - 26
  - 77
  - 58
- - 50
  - 76
  - 39
  - 3
  - 43
  - 55
  - 97
  - 59
  - 11
  - 84
- - 47
  - 89
  - 7
  - 1
  - 76
  - 45
  - 82
  - 87
  - 41
  - 86
- - 75
  - 0
  - 91
  - 96
  - 95
  - 64
  - 83
  - 14
  - 39
  - 74
- - 20
  - 70
  - 55
  - 99
  - 77
  - 12
  - 72
  - 78
  - 64
  - 40
- - 29
  - 25
  - 74
  - 63
  - 37
  - 79
  - 10
  - 81
  - 85
  - 48
- - 12
  - 95
  - 1
  - 80
  - 45
  - 29
  - 54
  - 93
  - 23
  - 55
- - 24
  - 40
  - 73
  - 63
  - 32
  - 67
  - 42
  - 16
  - 76
  - 77
- - 94
  - 27
  - 70
  - 43
  - 53
  - 16
  - 85
  - 7
  - 26
  - 75
- - 22
  - 37
  - 21
  - 93
  - 57
  - 50
  - 69
  - 82
  - 19
  - 44
- - 57
  - 99
  - 60
  - 5
  - 82
  - 75
  - 38
  - 21
  - 30
  - 42
- - 12
  - 67
  - 50
  - 87
  - 75
  - 15
  - 0
  - 99
  - 13
  - 41
- - 77
  - 98
  - 26
  - 45
  - 9
  - 16
  - 14
  - 55
  - 61
  - 34
- - 48
  - 50
  - 2
  - 82
  - 18
  - 46
  - 9
  - 45
  - 5
  - 71
- - 0
  - 52
  - 93
  - 54
  - 96
  - 73
  - 39
  - 57
  - 63
  - 76
- - 13
  - 85
  - 7
  - 12
  - 57
  - 33
  - 96
  - 51
  - 69
  - 67
- - 22
  - 85
  - 71
  - 36
  - 64
  - 77
  - 92
  - 0
  - 90
  - 72
- - 21
  - 79
  - 54
  - 50
  - 37
  - 99
  - 90
  - 14
  - 76
  - 77
- - 4
  - 88
  - 30
  - 71
  - 75
  - 98
  - 35
  - 7
  - 0
  - 60
- - 72
  - 18
  - 14
  - 54
  - 44
  - 51
  - 82
  - 31
  - 90
  - 52
- - 18
  - 80
  - 95
  - 94
  - 52
  - 25
  - 19
  - 90
  - 8
  - 22
- - 49
  - 59
  - 48
  - 1
  - 57
  - 34
  - 29
  - 26
  - 31
  - 40
- - 37
  - 69
  - 35
  - 9
  - 38
  - 99
  - 44
  - 86
  - 66
  - 58
- - 99
  - 7
  - 89
  - 23
  - 64
  - 33
  - 92
  - 57
  - 14
  - 70
- - 17
  - 32
  - 62
  - 36
  - 41
  - 38
  - 93
  - 29
  - 56
  - 75
- - 30
  - 22
  - 63
  - 40
  - 72
  - 17
  - 21
  - 13
  - 1
  - 94
- - 55
  - 82
  - 44
  - 78
  - 28
  - 32
  - 7
  - 51
  - 40
  - 53
- - 5
  - 81
  - 91
  - 17
  - 78
  - 43
  - 95
  - 51
  - 42
  - 1
- - 19
  - 10
  - 32
  - 33
  - 24
  - 26
  - 49
  - 47
  - 75
  - 51
- - 65
  - 62
  - 17
  - 81
  - 47
  - 87
  - 98
  - 80
  - 2
  - 59
- - 23
  - 97
  - 33
  - 86
  - 10
  - 13
  - 72
  - 93
  - 44
  - 35
- - 24
  - 1
  - 96
  - 97
  - 46
  - 34
  - 58
  - 12
  - 92
  - 56
- - 18
  - 0
  - 34
  - 95
  - 55
  - 5
  - 71
  - 91
  - 77
  - 62
- - 52
  - 67
  - 87
  - 53
  - 70
  - 24
  - 66
  - 36
  - 11
  - 27
- - 81
  - 40
  - 58
  - 53
  - 32
  - 59
  - 8
  - 39
  - 71
  - 20
- - 62
  - 99
  - 84
  - 27
  - 93
  - 10
  - 32
  - 16
  - 4
  - 98
- - 52
  - 66
  - 55
  - 51
  - 95
  - 34
  - 94
  - 36
  - 81
  - 96
- - 14
  - 93
  - 15
  - 54
  - 95
  - 35
  - 40
  - 10
  - 42
  - 8
- - 6
  - 52
  - 10
  - 60
  - 19
  - 73
  - 47
  - 26
  - 85
  - 64
- - 91
  - 39
  - 32
  - 29
  - 57
  - 28
  - 77
  - 65
  - 24
  - 27
- - 76
  - 27
  - 75
  - 69
  - 24
  - 37
  - 35
  - 10
  - 98
  - 86
- - 49
  - 66
  - 25
  - 87
  - 68
  - 18
  - 28
  - 13
  - 6
  - 97
- - 88
  - 11
  - 1
  - 68
  - 23
  - 70
  - 97
  - 92
  - 93
  - 20
- - 40
  - 38
  - 60
  - 16
  - 2
  - 15
  - 57
  - 61
  - 34
  - 67
- - 22
  - 45
  - 67
  - 63
  - 87
  - 2
  - 32
  - 35
  - 66
  - 41
- - 67
  - 19
  - 73
  - 76
  - 60
  - 71
  - 74
  - 81
  - 20
  - 13
- - 87
  - 23
  - 51
  - 3
  - 68
  - 67
  - 39
  - 79
  - 27
  - 34
- - 50
  - 84
  - 95
  - 96
  - 7
  - 20
  - 68
  - 56
  - 44
  - 52
- - 16
  - 58
  - 96
  - 6
  - 47
  - 12
  - 11
  - 43
  - 29
  - 14
- - 72
  - 29
  - 91
  - 63
  - 70
  - 71
  - 61
  - 8
  - 90
  - 82
- - 21
  - 46
  - 97
  - 54
  - 65
  - 13
  - 77
  - 98
  - 29
  - 89
- - 37
  - 3
  - 19
  - 93
  - 65
  - 31
  - 59
  - 51
  - 25
  - 98
- - 9
  - 32
  - 49
  - 60
  - 20
  - 66
  - 61
  - 43
  - 70
  - 68
- - 57
  - 10
  - 5
  - 39
  - 27
  - 12
  - 37
  - 47
  - 88
  - 34
- - 42
  - 57
  - 94
  - 40
  - 23
  - 76
  - 21
  - 73
  - 36
  - 44
- - 52
  - 6
  - 39
  - 40
  - 24
  - 87
  - 61
  - 8
  - 43
  - 44
- - 46
  - 22
  - 23
  - 84
  - 43
  - 44
  - 10
  - 67
  - 32
  - 51
- - 71
  - 67
  - 28
  - 73
  - 9
  - 87
  - 72
  - 18
  - 21
  - 45
- - 36
  - 24
  - 9
  - 23
  - 35
  - 57
  - 62
  - 88
  - 6
  - 43
- - 9
  - 82
  - 89
  - 28
  - 90
  - 4
  - 91
  - 58
  - 94
  - 70
- - 96
  - 5
  - 37
  - 21
  - 9
  - 8
  - 27
  - 86
  - 31
  - 11
- - 13
  - 25
  - 35
  - 88
  - 98
  - 43
  - 31
  - 63
  - 44
  - 10
- - 87
  - 86
  - 65
  - 43
  - 53
  - 50
  - 46
  - 90
  - 47
  - 11
- - 98
  - 87
  - 40
  - 57
  - 80
  - 55
  - 41
  - 25
  - 93
  - 75
- - 23
  - 36
  - 77
  - 99
  - 51
  - 60
  - 87
  - 12
  - 75
  - 1
- - 2
  - 47
  - 74
  - 21
  - 14
  - 53
  - 54
  - 64
  - 52
  - 80
- - 11
  - 68
  - 35
  - 88
  - 48
  - 9
  - 50
  - 75
  - 60
  - 17
- - 64
  - 25
  - 77
  - 16
  - 8
  - 69
  - 36
  - 32
  - 27
  - 19
- - 21
  - 65
  - 14
  - 55
  - 95
  - 40
  - 13
  - 25
  - 93
  - 96
- - 95
  - 11
  - 29
  - 21
  - 67
  - 49
  - 73
  - 59
  - 17
  - 78
- - 4
  - 66
  - 88
  - 3
  - 44
  - 48
  - 84
  - 17
  - 83
  - 62
- - 92
  - 3
  - 67
  - 20
  - 6
  - 95
  - 73
  - 96
  - 21
  - 64
- - 39
  - 38
  - 45
  - 85
  - 30
  - 62
  - 99
  - 21
  - 93
  - 29
- - 14
  - 63
  - 6
  - 57
  - 50
  - 27
  - 45
  - 42
  - 62
  - 10
- - 87
  - 38
  - 11
  - 0
  - 60
  - 32
  - 78
  - 10
  - 67
  - 53
- - 81
  - 79
  - 19
  - 9
  - 90
  - 95
  - 32
  - 98
  - 61
  - 76
- - 8
  - 51
  - 43
  - 58
  - 56
  - 78
  - 80
  - 24
  - 26
  - 10
- - 87
  - 65
  - 69
  - 42
  - 89
  - 5
  - 34
  - 66
  - 62
  - 35
- - 89
  - 41
  - 95
  - 44
  - 30
  - 84
  - 35
  - 67
  - 77
  - 54
- - 13
  - 87
  - 88
  - 43
  - 81
  - 48
  - 92
  - 20
  - 0
  - 91
- - 91
  - 88
  - 45
  - 55
  - 23
  - 12
  - 41
  - 33
  - 38
  - 14
- - 90
  - 97
  - 78
  - 9
  - 1
  - 96
  - 20
  - 6
  - 40
  - 31
- - 47
  - 20
  - 36
  - 23
  - 93
  - 83
  - 33
  - 24
  - 97
  - 44
- - 43
  - 46
  - 5
  - 60
  - 67
  - 92
  - 73
  - 37
  - 26
  - 30
- - 54
  - 27
  - 85
  - 47
  - 29
  - 70
  - 69
  - 76
  - 53
  - 93
- - 4
  - 48
  - 90
  - 85
  - 76
  - 42
  - 89
  - 64
  - 97
  - 1
- - 53
  - 30
  - 78
  - 5
  - 1
  - 12
  - 62
  - 67
  - 80
  - 89
- - 0
  - 95
  - 60
  - 25
  - 45
  - 19
  - 24
  - 46
  - 12
  - 39
- - 72
  - 80
  - 78
  - 91
  - 96
  - 55
  - 8
  - 63
  - 28
  - 50
- - 2
  - 33
  - 86
  - 35
  - 53
  - 24
  - 1
  - 84
  - 56
  - 79
- - 43
  - 33
  - 25
  - 59
  - 46
  - 62
  - 34
  - 80
  - 19
  - 76
- - 84
  - 49
  - 72
  - 19
  - 51
  - 3
  - 93
  - 58
  - 28
  - 24
- - 85
  - 79
  - 59
  - 80
  - 14
  - 2
  - 97
  - 67
  - 16
  - 10
- - 53
  - 34
  - 41
  - 25
  - 51
  - 72
  - 29
  - 55
  - 77
  - 45
- - 48
  - 55
  - 42
  - 45
  - 41
  - 7
  - 57
  - 34
  - 30
  - 15
- - 40
  - 57
  - 6
  - 16
  - 35
  - 65
  - 70
  - 85
  - 72
  - 34
- - 66
  - 34
  - 63
  - 54
  - 45
  - 65
  - 14
  - 93
  - 47
  - 55
- - 85
  - 31
  - 3
  - 71
  - 78
  - 98
  - 42
  - 58
  - 53
  - 11
- - 72
  - 51
  - 2
  - 34
  - 81
  - 93
  - 11
  - 15
  - 48
  - 58
- - 89
  - 27
  - 84
  - 88
  - 48
  - 66
  - 12
  - 82
  - 3
  - 15
- - 51
  - 96
  - 20
  - 15
  - 70
  - 66
  - 2
  - 55
  - 62
  - 3
- - 29
  - 87
  - 77
  - 13
  - 83
  - 3
  - 58
  - 89
  - 35
  - 16
- - 33
  - 9
  - 43
  - 40
  - 35
  - 37
  - 98
  - 60
  - 5
  - 10
- - 60
  - 82
  - 10
  - 16
  - 51
  - 26
  - 39
  - 85
  - 97
  - 67
- - 23
  - 71
  - 84
  - 62
  - 33
  - 88
  - 1
  - 16
  - 17
  - 81
- - 13
  - 70
  - 66
  - 40
  - 9
  - 11
  - 63
  - 45
  - 99
  - 42
- - 0
  - 33
  - 59
  - 65
  - 70
  - 57
  - 60
  - 61
  - 54
  - 83
- - 92
  - 38
  - 68
  - 95
  - 10
  - 11
  - 47
  - 67
  - 51
  - 42
- - 62
  - 7
  - 33
  - 11
  - 96
  - 83
  - 18
  - 25
  - 82
  - 14
- - 16
  - 51
  - 78
  - 64
  - 17
  - 0
  - 85
  - 38
  - 40
  - 1
- - 66
  - 93
  - 6
  - 76
  - 71
  - 33
  - 44
  - 18
  - 10
  - 73
- - 62
  - 25
  - 98
  - 75
  - 3
  - 28
  - 95
  - 86
  - 67
  - 90
- - 23
  - 70
  - 74
  - 24
  - 53
  - 51
  - 56
  - 18
  - 49
  - 42
- - 50
  - 23
  - 17
  - 20
  - 40
  - 0
  - 2
  - 1
  - 22
  - 84
- - 21
  - 13
  - 67
  - 47
  - 5
  - 79
  - 1
  - 88
  - 18
  - 17
- - 18
  - 66
  - 57
  - 64
  - 14
  - 36
  - 73
  - 19
  - 22
  - 84
- - 22
  - 12
  - 0
  - 38
  - 61
  - 60
  - 58
  - 9
  - 34
  - 47
- - 94
  - 72
  - 23
  - 36
  - 65
  - 76
  - 10
  - 88
  - 55
  - 71
- - 54
  - 32
  - 30
  - 27
  - 62
  - 24
  - 92
  - 53
  - 38
  - 0
- - 22
  - 13
  - 20
  - 93
  - 66
  - 47
  - 57
  - 6
  - 33
  - 1
- - 74
  - 24
  - 66
  - 50
  - 65
  - 79
  - 5
  - 87
  - 68
  - 28
- - 83
  - 33
  - 92
  - 60
  - 10
  - 89
  - 56
  - 80
  - 17
  - 7
- - 73
  - 58
  - 41
  - 80
  - 13
  - 8
  - 78
  - 64
  - 83
  - 5
- - 65
  - 5
  - 98
  - 95
  - 51
  - 15
  - 40
  - 35
  - 32
  - 91
- - 33
  - 10
  - 89
  - 49
  - 42
  - 73
  - 18
  - 58
  - 94
  - 52
- - 0
  - 26
  - 93
  - 66
  - 59
  - 96
  - 8
  - 54
  - 70
  - 5
- - 98
  - 18
  - 93
  - 49
  - 15
  - 6
  - 5
  - 90
  - 9
  - 69
- - 74
  - 98
  - 37
  - 96
  - 11
  - 80
  - 95
  - 93
  - 64
  - 57
- - 41
  - 35
  - 56
  - 58
  - 65
  - 23
  - 66
  - 26
  - 85
  - 20
- - 3
  - 42
  - 66
  - 73
  - 71
  - 54
  - 85
  - 15
  - 23
  - 51
- - 30
  - 59
  - 45
  - 34
  - 52
  - 0
  - 98
  - 21
  - 36
  - 67
- - 14
  - 98
  - 68
  - 37
  - 11
  - 93
  - 83
  - 52
  - 88
  - 42
- - 28
  - 73
  - 52
  - 63
  - 62
  - 14
  - 93
  - 17
  - 66
  - 87
- - 14
  - 92
  - 73
  - 20
  - 33
  - 81
  - 85
  - 13
  - 7
  - 72
- - 92
  - 39
  - 57
  - 26
  - 89
  - 40
  - 17
  - 60
  - 93
  - 61
- - 3
  - 24
  - 66
  - 67
  - 58
  - 83
  - 87
  - 56
  - 25
  - 98
- - 50
  - 34
  - 80
  - 61
  - 47
  - 18
  - 97
  - 0
  - 87
  - 33
- - 32
  - 79
  - 51
  - 90
  - 16
  - 53
  - 7
  - 59
  - 33
  - 46
- - 1
  - 20
  - 69
  - 91
  - 66
  - 38
  - 30
  - 82
  - 21
  - 3
- - 39
  - 15
  - 2
  - 30
  - 47
  - 11
  - 94
  - 90
  - 17
  - 66
- - 43
  - 40
  - 39
  - 29
  - 35
  - 90
  - 37
  - 85
  - 47
  - 42
- - 89
  - 90
  - 4
  - 98
  - 34
  - 72
  - 40
  - 18
  - 68
  - 2
- - 35
  - 55
  - 9
  - 64
  - 33
  - 43
  - 23
  - 97
  - 37
  - 48
- - 89
  - 20
  - 23
  - 62
  - 82
  - 71
  - 98
  - 70
  - 86
  - 3
- - 96
  - 62
  - 80
  - 4
  - 97
  - 59
  - 72
  - 26
  - 46
  - 71
- - 28
  - 35
  - 57
  - 37
  - 39
  - 44
  - 47
  - 38
  - 51
  - 23
- - 15
  - 41
  - 91
  - 33
  - 87
  - 77
  - 89
  - 79
  - 96
  - 73
- - 99
  - 89
  - 85
  - 2
  - 10
  - 58
  - 37
  - 82
  - 11
  - 4
- - 5
  - 50
  - 39
  - 51
  - 31
  - 20
  - 83
  - 33
  - 64
  - 7
- - 53
  - 38
  - 37
  - 34
  - 58
  - 74
  - 50
  - 95
  - 90
  - 8
- - 84
  - 52
  - 93
  - 13
  - 28
  - 14
  - 76
  - 47
  - 39
  - 5
- - 67
  - 94
  - 16
  - 61
  - 69
  - 17
  - 91
  - 25
  - 96
  - 10
- - 31
  - 11
  - 84
  - 18
  - 3
  - 37
  - 97
  - 96
  - 33
  - 5
- - 77
  - 44
  - 98
  - 86
  - 8
  - 29
  - 5
  - 12
  - 83
  - 48
- - 85
  - 78
  - 17
  - 81
  - 30
  - 89
  - 62
  - 28
  - 56
  - 71
- - 4
  - 99
  - 54
  - 84
  - 15
  - 1
  - 11
  - 32
  - 76
  - 94
- - 18
  - 23
  - 27
  - 89
  - 5
  - 67
  - 66
  - 88
  - 80
  - 13
- - 36
  - 65
  - 31
  - 11
  - 68
  - 57
  - 18
  - 43
  - 25
  - 6
- - 85
  - 93
  - 18
  - 57
  - 13
  - 79
  - 2
  - 3
  - 89
  - 67
- - 31
  - 3
  - 50
  - 51
  - 17
  - 19
  - 23
  - 11
  - 64
  - 91
- - 96
  - 0
  - 31
  - 50
  - 79
  - 42
  - 66
  - 38
  - 71
  - 6
- - 71
  - 47
  - 8
  - 38
  - 12
  - 49
  - 4
  - 66
  - 46
  - 95
- - 25
  - 79
  - 48
  - 98
  - 41
  - 61
  - 94
  - 28
  - 73
  - 81
- - 34
  - 22
  - 21
  - 28
  - 10
  - 44
  - 2
  - 14
  - 1
  - 61
- - 37
  - 99
  - 88
  - 77
  - 33
  - 57
  - 41
  - 35
  - 71
  - 91
- - 5
  - 71
  - 6
  - 21
  - 36
  - 73
  - 19
  - 85
  - 81
  - 32
- - 80
  - 54
  - 1
  - 83
  - 24
  - 41
  - 0
  - 68
  - 64
  - 93
- - 86
  - 23
  - 45
  - 20
  - 74
  - 48
  - 1
  - 49
  - 83
  - 52
- - 48
  - 39
  - 20
  - 59
  - 90
  - 93
  - 17
  - 73
  - 91
  - 86
- - 53
  - 68
  - 2
  - 48
  - 75
  - 73
  - 85
  - 30
  - 91
  - 25
- - 52
  - 32
  - 18
  - 70
  - 7
  - 43
  - 98
  - 22
  - 6
  - 10
- - 3
  - 17
  - 4
  - 85
  - 97
  - 45
  - 19
  - 75
  - 93
  - 96
- - 61
  - 5
  - 82
  - 22
  - 53
  - 54
  - 0
  - 4
  - 42
  - 75
- - 64
  - 37
  - 87
  - 76
  - 91
  - 85
  - 86
  - 8
  - 99
  - 58
- - 84
  - 68
  - 93
  - 51
  - 94
  - 46
  - 98
  - 12
  - 72
  - 34
- - 94
  - 60
  - 18
  - 89
  - 41
  - 54
  - 77
  - 17
  - 50
  - 5
- - 36
  - 71
  - 84
  - 34
  - 86
  - 52
  - 31
  - 76
  - 33
  - 82
- - 26
  - 95
  - 9
  - 75
  - 54
  - 59
  - 23
  - 93
  - 27
  - 20
- - 52
  - 17
  - 24
  - 68
  - 94
  - 62
  - 92
  - 63
  - 74
  - 2
- - 0
  - 7
  - 68
  - 25
  - 23
  - 64
  - 53
  - 28
  - 55
  - 5
- - 85
  - 20
  - 74
  - 91
  - 16
  - 32
  - 79
  - 46
  - 94
  - 12
- - 64
  - 15
  - 28
  - 82
  - 5
  - 74
  - 31
  - 59
  - 12
  - 21
- - 87
  - 56
  - 65
  - 24
  - 30
  - 20
  - 25
  - 16
  - 69
  - 8
- - 69
  - 78
  - 73
  - 44
  - 37
  - 59
  - 41
  - 40
  - 26
  - 21
- - 73
  - 36
  - 94
  - 71
  - 2
  - 58
  - 29
  - 6
  - 96
  - 78
- - 22
  - 46
  - 24
  - 14
  - 39
  - 66
  - 25
  - 97
  - 81
  - 80
- - 41
  - 18
  - 53
  - 73
  - 84
  - 82
  - 9
  - 63
  - 70
  - 14
- - 36
  - 60
  - 45
  - 99
  - 5
  - 96
  - 82
  - 54
  - 63
  - 92
- - 76
  - 2
  - 92
  - 79
  - 66
  - 58
  - 57
  - 88
  - 93
  - 0
- - 24
  - 55
  - 86
  - 0
  - 32
  - 29
  - 94
  - 40
  - 37
  - 3
- - 54
  - 92
  - 1
  - 66
  - 89
  - 73
  - 99
  - 34
  - 14
  - 32
- - 51
  - 35
  - 81
  - 27
  - 74
  - 91
  - 24
  - 63
  - 90
  - 39
- - 45
  - 70
  - 37
  - 15
  - 18
  - 97
  - 68
  - 20
  - 30
  - 28
- - 7
  - 93
  - 96
  - 73
  - 1
  - 46
  - 53
  - 47
  - 32
  - 55
- - 71
  - 28
  - 76
  - 14
  - 79
  - 0
  - 82
  - 70
  - 75
  - 11
- - 98
  - 72
  - 86
  - 54
  - 18
  - 32
  - 79
  - 95
  - 83
  - 34
- - 24
  - 31
  - 54
  - 97
  - 98
  - 99
  - 44
  - 11
  - 90
  - 65
- - 49
  - 39
  - 94
  - 93
  - 61
  - 17
  - 21
  - 14
  - 72
  - 10
- - 17
  - 82
  - 83
  - 34
  - 27
  - 12
  - 26
  - 80
  - 42
  - 5
- - 20
  - 44
  - 91
  - 83
  - 13
  - 88
  - 96
  - 63
  - 80
  - 53
- - 82
  - 16
  - 9
  - 24
  - 71
  - 22
  - 26
  - 86
  - 46
  - 47
- - 2
  - 37
  - 69
  - 91
  - 11
  - 27
  - 49
  - 43
  - 24
  - 25
- - 72
  - 12
  - 10
  - 85
  - 67
  - 5
  - 34
  - 65
  - 44
  - 52
- - 63
  - 53
  - 72
  - 91
  - 9
  - 42
  - 75
  - 70
  - 48
  - 74
- - 84
  - 78
  - 26
  - 74
  - 70
  - 58
  - 56
  - 54
  - 14
  - 91
- - 1
  - 37
  - 50
  - 53
  - 47
  - 63
  - 40
  - 6
  - 84
  - 30
- - 52
  - 36
  - 81
  - 60
  - 89
  - 33
  - 7
  - 82
  - 39
  - 76
- - 46
  - 17
  - 15
  - 55
  - 62
  - 43
  - 19
  - 67
  - 32
  - 66
- - 40
  - 41
  - 10
  - 21
  - 58
  - 63
  - 72
  - 5
  - 8
  - 80
- - 5
  - 38
  - 3
  - 19
  - 88
  - 89
  - 13
  - 93
  - 77
  - 87
- - 42
  - 44
  - 98
  - 30
  - 33
  - 31
  - 3
  - 96
  - 66
  - 92
- - 6
  - 97
  - 30
  - 22
  - 4
  - 85
  - 57
  - 49
  - 92
  - 70
- - 50
  - 54
  - 76
  - 34
  - 36
  - 52
  - 98
  - 83
  - 21
  - 42
- - 68
  - 97
  - 47
  - 85
  - 45
  - 27
  - 3
  - 50
  - 84
  - 5
- - 54
  - 73
  - 58
  - 34
  - 80
  - 78
  - 18
  - 27
  - 43
  - 0
- - 97
  - 44
  - 11
  - 59
  - 18
  - 45
  - 90
  - 91
  - 81
  - 36
- - 34
  - 97
  - 60
  - 46
  - 77
  - 45
  - 98
  - 79
  - 76
  - 33
- - 5
  - 90
  - 55
  - 89
  - 0
  - 20
  - 19
  - 79
  - 39
  - 63
- - 47
  - 62
  - 38
  - 78
  - 90
  - 56
  - 84
  - 87
  - 66
  - 77
- - 26
  - 56
  - 98
  - 73
  - 47
  - 24
  - 22
  - 68
  - 81
  - 16
- - 35
  - 27
  - 75
  - 10
  - 57
  - 89
  - 32
  - 6
  - 88
  - 42
- - 78
  - 69
  - 43
  - 21
  - 71
  - 64
  - 74
  - 70
  - 89
  - 81
- - 45
  - 10
  - 52
  - 76
  - 41
  - 91
  - 89
  - 24
  - 40
  - 61
- - 71
  - 80
  - 19
  - 50
  - 16
  - 74
  - 93
  - 46
  - 52
  - 6
- - 29
  - 7
  - 71
  - 33
  - 8
  - 31
  - 93
  - 50
  - 74
  - 52
- - 34
  - 38
  - 97
  - 58
  - 27
  - 90
  - 7
  - 52
  - 84
  - 11
- - 21
  - 17
  - 27
  - 61
  - 44
  - 49
  - 9
  - 94
  - 23
  - 22
- - 56
  - 1
  - 78
  - 98
  - 3
  - 36
  - 63
  - 59
  - 97
  - 93
- - 45
  - 60
  - 16
  - 29
  - 57
  - 46
  - 88
  - 53
  - 21
  - 8
- - 58
  - 55
  - 99
  - 5
  - 16
  - 49
  - 33
  - 23
  - 10
  - 52
- - 39
  - 73
  - 50
  - 22
  - 4
  - 32
  - 6
  - 68
  - 10
  - 63
- - 54
  - 39
  - 41
  - 25
  - 43
  - 9
  - 86
  - 34
  - 97
  - 52
- - 1
  - 35
  - 62
  - 4
  - 43
  - 2
  - 7
  - 10
  - 16
  - 22
- - 12
  - 3
  - 9
  - 50
  - 71
  - 22
  - 78
  - 93
  - 19
  - 48
- - 40
  - 30
  - 16
  - 41
  - 43
  - 96
  - 33
  - 59
  - 15
  - 23
- - 54
  - 61
  - 81
  - 2
  - 82
  - 1
  - 77
  - 28
  - 5
  - 78
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 18.670000076293945
- 29.760000228881836
- 47.619998931884766
- 46.63999938964844
- 54.59000015258789
- 67.33000183105469
- 68.62999725341797
- 64.94999694824219
- 71.79000091552734
- 73.37000274658203
- 75.83999633789062
- 72.93000030517578
- 75.04000091552734
- 77.7300033569336
- 75.20999908447266
- 76.94000244140625
- 77.94000244140625
- 78.11000061035156
- 80.12999725341797
- 79.69000244140625
- 80.93000030517578
- 78.56999969482422
- 80.79000091552734
- 81.5199966430664
- 80.36000061035156
- 82.44000244140625
- 82.83999633789062
- 82.69999694824219
- 82.94000244140625
- 83.23999786376953
- 82.58000183105469
- 81.2699966430664
- 83.4000015258789
- 83.70999908447266
- 84.33000183105469
- 84.5
- 84.08999633789062
- 84.61000061035156
- 84.19000244140625
- 84.5199966430664
- 85.08000183105469
- 85.12000274658203
- 85.19000244140625
- 85.4800033569336
- 85.37999725341797
- 84.20999908447266
- 83.87000274658203
- 84.2699966430664
- 85.05000305175781
- 85.19999694824219
- 85.41999816894531
- 85.69999694824219
- 86.26000213623047
- 85.76000213623047
- 86.48999786376953
- 86.22000122070312
- 86.41999816894531
- 85.4800033569336
- 86.04000091552734
- 86.31999969482422
- 86.29000091552734
- 86.61000061035156
- 86.44999694824219
- 85.9000015258789
- 86.5999984741211
- 86.83999633789062
- 86.9000015258789
- 86.8499984741211
- 86.79000091552734
- 86.91000366210938
- 87.30999755859375
- 87.05000305175781
- 86.93000030517578
- 86.43000030517578
- 87.20999908447266
- 87.56999969482422
- 86.9000015258789
- 87.5199966430664
- 87.5999984741211
- 87.54000091552734
- 87.25
- 88.02999877929688
- 88.02999877929688
- 87.91999816894531
- 87.63999938964844
- 87.94999694824219
- 87.69999694824219
- 88.0999984741211
- 87.88999938964844
- 87.62000274658203
- 87.91999816894531
- 88.01000213623047
- 88.04000091552734
- 88.12000274658203
- 88.02999877929688
- 88.12000274658203
- 87.73999786376953
- 88.2699966430664
- 88.26000213623047
- 88.23999786376953
- 88.12999725341797
- 88.41999816894531
- 88.22000122070312
- 88.1500015258789
- 88.37999725341797
- 88.41999816894531
- 88.27999877929688
- 88.5199966430664
- 88.4800033569336
- 88.12999725341797
- 88.52999877929688
- 88.52999877929688
- 88.86000061035156
- 87.47000122070312
- 88.80999755859375
- 88.16999816894531
- 88.83999633789062
- 88.75
- 88.70999908447266
- 88.33999633789062
- 88.83000183105469
- 88.81999969482422
- 88.29000091552734
- 88.38999938964844
- 88.62999725341797
- 88.58999633789062
- 88.80999755859375
- 89.02999877929688
- 88.81999969482422
- 89.02999877929688
- 89.19999694824219
- 89.02999877929688
- 89.08999633789062
- 88.75
- 87.91999816894531
- 89.08999633789062
- 88.98999786376953
- 89.25
- 89.41999816894531
- 89.52999877929688
- 89.26000213623047
- 89.38999938964844
- 88.94999694824219
- 89.01000213623047
- 89.43000030517578
- 89.16000366210938
- 89.43000030517578
- 89.4800033569336
- 89.55000305175781
- 89.61000061035156
- 89.58999633789062
- 89.66000366210938
- 88.9800033569336
- 89.54000091552734
- 89.37999725341797
- 89.4800033569336
- 89.44000244140625
- 89.44999694824219
- 89.63999938964844
- 89.5199966430664
- 89.38999938964844
- 89.63999938964844
- 89.54000091552734
- 89.58999633789062
- 89.38999938964844
- 89.79000091552734
- 89.91000366210938
- 89.80999755859375
- 89.41000366210938
- 89.52999877929688
- 89.91000366210938
- 89.58000183105469
- 89.70999908447266
- 89.52999877929688
- 89.80999755859375
- 89.77999877929688
- 89.61000061035156
- 89.79000091552734
- 89.87000274658203
- 89.9000015258789
- 89.79000091552734
- 90.06999969482422
- 89.68000030517578
- 89.86000061035156
- 89.83999633789062
- 89.88999938964844
- 90.05999755859375
- 89.94000244140625
- 90.18000030517578
- 89.41000366210938
- 89.77999877929688
- 90.12999725341797
- 90.01000213623047
- 89.97000122070312
- 90.19000244140625
- 90.06999969482422
- 90.0999984741211
- 90.1500015258789
- 90.0999984741211
- 89.56999969482422
- 90.05000305175781
- 90.19000244140625
- 90.08000183105469
- 90.0199966430664
- 89.87000274658203
- 90.06999969482422
- 90.0199966430664
- 90.13999938964844
- 89.83999633789062
- 90.20999908447266
- 90.16000366210938
- 90.33000183105469
- 90.05999755859375
- 90.31999969482422
- 90.1500015258789
- 90.27999877929688
- 90.25
- 90.3499984741211
- 90.41000366210938
- 90.37999725341797
- 90.30000305175781
- 90.16999816894531
- 90.06999969482422
- 90.25
- 90.05000305175781
- 90.31999969482422
- 90.31999969482422
- 90.41999816894531
- 90.27999877929688
- 90.44999694824219
- 90.41999816894531
- 90.41999816894531
- 90.41000366210938
- 90.02999877929688
- 90.62999725341797
- 90.11000061035156
- 90.52999877929688
- 90.5199966430664
- 90.38999938964844
- 90.33999633789062
- 90.51000213623047
- 90.5199966430664
- 90.23999786376953
- 90.45999908447266
- 90.2300033569336
- 90.48999786376953
- 90.56999969482422
- 90.20999908447266
- 90.5999984741211
- 90.76000213623047
- 90.58999633789062
- 90.29000091552734
- 90.36000061035156
- 90.33999633789062
- 90.44000244140625
- 90.69000244140625
- 90.56999969482422
- 90.37999725341797
- 90.4800033569336
- 90.79000091552734
- 90.0999984741211
- 90.5999984741211
- 90.30999755859375
- 90.66999816894531
- 90.80000305175781
- 90.7300033569336
- 90.83000183105469
- 90.48999786376953
- 90.29000091552734
- 90.54000091552734
- 90.58999633789062
- 90.43000030517578
- 90.70999908447266
- 90.66999816894531
- 90.5199966430664
- 90.87000274658203
- 90.62999725341797
- 90.55000305175781
- 90.62000274658203
- 90.83999633789062
- 90.66999816894531
- 90.66999816894531
- 90.47000122070312
- 90.83999633789062
- 90.88999938964844
- 91.0
- 90.56999969482422
- 90.58999633789062
- 90.87000274658203
- 90.77999877929688
- 90.9000015258789
- 90.98999786376953
- 90.97000122070312
- 90.7300033569336
- 90.87000274658203
- 90.94999694824219
- 90.87000274658203
- 90.94999694824219
- 90.94999694824219
- 90.87000274658203
- 90.91000366210938
- 91.02999877929688
- 90.97000122070312
- 90.75
- 90.80999755859375
- 90.94000244140625
- 90.75
- 90.80000305175781
- 90.94999694824219
- 90.68000030517578
- 91.02999877929688
- 90.76000213623047
- 90.9000015258789
- 90.41000366210938
- 91.01000213623047
- 90.86000061035156
- 90.97000122070312
- 91.23999786376953
- 91.12999725341797
- 90.43000030517578
- 90.98999786376953
- 90.81999969482422
- 90.44999694824219
- 90.41000366210938
- 90.7699966430664
- 91.05000305175781
- 90.79000091552734
- 91.08000183105469
- 90.87000274658203
- 90.77999877929688
- 90.77999877929688
- 90.83999633789062
- 90.94999694824219
- 90.87000274658203
- 91.02999877929688
- 91.08999633789062
- 91.19000244140625
- 91.19999694824219
- 91.12999725341797
- 91.08000183105469
- 91.04000091552734
- 90.79000091552734
- 90.97000122070312
- 91.18000030517578
- 91.19000244140625
- 91.19999694824219
- 90.93000030517578
- 90.87999725341797
- 90.87999725341797
- 90.93000030517578
- 90.9000015258789
- 90.54000091552734
- 91.0
- 91.08000183105469
- 91.12000274658203
- 91.05000305175781
- 90.91000366210938
- 90.94999694824219
- 91.12999725341797
- 91.29000091552734
- 91.19999694824219
- 91.19000244140625
- 91.13999938964844
- 90.91999816894531
- 91.25
- 90.7300033569336
- 91.13999938964844
- 91.16000366210938
- 91.23999786376953
- 90.80000305175781
- 91.29000091552734
- 91.04000091552734
- 91.37000274658203
- 91.20999908447266
- 91.0
- 91.11000061035156
- 91.04000091552734
- 91.06999969482422
- 90.87000274658203
- 91.27999877929688
- 91.02999877929688
- 91.3499984741211
- 91.2699966430664
- 91.12000274658203
- 91.19999694824219
- 91.06999969482422
- 91.4000015258789
- 91.43000030517578
- 91.33999633789062
- 91.3499984741211
- 91.19999694824219
- 91.48999786376953
- 91.41999816894531
- 91.47000122070312
- 91.11000061035156
- 91.27999877929688
- 91.37000274658203
- 91.02999877929688
- 91.02999877929688
- 91.36000061035156
- 91.33000183105469
- 90.8499984741211
- 91.27999877929688
- 90.87999725341797
- 91.25
- 91.36000061035156
- 91.0199966430664
- 91.25
- 91.30000305175781
- 91.48999786376953
- 91.16000366210938
- 91.2300033569336
- 90.55000305175781
- 90.9000015258789
- 91.08000183105469
- 91.22000122070312
- 91.2699966430664
- 91.33999633789062
- 91.52999877929688
- 91.43000030517578
- 91.2699966430664
- 91.36000061035156
- 91.2699966430664
- 91.43000030517578
- 91.58000183105469
- 91.4800033569336
- 91.3499984741211
- 91.11000061035156
- 91.16999816894531
- 91.36000061035156
- 91.48999786376953
- 91.44999694824219
- 91.47000122070312
- 91.3499984741211
- 91.48999786376953
- 91.5
- 91.43000030517578
- 91.22000122070312
- 91.5199966430664
- 91.5199966430664
- 91.31999969482422
- 91.52999877929688
- 91.41999816894531
- 91.52999877929688
- 91.38999938964844
- 91.47000122070312
- 91.27999877929688
- 90.51000213623047
- 91.43000030517578
- 91.44999694824219
- 91.61000061035156
- 91.44999694824219
- 91.36000061035156
- 91.55999755859375
- 91.56999969482422
- 91.5
- 91.56999969482422
- 91.3499984741211
- 91.23999786376953
- 91.58000183105469
- 91.43000030517578
- 91.43000030517578
- 91.48999786376953
- 91.47000122070312
- 90.79000091552734
- 91.45999908447266
- 91.38999938964844
- 91.33000183105469
- 91.55999755859375
- 91.41999816894531
- 91.5199966430664
- 91.05000305175781
- 91.52999877929688
- 91.58999633789062
- 91.43000030517578
- 91.41000366210938
- 91.52999877929688
- 91.5999984741211
- 91.62000274658203
- 91.48999786376953
- 91.36000061035156
- 91.37999725341797
- 91.45999908447266
- 91.45999908447266
- 91.4800033569336
- 91.54000091552734
- 91.62000274658203
- 91.69000244140625
- 91.56999969482422
- 91.29000091552734
- 91.58999633789062
- 91.47000122070312
- 91.37000274658203
- 91.55999755859375
- 91.37999725341797
- 91.05999755859375
- 91.4000015258789
- 91.36000061035156
- 91.54000091552734
- 91.58000183105469
test_loss:
- 2.2429790840148924
- 2.1402384941101076
- 2.0337248121261595
- 1.944207244873047
- 1.8492747745513916
- 1.755646353149414
- 1.6768985387802124
- 1.6141230087280274
- 1.529748426437378
- 1.4579305755615235
- 1.3933256063461303
- 1.3379159223556518
- 1.2821605730056762
- 1.2361444334030152
- 1.1905290063858032
- 1.1437881472587585
- 1.1020819506645203
- 1.0689728503227234
- 1.032066189289093
- 0.9986307225227355
- 0.9714913487434387
- 0.950383796596527
- 0.9181480436325073
- 0.9021048609733582
- 0.888822596359253
- 0.8615643612861633
- 0.8379956082344056
- 0.8186606155395508
- 0.8052465939521789
- 0.7939730125427246
- 0.776972268486023
- 0.7772082820892334
- 0.7525780200958252
- 0.738463550376892
- 0.7261624004840851
- 0.7188163965702057
- 0.7056862676620483
- 0.6944288743019104
- 0.6884143442630768
- 0.677135246515274
- 0.6678935573101044
- 0.6571867863178253
- 0.6493052624225616
- 0.6458761608600616
- 0.6354015525341034
- 0.637488057231903
- 0.636098845243454
- 0.62415142288208
- 0.615222361421585
- 0.6069225360870362
- 0.601439363527298
- 0.5983746287822723
- 0.5917539423942566
- 0.5871472773075104
- 0.5821202939987182
- 0.579330931854248
- 0.5710858687400818
- 0.5740358370780945
- 0.5665604816913605
- 0.5648656795024872
- 0.5593417260169983
- 0.5522608542919158
- 0.5510900445938111
- 0.5501194046497345
- 0.5456053233146667
- 0.5390506806373596
- 0.5366649364948273
- 0.5342002045154571
- 0.5328460077762603
- 0.5279629966259003
- 0.5267222238063812
- 0.5250803492546081
- 0.5247803859233856
- 0.5302852971076966
- 0.51613414311409
- 0.5108861112594605
- 0.514384105348587
- 0.5070413152694702
- 0.5074900181770324
- 0.5081549191474914
- 0.5047123041152954
- 0.5002667020320892
- 0.49756196060180663
- 0.49561572523117065
- 0.4948257746219635
- 0.49173976283073423
- 0.493373082447052
- 0.4868379257678986
- 0.4853695625782013
- 0.48539669437408445
- 0.4834808925151825
- 0.48343190760612487
- 0.48094082789421083
- 0.47747754168510437
- 0.47801483759880065
- 0.47363406882286074
- 0.4758008267402649
- 0.4697473216533661
- 0.47367030425071716
- 0.46701302256584165
- 0.46871555576324464
- 0.4634582915782928
- 0.46584414296150206
- 0.4670353925704956
- 0.46235657076835635
- 0.45891471462249755
- 0.4592852694988251
- 0.4570580280780792
- 0.45718596253395083
- 0.4607139627456665
- 0.4549040465831757
- 0.45506971445083616
- 0.4505950532436371
- 0.46226838574409485
- 0.44993318724632264
- 0.45888367257118223
- 0.44761702508926393
- 0.4473283226490021
- 0.4466125824451447
- 0.4497186673164368
- 0.44425440945625305
- 0.44454157037734987
- 0.445262060880661
- 0.44588424162864687
- 0.4428288239479065
- 0.443306832408905
- 0.4405474475383759
- 0.43737428469657896
- 0.43799493656158445
- 0.43552983956336977
- 0.43663839330673215
- 0.43561712369918826
- 0.43308496651649475
- 0.4369080426692963
- 0.44711374597549436
- 0.43545196037292483
- 0.43530459661483767
- 0.42790330975055696
- 0.42652083010673525
- 0.42514497826099396
- 0.4240307178735733
- 0.42322167291641233
- 0.4268409062862396
- 0.4241070016860962
- 0.42291225242614744
- 0.4246042809486389
- 0.4199652230501175
- 0.41859548993110657
- 0.4168435816526413
- 0.4169305812597275
- 0.4167486039876938
- 0.41508153715133667
- 0.4208093336343765
- 0.4150062521219254
- 0.4156785471200943
- 0.4139322764873505
- 0.4140584869384766
- 0.4143288880109787
- 0.41043189523220064
- 0.410268736076355
- 0.4146953889131546
- 0.4093567292928696
- 0.4107809561252594
- 0.41020112125873565
- 0.41149682540893556
- 0.4058662822008133
- 0.404553422999382
- 0.4040122364997864
- 0.40837803461551664
- 0.4093974485874176
- 0.40185229675769807
- 0.4046653854370117
- 0.40339007160663604
- 0.40657597298622133
- 0.4002958934307098
- 0.4035979754924774
- 0.40320920550823214
- 0.3988231559276581
- 0.3995914262294769
- 0.3968662674188614
- 0.39908142285346987
- 0.3967230011940002
- 0.4006682471036911
- 0.3984906088590622
- 0.39933448922634124
- 0.3962594452857971
- 0.3947250795125961
- 0.3953817909240723
- 0.39374468228816983
- 0.40263484222888946
- 0.39837622351646423
- 0.39089421849250794
- 0.39273086903095245
- 0.393401172208786
- 0.39125272386074067
- 0.3940843339920044
- 0.392370946931839
- 0.3910490458250046
- 0.3937956801176071
- 0.3971156594514847
- 0.3898755534172058
- 0.3887813197851181
- 0.3885944048166275
- 0.38817295372486116
- 0.3920904304742813
- 0.3888429737329483
- 0.3883804788351059
- 0.38602652888298034
- 0.39159771254062653
- 0.38458181545734405
- 0.38929246792793276
- 0.3839453036785126
- 0.3862942293167114
- 0.382539953994751
- 0.38357616283893586
- 0.38236303284168244
- 0.3839614368200302
- 0.3819437643289566
- 0.3811341090679169
- 0.3803534799337387
- 0.3812902899503708
- 0.38325666599273683
- 0.3849303084850311
- 0.3824906216621399
- 0.3828191269874573
- 0.3782807486534119
- 0.37858068523406985
- 0.37947753007411955
- 0.37987176461219785
- 0.3796740275859833
- 0.3774924413919449
- 0.37642747147083283
- 0.3767149239778519
- 0.3820846028804779
- 0.37409157211780547
- 0.38077577829360965
- 0.37419932041168213
- 0.37407111721038816
- 0.3821183366537094
- 0.3770557719945908
- 0.3755043971300125
- 0.37339134244918826
- 0.3790223333120346
- 0.37438875370025637
- 0.37569167647361756
- 0.3727607882499695
- 0.37070109603405
- 0.3752311925172806
- 0.3711990500211716
- 0.3704791293859482
- 0.3707101845502853
- 0.37633007729053497
- 0.3747479457139969
- 0.37284189932346345
- 0.3702982748270035
- 0.367688937163353
- 0.36884396760463717
- 0.37309258096218106
- 0.3712666485309601
- 0.36764666590690614
- 0.37757865827083587
- 0.3705313155174255
- 0.3700092897415161
- 0.3662037091493607
- 0.3661228517770767
- 0.3658046835899353
- 0.36519793322086336
- 0.3694535839319229
- 0.3690288927793503
- 0.36612175810337066
- 0.3669946927785873
- 0.3696779737949371
- 0.3640328730821609
- 0.3657051421880722
- 0.3685758912563324
- 0.3621921888828278
- 0.3642138295888901
- 0.36524806804656984
- 0.3654393035173416
- 0.36253024053573607
- 0.36485914964675903
- 0.3628161329984665
- 0.36646368129253387
- 0.3607749924182892
- 0.36007087461948395
- 0.3608331706762314
- 0.3628026896715164
- 0.3648690984249115
- 0.36225346422195437
- 0.3601583411216736
- 0.36185502181053164
- 0.3589206028699875
- 0.3593449984550476
- 0.36388606746196744
- 0.3612057040929794
- 0.36001352207660675
- 0.35956906802654265
- 0.3585713678359985
- 0.3571544638633728
- 0.36084698522090913
- 0.35794662091732027
- 0.35663517146110535
- 0.3581760586261749
- 0.36045348908901215
- 0.3600551927804947
- 0.3598496077537537
- 0.3603967392921448
- 0.36106112039089205
- 0.3563759587526321
- 0.3577949903249741
- 0.35553394231796265
- 0.3580834044933319
- 0.3555159843206406
- 0.3646161704301834
- 0.35558927867412565
- 0.35660870151519775
- 0.3557194402694702
- 0.35318554527759555
- 0.3540114035606384
- 0.3629225932836533
- 0.3578516716003418
- 0.3583105067253113
- 0.35778005118370054
- 0.3641565480232239
- 0.35560749011039733
- 0.3527537151098251
- 0.35437345008850096
- 0.3532517777919769
- 0.35786681611537935
- 0.35697587928771973
- 0.35350980441570284
- 0.3525529326915741
- 0.3525922026157379
- 0.35489165534973144
- 0.3517643786430359
- 0.35238516914844514
- 0.35149018943309784
- 0.3502636540412903
- 0.35280684523582456
- 0.3535621263027191
- 0.3517257938861847
- 0.357278457403183
- 0.352898871254921
- 0.34866786587238313
- 0.3501761336326599
- 0.3495198268890381
- 0.34952816824913024
- 0.3505147367238998
- 0.351142569231987
- 0.3498510273456574
- 0.3534834676027298
- 0.3559096569061279
- 0.3493056587457657
- 0.34756895389556886
- 0.3488060858011246
- 0.34831815176010134
- 0.3479656822681427
- 0.3520694176673889
- 0.3471742497444153
- 0.346202486371994
- 0.3469782964468002
- 0.3464178933620453
- 0.3479712072372437
- 0.352164795923233
- 0.34786745314598083
- 0.35108087832927704
- 0.3478455588340759
- 0.34739772670269015
- 0.3472384238243103
- 0.35097343327999114
- 0.3453758120298386
- 0.3480099523067474
- 0.3448975977420807
- 0.3441622852802277
- 0.34879802825450895
- 0.3454051344394684
- 0.3480857058763504
- 0.3483151475906372
- 0.34771415181159976
- 0.3426905079603195
- 0.3469356029033661
- 0.3442442268848419
- 0.34279010078907013
- 0.34493109188079835
- 0.34422057271003725
- 0.3471342756271362
- 0.34198646178245545
- 0.34141267039775847
- 0.34215748162269594
- 0.3427405261039734
- 0.3445562626838684
- 0.3405088125705719
- 0.34118905079364775
- 0.34056489634513853
- 0.3470334911823273
- 0.34199847407341005
- 0.3406091017961502
- 0.346499996304512
- 0.34678234798908236
- 0.3402775915622711
- 0.34057276515960694
- 0.34739521403312684
- 0.3417096952676773
- 0.3470383007764816
- 0.34177412688732145
- 0.33902543160915377
- 0.34493392803668976
- 0.3401044557332993
- 0.3420686341285706
- 0.3383663163423538
- 0.34158443319797516
- 0.34056272168159485
- 0.3512909791469574
- 0.34639866168498995
- 0.3447827189922333
- 0.3439726836681366
- 0.33916068105697633
- 0.33849587743282317
- 0.3365286656856537
- 0.34004985055923465
- 0.3425472635269165
- 0.3408618473768234
- 0.34032737190723417
- 0.3368020224094391
- 0.3364405154466629
- 0.3364327345609665
- 0.3380049866199493
- 0.3394593334913254
- 0.3399886703491211
- 0.3358610729932785
- 0.33506219065189363
- 0.335475097823143
- 0.3345459503173828
- 0.33660900814533234
- 0.33426589744091034
- 0.33455606095790863
- 0.33299008848667144
- 0.33974990158081053
- 0.33632353999614717
- 0.33352608160972597
- 0.33919042394161225
- 0.3383057020187378
- 0.33324377908706665
- 0.33459818968772886
- 0.33435912020206454
- 0.33371786437034606
- 0.3369640771627426
- 0.3501255519866943
- 0.33424618299007414
- 0.33444469974040986
- 0.3328247742652893
- 0.33541553666591645
- 0.336275067615509
- 0.3359830070257187
- 0.3329290177822113
- 0.33409467136859894
- 0.3314552926778793
- 0.3370770865917206
- 0.33603999042510985
- 0.3302306178331375
- 0.33206639714241026
- 0.3326916514635086
- 0.3331494805812836
- 0.33582038605213166
- 0.341575780749321
- 0.33405418856143954
- 0.3356260693311691
- 0.3355430760145187
- 0.3302864175081253
- 0.333316183590889
- 0.3305642878293991
- 0.3355808379411697
- 0.3338935714483261
- 0.3320498864889145
- 0.3354742087125778
- 0.33360309302806856
- 0.3318009769201279
- 0.3330787924528122
- 0.3328193870306015
- 0.33251188423633576
- 0.33180099189281465
- 0.334536569404602
- 0.33365475928783417
- 0.3323848833799362
- 0.3313845121383667
- 0.3285043116092682
- 0.3291286659955978
- 0.3279632723093033
- 0.33243300681114196
- 0.3339913754224777
- 0.32957893254756926
- 0.33300482940673826
- 0.333857005238533
- 0.32986625196933744
- 0.33421995851993563
- 0.3351678977251053
- 0.3300152498960495
- 0.33065177149772645
- 0.33172276728153227
- 0.32844915294647214
train_acc:
- 19.11833381652832
- 30.711666107177734
- 47.99333190917969
- 46.813331604003906
- 54.378334045410156
- 67.36499786376953
- 68.41166687011719
- 65.03333282470703
- 71.81999969482422
- 72.61000061035156
- 75.22333526611328
- 72.54000091552734
- 74.69166564941406
- 77.25666809082031
- 75.11333465576172
- 76.46499633789062
- 77.45999908447266
- 77.57499694824219
- 79.6883316040039
- 79.49833679199219
- 80.64833068847656
- 78.07499694824219
- 80.336669921875
- 80.42500305175781
- 79.72666931152344
- 81.44499969482422
- 82.11000061035156
- 82.21499633789062
- 82.3133316040039
- 82.67833709716797
- 82.30166625976562
- 80.51000213623047
- 82.7066650390625
- 83.2249984741211
- 83.8116683959961
- 83.82333374023438
- 83.33333587646484
- 83.94833374023438
- 83.40833282470703
- 83.97000122070312
- 84.45166778564453
- 84.59166717529297
- 84.66999816894531
- 84.82666778564453
- 84.86166381835938
- 83.91000366210938
- 83.82499694824219
- 84.09500122070312
- 84.74833679199219
- 84.87999725341797
- 84.97000122070312
- 85.2300033569336
- 85.55833435058594
- 85.49333190917969
- 85.74333190917969
- 85.64833068847656
- 85.91500091552734
- 85.43499755859375
- 85.66500091552734
- 85.76166534423828
- 85.97166442871094
- 86.07833099365234
- 85.56666564941406
- 85.49666595458984
- 86.07833099365234
- 86.30833435058594
- 86.16999816894531
- 86.46833038330078
- 86.34500122070312
- 86.5633316040039
- 86.7066650390625
- 86.66666412353516
- 86.47000122070312
- 86.19666290283203
- 86.84666442871094
- 87.15499877929688
- 86.28166961669922
- 87.11499786376953
- 87.24666595458984
- 87.05166625976562
- 86.79166412353516
- 87.27833557128906
- 87.30833435058594
- 87.31666564941406
- 87.163330078125
- 87.32333374023438
- 87.12833404541016
- 87.3933334350586
- 87.42500305175781
- 87.17500305175781
- 87.47333526611328
- 87.45500183105469
- 87.5199966430664
- 87.62166595458984
- 87.51166534423828
- 87.75333404541016
- 86.99166870117188
- 87.52333068847656
- 87.33999633789062
- 87.41999816894531
- 87.24833679199219
- 87.65499877929688
- 87.34166717529297
- 87.17833709716797
- 87.56999969482422
- 87.79000091552734
- 87.9383316040039
- 87.87000274658203
- 87.94833374023438
- 87.29499816894531
- 88.0433349609375
- 87.87666320800781
- 88.2300033569336
- 87.32833099365234
- 88.26166534423828
- 87.47666931152344
- 88.25499725341797
- 88.36000061035156
- 88.12000274658203
- 87.97833251953125
- 88.0816650390625
- 88.23500061035156
- 87.80000305175781
- 88.08499908447266
- 88.211669921875
- 88.19000244140625
- 88.23332977294922
- 88.45833587646484
- 88.3499984741211
- 88.43499755859375
- 88.49833679199219
- 88.25
- 88.6500015258789
- 88.44499969482422
- 87.69166564941406
- 88.66999816894531
- 88.60333251953125
- 88.89167022705078
- 88.67666625976562
- 88.95166778564453
- 88.84166717529297
- 88.87666320800781
- 88.33333587646484
- 88.42333221435547
- 88.70999908447266
- 88.46833038330078
- 88.8566665649414
- 88.95166778564453
- 89.00833129882812
- 89.04000091552734
- 88.95999908447266
- 88.97833251953125
- 88.3116683959961
- 88.836669921875
- 88.78666687011719
- 88.88999938964844
- 88.84833526611328
- 88.82333374023438
- 89.04833221435547
- 89.03500366210938
- 88.83333587646484
- 89.0433349609375
- 89.15499877929688
- 89.125
- 88.98332977294922
- 89.24166870117188
- 89.30833435058594
- 89.24833679199219
- 89.05166625976562
- 89.07833099365234
- 89.18000030517578
- 88.99333190917969
- 89.01667022705078
- 88.83833312988281
- 89.26499938964844
- 89.11333465576172
- 89.14167022705078
- 89.288330078125
- 89.08499908447266
- 89.29166412353516
- 89.0999984741211
- 89.36000061035156
- 89.29166412353516
- 89.19999694824219
- 89.1683349609375
- 89.36000061035156
- 89.47666931152344
- 89.375
- 89.55166625976562
- 88.9366683959961
- 89.29666900634766
- 89.5999984741211
- 89.40499877929688
- 89.49166870117188
- 89.64666748046875
- 89.58833312988281
- 89.54666900634766
- 89.49666595458984
- 89.4316635131836
- 89.14167022705078
- 89.54166412353516
- 89.54833221435547
- 89.46499633789062
- 89.64833068847656
- 89.33833312988281
- 89.59833526611328
- 89.44166564941406
- 89.5816650390625
- 89.44000244140625
- 89.55500030517578
- 89.54000091552734
- 89.80833435058594
- 89.70999908447266
- 89.81999969482422
- 89.71333312988281
- 89.74333190917969
- 89.63166809082031
- 89.74666595458984
- 89.7249984741211
- 89.83999633789062
- 89.62833404541016
- 89.54166412353516
- 89.36833190917969
- 89.70166778564453
- 89.44999694824219
- 89.81500244140625
- 89.95500183105469
- 89.9800033569336
- 89.79666900634766
- 89.73833465576172
- 89.8933334350586
- 89.81500244140625
- 89.9000015258789
- 89.75833129882812
- 90.0
- 89.86000061035156
- 90.08333587646484
- 90.04000091552734
- 89.61833190917969
- 89.81999969482422
- 89.82499694824219
- 90.12833404541016
- 89.75
- 90.05500030517578
- 89.98500061035156
- 90.02166748046875
- 89.96333312988281
- 89.913330078125
- 90.08999633789062
- 90.20833587646484
- 90.15666961669922
- 89.89666748046875
- 89.8499984741211
- 89.72833251953125
- 90.03500366210938
- 90.0633316040039
- 90.00833129882812
- 89.80999755859375
- 90.02999877929688
- 90.31666564941406
- 89.73500061035156
- 89.9800033569336
- 89.84166717529297
- 90.11000061035156
- 90.29499816894531
- 90.20166778564453
- 90.2933349609375
- 90.10832977294922
- 89.80999755859375
- 89.98999786376953
- 90.04000091552734
- 90.03333282470703
- 90.09333038330078
- 90.18000030517578
- 90.0
- 90.288330078125
- 90.15166473388672
- 90.03500366210938
- 90.22333526611328
- 90.30500030517578
- 90.06999969482422
- 90.163330078125
- 90.08499908447266
- 90.26000213623047
- 90.42333221435547
- 90.43333435058594
- 90.17833709716797
- 90.19166564941406
- 90.33999633789062
- 90.31999969482422
- 90.25166320800781
- 90.41500091552734
- 90.42500305175781
- 90.19833374023438
- 90.38333129882812
- 90.36333465576172
- 90.3133316040039
- 90.46666717529297
- 90.38500213623047
- 90.20833587646484
- 90.19833374023438
- 90.39833068847656
- 90.34500122070312
- 90.2249984741211
- 90.25333404541016
- 90.31666564941406
- 90.33999633789062
- 90.24333190917969
- 90.3933334350586
- 90.24666595458984
- 90.41999816894531
- 90.26166534423828
- 90.39833068847656
- 89.92500305175781
- 90.45500183105469
- 90.3550033569336
- 90.28333282470703
- 90.61166381835938
- 90.55833435058594
- 90.03666687011719
- 90.37333679199219
- 90.36499786376953
- 89.97833251953125
- 89.88833618164062
- 90.24166870117188
- 90.46333312988281
- 90.35333251953125
- 90.52333068847656
- 90.42333221435547
- 90.42166900634766
- 90.28666687011719
- 90.35166931152344
- 90.52833557128906
- 90.52999877929688
- 90.61499786376953
- 90.59833526611328
- 90.60333251953125
- 90.59833526611328
- 90.586669921875
- 90.6449966430664
- 90.4749984741211
- 90.17833709716797
- 90.56999969482422
- 90.6933364868164
- 90.5616683959961
- 90.6683349609375
- 90.4383316040039
- 90.29666900634766
- 90.34333038330078
- 90.43499755859375
- 90.38500213623047
- 90.25833129882812
- 90.48332977294922
- 90.60333251953125
- 90.66000366210938
- 90.63333129882812
- 90.38166809082031
- 90.5
- 90.69499969482422
- 90.75
- 90.6433334350586
- 90.6816635131836
- 90.60166931152344
- 90.42333221435547
- 90.62000274658203
- 90.19833374023438
- 90.53333282470703
- 90.62833404541016
- 90.72833251953125
- 90.43333435058594
- 90.70833587646484
- 90.72000122070312
- 90.76000213623047
- 90.75666809082031
- 90.44833374023438
- 90.61333465576172
- 90.5616683959961
- 90.65666961669922
- 90.29000091552734
- 90.82833099365234
- 90.34333038330078
- 90.64666748046875
- 90.60166931152344
- 90.49833679199219
- 90.81999969482422
- 90.5566635131836
- 90.86666870117188
- 90.83499908447266
- 90.77999877929688
- 90.90333557128906
- 90.87833404541016
- 90.9000015258789
- 90.84333038330078
- 90.94166564941406
- 90.81500244140625
- 90.84333038330078
- 90.69666290283203
- 90.54499816894531
- 90.64833068847656
- 90.86666870117188
- 90.80999755859375
- 90.2300033569336
- 90.67166900634766
- 90.625
- 90.92666625976562
- 90.8949966430664
- 90.50499725341797
- 90.67833709716797
- 90.84833526611328
- 91.038330078125
- 90.63500213623047
- 90.8566665649414
- 90.28333282470703
- 90.58000183105469
- 90.73833465576172
- 90.77166748046875
- 90.66166687011719
- 90.76499938964844
- 91.0
- 90.94833374023438
- 90.88166809082031
- 90.80166625976562
- 90.80833435058594
- 90.9800033569336
- 90.95999908447266
- 90.91666412353516
- 90.85333251953125
- 90.62666320800781
- 90.64666748046875
- 90.80833435058594
- 90.9433364868164
- 90.92666625976562
- 91.0
- 90.83000183105469
- 90.97833251953125
- 90.9316635131836
- 90.94166564941406
- 90.8316650390625
- 90.96499633789062
- 90.9816665649414
- 90.75499725341797
- 91.02833557128906
- 90.9800033569336
- 91.01499938964844
- 90.97833251953125
- 90.94166564941406
- 90.87000274658203
- 90.21666717529297
- 90.91166687011719
- 90.90666961669922
- 91.16500091552734
- 90.92500305175781
- 91.09500122070312
- 90.98500061035156
- 90.9800033569336
- 90.88500213623047
- 91.05000305175781
- 90.81666564941406
- 90.84833526611328
- 91.11000061035156
- 90.93499755859375
- 91.02166748046875
- 91.01499938964844
- 90.8499984741211
- 90.65833282470703
- 90.95166778564453
- 90.93499755859375
- 90.77666473388672
- 91.09166717529297
- 90.87333679199219
- 91.04000091552734
- 90.57833099365234
- 90.95333099365234
- 91.00833129882812
- 90.96833038330078
- 90.76166534423828
- 91.1816635131836
- 91.10832977294922
- 91.15333557128906
- 91.1433334350586
- 90.8316650390625
- 90.83999633789062
- 90.95333099365234
- 91.04499816894531
- 91.11166381835938
- 91.00833129882812
- 91.21499633789062
- 91.17666625976562
- 91.08999633789062
- 91.0633316040039
- 91.12000274658203
- 90.96499633789062
- 90.84666442871094
- 90.99500274658203
- 90.7316665649414
- 90.48999786376953
- 90.86166381835938
- 90.93000030517578
- 90.94499969482422
- 90.98500061035156
train_loss:
- 2.2379871086120606
- 2.1365715441385906
- 2.031408380126953
- 1.9444870676676431
- 1.8519870340983073
- 1.7608385932922364
- 1.6838140225728353
- 1.6222943667093912
- 1.540006635538737
- 1.4713312372843423
- 1.407355879465739
- 1.3530911201477052
- 1.2987262191772462
- 1.2539370019276936
- 1.2085718611399332
- 1.1617073883056641
- 1.1219446150461834
- 1.0891172157287599
- 1.0520737733205159
- 1.0195998952229817
- 0.9938052174886067
- 0.9705898005167644
- 0.9396745869954427
- 0.9259884700775146
- 0.9118380896250406
- 0.8838712952931722
- 0.8599481437683105
- 0.8408722830454508
- 0.8289220742543538
- 0.8168656432469686
- 0.7976302245457967
- 0.7984037364323934
- 0.7743748806635539
- 0.7597040488560994
- 0.7484254395802816
- 0.7421253405253092
- 0.7281381494522094
- 0.7162836293538412
- 0.7101249039332072
- 0.697751830291748
- 0.6903431629816691
- 0.6791340823491414
- 0.6714962778727214
- 0.6693079598108927
- 0.6571220175425212
- 0.6573062898635864
- 0.6549622645060221
- 0.6438937164306641
- 0.6386104554494222
- 0.6288489177703858
- 0.6224964586893718
- 0.6181364642461141
- 0.613041196123759
- 0.6078761397043864
- 0.6028642964680989
- 0.5999585503896078
- 0.5912172551472982
- 0.5918391107559204
- 0.5870316738764445
- 0.5861401041666666
- 0.5805892238616943
- 0.5737109193166097
- 0.5726989614486694
- 0.5704514799118042
- 0.5656678323109945
- 0.5599317032496135
- 0.5580941626866659
- 0.5537252521832784
- 0.5519744500796
- 0.5472347657203674
- 0.5460290778795878
- 0.5446007100423177
- 0.5447444341659546
- 0.550212725575765
- 0.5361267727533976
- 0.531990975189209
- 0.5340896376927694
- 0.5279868920008342
- 0.528120189444224
- 0.527851611105601
- 0.5242208986282348
- 0.5213987607002258
- 0.5194875473340352
- 0.5166001263300578
- 0.5147868462880453
- 0.5113073605219524
- 0.5124597570737203
- 0.5076123698234558
- 0.5058430144309998
- 0.50449702723821
- 0.5020061672846476
- 0.5031086906750997
- 0.5006061448097229
- 0.4981423192660014
- 0.49911865955988566
- 0.4936489026387533
- 0.4953755237897237
- 0.49057725467681884
- 0.4935542716026306
- 0.4871994309425354
- 0.48942729132970175
- 0.4831611413637797
- 0.48707533226013183
- 0.4886165888150533
- 0.4836423394203186
- 0.4791222088813782
- 0.47823948605855304
- 0.47706850344340007
- 0.47717619743347167
- 0.4807356385231018
- 0.4743525415420532
- 0.4747809403101603
- 0.470105907313029
- 0.4794429379781087
- 0.4692850844065348
- 0.4772568200747172
- 0.4669029722213745
- 0.4667398883183797
- 0.46638676551183067
- 0.46845069443384807
- 0.4641571614901225
- 0.4641421485582988
- 0.4646300303141276
- 0.4639867970466614
- 0.46142982530593873
- 0.46203977581659955
- 0.45934088821411134
- 0.45783560517628985
- 0.457506742699941
- 0.4553995774904887
- 0.4564935947418213
- 0.4537886898358663
- 0.45075615847905476
- 0.4544669190088908
- 0.46420921398798626
- 0.45434363187154136
- 0.45350415245691933
- 0.44701869583129883
- 0.4458213268280029
- 0.44478318519592286
- 0.44169690504074094
- 0.44211506436665854
- 0.4462815193494161
- 0.44439102319081625
- 0.44083821964263914
- 0.441956676197052
- 0.437466356976827
- 0.43629940462112426
- 0.43583479550679527
- 0.4349803998947144
- 0.4343245104789734
- 0.4332646975517273
- 0.4392458107630412
- 0.4333107766787211
- 0.4347939063072205
- 0.43196887448628746
- 0.4319502279281616
- 0.43231501563390096
- 0.42795538301467895
- 0.42855529902776085
- 0.431838559850057
- 0.42804531647364297
- 0.4295312894185384
- 0.42841122674942017
- 0.4295756602605184
- 0.4251986614227295
- 0.42323534393310547
- 0.4232944004058838
- 0.42688311551411945
- 0.4289760267893473
- 0.4217895189921061
- 0.42406472822825114
- 0.4223658488591512
- 0.42613221734364826
- 0.42015531539916995
- 0.4236389155069987
- 0.42231541913350423
- 0.41842041902542115
- 0.41808110936482745
- 0.4163918201446533
- 0.4179337590853373
- 0.4166589755694071
- 0.4184638257026672
- 0.41663110710779827
- 0.41809730532964073
- 0.41492821696599325
- 0.4128491048494975
- 0.4131787371953328
- 0.4119330697377523
- 0.41998917929331464
- 0.4176728590329488
- 0.41004024051030474
- 0.4108876638094584
- 0.41080289297103884
- 0.4093070048014323
- 0.412774738852183
- 0.41096033322016395
- 0.4099259127616882
- 0.4109705161412557
- 0.4134741676648458
- 0.4081631024360657
- 0.4072220333099365
- 0.4067346551895142
- 0.40601676721572877
- 0.40896205987930295
- 0.406188446299235
- 0.40706336990992226
- 0.4036797993659973
- 0.40853260288238524
- 0.4033225996017456
- 0.4080077693939209
- 0.40282272335688274
- 0.4049133280754089
- 0.40011631320317587
- 0.40082195631663003
- 0.40060545225143435
- 0.40195322405497236
- 0.3999402907689412
- 0.3993774122238159
- 0.3986148851712545
- 0.3990030884742737
- 0.40141509841283163
- 0.40374758243560793
- 0.4009790212949117
- 0.40055778357187904
- 0.3962338771820068
- 0.3967908011118571
- 0.3974406987508138
- 0.3970229124069214
- 0.3980789589246114
- 0.3958648034095764
- 0.3951520364443461
- 0.39389173069000244
- 0.39983288008371987
- 0.3924885675112406
- 0.3981221104303996
- 0.3924000683148702
- 0.3920054949124654
- 0.4003205641110738
- 0.3952448327700297
- 0.3932240784327189
- 0.3909912250518799
- 0.39762600240707396
- 0.39143736890157066
- 0.39285632311503094
- 0.3898133381207784
- 0.38839425458908083
- 0.3911360402107239
- 0.388161585521698
- 0.38686349738438924
- 0.38798335056304933
- 0.39238685824076336
- 0.39008872969945274
- 0.38966409284273784
- 0.386942751344045
- 0.3851286697069804
- 0.3853294420560201
- 0.3883007936477661
- 0.3866966730753581
- 0.38422807127634684
- 0.39384832576115925
- 0.3873023165067037
- 0.3882060984611511
- 0.38383443622589114
- 0.38409382174809775
- 0.3829425419489543
- 0.38160970662434895
- 0.38506753441492714
- 0.386383700243632
- 0.38330216159820557
- 0.3833397268295288
- 0.38592901242574057
- 0.38221793168385826
- 0.3829619136810303
- 0.3846897740999858
- 0.3792613084157308
- 0.3807446481068929
- 0.3830235036214193
- 0.38193727181752524
- 0.3794390432039897
- 0.38269406525293986
- 0.38057800505956013
- 0.3824698424657186
- 0.37739308015505474
- 0.377375604279836
- 0.3772028255780538
- 0.37930031655629476
- 0.38055263493855795
- 0.37781626488367714
- 0.37669189558029176
- 0.37799017758369446
- 0.3755697533766429
- 0.3763579743385315
- 0.3799995435078939
- 0.3777961600621541
- 0.37645667355855306
- 0.37615578293800356
- 0.3747435360908508
- 0.3740537729581197
- 0.37690532800356547
- 0.37474039454460145
- 0.3732627933502197
- 0.37415602916081747
- 0.37608953126271566
- 0.37546824967066444
- 0.37453024468421936
- 0.3747785155773163
- 0.37589258302052814
- 0.3731759230613709
- 0.37404678807258607
- 0.371980197985967
- 0.3737276779492696
- 0.3723864381790161
- 0.3794733658949534
- 0.3718632952531179
- 0.3731488482475281
- 0.37277589467366534
- 0.3696484075069427
- 0.3696867232004801
- 0.37692617031733194
- 0.37269211351076764
- 0.37389910939534504
- 0.37448739361763
- 0.3812496528625488
- 0.37153515418370564
- 0.3690692628224691
- 0.3706360076268514
- 0.3689224969546
- 0.3731469432512919
- 0.37400326499938963
- 0.37198725304603575
- 0.3706979398727417
- 0.3700176726023356
- 0.37073744497299194
- 0.3681374233563741
- 0.36827180976867674
- 0.36703710810343426
- 0.3664879444917043
- 0.36870715829531353
- 0.36978571621576944
- 0.3678936453183492
- 0.37246895990371703
- 0.3680786736647288
- 0.36474308568636576
- 0.3651530407587687
- 0.36543862239519753
- 0.36552720952033996
- 0.36653673429489136
- 0.36755981459617615
- 0.36703112517992653
- 0.36948555353482565
- 0.3717370768547058
- 0.36675811826388044
- 0.3647787617206574
- 0.3646391565799713
- 0.3650954924583435
- 0.36517087661425274
- 0.3680270751794179
- 0.3640395414829254
- 0.36217735176086424
- 0.36331034242312116
- 0.36270151793162025
- 0.36379959187507627
- 0.36702541516621906
- 0.3630691453138987
- 0.36785414741834005
- 0.36348720564842224
- 0.36404866167704264
- 0.3634339335918427
- 0.3672401235580444
- 0.36140646169980367
- 0.3635395346482595
- 0.3605547520319621
- 0.3606478312174479
- 0.36563186189333596
- 0.361734185218811
- 0.3637365587075551
- 0.3646683624744415
- 0.36526765394210814
- 0.3589788366794586
- 0.3642278646628062
- 0.3611141535758972
- 0.3598988712787628
- 0.36308685015042624
- 0.3608808657805125
- 0.3634381866614024
- 0.3580737348079681
- 0.3573267990907033
- 0.35732141812642415
- 0.3587853459993998
- 0.3596298914432526
- 0.3568817235946655
- 0.35720487672487894
- 0.3569431809425354
- 0.36213314148585
- 0.35749182353019715
- 0.35648842226664224
- 0.36144066093762717
- 0.3603972209612529
- 0.3552593424161275
- 0.3554888656457265
- 0.3638551640828451
- 0.3570171736081441
- 0.3619472813924154
- 0.35748833729426066
- 0.35495231111844383
- 0.36091025822957357
- 0.35647875781059263
- 0.35859466347694396
- 0.3542293340682983
- 0.35751205581029255
- 0.3557030577659607
- 0.3655237366517385
- 0.36182303206125893
- 0.35992514031728107
- 0.3592561868508657
- 0.3550840715567271
- 0.35454654564857485
- 0.3525052084763845
- 0.3551154478867849
- 0.35734781924883524
- 0.35628527491887413
- 0.3561415802001953
- 0.3527289076169332
- 0.35219532356262206
- 0.35153919520378113
- 0.3534356408596039
- 0.3542279217561086
- 0.35512723871866864
- 0.3515236077785492
- 0.3502721646308899
- 0.35115639724731446
- 0.35014427598317466
- 0.3530461638768514
- 0.3501581625143687
- 0.3509869335969289
- 0.34964057614008587
- 0.3562319265047709
- 0.35191057666142783
- 0.3499911012808482
- 0.3552129372119904
- 0.35190439484914143
- 0.34857293709119164
- 0.3497036542574565
- 0.35005140412648517
- 0.3495765338420868
- 0.35163686250050863
- 0.36327818649609883
- 0.34912551534970604
- 0.3486305999120077
- 0.3480287797133128
- 0.3500955907026927
- 0.35096788363456727
- 0.35014562924702963
- 0.3483561587492625
- 0.34832326827049254
- 0.3463197602589925
- 0.3527194075902303
- 0.3508312354723612
- 0.34615020197232566
- 0.3472107466538747
- 0.34773477187156676
- 0.34838994011878965
- 0.35041723748842873
- 0.35573661937713624
- 0.34784787645339965
- 0.3491833522160848
- 0.3500780862649282
- 0.3451134310245514
- 0.34869706085522967
- 0.3465337809085846
- 0.351608186896642
- 0.34847237343788146
- 0.34661271878878275
- 0.34999335838953655
- 0.34935853821436563
- 0.34686462275187174
- 0.3468743614355723
- 0.3479922063668569
- 0.3466566429773966
- 0.34689073263804115
- 0.3482627974510193
- 0.34831561733881633
- 0.3470373493671417
- 0.34751873641014097
- 0.34488912863731386
- 0.3443394856929779
- 0.34410161113739013
- 0.3480852923870087
- 0.34999386506080626
- 0.3452482744852702
- 0.3471333749294281
- 0.34887278936704
- 0.34572970631917316
- 0.34938465843200683
- 0.3514388571580251
- 0.34527196475664773
- 0.3455517546335856
- 0.3455088685512543
- 0.34381681763331096


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedihgp_ysvrgb64_new.yaml <==
clients:
- - 73
  - 55
  - 56
  - 87
  - 97
  - 34
  - 36
  - 48
  - 76
  - 14
- - 81
  - 41
  - 86
  - 18
  - 29
  - 2
  - 78
  - 17
  - 43
  - 67
- - 25
  - 44
  - 91
  - 84
  - 15
  - 20
  - 93
  - 33
  - 26
  - 94
- - 10
  - 3
  - 88
  - 79
  - 59
  - 5
  - 85
  - 49
  - 46
  - 17
- - 23
  - 22
  - 28
  - 58
  - 70
  - 54
  - 73
  - 0
  - 38
  - 40
- - 30
  - 29
  - 9
  - 54
  - 70
  - 41
  - 50
  - 69
  - 90
  - 92
- - 6
  - 15
  - 44
  - 62
  - 17
  - 32
  - 93
  - 68
  - 24
  - 5
- - 22
  - 99
  - 10
  - 91
  - 58
  - 68
  - 96
  - 16
  - 47
  - 87
- - 56
  - 81
  - 63
  - 13
  - 73
  - 79
  - 34
  - 75
  - 43
  - 15
- - 48
  - 42
  - 57
  - 3
  - 58
  - 33
  - 24
  - 92
  - 40
  - 56
- - 38
  - 21
  - 7
  - 66
  - 91
  - 57
  - 49
  - 12
  - 72
  - 16
- - 81
  - 60
  - 13
  - 50
  - 37
  - 99
  - 11
  - 1
  - 40
  - 73
- - 5
  - 73
  - 70
  - 91
  - 9
  - 88
  - 40
  - 77
  - 52
  - 7
- - 71
  - 60
  - 19
  - 57
  - 77
  - 12
  - 47
  - 39
  - 74
  - 5
- - 42
  - 94
  - 40
  - 39
  - 17
  - 6
  - 82
  - 53
  - 43
  - 70
- - 14
  - 43
  - 31
  - 96
  - 84
  - 18
  - 19
  - 62
  - 51
  - 16
- - 41
  - 98
  - 2
  - 77
  - 37
  - 60
  - 94
  - 46
  - 26
  - 5
- - 0
  - 23
  - 17
  - 85
  - 14
  - 41
  - 80
  - 69
  - 20
  - 55
- - 79
  - 57
  - 97
  - 35
  - 96
  - 49
  - 54
  - 72
  - 32
  - 87
- - 48
  - 96
  - 67
  - 1
  - 11
  - 27
  - 26
  - 42
  - 49
  - 10
- - 51
  - 38
  - 6
  - 94
  - 46
  - 34
  - 19
  - 36
  - 23
  - 26
- - 26
  - 39
  - 76
  - 15
  - 25
  - 62
  - 63
  - 0
  - 85
  - 55
- - 73
  - 90
  - 54
  - 53
  - 87
  - 39
  - 22
  - 58
  - 31
  - 16
- - 43
  - 48
  - 28
  - 93
  - 78
  - 46
  - 98
  - 83
  - 88
  - 4
- - 28
  - 79
  - 9
  - 55
  - 17
  - 87
  - 41
  - 78
  - 62
  - 77
- - 87
  - 9
  - 26
  - 66
  - 72
  - 54
  - 29
  - 60
  - 78
  - 73
- - 79
  - 82
  - 8
  - 74
  - 75
  - 80
  - 58
  - 66
  - 62
  - 60
- - 80
  - 75
  - 2
  - 73
  - 4
  - 98
  - 85
  - 95
  - 26
  - 78
- - 81
  - 63
  - 76
  - 41
  - 46
  - 5
  - 58
  - 72
  - 17
  - 70
- - 18
  - 12
  - 35
  - 84
  - 0
  - 31
  - 48
  - 7
  - 74
  - 38
- - 39
  - 24
  - 90
  - 33
  - 50
  - 51
  - 20
  - 74
  - 37
  - 0
- - 10
  - 0
  - 85
  - 51
  - 50
  - 32
  - 56
  - 30
  - 97
  - 84
- - 99
  - 35
  - 47
  - 67
  - 0
  - 71
  - 55
  - 31
  - 42
  - 81
- - 68
  - 59
  - 40
  - 14
  - 86
  - 48
  - 62
  - 36
  - 43
  - 67
- - 36
  - 38
  - 30
  - 26
  - 54
  - 81
  - 29
  - 46
  - 93
  - 18
- - 44
  - 57
  - 0
  - 8
  - 63
  - 11
  - 35
  - 30
  - 98
  - 9
- - 12
  - 76
  - 56
  - 36
  - 24
  - 23
  - 82
  - 51
  - 9
  - 63
- - 32
  - 11
  - 3
  - 20
  - 8
  - 31
  - 47
  - 34
  - 90
  - 40
- - 86
  - 98
  - 42
  - 46
  - 23
  - 70
  - 8
  - 58
  - 25
  - 79
- - 24
  - 92
  - 17
  - 0
  - 26
  - 74
  - 78
  - 7
  - 99
  - 37
- - 82
  - 84
  - 98
  - 2
  - 89
  - 80
  - 36
  - 52
  - 4
  - 61
- - 74
  - 19
  - 99
  - 54
  - 85
  - 91
  - 47
  - 94
  - 3
  - 5
- - 17
  - 31
  - 84
  - 35
  - 74
  - 13
  - 79
  - 80
  - 0
  - 22
- - 25
  - 65
  - 86
  - 23
  - 10
  - 53
  - 54
  - 40
  - 7
  - 4
- - 53
  - 46
  - 86
  - 26
  - 0
  - 37
  - 4
  - 18
  - 36
  - 23
- - 97
  - 12
  - 72
  - 55
  - 80
  - 20
  - 82
  - 99
  - 28
  - 83
- - 53
  - 47
  - 20
  - 9
  - 33
  - 88
  - 59
  - 34
  - 17
  - 72
- - 93
  - 29
  - 55
  - 56
  - 64
  - 31
  - 19
  - 63
  - 11
  - 7
- - 26
  - 64
  - 86
  - 74
  - 2
  - 36
  - 43
  - 21
  - 4
  - 58
- - 65
  - 52
  - 63
  - 11
  - 81
  - 78
  - 38
  - 27
  - 50
  - 71
- - 41
  - 74
  - 6
  - 52
  - 55
  - 30
  - 3
  - 86
  - 8
  - 0
- - 91
  - 4
  - 37
  - 22
  - 70
  - 61
  - 53
  - 6
  - 78
  - 73
- - 4
  - 54
  - 53
  - 67
  - 62
  - 50
  - 49
  - 79
  - 57
  - 69
- - 84
  - 62
  - 74
  - 82
  - 68
  - 89
  - 44
  - 90
  - 98
  - 24
- - 24
  - 32
  - 45
  - 88
  - 11
  - 57
  - 49
  - 34
  - 86
  - 89
- - 30
  - 48
  - 43
  - 70
  - 42
  - 1
  - 58
  - 18
  - 10
  - 96
- - 19
  - 46
  - 56
  - 87
  - 27
  - 55
  - 73
  - 21
  - 62
  - 31
- - 28
  - 76
  - 24
  - 9
  - 52
  - 7
  - 34
  - 10
  - 35
  - 63
- - 37
  - 3
  - 64
  - 23
  - 69
  - 2
  - 62
  - 25
  - 17
  - 58
- - 69
  - 47
  - 29
  - 45
  - 31
  - 6
  - 30
  - 48
  - 28
  - 41
- - 60
  - 94
  - 65
  - 68
  - 73
  - 99
  - 79
  - 45
  - 58
  - 9
- - 46
  - 8
  - 64
  - 60
  - 30
  - 44
  - 40
  - 92
  - 50
  - 73
- - 99
  - 14
  - 90
  - 48
  - 66
  - 92
  - 78
  - 31
  - 55
  - 68
- - 52
  - 55
  - 91
  - 17
  - 48
  - 87
  - 94
  - 77
  - 92
  - 71
- - 54
  - 64
  - 15
  - 97
  - 21
  - 23
  - 62
  - 71
  - 28
  - 95
- - 2
  - 85
  - 73
  - 95
  - 45
  - 88
  - 90
  - 6
  - 84
  - 52
- - 28
  - 55
  - 85
  - 81
  - 84
  - 24
  - 57
  - 71
  - 77
  - 33
- - 96
  - 23
  - 28
  - 77
  - 75
  - 79
  - 35
  - 12
  - 74
  - 55
- - 16
  - 99
  - 56
  - 25
  - 51
  - 69
  - 27
  - 72
  - 86
  - 60
- - 26
  - 35
  - 12
  - 96
  - 79
  - 63
  - 93
  - 58
  - 37
  - 50
- - 7
  - 23
  - 97
  - 77
  - 63
  - 34
  - 0
  - 67
  - 98
  - 2
- - 64
  - 15
  - 29
  - 25
  - 24
  - 59
  - 52
  - 92
  - 83
  - 91
- - 8
  - 9
  - 55
  - 98
  - 74
  - 21
  - 76
  - 48
  - 97
  - 50
- - 99
  - 17
  - 2
  - 21
  - 83
  - 59
  - 41
  - 24
  - 88
  - 65
- - 20
  - 55
  - 42
  - 84
  - 71
  - 62
  - 50
  - 93
  - 28
  - 40
- - 67
  - 52
  - 19
  - 17
  - 43
  - 0
  - 71
  - 98
  - 65
  - 92
- - 18
  - 55
  - 93
  - 20
  - 11
  - 52
  - 64
  - 81
  - 35
  - 99
- - 14
  - 85
  - 25
  - 51
  - 5
  - 90
  - 43
  - 32
  - 67
  - 83
- - 62
  - 36
  - 60
  - 27
  - 15
  - 55
  - 98
  - 26
  - 88
  - 73
- - 11
  - 73
  - 64
  - 4
  - 14
  - 48
  - 60
  - 40
  - 92
  - 30
- - 5
  - 84
  - 1
  - 59
  - 23
  - 96
  - 95
  - 52
  - 9
  - 43
- - 63
  - 80
  - 94
  - 56
  - 13
  - 8
  - 19
  - 10
  - 82
  - 7
- - 62
  - 15
  - 28
  - 31
  - 64
  - 76
  - 66
  - 47
  - 14
  - 41
- - 43
  - 70
  - 23
  - 32
  - 75
  - 69
  - 81
  - 51
  - 24
  - 96
- - 35
  - 84
  - 80
  - 4
  - 37
  - 14
  - 83
  - 78
  - 59
  - 94
- - 91
  - 35
  - 42
  - 28
  - 39
  - 57
  - 13
  - 59
  - 22
  - 48
- - 0
  - 19
  - 39
  - 88
  - 45
  - 3
  - 51
  - 40
  - 91
  - 60
- - 16
  - 5
  - 44
  - 23
  - 7
  - 40
  - 51
  - 92
  - 96
  - 70
- - 55
  - 6
  - 30
  - 99
  - 7
  - 33
  - 87
  - 68
  - 80
  - 28
- - 75
  - 58
  - 20
  - 50
  - 28
  - 26
  - 63
  - 0
  - 69
  - 1
- - 46
  - 25
  - 2
  - 73
  - 16
  - 57
  - 76
  - 67
  - 18
  - 56
- - 40
  - 6
  - 50
  - 71
  - 61
  - 76
  - 16
  - 86
  - 44
  - 98
- - 43
  - 89
  - 22
  - 13
  - 18
  - 2
  - 50
  - 82
  - 65
  - 87
- - 89
  - 23
  - 9
  - 11
  - 50
  - 58
  - 73
  - 54
  - 76
  - 43
- - 99
  - 49
  - 37
  - 10
  - 73
  - 88
  - 80
  - 71
  - 40
  - 4
- - 4
  - 35
  - 77
  - 67
  - 33
  - 69
  - 76
  - 40
  - 84
  - 28
- - 73
  - 89
  - 19
  - 68
  - 92
  - 9
  - 45
  - 24
  - 97
  - 93
- - 25
  - 86
  - 17
  - 85
  - 4
  - 38
  - 99
  - 45
  - 91
  - 59
- - 94
  - 11
  - 2
  - 21
  - 79
  - 71
  - 47
  - 80
  - 59
  - 45
- - 28
  - 43
  - 86
  - 45
  - 29
  - 47
  - 48
  - 88
  - 65
  - 98
- - 32
  - 75
  - 6
  - 13
  - 60
  - 53
  - 98
  - 67
  - 39
  - 48
- - 29
  - 54
  - 31
  - 75
  - 96
  - 65
  - 73
  - 57
  - 95
  - 77
- - 68
  - 76
  - 41
  - 75
  - 13
  - 55
  - 71
  - 48
  - 4
  - 79
- - 69
  - 80
  - 63
  - 47
  - 50
  - 82
  - 49
  - 90
  - 22
  - 15
- - 48
  - 16
  - 5
  - 20
  - 0
  - 26
  - 58
  - 19
  - 79
  - 91
- - 29
  - 63
  - 36
  - 18
  - 0
  - 37
  - 11
  - 55
  - 51
  - 2
- - 33
  - 0
  - 27
  - 4
  - 64
  - 7
  - 8
  - 69
  - 11
  - 53
- - 28
  - 76
  - 78
  - 40
  - 97
  - 45
  - 79
  - 55
  - 44
  - 67
- - 9
  - 2
  - 40
  - 38
  - 99
  - 78
  - 70
  - 54
  - 60
  - 29
- - 61
  - 58
  - 44
  - 98
  - 32
  - 46
  - 77
  - 10
  - 93
  - 63
- - 73
  - 48
  - 4
  - 60
  - 28
  - 31
  - 55
  - 8
  - 44
  - 47
- - 22
  - 84
  - 53
  - 47
  - 61
  - 33
  - 99
  - 50
  - 31
  - 39
- - 59
  - 16
  - 20
  - 21
  - 62
  - 86
  - 46
  - 98
  - 82
  - 0
- - 57
  - 67
  - 61
  - 75
  - 63
  - 70
  - 53
  - 25
  - 64
  - 77
- - 69
  - 81
  - 45
  - 70
  - 11
  - 46
  - 77
  - 89
  - 9
  - 50
- - 55
  - 5
  - 88
  - 60
  - 4
  - 0
  - 9
  - 94
  - 93
  - 77
- - 63
  - 47
  - 17
  - 4
  - 11
  - 97
  - 33
  - 30
  - 78
  - 6
- - 61
  - 56
  - 41
  - 87
  - 54
  - 84
  - 34
  - 19
  - 2
  - 85
- - 39
  - 20
  - 68
  - 35
  - 97
  - 9
  - 48
  - 32
  - 31
  - 38
- - 96
  - 25
  - 84
  - 30
  - 80
  - 92
  - 46
  - 99
  - 1
  - 15
- - 66
  - 29
  - 35
  - 24
  - 15
  - 9
  - 30
  - 78
  - 75
  - 16
- - 29
  - 81
  - 27
  - 85
  - 31
  - 35
  - 84
  - 92
  - 11
  - 24
- - 29
  - 37
  - 7
  - 40
  - 61
  - 1
  - 49
  - 48
  - 2
  - 57
- - 0
  - 53
  - 28
  - 72
  - 96
  - 57
  - 71
  - 56
  - 9
  - 69
- - 94
  - 48
  - 13
  - 92
  - 69
  - 41
  - 53
  - 9
  - 23
  - 97
- - 11
  - 59
  - 14
  - 29
  - 39
  - 95
  - 31
  - 70
  - 76
  - 80
- - 96
  - 55
  - 22
  - 5
  - 42
  - 78
  - 61
  - 9
  - 58
  - 29
- - 7
  - 83
  - 1
  - 33
  - 44
  - 99
  - 65
  - 29
  - 48
  - 66
- - 30
  - 72
  - 46
  - 54
  - 47
  - 14
  - 29
  - 57
  - 35
  - 15
- - 82
  - 89
  - 13
  - 44
  - 24
  - 78
  - 57
  - 6
  - 75
  - 9
- - 76
  - 42
  - 80
  - 68
  - 78
  - 14
  - 59
  - 33
  - 87
  - 55
- - 26
  - 81
  - 11
  - 28
  - 35
  - 46
  - 72
  - 90
  - 30
  - 55
- - 56
  - 30
  - 60
  - 37
  - 3
  - 88
  - 22
  - 24
  - 20
  - 42
- - 75
  - 26
  - 97
  - 63
  - 59
  - 85
  - 62
  - 13
  - 2
  - 61
- - 83
  - 21
  - 63
  - 54
  - 29
  - 6
  - 68
  - 69
  - 18
  - 26
- - 13
  - 75
  - 31
  - 32
  - 42
  - 28
  - 23
  - 33
  - 21
  - 74
- - 60
  - 49
  - 95
  - 82
  - 0
  - 9
  - 25
  - 99
  - 91
  - 13
- - 78
  - 70
  - 20
  - 98
  - 62
  - 47
  - 49
  - 97
  - 60
  - 33
- - 34
  - 39
  - 67
  - 61
  - 51
  - 99
  - 22
  - 20
  - 87
  - 43
- - 73
  - 35
  - 30
  - 79
  - 94
  - 23
  - 21
  - 63
  - 88
  - 41
- - 79
  - 47
  - 54
  - 72
  - 46
  - 92
  - 64
  - 99
  - 44
  - 63
- - 17
  - 97
  - 57
  - 26
  - 22
  - 48
  - 9
  - 88
  - 38
  - 5
- - 25
  - 39
  - 95
  - 90
  - 33
  - 3
  - 57
  - 19
  - 0
  - 97
- - 45
  - 27
  - 41
  - 39
  - 24
  - 7
  - 9
  - 93
  - 48
  - 19
- - 40
  - 1
  - 62
  - 84
  - 83
  - 80
  - 19
  - 3
  - 48
  - 94
- - 16
  - 54
  - 12
  - 79
  - 43
  - 15
  - 83
  - 4
  - 51
  - 19
- - 42
  - 38
  - 92
  - 36
  - 69
  - 51
  - 0
  - 18
  - 77
  - 41
- - 5
  - 73
  - 8
  - 63
  - 99
  - 97
  - 13
  - 64
  - 53
  - 93
- - 63
  - 87
  - 39
  - 25
  - 70
  - 44
  - 62
  - 67
  - 81
  - 64
- - 21
  - 30
  - 54
  - 83
  - 20
  - 12
  - 43
  - 9
  - 90
  - 34
- - 32
  - 33
  - 38
  - 96
  - 15
  - 69
  - 34
  - 83
  - 62
  - 57
- - 20
  - 32
  - 69
  - 95
  - 97
  - 23
  - 56
  - 50
  - 78
  - 18
- - 80
  - 7
  - 91
  - 54
  - 81
  - 85
  - 86
  - 1
  - 97
  - 92
- - 29
  - 79
  - 99
  - 52
  - 58
  - 97
  - 1
  - 60
  - 4
  - 68
- - 72
  - 94
  - 1
  - 0
  - 84
  - 80
  - 73
  - 93
  - 85
  - 21
- - 99
  - 93
  - 84
  - 62
  - 6
  - 88
  - 50
  - 92
  - 24
  - 2
- - 74
  - 82
  - 71
  - 1
  - 12
  - 67
  - 47
  - 22
  - 44
  - 69
- - 29
  - 89
  - 81
  - 93
  - 78
  - 46
  - 11
  - 43
  - 66
  - 41
- - 83
  - 97
  - 72
  - 18
  - 80
  - 14
  - 65
  - 55
  - 64
  - 22
- - 54
  - 64
  - 33
  - 39
  - 79
  - 91
  - 98
  - 72
  - 50
  - 24
- - 73
  - 87
  - 54
  - 5
  - 99
  - 57
  - 78
  - 96
  - 44
  - 19
- - 38
  - 48
  - 85
  - 41
  - 75
  - 6
  - 3
  - 72
  - 32
  - 94
- - 34
  - 9
  - 47
  - 91
  - 46
  - 49
  - 21
  - 41
  - 17
  - 25
- - 20
  - 10
  - 89
  - 48
  - 24
  - 72
  - 68
  - 15
  - 84
  - 62
- - 24
  - 67
  - 40
  - 12
  - 56
  - 21
  - 93
  - 68
  - 38
  - 88
- - 96
  - 31
  - 2
  - 48
  - 89
  - 64
  - 12
  - 28
  - 98
  - 73
- - 4
  - 1
  - 12
  - 91
  - 85
  - 9
  - 24
  - 2
  - 37
  - 39
- - 60
  - 48
  - 99
  - 25
  - 82
  - 37
  - 91
  - 40
  - 26
  - 6
- - 46
  - 67
  - 29
  - 73
  - 10
  - 70
  - 40
  - 45
  - 87
  - 28
- - 26
  - 90
  - 41
  - 88
  - 33
  - 0
  - 56
  - 81
  - 62
  - 63
- - 57
  - 49
  - 88
  - 67
  - 20
  - 0
  - 15
  - 92
  - 63
  - 46
- - 91
  - 3
  - 24
  - 23
  - 27
  - 98
  - 7
  - 33
  - 94
  - 86
- - 2
  - 48
  - 65
  - 24
  - 49
  - 53
  - 45
  - 6
  - 33
  - 16
- - 98
  - 85
  - 10
  - 87
  - 9
  - 68
  - 91
  - 92
  - 47
  - 27
- - 77
  - 53
  - 42
  - 16
  - 21
  - 83
  - 34
  - 31
  - 47
  - 2
- - 57
  - 5
  - 3
  - 78
  - 30
  - 96
  - 83
  - 29
  - 47
  - 8
- - 37
  - 99
  - 70
  - 26
  - 82
  - 88
  - 9
  - 14
  - 93
  - 33
- - 97
  - 6
  - 38
  - 52
  - 24
  - 80
  - 17
  - 19
  - 83
  - 8
- - 12
  - 25
  - 63
  - 1
  - 45
  - 40
  - 11
  - 94
  - 55
  - 61
- - 70
  - 48
  - 58
  - 73
  - 28
  - 57
  - 93
  - 41
  - 99
  - 7
- - 16
  - 79
  - 78
  - 81
  - 84
  - 39
  - 87
  - 0
  - 6
  - 68
- - 20
  - 57
  - 82
  - 35
  - 12
  - 84
  - 51
  - 37
  - 89
  - 49
- - 47
  - 74
  - 9
  - 88
  - 55
  - 25
  - 18
  - 60
  - 3
  - 15
- - 70
  - 82
  - 0
  - 39
  - 57
  - 41
  - 13
  - 20
  - 46
  - 68
- - 72
  - 55
  - 88
  - 87
  - 39
  - 59
  - 13
  - 79
  - 27
  - 25
- - 42
  - 28
  - 79
  - 40
  - 11
  - 25
  - 47
  - 24
  - 18
  - 66
- - 74
  - 68
  - 46
  - 26
  - 63
  - 62
  - 5
  - 30
  - 28
  - 36
- - 30
  - 2
  - 98
  - 86
  - 58
  - 20
  - 70
  - 75
  - 95
  - 43
- - 30
  - 8
  - 84
  - 69
  - 33
  - 13
  - 35
  - 80
  - 67
  - 62
- - 86
  - 54
  - 41
  - 34
  - 94
  - 29
  - 47
  - 61
  - 82
  - 80
- - 25
  - 22
  - 59
  - 81
  - 86
  - 14
  - 9
  - 82
  - 92
  - 98
- - 76
  - 60
  - 1
  - 5
  - 43
  - 69
  - 67
  - 34
  - 28
  - 29
- - 84
  - 69
  - 14
  - 71
  - 3
  - 74
  - 41
  - 89
  - 4
  - 85
- - 16
  - 73
  - 34
  - 22
  - 11
  - 2
  - 70
  - 51
  - 67
  - 27
- - 21
  - 29
  - 99
  - 90
  - 74
  - 2
  - 9
  - 35
  - 30
  - 53
- - 20
  - 78
  - 90
  - 68
  - 54
  - 50
  - 1
  - 67
  - 49
  - 92
- - 96
  - 58
  - 99
  - 98
  - 83
  - 54
  - 1
  - 25
  - 92
  - 6
- - 85
  - 48
  - 92
  - 78
  - 57
  - 76
  - 53
  - 43
  - 6
  - 18
- - 43
  - 69
  - 35
  - 57
  - 32
  - 14
  - 13
  - 7
  - 76
  - 88
- - 20
  - 16
  - 0
  - 5
  - 17
  - 69
  - 60
  - 35
  - 78
  - 40
- - 60
  - 27
  - 21
  - 74
  - 49
  - 72
  - 6
  - 90
  - 40
  - 76
- - 96
  - 55
  - 72
  - 37
  - 59
  - 91
  - 34
  - 39
  - 45
  - 86
- - 65
  - 76
  - 24
  - 31
  - 74
  - 98
  - 33
  - 51
  - 5
  - 3
- - 37
  - 47
  - 74
  - 44
  - 84
  - 88
  - 80
  - 81
  - 62
  - 3
- - 13
  - 54
  - 86
  - 20
  - 59
  - 95
  - 52
  - 17
  - 9
  - 6
- - 4
  - 75
  - 87
  - 57
  - 26
  - 52
  - 67
  - 17
  - 7
  - 69
- - 53
  - 37
  - 44
  - 11
  - 67
  - 49
  - 29
  - 9
  - 4
  - 65
- - 83
  - 91
  - 73
  - 16
  - 6
  - 27
  - 61
  - 57
  - 44
  - 77
- - 1
  - 15
  - 99
  - 50
  - 29
  - 60
  - 79
  - 49
  - 27
  - 94
- - 53
  - 2
  - 76
  - 58
  - 8
  - 47
  - 55
  - 52
  - 69
  - 97
- - 77
  - 36
  - 54
  - 70
  - 15
  - 92
  - 8
  - 82
  - 85
  - 19
- - 31
  - 35
  - 19
  - 77
  - 91
  - 81
  - 15
  - 22
  - 44
  - 29
- - 70
  - 52
  - 54
  - 74
  - 47
  - 84
  - 86
  - 18
  - 96
  - 23
- - 8
  - 90
  - 73
  - 20
  - 30
  - 63
  - 9
  - 35
  - 4
  - 11
- - 94
  - 86
  - 90
  - 51
  - 85
  - 84
  - 73
  - 70
  - 99
  - 52
- - 58
  - 54
  - 79
  - 74
  - 33
  - 94
  - 22
  - 21
  - 26
  - 69
- - 87
  - 13
  - 98
  - 88
  - 83
  - 12
  - 90
  - 53
  - 72
  - 67
- - 35
  - 98
  - 41
  - 16
  - 73
  - 13
  - 59
  - 42
  - 91
  - 0
- - 43
  - 22
  - 19
  - 28
  - 50
  - 45
  - 61
  - 14
  - 33
  - 15
- - 56
  - 12
  - 75
  - 0
  - 1
  - 68
  - 35
  - 95
  - 26
  - 18
- - 82
  - 43
  - 18
  - 95
  - 49
  - 3
  - 76
  - 17
  - 41
  - 75
- - 95
  - 23
  - 70
  - 17
  - 86
  - 24
  - 15
  - 44
  - 91
  - 22
- - 35
  - 54
  - 23
  - 42
  - 89
  - 49
  - 25
  - 95
  - 87
  - 33
- - 69
  - 65
  - 39
  - 21
  - 2
  - 30
  - 46
  - 28
  - 64
  - 34
- - 54
  - 37
  - 87
  - 91
  - 69
  - 60
  - 30
  - 5
  - 44
  - 31
- - 7
  - 16
  - 46
  - 2
  - 11
  - 54
  - 96
  - 23
  - 3
  - 81
- - 92
  - 4
  - 41
  - 86
  - 55
  - 26
  - 83
  - 79
  - 40
  - 16
- - 88
  - 14
  - 36
  - 42
  - 19
  - 60
  - 26
  - 96
  - 56
  - 61
- - 64
  - 77
  - 73
  - 68
  - 79
  - 19
  - 98
  - 42
  - 27
  - 33
- - 33
  - 96
  - 5
  - 51
  - 58
  - 48
  - 23
  - 25
  - 64
  - 14
- - 95
  - 91
  - 24
  - 7
  - 3
  - 19
  - 18
  - 50
  - 75
  - 21
- - 49
  - 1
  - 91
  - 96
  - 13
  - 87
  - 2
  - 22
  - 63
  - 51
- - 95
  - 77
  - 64
  - 20
  - 39
  - 22
  - 15
  - 98
  - 68
  - 31
- - 37
  - 7
  - 65
  - 28
  - 76
  - 58
  - 12
  - 74
  - 68
  - 99
- - 5
  - 44
  - 93
  - 54
  - 85
  - 46
  - 10
  - 90
  - 62
  - 67
- - 24
  - 61
  - 19
  - 32
  - 9
  - 97
  - 15
  - 10
  - 53
  - 55
- - 1
  - 75
  - 8
  - 91
  - 46
  - 56
  - 14
  - 73
  - 70
  - 90
- - 19
  - 18
  - 55
  - 26
  - 50
  - 36
  - 40
  - 49
  - 23
  - 66
- - 48
  - 70
  - 49
  - 87
  - 61
  - 6
  - 52
  - 14
  - 34
  - 82
- - 25
  - 11
  - 28
  - 39
  - 42
  - 54
  - 21
  - 93
  - 44
  - 94
- - 58
  - 25
  - 75
  - 89
  - 85
  - 24
  - 45
  - 87
  - 51
  - 81
- - 53
  - 82
  - 98
  - 80
  - 48
  - 13
  - 99
  - 8
  - 2
  - 63
- - 21
  - 76
  - 50
  - 14
  - 92
  - 20
  - 49
  - 66
  - 85
  - 34
- - 26
  - 72
  - 22
  - 77
  - 64
  - 83
  - 35
  - 60
  - 34
  - 14
- - 75
  - 10
  - 98
  - 59
  - 19
  - 7
  - 35
  - 21
  - 62
  - 49
- - 10
  - 74
  - 76
  - 78
  - 29
  - 86
  - 53
  - 50
  - 34
  - 40
- - 20
  - 10
  - 15
  - 41
  - 26
  - 25
  - 50
  - 65
  - 59
  - 42
- - 38
  - 30
  - 37
  - 34
  - 55
  - 71
  - 23
  - 35
  - 56
  - 13
- - 66
  - 22
  - 82
  - 61
  - 39
  - 59
  - 74
  - 95
  - 85
  - 0
- - 14
  - 46
  - 17
  - 19
  - 34
  - 23
  - 93
  - 94
  - 29
  - 74
- - 61
  - 53
  - 15
  - 26
  - 75
  - 44
  - 32
  - 20
  - 21
  - 2
- - 68
  - 79
  - 38
  - 86
  - 63
  - 78
  - 13
  - 36
  - 96
  - 29
- - 0
  - 85
  - 8
  - 87
  - 34
  - 94
  - 86
  - 88
  - 21
  - 69
- - 54
  - 91
  - 35
  - 99
  - 59
  - 95
  - 58
  - 33
  - 89
  - 3
- - 66
  - 5
  - 69
  - 72
  - 45
  - 2
  - 40
  - 52
  - 55
  - 39
- - 69
  - 96
  - 31
  - 83
  - 26
  - 18
  - 58
  - 77
  - 32
  - 79
- - 86
  - 42
  - 7
  - 17
  - 84
  - 4
  - 16
  - 28
  - 66
  - 12
- - 77
  - 17
  - 45
  - 89
  - 42
  - 33
  - 96
  - 95
  - 3
  - 86
- - 37
  - 36
  - 7
  - 39
  - 98
  - 65
  - 27
  - 30
  - 93
  - 85
- - 25
  - 26
  - 46
  - 81
  - 12
  - 0
  - 88
  - 93
  - 37
  - 4
- - 7
  - 99
  - 57
  - 69
  - 66
  - 58
  - 67
  - 50
  - 87
  - 22
- - 48
  - 68
  - 89
  - 43
  - 93
  - 29
  - 44
  - 14
  - 46
  - 65
- - 78
  - 50
  - 68
  - 42
  - 54
  - 26
  - 35
  - 9
  - 77
  - 34
- - 44
  - 17
  - 16
  - 61
  - 66
  - 0
  - 79
  - 77
  - 81
  - 70
- - 69
  - 84
  - 18
  - 90
  - 54
  - 76
  - 65
  - 68
  - 78
  - 42
- - 24
  - 93
  - 11
  - 49
  - 33
  - 0
  - 67
  - 32
  - 8
  - 36
- - 5
  - 33
  - 71
  - 45
  - 81
  - 77
  - 58
  - 75
  - 23
  - 59
- - 26
  - 9
  - 15
  - 84
  - 47
  - 91
  - 72
  - 78
  - 50
  - 17
- - 83
  - 93
  - 42
  - 38
  - 11
  - 35
  - 41
  - 51
  - 78
  - 10
- - 83
  - 72
  - 93
  - 22
  - 20
  - 78
  - 80
  - 75
  - 25
  - 46
- - 99
  - 15
  - 75
  - 42
  - 54
  - 17
  - 8
  - 58
  - 51
  - 1
- - 97
  - 31
  - 7
  - 62
  - 87
  - 58
  - 1
  - 50
  - 36
  - 28
- - 42
  - 57
  - 5
  - 68
  - 9
  - 88
  - 82
  - 11
  - 73
  - 64
- - 17
  - 7
  - 44
  - 61
  - 62
  - 14
  - 98
  - 73
  - 89
  - 91
- - 12
  - 53
  - 44
  - 86
  - 34
  - 17
  - 77
  - 79
  - 90
  - 60
- - 4
  - 37
  - 33
  - 22
  - 91
  - 15
  - 80
  - 92
  - 24
  - 1
- - 80
  - 48
  - 98
  - 69
  - 71
  - 60
  - 89
  - 82
  - 0
  - 94
- - 82
  - 44
  - 4
  - 88
  - 93
  - 17
  - 75
  - 41
  - 98
  - 10
- - 55
  - 1
  - 46
  - 12
  - 62
  - 64
  - 70
  - 19
  - 90
  - 49
- - 97
  - 49
  - 74
  - 94
  - 19
  - 27
  - 67
  - 62
  - 29
  - 66
- - 37
  - 11
  - 10
  - 38
  - 4
  - 78
  - 85
  - 48
  - 69
  - 75
- - 13
  - 28
  - 55
  - 51
  - 10
  - 92
  - 74
  - 5
  - 53
  - 46
- - 70
  - 57
  - 68
  - 90
  - 94
  - 88
  - 33
  - 87
  - 71
  - 17
- - 79
  - 99
  - 96
  - 61
  - 75
  - 12
  - 7
  - 17
  - 2
  - 20
- - 93
  - 34
  - 39
  - 70
  - 18
  - 0
  - 85
  - 41
  - 78
  - 44
- - 27
  - 1
  - 14
  - 29
  - 42
  - 11
  - 75
  - 34
  - 69
  - 94
- - 33
  - 38
  - 8
  - 14
  - 95
  - 40
  - 27
  - 82
  - 10
  - 59
- - 73
  - 36
  - 89
  - 95
  - 55
  - 22
  - 34
  - 38
  - 14
  - 64
- - 22
  - 46
  - 66
  - 52
  - 10
  - 32
  - 42
  - 27
  - 56
  - 87
- - 62
  - 65
  - 49
  - 5
  - 50
  - 44
  - 66
  - 83
  - 63
  - 98
- - 47
  - 58
  - 23
  - 35
  - 63
  - 51
  - 70
  - 50
  - 67
  - 76
- - 73
  - 92
  - 76
  - 16
  - 84
  - 91
  - 21
  - 82
  - 20
  - 95
- - 45
  - 91
  - 51
  - 10
  - 1
  - 86
  - 79
  - 76
  - 27
  - 21
- - 32
  - 89
  - 14
  - 55
  - 81
  - 82
  - 60
  - 77
  - 40
  - 84
- - 84
  - 13
  - 31
  - 4
  - 43
  - 59
  - 42
  - 44
  - 94
  - 26
- - 89
  - 53
  - 70
  - 55
  - 48
  - 93
  - 37
  - 63
  - 80
  - 17
- - 64
  - 3
  - 13
  - 2
  - 27
  - 0
  - 20
  - 1
  - 82
  - 33
- - 38
  - 11
  - 61
  - 48
  - 44
  - 72
  - 40
  - 62
  - 97
  - 59
- - 99
  - 98
  - 67
  - 16
  - 1
  - 27
  - 80
  - 38
  - 32
  - 30
- - 35
  - 90
  - 20
  - 33
  - 21
  - 48
  - 66
  - 44
  - 89
  - 24
- - 20
  - 16
  - 39
  - 27
  - 43
  - 80
  - 68
  - 93
  - 9
  - 32
- - 19
  - 61
  - 91
  - 38
  - 18
  - 60
  - 72
  - 77
  - 52
  - 21
- - 36
  - 7
  - 45
  - 38
  - 1
  - 41
  - 80
  - 29
  - 5
  - 57
- - 52
  - 31
  - 27
  - 65
  - 28
  - 86
  - 37
  - 40
  - 91
  - 43
- - 52
  - 54
  - 94
  - 95
  - 21
  - 5
  - 34
  - 26
  - 22
  - 80
- - 84
  - 63
  - 40
  - 7
  - 28
  - 53
  - 93
  - 49
  - 66
  - 82
- - 16
  - 54
  - 98
  - 2
  - 65
  - 92
  - 57
  - 42
  - 60
  - 69
- - 40
  - 49
  - 94
  - 11
  - 83
  - 5
  - 35
  - 20
  - 44
  - 41
- - 64
  - 39
  - 26
  - 98
  - 0
  - 54
  - 20
  - 86
  - 91
  - 52
- - 74
  - 77
  - 55
  - 63
  - 81
  - 25
  - 24
  - 22
  - 92
  - 57
- - 69
  - 39
  - 68
  - 49
  - 44
  - 99
  - 4
  - 57
  - 1
  - 70
- - 77
  - 82
  - 97
  - 88
  - 15
  - 93
  - 81
  - 43
  - 63
  - 95
- - 14
  - 24
  - 59
  - 13
  - 86
  - 27
  - 44
  - 45
  - 83
  - 65
- - 91
  - 34
  - 52
  - 66
  - 27
  - 72
  - 47
  - 64
  - 20
  - 67
- - 40
  - 18
  - 72
  - 2
  - 44
  - 97
  - 90
  - 82
  - 12
  - 3
- - 71
  - 32
  - 8
  - 40
  - 86
  - 72
  - 38
  - 41
  - 29
  - 57
- - 4
  - 0
  - 14
  - 82
  - 97
  - 77
  - 61
  - 80
  - 70
  - 56
- - 66
  - 60
  - 61
  - 29
  - 91
  - 83
  - 22
  - 49
  - 11
  - 89
- - 21
  - 78
  - 60
  - 26
  - 70
  - 19
  - 13
  - 58
  - 28
  - 94
- - 38
  - 39
  - 17
  - 27
  - 74
  - 10
  - 8
  - 72
  - 71
  - 30
- - 95
  - 10
  - 77
  - 80
  - 56
  - 52
  - 71
  - 99
  - 23
  - 1
- - 76
  - 93
  - 50
  - 37
  - 47
  - 17
  - 46
  - 63
  - 99
  - 9
- - 61
  - 20
  - 1
  - 12
  - 27
  - 58
  - 16
  - 57
  - 13
  - 63
- - 88
  - 28
  - 83
  - 44
  - 78
  - 63
  - 26
  - 23
  - 13
  - 22
- - 63
  - 74
  - 97
  - 46
  - 11
  - 10
  - 58
  - 61
  - 60
  - 8
- - 21
  - 70
  - 14
  - 32
  - 30
  - 34
  - 43
  - 31
  - 93
  - 79
- - 26
  - 63
  - 47
  - 72
  - 8
  - 94
  - 74
  - 21
  - 13
  - 98
- - 67
  - 66
  - 59
  - 13
  - 14
  - 12
  - 92
  - 62
  - 11
  - 40
- - 70
  - 29
  - 88
  - 1
  - 39
  - 41
  - 67
  - 87
  - 94
  - 78
- - 4
  - 56
  - 40
  - 68
  - 82
  - 22
  - 49
  - 55
  - 16
  - 5
- - 84
  - 70
  - 71
  - 6
  - 25
  - 69
  - 47
  - 52
  - 99
  - 2
- - 59
  - 76
  - 62
  - 73
  - 31
  - 97
  - 56
  - 63
  - 8
  - 22
- - 7
  - 13
  - 21
  - 84
  - 15
  - 34
  - 77
  - 33
  - 23
  - 83
- - 26
  - 49
  - 12
  - 99
  - 41
  - 37
  - 9
  - 14
  - 57
  - 67
- - 44
  - 12
  - 31
  - 4
  - 96
  - 88
  - 71
  - 82
  - 92
  - 45
- - 67
  - 34
  - 83
  - 61
  - 71
  - 41
  - 82
  - 73
  - 95
  - 63
- - 54
  - 22
  - 2
  - 55
  - 56
  - 94
  - 95
  - 84
  - 27
  - 7
- - 65
  - 63
  - 83
  - 32
  - 81
  - 52
  - 14
  - 44
  - 59
  - 82
- - 61
  - 51
  - 35
  - 3
  - 0
  - 43
  - 6
  - 64
  - 41
  - 87
- - 30
  - 41
  - 93
  - 55
  - 92
  - 16
  - 94
  - 32
  - 20
  - 47
- - 69
  - 78
  - 35
  - 26
  - 53
  - 44
  - 29
  - 16
  - 41
  - 73
- - 47
  - 18
  - 89
  - 19
  - 42
  - 1
  - 49
  - 7
  - 39
  - 33
- - 86
  - 91
  - 81
  - 3
  - 69
  - 94
  - 14
  - 51
  - 28
  - 26
- - 69
  - 33
  - 88
  - 63
  - 98
  - 64
  - 25
  - 85
  - 35
  - 43
- - 85
  - 95
  - 55
  - 93
  - 15
  - 99
  - 10
  - 11
  - 2
  - 98
- - 10
  - 97
  - 50
  - 42
  - 84
  - 3
  - 79
  - 95
  - 17
  - 36
- - 31
  - 56
  - 15
  - 79
  - 76
  - 17
  - 74
  - 2
  - 34
  - 86
- - 38
  - 56
  - 81
  - 32
  - 17
  - 73
  - 57
  - 4
  - 69
  - 10
- - 67
  - 47
  - 64
  - 18
  - 50
  - 28
  - 16
  - 75
  - 38
  - 34
- - 93
  - 90
  - 30
  - 9
  - 68
  - 48
  - 40
  - 4
  - 80
  - 45
- - 50
  - 33
  - 96
  - 65
  - 13
  - 16
  - 79
  - 47
  - 26
  - 40
- - 97
  - 29
  - 28
  - 62
  - 11
  - 30
  - 67
  - 74
  - 90
  - 93
- - 63
  - 45
  - 92
  - 82
  - 12
  - 40
  - 72
  - 95
  - 96
  - 24
- - 54
  - 32
  - 94
  - 75
  - 46
  - 13
  - 11
  - 99
  - 0
  - 96
- - 9
  - 7
  - 92
  - 20
  - 87
  - 54
  - 37
  - 51
  - 13
  - 84
- - 82
  - 85
  - 48
  - 35
  - 60
  - 8
  - 15
  - 92
  - 7
  - 14
- - 52
  - 0
  - 45
  - 68
  - 64
  - 69
  - 50
  - 48
  - 23
  - 75
- - 41
  - 6
  - 26
  - 19
  - 63
  - 64
  - 25
  - 45
  - 17
  - 91
- - 35
  - 25
  - 51
  - 85
  - 86
  - 69
  - 49
  - 95
  - 24
  - 97
- - 18
  - 30
  - 3
  - 70
  - 28
  - 19
  - 73
  - 60
  - 22
  - 7
- - 19
  - 50
  - 22
  - 99
  - 79
  - 92
  - 16
  - 85
  - 35
  - 71
- - 49
  - 93
  - 17
  - 75
  - 21
  - 10
  - 4
  - 97
  - 36
  - 2
- - 22
  - 50
  - 60
  - 66
  - 16
  - 36
  - 73
  - 15
  - 11
  - 71
- - 79
  - 54
  - 73
  - 84
  - 24
  - 6
  - 27
  - 34
  - 42
  - 60
- - 17
  - 46
  - 29
  - 37
  - 74
  - 61
  - 15
  - 36
  - 68
  - 12
- - 95
  - 70
  - 42
  - 66
  - 0
  - 34
  - 77
  - 51
  - 26
  - 59
- - 97
  - 36
  - 95
  - 6
  - 14
  - 35
  - 20
  - 13
  - 31
  - 15
- - 24
  - 87
  - 13
  - 56
  - 3
  - 1
  - 73
  - 11
  - 85
  - 33
- - 5
  - 51
  - 26
  - 30
  - 94
  - 63
  - 11
  - 42
  - 6
  - 23
- - 65
  - 36
  - 39
  - 0
  - 79
  - 47
  - 46
  - 43
  - 49
  - 52
- - 8
  - 61
  - 24
  - 60
  - 67
  - 18
  - 29
  - 3
  - 15
  - 10
- - 17
  - 38
  - 99
  - 15
  - 23
  - 48
  - 57
  - 68
  - 89
  - 94
- - 27
  - 96
  - 81
  - 22
  - 99
  - 86
  - 52
  - 40
  - 28
  - 73
- - 51
  - 36
  - 99
  - 1
  - 92
  - 31
  - 55
  - 47
  - 73
  - 34
- - 12
  - 84
  - 85
  - 15
  - 87
  - 39
  - 58
  - 65
  - 21
  - 51
- - 29
  - 79
  - 46
  - 27
  - 19
  - 83
  - 58
  - 72
  - 48
  - 47
- - 0
  - 80
  - 78
  - 3
  - 21
  - 23
  - 67
  - 26
  - 93
  - 84
- - 66
  - 33
  - 0
  - 4
  - 6
  - 40
  - 94
  - 5
  - 76
  - 1
- - 28
  - 63
  - 9
  - 55
  - 22
  - 90
  - 53
  - 13
  - 32
  - 88
- - 74
  - 55
  - 18
  - 29
  - 71
  - 38
  - 56
  - 8
  - 94
  - 35
- - 20
  - 81
  - 46
  - 89
  - 11
  - 23
  - 10
  - 96
  - 93
  - 94
- - 46
  - 65
  - 95
  - 4
  - 61
  - 58
  - 53
  - 41
  - 23
  - 12
- - 43
  - 40
  - 97
  - 85
  - 52
  - 63
  - 65
  - 3
  - 20
  - 45
- - 43
  - 49
  - 23
  - 0
  - 63
  - 50
  - 12
  - 42
  - 26
  - 86
- - 64
  - 60
  - 49
  - 2
  - 9
  - 91
  - 83
  - 15
  - 23
  - 22
- - 40
  - 8
  - 45
  - 60
  - 35
  - 46
  - 83
  - 82
  - 51
  - 61
- - 3
  - 8
  - 64
  - 53
  - 19
  - 7
  - 90
  - 41
  - 51
  - 49
- - 82
  - 1
  - 87
  - 11
  - 43
  - 78
  - 17
  - 57
  - 27
  - 81
- - 80
  - 71
  - 47
  - 8
  - 36
  - 2
  - 3
  - 48
  - 91
  - 61
- - 14
  - 94
  - 54
  - 21
  - 25
  - 57
  - 68
  - 65
  - 12
  - 52
- - 0
  - 62
  - 69
  - 68
  - 58
  - 33
  - 95
  - 83
  - 56
  - 54
- - 74
  - 73
  - 78
  - 7
  - 0
  - 55
  - 88
  - 57
  - 39
  - 19
- - 81
  - 87
  - 26
  - 46
  - 95
  - 25
  - 85
  - 71
  - 55
  - 38
- - 97
  - 86
  - 38
  - 80
  - 85
  - 56
  - 61
  - 50
  - 46
  - 83
- - 85
  - 97
  - 19
  - 45
  - 70
  - 27
  - 88
  - 75
  - 84
  - 36
- - 6
  - 64
  - 88
  - 77
  - 90
  - 72
  - 34
  - 89
  - 5
  - 45
- - 46
  - 43
  - 12
  - 55
  - 31
  - 95
  - 58
  - 61
  - 45
  - 20
- - 80
  - 46
  - 62
  - 48
  - 81
  - 37
  - 30
  - 52
  - 29
  - 23
- - 54
  - 74
  - 33
  - 72
  - 11
  - 55
  - 52
  - 15
  - 29
  - 17
- - 74
  - 30
  - 4
  - 8
  - 57
  - 86
  - 58
  - 69
  - 45
  - 21
- - 28
  - 65
  - 78
  - 5
  - 94
  - 57
  - 9
  - 16
  - 0
  - 54
- - 63
  - 80
  - 81
  - 74
  - 8
  - 58
  - 59
  - 33
  - 62
  - 57
- - 93
  - 50
  - 81
  - 71
  - 96
  - 69
  - 41
  - 45
  - 89
  - 95
- - 17
  - 48
  - 83
  - 20
  - 15
  - 77
  - 89
  - 67
  - 97
  - 71
- - 58
  - 88
  - 3
  - 48
  - 23
  - 38
  - 4
  - 94
  - 35
  - 89
- - 50
  - 5
  - 88
  - 7
  - 75
  - 54
  - 17
  - 1
  - 58
  - 31
- - 58
  - 91
  - 4
  - 27
  - 89
  - 21
  - 19
  - 0
  - 67
  - 23
- - 55
  - 41
  - 44
  - 10
  - 6
  - 67
  - 75
  - 88
  - 60
  - 14
- - 59
  - 73
  - 34
  - 36
  - 9
  - 38
  - 55
  - 40
  - 14
  - 50
- - 38
  - 53
  - 95
  - 8
  - 31
  - 58
  - 91
  - 24
  - 45
  - 15
- - 17
  - 33
  - 15
  - 54
  - 6
  - 35
  - 85
  - 65
  - 46
  - 7
- - 44
  - 82
  - 69
  - 3
  - 27
  - 77
  - 16
  - 88
  - 31
  - 99
- - 42
  - 96
  - 18
  - 97
  - 7
  - 6
  - 75
  - 51
  - 55
  - 68
- - 62
  - 91
  - 92
  - 38
  - 76
  - 34
  - 65
  - 25
  - 98
  - 6
- - 63
  - 14
  - 43
  - 17
  - 44
  - 40
  - 56
  - 24
  - 26
  - 50
- - 71
  - 42
  - 68
  - 99
  - 58
  - 10
  - 49
  - 95
  - 37
  - 76
- - 52
  - 80
  - 58
  - 88
  - 22
  - 23
  - 67
  - 69
  - 14
  - 13
- - 5
  - 7
  - 15
  - 0
  - 64
  - 11
  - 58
  - 70
  - 13
  - 86
- - 65
  - 94
  - 9
  - 44
  - 40
  - 88
  - 7
  - 49
  - 43
  - 17
- - 31
  - 14
  - 35
  - 66
  - 50
  - 38
  - 22
  - 85
  - 26
  - 55
- - 75
  - 62
  - 33
  - 41
  - 12
  - 71
  - 29
  - 32
  - 57
  - 20
- - 99
  - 50
  - 84
  - 42
  - 19
  - 85
  - 28
  - 63
  - 53
  - 8
- - 44
  - 83
  - 90
  - 26
  - 11
  - 50
  - 35
  - 18
  - 27
  - 76
- - 36
  - 90
  - 17
  - 53
  - 96
  - 99
  - 7
  - 97
  - 52
  - 59
- - 60
  - 41
  - 7
  - 16
  - 53
  - 25
  - 52
  - 61
  - 65
  - 39
- - 13
  - 40
  - 52
  - 48
  - 9
  - 99
  - 0
  - 54
  - 35
  - 6
- - 2
  - 47
  - 58
  - 33
  - 50
  - 43
  - 0
  - 34
  - 92
  - 30
- - 71
  - 27
  - 85
  - 83
  - 95
  - 62
  - 0
  - 65
  - 3
  - 14
- - 32
  - 56
  - 43
  - 8
  - 90
  - 83
  - 24
  - 33
  - 57
  - 3
- - 40
  - 16
  - 3
  - 80
  - 45
  - 22
  - 31
  - 55
  - 78
  - 98
- - 63
  - 62
  - 9
  - 10
  - 84
  - 3
  - 34
  - 27
  - 14
  - 1
- - 68
  - 12
  - 47
  - 18
  - 40
  - 41
  - 71
  - 29
  - 95
  - 80
- - 19
  - 9
  - 62
  - 82
  - 5
  - 31
  - 66
  - 28
  - 54
  - 42
- - 50
  - 44
  - 45
  - 86
  - 2
  - 65
  - 21
  - 95
  - 14
  - 89
- - 85
  - 89
  - 39
  - 88
  - 62
  - 84
  - 22
  - 49
  - 67
  - 95
- - 99
  - 35
  - 84
  - 46
  - 44
  - 15
  - 37
  - 26
  - 16
  - 94
- - 21
  - 12
  - 74
  - 34
  - 27
  - 50
  - 89
  - 82
  - 91
  - 51
- - 78
  - 72
  - 22
  - 19
  - 30
  - 73
  - 54
  - 7
  - 64
  - 8
- - 60
  - 25
  - 55
  - 9
  - 1
  - 27
  - 29
  - 35
  - 51
  - 16
- - 55
  - 96
  - 66
  - 88
  - 81
  - 86
  - 71
  - 36
  - 91
  - 49
- - 86
  - 55
  - 75
  - 43
  - 29
  - 37
  - 42
  - 65
  - 90
  - 80
- - 13
  - 12
  - 11
  - 56
  - 2
  - 83
  - 26
  - 14
  - 41
  - 49
- - 22
  - 65
  - 38
  - 81
  - 33
  - 52
  - 24
  - 79
  - 9
  - 64
- - 72
  - 35
  - 44
  - 93
  - 29
  - 15
  - 81
  - 12
  - 80
  - 38
- - 72
  - 96
  - 74
  - 64
  - 52
  - 41
  - 34
  - 1
  - 70
  - 28
- - 48
  - 29
  - 99
  - 25
  - 31
  - 40
  - 85
  - 71
  - 8
  - 84
- - 0
  - 37
  - 61
  - 42
  - 95
  - 58
  - 32
  - 46
  - 1
  - 97
- - 89
  - 75
  - 88
  - 23
  - 36
  - 91
  - 93
  - 32
  - 41
  - 15
- - 72
  - 33
  - 56
  - 74
  - 60
  - 20
  - 3
  - 51
  - 37
  - 18
- - 84
  - 81
  - 42
  - 60
  - 80
  - 47
  - 56
  - 45
  - 79
  - 66
- - 36
  - 7
  - 19
  - 80
  - 35
  - 59
  - 91
  - 77
  - 92
  - 31
- - 24
  - 70
  - 69
  - 84
  - 46
  - 96
  - 38
  - 30
  - 93
  - 16
- - 87
  - 11
  - 25
  - 53
  - 81
  - 79
  - 60
  - 86
  - 63
  - 65
- - 75
  - 71
  - 16
  - 23
  - 17
  - 91
  - 59
  - 28
  - 14
  - 7
- - 60
  - 29
  - 51
  - 1
  - 88
  - 6
  - 72
  - 24
  - 37
  - 35
- - 67
  - 44
  - 90
  - 82
  - 51
  - 73
  - 59
  - 43
  - 93
  - 24
- - 54
  - 56
  - 67
  - 39
  - 95
  - 68
  - 11
  - 8
  - 43
  - 83
- - 30
  - 98
  - 3
  - 49
  - 41
  - 37
  - 60
  - 5
  - 40
  - 24
- - 80
  - 79
  - 23
  - 62
  - 94
  - 84
  - 45
  - 13
  - 9
  - 53
- - 72
  - 77
  - 3
  - 38
  - 42
  - 93
  - 61
  - 5
  - 98
  - 29
- - 62
  - 41
  - 5
  - 66
  - 14
  - 99
  - 79
  - 88
  - 38
  - 97
- - 68
  - 17
  - 23
  - 33
  - 69
  - 78
  - 99
  - 52
  - 87
  - 27
- - 62
  - 38
  - 25
  - 93
  - 13
  - 73
  - 64
  - 46
  - 44
  - 96
- - 27
  - 63
  - 38
  - 53
  - 83
  - 30
  - 59
  - 12
  - 92
  - 24
- - 45
  - 80
  - 60
  - 89
  - 48
  - 9
  - 66
  - 44
  - 59
  - 47
- - 43
  - 75
  - 4
  - 64
  - 73
  - 47
  - 78
  - 53
  - 37
  - 69
- - 14
  - 79
  - 36
  - 95
  - 96
  - 3
  - 74
  - 50
  - 32
  - 12
- - 20
  - 42
  - 97
  - 61
  - 94
  - 12
  - 32
  - 1
  - 36
  - 89
- - 75
  - 84
  - 15
  - 68
  - 51
  - 89
  - 30
  - 43
  - 47
  - 97
- - 81
  - 21
  - 43
  - 63
  - 50
  - 78
  - 32
  - 85
  - 33
  - 74
- - 76
  - 6
  - 78
  - 85
  - 31
  - 93
  - 49
  - 88
  - 32
  - 65
- - 40
  - 96
  - 51
  - 95
  - 35
  - 47
  - 88
  - 10
  - 76
  - 81
- - 39
  - 23
  - 33
  - 37
  - 81
  - 74
  - 4
  - 88
  - 65
  - 96
- - 35
  - 47
  - 36
  - 8
  - 28
  - 44
  - 64
  - 88
  - 79
  - 16
- - 8
  - 38
  - 33
  - 1
  - 42
  - 73
  - 98
  - 64
  - 52
  - 69
- - 55
  - 89
  - 60
  - 72
  - 95
  - 4
  - 20
  - 93
  - 68
  - 65
- - 38
  - 54
  - 48
  - 52
  - 42
  - 80
  - 40
  - 97
  - 58
  - 64
- - 10
  - 91
  - 26
  - 17
  - 67
  - 69
  - 38
  - 33
  - 89
  - 31
- - 89
  - 73
  - 85
  - 90
  - 48
  - 66
  - 32
  - 12
  - 69
  - 40
- - 42
  - 2
  - 76
  - 20
  - 74
  - 9
  - 84
  - 46
  - 64
  - 40
- - 4
  - 74
  - 73
  - 1
  - 34
  - 8
  - 47
  - 52
  - 78
  - 5
- - 36
  - 70
  - 8
  - 20
  - 51
  - 4
  - 56
  - 18
  - 65
  - 53
- - 70
  - 66
  - 22
  - 16
  - 95
  - 68
  - 47
  - 62
  - 28
  - 15
- - 84
  - 47
  - 9
  - 90
  - 19
  - 67
  - 4
  - 8
  - 24
  - 88
- - 49
  - 61
  - 6
  - 74
  - 19
  - 17
  - 7
  - 40
  - 0
  - 71
- - 63
  - 55
  - 36
  - 19
  - 35
  - 74
  - 64
  - 39
  - 8
  - 21
- - 2
  - 79
  - 37
  - 26
  - 15
  - 50
  - 83
  - 78
  - 7
  - 74
- - 88
  - 5
  - 42
  - 91
  - 80
  - 3
  - 63
  - 0
  - 4
  - 48
- - 19
  - 14
  - 7
  - 93
  - 87
  - 66
  - 16
  - 55
  - 15
  - 75
- - 48
  - 71
  - 53
  - 94
  - 28
  - 57
  - 14
  - 96
  - 17
  - 37
- - 57
  - 22
  - 76
  - 7
  - 53
  - 54
  - 78
  - 59
  - 19
  - 69
- - 42
  - 1
  - 32
  - 29
  - 51
  - 99
  - 10
  - 24
  - 8
  - 57
- - 51
  - 75
  - 22
  - 73
  - 7
  - 88
  - 53
  - 2
  - 8
  - 24
- - 90
  - 79
  - 97
  - 61
  - 8
  - 13
  - 37
  - 91
  - 93
  - 9
- - 40
  - 36
  - 62
  - 50
  - 8
  - 83
  - 35
  - 48
  - 67
  - 19
- - 85
  - 63
  - 53
  - 2
  - 97
  - 10
  - 83
  - 0
  - 79
  - 89
- - 33
  - 88
  - 64
  - 69
  - 7
  - 42
  - 54
  - 61
  - 94
  - 63
- - 99
  - 0
  - 18
  - 78
  - 23
  - 84
  - 91
  - 3
  - 38
  - 14
- - 14
  - 61
  - 49
  - 60
  - 57
  - 43
  - 78
  - 48
  - 32
  - 59
- - 63
  - 42
  - 50
  - 18
  - 37
  - 67
  - 45
  - 36
  - 97
  - 15
round:
- 18
- 36
- 54
- 72
- 90
- 108
- 126
- 144
- 162
- 180
- 198
- 216
- 234
- 252
- 270
- 288
- 306
- 324
- 342
- 360
- 378
- 396
- 414
- 432
- 450
- 468
- 486
- 504
- 522
- 540
- 558
- 576
- 594
- 612
- 630
- 648
- 666
- 684
- 702
- 720
- 738
- 756
- 774
- 792
- 810
- 828
- 846
- 864
- 882
- 900
- 918
- 936
- 954
- 972
- 990
- 1008
- 1026
- 1044
- 1062
- 1080
- 1098
- 1116
- 1134
- 1152
- 1170
- 1188
- 1206
- 1224
- 1242
- 1260
- 1278
- 1296
- 1314
- 1332
- 1350
- 1368
- 1386
- 1404
- 1422
- 1440
- 1458
- 1476
- 1494
- 1512
- 1530
- 1548
- 1566
- 1584
- 1602
- 1620
- 1638
- 1656
- 1674
- 1692
- 1710
- 1728
- 1746
- 1764
- 1782
- 1800
- 1818
- 1836
- 1854
- 1872
- 1890
- 1908
- 1926
- 1944
- 1962
- 1980
- 1998
- 2016
- 2034
- 2052
- 2070
- 2088
- 2106
- 2124
- 2142
- 2160
- 2178
- 2196
- 2214
- 2232
- 2250
- 2268
- 2286
- 2304
- 2322
- 2340
- 2358
- 2376
- 2394
- 2412
- 2430
- 2448
- 2466
- 2484
- 2502
- 2520
- 2538
- 2556
- 2574
- 2592
- 2610
- 2628
- 2646
- 2664
- 2682
- 2700
- 2718
- 2736
- 2754
- 2772
- 2790
- 2808
- 2826
- 2844
- 2862
- 2880
- 2898
- 2916
- 2934
- 2952
- 2970
- 2988
- 3006
- 3024
- 3042
- 3060
- 3078
- 3096
- 3114
- 3132
- 3150
- 3168
- 3186
- 3204
- 3222
- 3240
- 3258
- 3276
- 3294
- 3312
- 3330
- 3348
- 3366
- 3384
- 3402
- 3420
- 3438
- 3456
- 3474
- 3492
- 3510
- 3528
- 3546
- 3564
- 3582
- 3600
- 3618
- 3636
- 3654
- 3672
- 3690
- 3708
- 3726
- 3744
- 3762
- 3780
- 3798
- 3816
- 3834
- 3852
- 3870
- 3888
- 3906
- 3924
- 3942
- 3960
- 3978
- 3996
- 4014
- 4032
- 4050
- 4068
- 4086
- 4104
- 4122
- 4140
- 4158
- 4176
- 4194
- 4212
- 4230
- 4248
- 4266
- 4284
- 4302
- 4320
- 4338
- 4356
- 4374
- 4392
- 4410
- 4428
- 4446
- 4464
- 4482
- 4500
- 4518
- 4536
- 4554
- 4572
- 4590
- 4608
- 4626
- 4644
- 4662
- 4680
- 4698
- 4716
- 4734
- 4752
- 4770
- 4788
- 4806
- 4824
- 4842
- 4860
- 4878
- 4896
- 4914
- 4932
- 4950
- 4968
- 4986
- 5004
- 5022
- 5040
- 5058
- 5076
- 5094
- 5112
- 5130
- 5148
- 5166
- 5184
- 5202
- 5220
- 5238
- 5256
- 5274
- 5292
- 5310
- 5328
- 5346
- 5364
- 5382
- 5400
- 5418
- 5436
- 5454
- 5472
- 5490
- 5508
- 5526
- 5544
- 5562
- 5580
- 5598
- 5616
- 5634
- 5652
- 5670
- 5688
- 5706
- 5724
- 5742
- 5760
- 5778
- 5796
- 5814
- 5832
- 5850
- 5868
- 5886
- 5904
- 5922
- 5940
- 5958
- 5976
- 5994
- 6012
- 6030
- 6048
- 6066
- 6084
- 6102
- 6120
- 6138
- 6156
- 6174
- 6192
- 6210
- 6228
- 6246
- 6264
- 6282
- 6300
- 6318
- 6336
- 6354
- 6372
- 6390
- 6408
- 6426
- 6444
- 6462
- 6480
- 6498
- 6516
- 6534
- 6552
- 6570
- 6588
- 6606
- 6624
- 6642
- 6660
- 6678
- 6696
- 6714
- 6732
- 6750
- 6768
- 6786
- 6804
- 6822
- 6840
- 6858
- 6876
- 6894
- 6912
- 6930
- 6948
- 6966
- 6984
- 7002
- 7020
- 7038
- 7056
- 7074
- 7092
- 7110
- 7128
- 7146
- 7164
- 7182
- 7200
- 7218
- 7236
- 7254
- 7272
- 7290
- 7308
- 7326
- 7344
- 7362
- 7380
- 7398
- 7416
- 7434
- 7452
- 7470
- 7488
- 7506
- 7524
- 7542
- 7560
- 7578
- 7596
- 7614
- 7632
- 7650
- 7668
- 7686
- 7704
- 7722
- 7740
- 7758
- 7776
- 7794
- 7812
- 7830
- 7848
- 7866
- 7884
- 7902
- 7920
- 7938
- 7956
- 7974
- 7992
- 8010
- 8028
- 8046
- 8064
- 8082
- 8100
- 8118
- 8136
- 8154
- 8172
- 8190
- 8208
- 8226
- 8244
- 8262
- 8280
- 8298
- 8316
- 8334
- 8352
- 8370
- 8388
- 8406
- 8424
- 8442
- 8460
- 8478
- 8496
- 8514
- 8532
- 8550
- 8568
- 8586
- 8604
- 8622
- 8640
- 8658
- 8676
- 8694
- 8712
- 8730
- 8748
- 8766
- 8784
- 8802
- 8820
- 8838
- 8856
- 8874
- 8892
- 8910
- 8928
- 8946
- 8964
- 8982
- 9000
test_acc:
- 28.389999389648438
- 35.86000061035156
- 48.31999969482422
- 50.5099983215332
- 60.029998779296875
- 68.61000061035156
- 68.87999725341797
- 72.56999969482422
- 71.70999908447266
- 67.61000061035156
- 75.48999786376953
- 73.5999984741211
- 79.73999786376953
- 79.01000213623047
- 79.66000366210938
- 80.1500015258789
- 78.6500015258789
- 79.91000366210938
- 80.44000244140625
- 81.0199966430664
- 80.93000030517578
- 79.25
- 81.61000061035156
- 82.62000274658203
- 83.30000305175781
- 83.9800033569336
- 83.80999755859375
- 84.11000061035156
- 84.41000366210938
- 84.37999725341797
- 83.61000061035156
- 84.44000244140625
- 84.33000183105469
- 84.3499984741211
- 82.81999969482422
- 83.93000030517578
- 84.23999786376953
- 85.16000366210938
- 85.51000213623047
- 85.23999786376953
- 85.12999725341797
- 85.01000213623047
- 86.0
- 86.0999984741211
- 86.1500015258789
- 84.9800033569336
- 85.80000305175781
- 86.0199966430664
- 85.97000122070312
- 86.55999755859375
- 86.8499984741211
- 86.48999786376953
- 86.41999816894531
- 86.91000366210938
- 85.97000122070312
- 86.01000213623047
- 86.44999694824219
- 86.86000061035156
- 86.87000274658203
- 86.77999877929688
- 87.01000213623047
- 87.44000244140625
- 87.45999908447266
- 86.91000366210938
- 87.41000366210938
- 87.6500015258789
- 87.62000274658203
- 86.98999786376953
- 87.81999969482422
- 87.1500015258789
- 87.62999725341797
- 87.83000183105469
- 87.5199966430664
- 87.08000183105469
- 87.87999725341797
- 87.73999786376953
- 88.0199966430664
- 87.98999786376953
- 88.0199966430664
- 88.16000366210938
- 88.26000213623047
- 88.19000244140625
- 88.19999694824219
- 88.47000122070312
- 87.79000091552734
- 88.20999908447266
- 88.25
- 88.73999786376953
- 88.45999908447266
- 88.61000061035156
- 88.66999816894531
- 88.56999969482422
- 88.30999755859375
- 88.76000213623047
- 88.70999908447266
- 88.75
- 88.5199966430664
- 88.31999969482422
- 88.25
- 88.31999969482422
- 88.68000030517578
- 88.69999694824219
- 88.31999969482422
- 88.56999969482422
- 88.29000091552734
- 88.41000366210938
- 89.02999877929688
- 88.88999938964844
- 88.9000015258789
- 88.94999694824219
- 89.16999816894531
- 89.19999694824219
- 89.12000274658203
- 89.20999908447266
- 89.27999877929688
- 89.4000015258789
- 89.06999969482422
- 89.33999633789062
- 88.86000061035156
- 89.19999694824219
- 89.30000305175781
- 88.86000061035156
- 89.16999816894531
- 89.56999969482422
- 89.29000091552734
- 89.4000015258789
- 89.33000183105469
- 89.25
- 89.48999786376953
- 89.2699966430664
- 89.54000091552734
- 89.51000213623047
- 89.41000366210938
- 89.94000244140625
- 89.7300033569336
- 89.6500015258789
- 89.9000015258789
- 89.56999969482422
- 89.7300033569336
- 89.94000244140625
- 89.79000091552734
- 89.7300033569336
- 89.93000030517578
- 89.63999938964844
- 89.75
- 89.77999877929688
- 89.83000183105469
- 89.63999938964844
- 89.8499984741211
- 89.79000091552734
- 90.05999755859375
- 89.6500015258789
- 89.37000274658203
- 89.8499984741211
- 89.6500015258789
- 89.91999816894531
- 89.52999877929688
- 89.93000030517578
- 89.54000091552734
- 89.9000015258789
- 89.97000122070312
- 90.08999633789062
- 89.94999694824219
- 89.94999694824219
- 90.36000061035156
- 90.2699966430664
- 89.9000015258789
- 90.29000091552734
- 90.2300033569336
- 90.1500015258789
- 89.95999908447266
- 89.98999786376953
- 90.19999694824219
- 89.9800033569336
- 89.91000366210938
- 90.30000305175781
- 90.23999786376953
- 90.16000366210938
- 90.13999938964844
- 90.16000366210938
- 90.08999633789062
- 90.19999694824219
- 90.16000366210938
- 90.01000213623047
- 90.26000213623047
- 90.20999908447266
- 90.16999816894531
- 90.2300033569336
- 90.36000061035156
- 90.29000091552734
- 90.30999755859375
- 90.45999908447266
- 90.43000030517578
- 90.5
- 90.25
- 90.45999908447266
- 90.1500015258789
- 90.0999984741211
- 90.2300033569336
- 90.30000305175781
- 90.4000015258789
- 90.22000122070312
- 90.08000183105469
- 90.41000366210938
- 90.48999786376953
- 90.4000015258789
- 90.62000274658203
- 90.44999694824219
- 90.41000366210938
- 90.55999755859375
- 90.58999633789062
- 90.52999877929688
- 90.62000274658203
- 90.54000091552734
- 90.52999877929688
- 90.55000305175781
- 90.55000305175781
- 90.30999755859375
- 90.36000061035156
- 90.3499984741211
- 90.31999969482422
- 90.48999786376953
- 90.56999969482422
- 90.5999984741211
- 90.47000122070312
- 90.61000061035156
- 90.48999786376953
- 90.55000305175781
- 90.16999816894531
- 90.33999633789062
- 90.56999969482422
- 90.55999755859375
- 90.58999633789062
- 90.70999908447266
- 90.58000183105469
- 90.47000122070312
- 90.62999725341797
- 90.38999938964844
- 90.70999908447266
- 90.56999969482422
- 90.58000183105469
- 90.54000091552734
- 90.56999969482422
- 90.80999755859375
- 90.83000183105469
- 90.73999786376953
- 91.0
- 90.95999908447266
- 90.87999725341797
- 90.73999786376953
- 90.8499984741211
- 90.83000183105469
- 90.69000244140625
- 90.68000030517578
- 90.63999938964844
- 90.66999816894531
- 90.72000122070312
- 90.87000274658203
- 90.72000122070312
- 90.8499984741211
- 90.9000015258789
- 90.9800033569336
- 90.86000061035156
- 90.81999969482422
- 90.87999725341797
- 90.68000030517578
- 90.69999694824219
- 90.58000183105469
- 90.7699966430664
- 90.56999969482422
- 90.8499984741211
- 90.7300033569336
- 90.80999755859375
- 90.87999725341797
- 90.94999694824219
- 90.9000015258789
- 90.91000366210938
- 90.91000366210938
- 90.94999694824219
- 90.94000244140625
- 91.01000213623047
- 90.9800033569336
- 90.69000244140625
- 91.02999877929688
- 91.0199966430664
- 90.91999816894531
- 90.93000030517578
- 91.08000183105469
- 90.66999816894531
- 90.94999694824219
- 91.08000183105469
- 91.06999969482422
- 91.0999984741211
- 91.01000213623047
- 90.87999725341797
- 91.12000274658203
- 90.94999694824219
- 91.06999969482422
- 91.0999984741211
- 90.83999633789062
- 91.02999877929688
- 90.8499984741211
- 90.94999694824219
- 91.16000366210938
- 91.05000305175781
- 91.16999816894531
- 91.02999877929688
- 91.2699966430664
- 91.33000183105469
- 91.2300033569336
- 91.20999908447266
- 91.20999908447266
- 91.23999786376953
- 91.19000244140625
- 91.12000274658203
- 91.12000274658203
- 91.01000213623047
- 91.2699966430664
- 91.08999633789062
- 91.2699966430664
- 91.12999725341797
- 91.0
- 90.83999633789062
- 91.12999725341797
- 91.01000213623047
- 90.93000030517578
- 90.9000015258789
- 91.11000061035156
- 91.31999969482422
- 91.02999877929688
- 91.2300033569336
- 91.16000366210938
- 91.18000030517578
- 91.26000213623047
- 91.22000122070312
- 91.30999755859375
- 91.26000213623047
- 90.94999694824219
- 91.30000305175781
- 91.13999938964844
- 91.25
- 91.12000274658203
- 90.93000030517578
- 91.41000366210938
- 91.33999633789062
- 91.19000244140625
- 91.0
- 91.25
- 91.30000305175781
- 91.43000030517578
- 91.41000366210938
- 91.2699966430664
- 91.12000274658203
- 91.2300033569336
- 91.30000305175781
- 91.23999786376953
- 90.91999816894531
- 91.05999755859375
- 91.37000274658203
- 91.25
- 91.27999877929688
- 91.43000030517578
- 91.51000213623047
- 91.5
- 91.41000366210938
- 91.5999984741211
- 91.55000305175781
- 91.55999755859375
- 91.45999908447266
- 91.44000244140625
- 91.30000305175781
- 91.29000091552734
- 91.4000015258789
- 91.5
- 91.44000244140625
- 91.1500015258789
- 91.37999725341797
- 91.33000183105469
- 91.30999755859375
- 91.38999938964844
- 91.55000305175781
- 91.5999984741211
- 91.4000015258789
- 91.4800033569336
- 91.38999938964844
- 91.56999969482422
- 91.61000061035156
- 91.41000366210938
- 91.55999755859375
- 91.33999633789062
- 91.3499984741211
- 91.19999694824219
- 90.9800033569336
- 91.29000091552734
- 91.44000244140625
- 91.55999755859375
- 91.43000030517578
- 91.37999725341797
- 91.47000122070312
- 91.47000122070312
- 91.45999908447266
- 91.66999816894531
- 91.62999725341797
- 91.54000091552734
- 91.55000305175781
- 91.55000305175781
- 91.58000183105469
- 91.66000366210938
- 91.72000122070312
- 91.62999725341797
- 91.5199966430664
- 91.62999725341797
- 91.62999725341797
- 91.6500015258789
- 91.5999984741211
- 91.55999755859375
- 91.66000366210938
- 91.66999816894531
- 91.70999908447266
- 91.55999755859375
- 91.68000030517578
- 91.66000366210938
- 91.51000213623047
- 91.31999969482422
- 91.36000061035156
- 91.52999877929688
- 91.7300033569336
- 91.68000030517578
- 91.58000183105469
- 91.4800033569336
- 91.58000183105469
- 91.47000122070312
- 91.58000183105469
- 91.73999786376953
- 91.87000274658203
- 91.48999786376953
- 91.63999938964844
- 91.68000030517578
- 91.63999938964844
- 91.45999908447266
- 91.45999908447266
- 91.72000122070312
- 91.68000030517578
- 91.7699966430664
- 91.66000366210938
- 91.70999908447266
- 91.56999969482422
- 91.63999938964844
- 91.75
- 91.4800033569336
- 91.88999938964844
- 92.04000091552734
- 91.86000061035156
- 91.98999786376953
- 91.80000305175781
- 91.48999786376953
- 91.79000091552734
- 91.95999908447266
- 91.94999694824219
- 91.80999755859375
- 92.02999877929688
- 91.80000305175781
- 91.76000213623047
- 91.7699966430664
- 91.88999938964844
- 91.70999908447266
- 91.6500015258789
- 91.61000061035156
- 91.83999633789062
- 91.41999816894531
- 91.9800033569336
- 91.69999694824219
- 91.6500015258789
- 91.86000061035156
- 91.73999786376953
- 92.0999984741211
- 91.88999938964844
- 91.86000061035156
- 91.72000122070312
- 91.58000183105469
- 91.83999633789062
- 91.87999725341797
- 91.91999816894531
- 91.94999694824219
- 91.69000244140625
- 91.83999633789062
- 91.9000015258789
- 91.86000061035156
- 91.91000366210938
- 91.97000122070312
- 91.91000366210938
- 91.87000274658203
- 92.01000213623047
- 91.86000061035156
- 91.9800033569336
- 92.02999877929688
- 92.06999969482422
- 91.8499984741211
- 91.83000183105469
- 91.81999969482422
test_loss:
- 2.182274314498901
- 2.054301319885254
- 1.9480392641067505
- 1.8475597831726074
- 1.737389750289917
- 1.6355676176071168
- 1.5587652627944946
- 1.478326465034485
- 1.4047902044296265
- 1.3511618757247925
- 1.2722800479888916
- 1.2264394750595093
- 1.162613032722473
- 1.1267736267089843
- 1.073484955596924
- 1.0363641507148742
- 1.0079277508735656
- 0.968590634727478
- 0.9394804963111878
- 0.9122459735870362
- 0.8881495415687561
- 0.8764095901489258
- 0.8457398532867432
- 0.8257357605934144
- 0.8115181990623475
- 0.7905871183395385
- 0.7674429310798645
- 0.7521040558815002
- 0.73934072265625
- 0.7335779913902283
- 0.7175214376449585
- 0.702354465675354
- 0.6900857639312744
- 0.682894268989563
- 0.6895422964572907
- 0.6763529919624328
- 0.6651427947998046
- 0.645397953748703
- 0.6376054443359375
- 0.6323555261135101
- 0.6251626492500305
- 0.6178432629585267
- 0.6079622467517852
- 0.6029054394245148
- 0.5928423334121704
- 0.6013904301643371
- 0.5866112449645996
- 0.5829495718002319
- 0.5779834112167358
- 0.5754410856246949
- 0.5661713459014892
- 0.5609297193050384
- 0.5577147258281707
- 0.5511345280647277
- 0.5550151948928833
- 0.5495836047649384
- 0.5449272370815277
- 0.5416803695201874
- 0.5338485131263733
- 0.5307245962619781
- 0.5259314522266388
- 0.519838527727127
- 0.5213437068939208
- 0.5198851747512817
- 0.5097094932556152
- 0.5082833146095276
- 0.5050447947978973
- 0.5118564119815826
- 0.4985364302635193
- 0.5040593599796295
- 0.49707137031555176
- 0.49033714656829835
- 0.49087097992897033
- 0.4951614727973938
- 0.4838663501739502
- 0.485783021736145
- 0.4798008413791657
- 0.4791382336616516
- 0.4790158732414246
- 0.47497232213020324
- 0.47254450979232787
- 0.469445224237442
- 0.46744657735824585
- 0.46452545557022096
- 0.46776762404441835
- 0.4612928906917572
- 0.4604879151821136
- 0.45583218874931336
- 0.4580124096393585
- 0.45512241673469545
- 0.45288447184562686
- 0.4516542063713074
- 0.4556413357257843
- 0.4522232389450073
- 0.4511301043510437
- 0.44790570402145385
- 0.45182366518974304
- 0.4500493462562561
- 0.447209947681427
- 0.4467827275276184
- 0.44521643857955934
- 0.4435022636413574
- 0.4449147490978241
- 0.43808218150138856
- 0.44154627642631533
- 0.4412176902770996
- 0.43124908289909364
- 0.43385518078804014
- 0.4344987358570099
- 0.43491991753578185
- 0.42977566785812377
- 0.42799248132705686
- 0.42767715883255003
- 0.426348242521286
- 0.4252061544418335
- 0.4243352855205536
- 0.4241567357540131
- 0.4208967281341553
- 0.42467600502967834
- 0.4227949646949768
- 0.4197510524272919
- 0.4263808800697327
- 0.42137743492126467
- 0.4157228830814362
- 0.41742218346595766
- 0.4142016228914261
- 0.41509900109767917
- 0.41589983162879945
- 0.41241717839241027
- 0.4143813401222229
- 0.4107376983165741
- 0.41076909010410306
- 0.41024324045181276
- 0.4056493517637253
- 0.4070659566879272
- 0.40778587646484377
- 0.40458964915275575
- 0.40598860330581665
- 0.40248841156959536
- 0.4013414246559143
- 0.40255038065910337
- 0.39956913626194
- 0.39813701491355896
- 0.40165885591506956
- 0.39842282855510713
- 0.39848528468608857
- 0.3996373167991638
- 0.39779751393795015
- 0.3953998197555542
- 0.39486017611026764
- 0.3920913008451462
- 0.3933877864122391
- 0.4033255018472672
- 0.39276417655944823
- 0.3960647156238556
- 0.39014335997104643
- 0.3948751458406448
- 0.39092909150123595
- 0.3915017674922943
- 0.38928578305244443
- 0.38822274777889254
- 0.3868255648136139
- 0.38949085664749145
- 0.3889273545265198
- 0.3840582081794739
- 0.3839113037586212
- 0.386686412024498
- 0.3826092911720276
- 0.3815583422422409
- 0.3821295325040817
- 0.3851035642385483
- 0.38340363495349883
- 0.38004279024600984
- 0.38395533933639525
- 0.3836499163389206
- 0.37873916716575623
- 0.3807429087638855
- 0.3798389235019684
- 0.3806322240352631
- 0.38014163031578063
- 0.37883751838207247
- 0.3776551387786865
- 0.38112324683666227
- 0.3818868886232376
- 0.3763125933408737
- 0.3776398874759674
- 0.3767505672454834
- 0.3760432621002197
- 0.3726916583776474
- 0.37460697889328004
- 0.37386364192962646
- 0.3702791818857193
- 0.371683171415329
- 0.37142309577465055
- 0.3719512356996536
- 0.3695676811695099
- 0.3746283142566681
- 0.37381451513767244
- 0.3723553059577942
- 0.3688169287204742
- 0.36839403660297393
- 0.3699725913763046
- 0.373952361536026
- 0.3675723816156387
- 0.36718499970436097
- 0.3676817646026611
- 0.36522689051628116
- 0.3658246094226837
- 0.36425059309005736
- 0.3637617238521576
- 0.3636490980386734
- 0.36429509561061857
- 0.3642746322154999
- 0.3633931730508804
- 0.36364825234413145
- 0.3640362007379532
- 0.36322209804058075
- 0.36644570262432097
- 0.3648568248271942
- 0.3640211615562439
- 0.36343160362243654
- 0.36082657606601715
- 0.36026635789871214
- 0.3611285207986832
- 0.3615514736175537
- 0.3589152243852615
- 0.3583003466844559
- 0.3589402008056641
- 0.3629874169111252
- 0.3619420416355133
- 0.358896696805954
- 0.3563747317314148
- 0.35690143122673035
- 0.35559895792007445
- 0.3569366561412811
- 0.35573439435958865
- 0.3538652804374695
- 0.3595724330663681
- 0.3537387881994247
- 0.35663914947509767
- 0.3549227992773056
- 0.354992039847374
- 0.3543283893823624
- 0.3515250178575516
- 0.35269429557323456
- 0.3524656443357468
- 0.3551698103427887
- 0.3512171969413757
- 0.35073125529289245
- 0.3512513112545013
- 0.3507693361997604
- 0.35117776739597323
- 0.3508029422044754
- 0.35023007731437683
- 0.35440816888809207
- 0.35232317044734957
- 0.35186617453098296
- 0.34959261019229887
- 0.3493255218744278
- 0.34816529440879823
- 0.3460551227092743
- 0.34757788672447204
- 0.34644910826683045
- 0.34778738067150117
- 0.34579743430614474
- 0.3478054311990738
- 0.34577986116409304
- 0.3504827849149704
- 0.34908083837032317
- 0.3486725209712982
- 0.3449726060390472
- 0.3472632301092148
- 0.34457934143543245
- 0.3440333251953125
- 0.3455703426361084
- 0.34572906041145324
- 0.3430828946352005
- 0.3431773638248444
- 0.34222034649848937
- 0.34371455008983615
- 0.34181494994163514
- 0.34460552656650545
- 0.3478691937208176
- 0.3424758193731308
- 0.34012706973552703
- 0.34282518618106844
- 0.34162374606132506
- 0.34172481365203855
- 0.3440000874996185
- 0.339747881436348
- 0.3379858097791672
- 0.3397979724884033
- 0.33707215869426727
- 0.3403765308856964
- 0.34411398923397063
- 0.33743958427906035
- 0.3396652529716492
- 0.3379853523492813
- 0.3373458775997162
- 0.3395257961034775
- 0.33942968192100526
- 0.3402179594993591
- 0.3395959860086441
- 0.33506688826084136
- 0.3367643754720688
- 0.33627833588123324
- 0.3378961907863617
- 0.3350950830221176
- 0.33507658972740173
- 0.33352765209674834
- 0.333196590924263
- 0.33342589247226717
- 0.33287388072013857
- 0.33343743243217466
- 0.33425862889289853
- 0.33576524930000307
- 0.33388595333099363
- 0.33373282849788666
- 0.3362255571603775
- 0.33184295227527616
- 0.3327312144756317
- 0.3355824780702591
- 0.3374468983411789
- 0.33238272912502287
- 0.3346689716815949
- 0.3348870532989502
- 0.3359208780288696
- 0.33161786556243894
- 0.33027374300956724
- 0.3330010425567627
- 0.33314962604045867
- 0.33476688821315764
- 0.3303094754934311
- 0.3302677724123001
- 0.33114068868160246
- 0.32856545062065123
- 0.3289399235010147
- 0.3323370862007141
- 0.3284813057899475
- 0.33061821072101594
- 0.3301645130634308
- 0.3301893240690231
- 0.33422239832878115
- 0.32666363756656647
- 0.3273677989244461
- 0.32924631569385526
- 0.332862063574791
- 0.32798950111866
- 0.3286194612979889
- 0.3268526491880417
- 0.32735677597522733
- 0.32784874057769775
- 0.3277337749958038
- 0.327187335562706
- 0.3268037956953049
- 0.32688352770805357
- 0.33074768509864805
- 0.32873907418251036
- 0.32672853043079375
- 0.32912665112018585
- 0.32739726407527925
- 0.32503658185005185
- 0.3239189033985138
- 0.32523818845748903
- 0.32497308740615843
- 0.32284532790184023
- 0.32442971200942994
- 0.32323444483280184
- 0.32418422322273255
- 0.32407840878963473
- 0.32504462969303133
- 0.3266311986207962
- 0.3221611708164215
- 0.32168838186264037
- 0.3209426351547241
- 0.3259325716972351
- 0.32185956077575684
- 0.3233148432254791
- 0.32448875694274903
- 0.3214503993034363
- 0.32091053087711335
- 0.320645223903656
- 0.32361042549610136
- 0.3222209927558899
- 0.3231479902744293
- 0.3206659077644348
- 0.3200046689510345
- 0.3234815543651581
- 0.3199618653297424
- 0.32298011419773104
- 0.32142742042541506
- 0.3255370146036148
- 0.32767877204418183
- 0.323517983174324
- 0.3199169608831406
- 0.3207844837188721
- 0.3205176099538803
- 0.32032411222457885
- 0.319896572971344
- 0.32279468858242033
- 0.3185860575914383
- 0.3180871640205383
- 0.31891653752326965
- 0.31739043021202085
- 0.32031170818805693
- 0.31943857204914095
- 0.3165164221048355
- 0.3159381255149841
- 0.31749994478225707
- 0.31901804356575014
- 0.3194865125656128
- 0.31550760140419004
- 0.31569270114898684
- 0.31821480791568757
- 0.31514027304649356
- 0.31643248527050016
- 0.31762377815246584
- 0.314653195643425
- 0.31394564990997315
- 0.315796999168396
- 0.31513125660419467
- 0.3134393196105957
- 0.31664168999195097
- 0.31620575132369994
- 0.318240980386734
- 0.3155079977750778
- 0.31429795112609865
- 0.3149100395441055
- 0.31523944911956786
- 0.3152911927461624
- 0.31359127333164216
- 0.315556124997139
- 0.3140513329267502
- 0.3140836821317673
- 0.3125411361694336
- 0.3147134793281555
- 0.31435182082653046
- 0.31322872157096865
- 0.31292905242443086
- 0.3173536973953247
- 0.31549466230869294
- 0.31109868485927583
- 0.3103933073282242
- 0.31049533970355986
- 0.3121858558177948
- 0.3116075133085251
- 0.3109046484231949
- 0.3132152245283127
- 0.31070576848983766
- 0.31491795330047606
- 0.3107096823453903
- 0.31031047656536104
- 0.3090998505115509
- 0.3088962086200714
- 0.31035896780490874
- 0.3147556885719299
- 0.3122043030500412
- 0.3100656259536743
- 0.3096360246896744
- 0.3100285305738449
- 0.308787810921669
- 0.3114560187101364
- 0.30960463001728056
- 0.30870058484077456
- 0.3094294221401215
- 0.31011207909584043
- 0.3117493754863739
- 0.31330178995132446
- 0.31253430054187775
- 0.31451757786273954
- 0.30889851331710816
- 0.3095706661224365
- 0.3101150045156479
- 0.3082903440952301
- 0.3109350067615509
- 0.30770517492294314
- 0.307508057808876
- 0.3108927933216095
- 0.31170236093997955
- 0.3142832100391388
- 0.31004678144454956
- 0.3097750992536545
- 0.30893439450263976
- 0.30897660126686094
- 0.31071881623268127
- 0.30651346604824065
- 0.3089226802587509
- 0.3058180941581726
- 0.3064653127670288
- 0.3079957622766495
- 0.3066872570514679
- 0.3073929425239563
- 0.305090499830246
- 0.3068725810289383
- 0.30736446058750155
- 0.30635024423599244
- 0.3053097227334976
- 0.3060328357219696
- 0.3066515150308609
- 0.30753031232357025
train_acc:
- 29.133333206176758
- 36.43000030517578
- 46.938331604003906
- 49.57666778564453
- 59.904998779296875
- 68.03333282470703
- 67.76333618164062
- 72.086669921875
- 70.29166412353516
- 66.71666717529297
- 74.88333129882812
- 72.99666595458984
- 78.625
- 78.12333679199219
- 78.67500305175781
- 79.0
- 77.49166870117188
- 79.37833404541016
- 79.50666809082031
- 80.038330078125
- 80.163330078125
- 78.69166564941406
- 80.77166748046875
- 81.61333465576172
- 82.19166564941406
- 83.0999984741211
- 82.98999786376953
- 83.16166687011719
- 83.50166320800781
- 83.5816650390625
- 82.75833129882812
- 83.55166625976562
- 83.54499816894531
- 83.37000274658203
- 81.87000274658203
- 83.15166473388672
- 83.40166473388672
- 84.45999908447266
- 84.65666961669922
- 84.20833587646484
- 84.51333618164062
- 84.4366683959961
- 85.18333435058594
- 85.30500030517578
- 85.50166320800781
- 84.29833221435547
- 85.15166473388672
- 85.24500274658203
- 85.37999725341797
- 85.7300033569336
- 86.07666778564453
- 85.72166442871094
- 85.92333221435547
- 86.15166473388672
- 85.55000305175781
- 85.53500366210938
- 85.7750015258789
- 85.85333251953125
- 86.26000213623047
- 86.29499816894531
- 86.22333526611328
- 86.72166442871094
- 86.63833618164062
- 86.19166564941406
- 86.77833557128906
- 86.93333435058594
- 87.11333465576172
- 86.26333618164062
- 87.01499938964844
- 86.20166778564453
- 86.78166961669922
- 87.09500122070312
- 86.95166778564453
- 86.55333709716797
- 87.36833190917969
- 86.96333312988281
- 87.38500213623047
- 87.07166290283203
- 87.14666748046875
- 87.4433364868164
- 87.41666412353516
- 87.49333190917969
- 87.47833251953125
- 87.5
- 87.05833435058594
- 87.57166290283203
- 87.45333099365234
- 87.85166931152344
- 87.74500274658203
- 87.94000244140625
- 87.87333679199219
- 88.04833221435547
- 87.83999633789062
- 88.00833129882812
- 88.08833312988281
- 88.15333557128906
- 87.90833282470703
- 87.79666900634766
- 87.54833221435547
- 87.58833312988281
- 88.0183334350586
- 88.1449966430664
- 87.6816635131836
- 88.03666687011719
- 87.75
- 87.94833374023438
- 88.39833068847656
- 88.05833435058594
- 88.07499694824219
- 88.1050033569336
- 88.3133316040039
- 88.46833038330078
- 88.3066635131836
- 88.39167022705078
- 88.68000030517578
- 88.62666320800781
- 88.45833587646484
- 88.62666320800781
- 88.36666870117188
- 88.40166473388672
- 88.48666381835938
- 88.22666931152344
- 88.52166748046875
- 88.92166900634766
- 88.8133316040039
- 88.88500213623047
- 88.625
- 88.64167022705078
- 88.87000274658203
- 88.5633316040039
- 88.72333526611328
- 89.0433349609375
- 89.08499908447266
- 89.1066665649414
- 89.086669921875
- 88.92333221435547
- 89.25833129882812
- 89.0999984741211
- 89.24166870117188
- 89.15333557128906
- 88.99666595458984
- 89.12833404541016
- 89.1816635131836
- 89.19833374023438
- 89.11499786376953
- 89.08999633789062
- 89.20500183105469
- 89.17500305175781
- 89.23833465576172
- 89.18000030517578
- 89.42500305175781
- 89.2699966430664
- 88.45500183105469
- 88.94166564941406
- 88.8550033569336
- 89.24333190917969
- 88.75
- 89.07333374023438
- 88.93000030517578
- 89.13666534423828
- 89.16500091552734
- 89.32666778564453
- 89.14666748046875
- 89.30333709716797
- 89.57833099365234
- 89.5566635131836
- 89.22333526611328
- 89.5199966430664
- 89.67833709716797
- 89.47333526611328
- 89.13666534423828
- 89.19499969482422
- 89.64666748046875
- 89.38333129882812
- 89.4749984741211
- 89.65333557128906
- 89.59166717529297
- 89.4816665649414
- 89.44166564941406
- 89.59833526611328
- 89.66666412353516
- 89.75499725341797
- 89.57499694824219
- 89.31500244140625
- 89.58499908447266
- 89.66999816894531
- 89.69000244140625
- 89.72333526611328
- 89.74666595458984
- 89.61833190917969
- 89.69833374023438
- 89.77833557128906
- 89.77333068847656
- 89.72333526611328
- 89.71499633789062
- 89.83833312988281
- 89.60166931152344
- 89.65166473388672
- 89.83999633789062
- 89.91500091552734
- 89.86666870117188
- 89.80999755859375
- 89.5566635131836
- 89.9433364868164
- 89.94833374023438
- 89.9183349609375
- 89.97333526611328
- 90.01667022705078
- 89.99333190917969
- 90.13333129882812
- 90.00833129882812
- 89.9566650390625
- 89.88999938964844
- 90.08000183105469
- 89.97666931152344
- 90.01000213623047
- 90.12666320800781
- 89.98999786376953
- 89.8066635131836
- 89.8183364868164
- 89.85832977294922
- 90.08833312988281
- 90.0250015258789
- 90.0683364868164
- 90.02333068847656
- 90.07499694824219
- 90.10333251953125
- 90.125
- 89.77333068847656
- 89.8133316040039
- 90.09166717529297
- 90.0433349609375
- 90.07666778564453
- 90.23666381835938
- 90.18000030517578
- 90.10832977294922
- 90.17833709716797
- 89.71833038330078
- 90.16000366210938
- 90.16166687011719
- 90.24666595458984
- 90.15833282470703
- 90.12999725341797
- 90.3499984741211
- 90.288330078125
- 90.30500030517578
- 90.27333068847656
- 90.38333129882812
- 90.38166809082031
- 90.35333251953125
- 90.38999938964844
- 90.27666473388672
- 90.36333465576172
- 90.3949966430664
- 90.27666473388672
- 90.36499786376953
- 90.34833526611328
- 90.34333038330078
- 90.30999755859375
- 90.33333587646484
- 90.47166442871094
- 90.413330078125
- 90.3933334350586
- 90.3550033569336
- 90.41999816894531
- 90.33499908447266
- 90.37333679199219
- 90.29000091552734
- 90.36000061035156
- 90.23999786376953
- 90.43000030517578
- 90.42833709716797
- 90.461669921875
- 90.57833099365234
- 90.49833679199219
- 90.34666442871094
- 90.46333312988281
- 90.54000091552734
- 90.58833312988281
- 90.48833465576172
- 90.64167022705078
- 90.46833038330078
- 90.35166931152344
- 90.52333068847656
- 90.59166717529297
- 90.50166320800781
- 90.53500366210938
- 90.5683364868164
- 90.31500244140625
- 90.54166412353516
- 90.59333038330078
- 90.53166961669922
- 90.61333465576172
- 90.51000213623047
- 90.43333435058594
- 90.61000061035156
- 90.49833679199219
- 90.53333282470703
- 90.52666473388672
- 90.37666320800781
- 90.461669921875
- 90.40666961669922
- 90.50666809082031
- 90.68000030517578
- 90.5999984741211
- 90.63833618164062
- 90.49666595458984
- 90.74666595458984
- 90.7316665649414
- 90.71833038330078
- 90.7699966430664
- 90.8499984741211
- 90.81666564941406
- 90.6933364868164
- 90.71833038330078
- 90.73332977294922
- 90.71833038330078
- 90.836669921875
- 90.72666931152344
- 90.80500030517578
- 90.80000305175781
- 90.65666961669922
- 90.45500183105469
- 90.66166687011719
- 90.63333129882812
- 90.50333404541016
- 90.586669921875
- 90.70500183105469
- 90.88333129882812
- 90.73999786376953
- 90.74333190917969
- 90.7300033569336
- 90.88666534423828
- 90.79833221435547
- 90.7300033569336
- 90.94166564941406
- 90.95333099365234
- 90.63500213623047
- 90.86000061035156
- 90.76499938964844
- 90.7316665649414
- 90.79666900634766
- 90.51166534423828
- 91.0250015258789
- 90.92333221435547
- 90.86000061035156
- 90.62333679199219
- 90.90833282470703
- 90.90499877929688
- 91.01667022705078
- 90.94499969482422
- 90.90166473388672
- 90.875
- 90.875
- 90.91166687011719
- 90.84833526611328
- 90.63500213623047
- 90.78500366210938
- 90.86166381835938
- 90.83833312988281
- 90.90166473388672
- 90.98666381835938
- 91.01166534423828
- 90.93000030517578
- 90.97833251953125
- 91.12999725341797
- 91.05833435058594
- 91.16000366210938
- 91.06500244140625
- 91.02166748046875
- 90.94833374023438
- 90.88500213623047
- 91.00499725341797
- 91.17166900634766
- 91.038330078125
- 90.85333251953125
- 91.0199966430664
- 90.97333526611328
- 90.96499633789062
- 91.07833099365234
- 91.08833312988281
- 91.18499755859375
- 91.00166320800781
- 91.00833129882812
- 90.97166442871094
- 91.1050033569336
- 91.19999694824219
- 91.01499938964844
- 91.14666748046875
- 90.83499908447266
- 90.88500213623047
- 90.82166290283203
- 90.77999877929688
- 90.88666534423828
- 91.05166625976562
- 91.09333038330078
- 91.06500244140625
- 91.0199966430664
- 91.03333282470703
- 91.08999633789062
- 91.17666625976562
- 91.16666412353516
- 91.19166564941406
- 91.20166778564453
- 91.05000305175781
- 91.13333129882812
- 91.16999816894531
- 91.2699966430664
- 91.2249984741211
- 91.20833587646484
- 91.163330078125
- 91.24333190917969
- 91.22833251953125
- 91.18333435058594
- 91.18000030517578
- 91.07666778564453
- 91.20166778564453
- 91.20999908447266
- 91.28500366210938
- 91.15499877929688
- 91.23666381835938
- 91.2683334350586
- 91.12833404541016
- 91.09500122070312
- 91.07833099365234
- 91.1883316040039
- 91.33499908447266
- 91.2683334350586
- 91.18000030517578
- 91.06666564941406
- 91.10333251953125
- 91.0183334350586
- 91.22666931152344
- 91.33000183105469
- 91.37833404541016
- 91.18333435058594
- 91.16166687011719
- 91.26667022705078
- 91.3566665649414
- 91.11000061035156
- 91.07499694824219
- 91.27166748046875
- 91.288330078125
- 91.34333038330078
- 91.25
- 91.36000061035156
- 91.29666900634766
- 91.21666717529297
- 91.30500030517578
- 91.16166687011719
- 91.37666320800781
- 91.55333709716797
- 91.43333435058594
- 91.4800033569336
- 91.34500122070312
- 91.03666687011719
- 91.20166778564453
- 91.38999938964844
- 91.38500213623047
- 91.33499908447266
- 91.42833709716797
- 91.29666900634766
- 91.32166290283203
- 91.37000274658203
- 91.41500091552734
- 91.29166412353516
- 91.26166534423828
- 91.24333190917969
- 91.29166412353516
- 91.11499786376953
- 91.48666381835938
- 91.41666412353516
- 91.35166931152344
- 91.48666381835938
- 91.39167022705078
- 91.6066665649414
- 91.49833679199219
- 91.40166473388672
- 91.35166931152344
- 91.36000061035156
- 91.44000244140625
- 91.43000030517578
- 91.47333526611328
- 91.53333282470703
- 91.28333282470703
- 91.46333312988281
- 91.41666412353516
- 91.54000091552734
- 91.56666564941406
- 91.53500366210938
- 91.51667022705078
- 91.52999877929688
- 91.625
- 91.48666381835938
- 91.55999755859375
- 91.52166748046875
- 91.53166961669922
- 91.44499969482422
- 91.43499755859375
- 91.37000274658203
train_loss:
- 2.184405414835612
- 2.059600237528483
- 1.957188121287028
- 1.8581473070780437
- 1.7478567392985027
- 1.650111085764567
- 1.5743722961425781
- 1.497309826405843
- 1.4254480054219565
- 1.3727434768676758
- 1.2936233378092448
- 1.2482464580535888
- 1.1857552368164062
- 1.1525885542551677
- 1.097014911142985
- 1.0610755615234375
- 1.0319306905110677
- 0.9913036518096924
- 0.9626879618326822
- 0.9360461639404297
- 0.9117339215596517
- 0.8992663552602133
- 0.8685410097757975
- 0.8492399762471516
- 0.8342495277404786
- 0.8131325634002685
- 0.7905927604675292
- 0.7754132493972778
- 0.7635899279912313
- 0.7566805157343547
- 0.7400472882588705
- 0.7253633219401042
- 0.7128650767644247
- 0.7044586752573649
- 0.7111430855433146
- 0.696659707514445
- 0.6861769995371501
- 0.6666462348937988
- 0.6586627401351929
- 0.6532666449864706
- 0.6461328242619833
- 0.6393742109934489
- 0.6306836928049724
- 0.6256369152069092
- 0.6146930341084799
- 0.6211945847829183
- 0.6073965834299724
- 0.6035480529785157
- 0.5989935841242472
- 0.597457692082723
- 0.5883982299168905
- 0.5820436845779419
- 0.5797871399561564
- 0.5711664592107137
- 0.5742306712468466
- 0.5694931083679199
- 0.5641956994692484
- 0.561546101061503
- 0.5541003010431925
- 0.5507704667727152
- 0.5456770891825358
- 0.5402676253636678
- 0.5415066661198934
- 0.5405492242177328
- 0.5311039258956909
- 0.5283214633941651
- 0.5258413908640543
- 0.5309853602409362
- 0.519288333161672
- 0.5244929895401002
- 0.5165458868980408
- 0.5107698368390401
- 0.5111828007698059
- 0.5147625833511352
- 0.5039099183400472
- 0.5064969828605652
- 0.5000050281524658
- 0.5005004961649577
- 0.4994441281636556
- 0.4948866403579712
- 0.4921654137611389
- 0.48965738894144695
- 0.4878039197603862
- 0.48559890489578245
- 0.488792662302653
- 0.4821630030632019
- 0.48128462511698406
- 0.47637562319437665
- 0.4787506933530172
- 0.4755621201515198
- 0.47283850587209064
- 0.47183938461939495
- 0.4754585463205973
- 0.4721377593358358
- 0.4714850008646647
- 0.46850448910395304
- 0.47155095148086545
- 0.469755743598938
- 0.46718030134836835
- 0.4665633426984151
- 0.46460174732208254
- 0.4630169280687968
- 0.46389582427342735
- 0.4580859209696452
- 0.4609430325826009
- 0.46061932408014933
- 0.4512822054862976
- 0.45369809840520225
- 0.4541856213569641
- 0.45396025915145877
- 0.44859842036565145
- 0.44687771492004397
- 0.447257212638855
- 0.44540915835698447
- 0.4439645133336385
- 0.44302046257654826
- 0.44272324956258136
- 0.43992681891123453
- 0.4429560614267985
- 0.44128787536621095
- 0.43881015507380167
- 0.4435422059059143
- 0.4393797185897827
- 0.4347329542795817
- 0.4361117290814718
- 0.4331033613204956
- 0.43370719181696576
- 0.4344307811101278
- 0.4310791016896566
- 0.4337577255249023
- 0.4296423316637675
- 0.4287864143689473
- 0.42835907805760703
- 0.4246441382090251
- 0.4261365673383077
- 0.42604360758463544
- 0.4229049925486247
- 0.4237992377916972
- 0.4211252308527629
- 0.4202500638326009
- 0.4211969283103943
- 0.41751926911671955
- 0.4162443831761678
- 0.4191245374997457
- 0.41698040053049723
- 0.41713753147125243
- 0.4180109167734782
- 0.415463072681427
- 0.41433025461832684
- 0.4134519612312317
- 0.41068377765019737
- 0.4109447868347168
- 0.42213112376530965
- 0.41164259503682454
- 0.4131767918586731
- 0.4083653837521871
- 0.4135707114537557
- 0.40898284085591635
- 0.4102580945968628
- 0.40730299180348717
- 0.4064018757502238
- 0.40593310674031574
- 0.40663203910191853
- 0.40563449020385745
- 0.40135986382166544
- 0.4010277993202209
- 0.40374006096522014
- 0.40021095234553017
- 0.39858235925038654
- 0.39989288632074993
- 0.40322261403401694
- 0.4015637822786967
- 0.39775793975194296
- 0.40040882523854576
- 0.39973331298828124
- 0.3959620390256246
- 0.3970745067914327
- 0.3967606708367666
- 0.3971312783241272
- 0.3958335411389669
- 0.3950170784791311
- 0.3938827494621277
- 0.39578552544911705
- 0.39763901543617247
- 0.39296573100090026
- 0.3929414531389872
- 0.39188362725575765
- 0.3915084829330444
- 0.38948906319936116
- 0.3918164748509725
- 0.3904068148771922
- 0.3877899518966675
- 0.38847575318018596
- 0.3879904558499654
- 0.38821221033732095
- 0.386713427623113
- 0.39108770217895505
- 0.39072942717870074
- 0.38935184710820514
- 0.3858052122116089
- 0.3847733979384104
- 0.3864173694292704
- 0.3888411021232605
- 0.38317194493611656
- 0.38290169747670494
- 0.3837863907814026
- 0.38202594453493754
- 0.3819403833071391
- 0.3807184292793274
- 0.3797876988728841
- 0.37969818364779157
- 0.38009335576693215
- 0.3808826956590017
- 0.3792716280937195
- 0.3790362659136454
- 0.379541756995519
- 0.37873384779294333
- 0.3812599887530009
- 0.38089319491386414
- 0.37975651213328043
- 0.37901141169865926
- 0.37681114309628805
- 0.3763316882133484
- 0.3770829562028249
- 0.3783139528433482
- 0.375481533018748
- 0.37402155408859256
- 0.3748051344394684
- 0.37893989728291827
- 0.37814868710835775
- 0.3745385873953501
- 0.3730374084631602
- 0.3727652679602305
- 0.3712339744408925
- 0.3729011153539022
- 0.37170537168184914
- 0.3704855249722799
- 0.3761067396958669
- 0.37002810371716816
- 0.3723775968551636
- 0.3702372596581777
- 0.3714243607997894
- 0.3707530965010325
- 0.36708146155675253
- 0.3688362921555837
- 0.3682417906443278
- 0.37169359691937764
- 0.36723450722694395
- 0.36604505422910055
- 0.36601502936681113
- 0.3654802493572235
- 0.36593442476590476
- 0.36557618980407713
- 0.36521588344573974
- 0.36966313336690265
- 0.36748230697313944
- 0.3666946711699168
- 0.3642744604587555
- 0.3643474729061127
- 0.36343719970385235
- 0.3619601234118144
- 0.3634795265515645
- 0.3624700899600983
- 0.36360537791252134
- 0.3617900459766388
- 0.36255779485702516
- 0.3611400456746419
- 0.3658016671180725
- 0.36367935007413227
- 0.3631990722497304
- 0.360855824247996
- 0.36224048646291096
- 0.3595512497107188
- 0.35966955227851866
- 0.3607441503206889
- 0.36070811185836793
- 0.35905848735173546
- 0.35879580545425416
- 0.3573687003135681
- 0.3588449716885885
- 0.35741918325424193
- 0.3599903201738993
- 0.36307001452445986
- 0.35872835755348204
- 0.3557362692197164
- 0.3578105035463969
- 0.3576308100859324
- 0.3567176374276479
- 0.35904540667533874
- 0.3555659997622172
- 0.35386560743649803
- 0.35506865917841596
- 0.3527503128528595
- 0.3553809030532837
- 0.35909122734069826
- 0.35333345856666565
- 0.3555136656761169
- 0.35286246205965677
- 0.3527593843301137
- 0.35547783665657046
- 0.35457930690447487
- 0.3554698860963186
- 0.3550159720102946
- 0.3502717602570852
- 0.35203141551017764
- 0.3514491138617198
- 0.35331048254966735
- 0.3497262488365173
- 0.34987127577463784
- 0.3486346179644267
- 0.3480408401966095
- 0.34898847389221194
- 0.34781994468371075
- 0.3490192877451579
- 0.3496067810535431
- 0.3512035253047943
- 0.34945068117777506
- 0.3496545704682668
- 0.3513090382417043
- 0.34733564912478126
- 0.3476095977306366
- 0.3500684671084086
- 0.3524058191458384
- 0.34791300058364866
- 0.349385280195872
- 0.3500532422542572
- 0.3498709193865458
- 0.34658934795061747
- 0.34494786971410113
- 0.3471030165831248
- 0.3470947339852651
- 0.34851575876871743
- 0.34529524834950764
- 0.3453955851395925
- 0.34655336701075234
- 0.34348756647109985
- 0.3437032560984294
- 0.34716970631281535
- 0.34329836656252544
- 0.3452747614065806
- 0.3444452090740204
- 0.34478899674415586
- 0.34908757882118224
- 0.3412987355709076
- 0.3414579994360606
- 0.34290137503941853
- 0.3468573214213053
- 0.3421592929681142
- 0.3420297714392344
- 0.34084907315572105
- 0.34240598719914755
- 0.3423316969394684
- 0.3415194463253021
- 0.3412081275145213
- 0.34072910504341125
- 0.34135181862513225
- 0.3463254560629527
- 0.3439866469701131
- 0.3407332790374756
- 0.3422374652226766
- 0.34050719017982484
- 0.33846821530659993
- 0.33792406469980873
- 0.3401099058310191
- 0.340064489587148
- 0.33743205032348633
- 0.33866906043688455
- 0.33730287992159524
- 0.33736323765118914
- 0.33764221410751344
- 0.3380583671092987
- 0.3391806341489156
- 0.33595487947463987
- 0.33572585428555807
- 0.3349241170883179
- 0.3408170784314474
- 0.3372915397167206
- 0.33768442598978676
- 0.33869815794626873
- 0.33549346866607666
- 0.3348281161149343
- 0.33421371412277223
- 0.3376314784526825
- 0.3363566864649455
- 0.3385748341878255
- 0.33523065272967023
- 0.33413995038668315
- 0.33713633036613466
- 0.3340449106534322
- 0.33811862519582114
- 0.3362312269369761
- 0.3389048076629639
- 0.3400033522129059
- 0.33703827362060546
- 0.3339634250164032
- 0.33396427777608234
- 0.33415639335314434
- 0.33472740540504453
- 0.3340191906134288
- 0.3368570834318797
- 0.3332083260536194
- 0.3324975808461507
- 0.3330798529465993
- 0.3314933483123779
- 0.3347913354555766
- 0.33339518302281695
- 0.33106773184140526
- 0.33102234330177305
- 0.3319084059079488
- 0.3332489486058553
- 0.33411299721399945
- 0.3296518768151601
- 0.3300137496312459
- 0.33229581489562987
- 0.32911626467704774
- 0.3306227430979411
- 0.3310735759417216
- 0.3286275373617808
- 0.32878437905311586
- 0.3301173703670502
- 0.3299014620780945
- 0.3276624882857005
- 0.3302792576313019
- 0.32947070382436117
- 0.3307516701698303
- 0.3285554547945658
- 0.3285433262983958
- 0.3288320410569509
- 0.3296999273777008
- 0.3294775380452474
- 0.32805885852177935
- 0.3301385441144307
- 0.3272461900075277
- 0.32704862394332884
- 0.3257214530626933
- 0.3281097795168559
- 0.3290893295923869
- 0.32724143516222637
- 0.32588499058087667
- 0.3290777527650197
- 0.32859401520093284
- 0.3248757075468699
- 0.3242965321540833
- 0.3242728585879008
- 0.32613082176844277
- 0.32477645060221355
- 0.3248842937787374
- 0.3261043755531311
- 0.32343970958391827
- 0.3275516556421916
- 0.3239611842314402
- 0.32375701022148135
- 0.3230811962286631
- 0.323207847627004
- 0.32405670976638795
- 0.3288121642430623
- 0.325386661418279
- 0.3232523035049438
- 0.32313040569623314
- 0.32345662746429443
- 0.3219711907863617
- 0.3245751843134562
- 0.3228877417882284
- 0.3226584684371948
- 0.32280677371025085
- 0.3232167612870534
- 0.3247963929494222
- 0.325487273089091
- 0.3246532599131266
- 0.32639543140729266
- 0.32149908542633054
- 0.3229444770336151
- 0.32344412428538005
- 0.32149570627212526
- 0.3227309517701467
- 0.32006333711942037
- 0.3200763786156972
- 0.32328397768338524
- 0.32307498354911807
- 0.32490556273460386
- 0.3212843308766683
- 0.3216793967247009
- 0.3211814198176066
- 0.32086253832181294
- 0.32290769271850583
- 0.31890710657437643
- 0.3212901052792867
- 0.31891652081807453
- 0.3193854501883189
- 0.3200367012341817
- 0.3190568114121755
- 0.31973136248588563
- 0.3180102215607961
- 0.31862624220848085
- 0.31870721456209816
- 0.31850791908899945
- 0.3179142279783885
- 0.3184290764490763
- 0.31997656776110334
- 0.3210586952845256


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr05_dig1.yaml <==
clients:
- - 78
  - 75
  - 10
  - 4
  - 21
  - 20
  - 88
  - 57
  - 94
  - 1
- - 89
  - 54
  - 96
  - 86
  - 95
  - 48
  - 80
  - 58
  - 70
  - 22
- - 5
  - 9
  - 75
  - 93
  - 95
  - 14
  - 4
  - 37
  - 94
  - 45
- - 64
  - 25
  - 24
  - 94
  - 54
  - 87
  - 33
  - 10
  - 22
  - 29
- - 4
  - 5
  - 81
  - 15
  - 99
  - 91
  - 1
  - 61
  - 57
  - 63
- - 37
  - 24
  - 16
  - 85
  - 88
  - 39
  - 12
  - 4
  - 90
  - 31
- - 69
  - 34
  - 5
  - 88
  - 36
  - 51
  - 72
  - 50
  - 27
  - 60
- - 55
  - 80
  - 34
  - 56
  - 0
  - 52
  - 43
  - 58
  - 69
  - 31
- - 36
  - 78
  - 14
  - 21
  - 96
  - 80
  - 60
  - 86
  - 16
  - 59
- - 93
  - 34
  - 27
  - 54
  - 87
  - 74
  - 81
  - 61
  - 52
  - 85
- - 16
  - 66
  - 71
  - 77
  - 35
  - 41
  - 98
  - 43
  - 60
  - 83
- - 18
  - 28
  - 48
  - 2
  - 7
  - 72
  - 74
  - 90
  - 0
  - 73
- - 97
  - 62
  - 13
  - 78
  - 34
  - 69
  - 86
  - 0
  - 88
  - 27
- - 23
  - 65
  - 16
  - 87
  - 36
  - 61
  - 83
  - 85
  - 33
  - 31
- - 69
  - 96
  - 21
  - 40
  - 66
  - 3
  - 50
  - 68
  - 8
  - 86
- - 92
  - 66
  - 89
  - 55
  - 49
  - 75
  - 54
  - 67
  - 56
  - 65
- - 35
  - 26
  - 36
  - 79
  - 30
  - 20
  - 64
  - 98
  - 90
  - 10
- - 84
  - 68
  - 89
  - 33
  - 18
  - 53
  - 88
  - 4
  - 51
  - 20
- - 76
  - 3
  - 27
  - 57
  - 82
  - 41
  - 84
  - 77
  - 74
  - 80
- - 12
  - 81
  - 72
  - 28
  - 42
  - 39
  - 89
  - 74
  - 1
  - 45
- - 40
  - 67
  - 78
  - 61
  - 62
  - 42
  - 14
  - 92
  - 5
  - 21
- - 13
  - 34
  - 35
  - 76
  - 32
  - 60
  - 96
  - 22
  - 37
  - 82
- - 72
  - 71
  - 66
  - 84
  - 38
  - 97
  - 18
  - 81
  - 5
  - 91
- - 49
  - 6
  - 33
  - 66
  - 37
  - 25
  - 94
  - 38
  - 83
  - 69
- - 10
  - 83
  - 4
  - 86
  - 76
  - 40
  - 36
  - 92
  - 21
  - 80
- - 73
  - 92
  - 23
  - 52
  - 49
  - 94
  - 63
  - 1
  - 59
  - 47
- - 53
  - 11
  - 21
  - 58
  - 60
  - 73
  - 74
  - 77
  - 45
  - 61
- - 8
  - 39
  - 2
  - 88
  - 71
  - 35
  - 28
  - 30
  - 31
  - 3
- - 63
  - 13
  - 58
  - 37
  - 60
  - 6
  - 30
  - 75
  - 9
  - 0
- - 28
  - 25
  - 11
  - 60
  - 15
  - 89
  - 99
  - 9
  - 18
  - 65
- - 4
  - 50
  - 21
  - 15
  - 48
  - 49
  - 30
  - 89
  - 81
  - 45
- - 77
  - 29
  - 61
  - 86
  - 42
  - 65
  - 31
  - 85
  - 66
  - 44
- - 20
  - 97
  - 29
  - 69
  - 74
  - 66
  - 9
  - 28
  - 49
  - 91
- - 0
  - 87
  - 50
  - 49
  - 81
  - 61
  - 96
  - 74
  - 97
  - 17
- - 3
  - 54
  - 26
  - 50
  - 23
  - 46
  - 49
  - 24
  - 87
  - 8
- - 18
  - 91
  - 16
  - 90
  - 30
  - 54
  - 56
  - 89
  - 10
  - 75
- - 66
  - 39
  - 50
  - 41
  - 16
  - 31
  - 32
  - 72
  - 91
  - 82
- - 30
  - 4
  - 83
  - 0
  - 31
  - 73
  - 25
  - 79
  - 39
  - 22
- - 32
  - 88
  - 54
  - 15
  - 50
  - 87
  - 11
  - 99
  - 38
  - 74
- - 93
  - 23
  - 59
  - 17
  - 65
  - 62
  - 32
  - 46
  - 77
  - 2
- - 8
  - 87
  - 73
  - 22
  - 76
  - 70
  - 69
  - 30
  - 94
  - 29
- - 30
  - 46
  - 88
  - 38
  - 83
  - 49
  - 64
  - 21
  - 23
  - 44
- - 73
  - 87
  - 96
  - 68
  - 11
  - 38
  - 45
  - 89
  - 14
  - 36
- - 11
  - 55
  - 60
  - 43
  - 86
  - 37
  - 98
  - 76
  - 65
  - 41
- - 99
  - 54
  - 82
  - 58
  - 40
  - 3
  - 25
  - 96
  - 83
  - 60
- - 33
  - 60
  - 18
  - 12
  - 15
  - 24
  - 87
  - 76
  - 9
  - 79
- - 47
  - 60
  - 83
  - 9
  - 17
  - 51
  - 23
  - 87
  - 29
  - 82
- - 7
  - 80
  - 45
  - 99
  - 44
  - 39
  - 59
  - 16
  - 89
  - 37
- - 45
  - 57
  - 79
  - 62
  - 89
  - 35
  - 14
  - 37
  - 56
  - 28
- - 26
  - 44
  - 86
  - 10
  - 14
  - 23
  - 88
  - 4
  - 8
  - 2
- - 88
  - 10
  - 53
  - 52
  - 63
  - 62
  - 58
  - 15
  - 91
  - 2
- - 5
  - 90
  - 82
  - 67
  - 70
  - 69
  - 86
  - 33
  - 27
  - 87
- - 49
  - 46
  - 27
  - 77
  - 88
  - 39
  - 31
  - 99
  - 35
  - 44
- - 22
  - 58
  - 77
  - 43
  - 18
  - 4
  - 26
  - 14
  - 94
  - 49
- - 44
  - 63
  - 54
  - 45
  - 72
  - 95
  - 9
  - 99
  - 85
  - 74
- - 24
  - 44
  - 80
  - 25
  - 68
  - 49
  - 13
  - 3
  - 7
  - 50
- - 84
  - 72
  - 77
  - 8
  - 67
  - 59
  - 63
  - 23
  - 27
  - 92
- - 6
  - 84
  - 60
  - 2
  - 7
  - 33
  - 70
  - 12
  - 8
  - 98
- - 69
  - 7
  - 13
  - 1
  - 99
  - 2
  - 46
  - 53
  - 39
  - 97
- - 8
  - 69
  - 19
  - 29
  - 72
  - 4
  - 59
  - 3
  - 38
  - 18
- - 53
  - 35
  - 88
  - 70
  - 73
  - 80
  - 85
  - 59
  - 32
  - 0
- - 78
  - 6
  - 26
  - 46
  - 71
  - 33
  - 59
  - 88
  - 40
  - 39
- - 99
  - 79
  - 62
  - 73
  - 12
  - 96
  - 86
  - 7
  - 56
  - 38
- - 18
  - 51
  - 29
  - 15
  - 97
  - 14
  - 22
  - 23
  - 92
  - 7
- - 93
  - 17
  - 69
  - 40
  - 15
  - 22
  - 80
  - 78
  - 49
  - 44
- - 87
  - 69
  - 83
  - 52
  - 59
  - 15
  - 0
  - 10
  - 18
  - 75
- - 22
  - 21
  - 54
  - 58
  - 47
  - 78
  - 66
  - 57
  - 74
  - 7
- - 78
  - 14
  - 6
  - 24
  - 81
  - 87
  - 33
  - 82
  - 13
  - 28
- - 24
  - 40
  - 38
  - 27
  - 78
  - 61
  - 44
  - 81
  - 74
  - 87
- - 52
  - 95
  - 96
  - 57
  - 27
  - 83
  - 76
  - 81
  - 88
  - 72
- - 15
  - 89
  - 76
  - 46
  - 29
  - 56
  - 99
  - 61
  - 63
  - 94
- - 70
  - 56
  - 82
  - 40
  - 20
  - 3
  - 5
  - 81
  - 4
  - 97
- - 16
  - 59
  - 19
  - 2
  - 69
  - 17
  - 48
  - 21
  - 18
  - 80
- - 32
  - 87
  - 8
  - 89
  - 23
  - 64
  - 12
  - 2
  - 74
  - 43
- - 70
  - 80
  - 26
  - 41
  - 77
  - 44
  - 23
  - 42
  - 17
  - 36
- - 77
  - 46
  - 85
  - 69
  - 68
  - 87
  - 52
  - 33
  - 72
  - 74
- - 56
  - 80
  - 64
  - 87
  - 1
  - 35
  - 62
  - 69
  - 74
  - 10
- - 60
  - 49
  - 62
  - 19
  - 26
  - 87
  - 23
  - 66
  - 92
  - 93
- - 93
  - 82
  - 81
  - 71
  - 40
  - 88
  - 27
  - 0
  - 67
  - 20
- - 46
  - 45
  - 14
  - 33
  - 43
  - 10
  - 63
  - 22
  - 71
  - 65
- - 24
  - 99
  - 10
  - 12
  - 11
  - 28
  - 96
  - 8
  - 56
  - 53
- - 43
  - 59
  - 27
  - 82
  - 47
  - 98
  - 58
  - 66
  - 38
  - 60
- - 88
  - 90
  - 55
  - 52
  - 15
  - 86
  - 87
  - 38
  - 42
  - 74
- - 51
  - 44
  - 13
  - 37
  - 99
  - 63
  - 98
  - 69
  - 88
  - 28
- - 46
  - 62
  - 87
  - 93
  - 60
  - 95
  - 30
  - 2
  - 28
  - 89
- - 65
  - 58
  - 87
  - 53
  - 51
  - 35
  - 70
  - 6
  - 90
  - 81
- - 52
  - 87
  - 17
  - 3
  - 86
  - 6
  - 7
  - 37
  - 67
  - 83
- - 5
  - 79
  - 44
  - 1
  - 19
  - 26
  - 71
  - 17
  - 69
  - 55
- - 70
  - 62
  - 59
  - 65
  - 95
  - 43
  - 89
  - 76
  - 12
  - 31
- - 23
  - 67
  - 21
  - 48
  - 85
  - 35
  - 17
  - 52
  - 11
  - 24
- - 87
  - 6
  - 59
  - 41
  - 55
  - 13
  - 40
  - 27
  - 99
  - 47
- - 60
  - 45
  - 57
  - 82
  - 6
  - 74
  - 33
  - 21
  - 95
  - 4
- - 57
  - 46
  - 54
  - 67
  - 90
  - 43
  - 87
  - 13
  - 9
  - 42
- - 79
  - 62
  - 39
  - 8
  - 91
  - 10
  - 28
  - 29
  - 19
  - 12
- - 84
  - 62
  - 61
  - 75
  - 94
  - 58
  - 5
  - 0
  - 91
  - 56
- - 67
  - 99
  - 28
  - 4
  - 40
  - 98
  - 74
  - 83
  - 12
  - 10
- - 43
  - 89
  - 83
  - 54
  - 64
  - 96
  - 47
  - 6
  - 74
  - 93
- - 75
  - 86
  - 60
  - 10
  - 1
  - 55
  - 80
  - 13
  - 25
  - 39
- - 44
  - 64
  - 94
  - 86
  - 9
  - 99
  - 60
  - 83
  - 20
  - 23
- - 50
  - 37
  - 3
  - 29
  - 89
  - 1
  - 94
  - 77
  - 8
  - 11
- - 88
  - 4
  - 53
  - 43
  - 1
  - 56
  - 73
  - 67
  - 27
  - 29
- - 62
  - 70
  - 54
  - 58
  - 88
  - 21
  - 50
  - 38
  - 93
  - 80
- - 94
  - 30
  - 81
  - 50
  - 99
  - 4
  - 23
  - 45
  - 65
  - 19
- - 25
  - 43
  - 95
  - 50
  - 6
  - 85
  - 57
  - 54
  - 69
  - 87
- - 48
  - 71
  - 86
  - 91
  - 64
  - 76
  - 42
  - 61
  - 94
  - 85
- - 10
  - 14
  - 33
  - 39
  - 71
  - 34
  - 56
  - 90
  - 97
  - 78
- - 35
  - 4
  - 89
  - 51
  - 82
  - 22
  - 94
  - 1
  - 78
  - 69
- - 3
  - 40
  - 28
  - 29
  - 42
  - 21
  - 78
  - 7
  - 59
  - 23
- - 89
  - 43
  - 33
  - 6
  - 93
  - 11
  - 61
  - 85
  - 36
  - 99
- - 15
  - 70
  - 46
  - 13
  - 94
  - 23
  - 45
  - 28
  - 17
  - 19
- - 87
  - 54
  - 95
  - 69
  - 13
  - 70
  - 25
  - 34
  - 67
  - 20
- - 43
  - 34
  - 86
  - 62
  - 18
  - 91
  - 85
  - 80
  - 52
  - 10
- - 10
  - 33
  - 14
  - 90
  - 23
  - 35
  - 17
  - 8
  - 29
  - 28
- - 6
  - 78
  - 80
  - 74
  - 9
  - 97
  - 2
  - 32
  - 4
  - 86
- - 37
  - 72
  - 25
  - 41
  - 60
  - 52
  - 77
  - 39
  - 91
  - 7
- - 30
  - 17
  - 81
  - 45
  - 61
  - 79
  - 89
  - 26
  - 12
  - 58
- - 20
  - 97
  - 21
  - 54
  - 70
  - 29
  - 85
  - 87
  - 11
  - 76
- - 48
  - 7
  - 35
  - 19
  - 54
  - 25
  - 29
  - 55
  - 80
  - 71
- - 43
  - 79
  - 59
  - 56
  - 37
  - 31
  - 78
  - 28
  - 86
  - 51
- - 45
  - 15
  - 78
  - 23
  - 73
  - 34
  - 1
  - 75
  - 39
  - 95
- - 27
  - 65
  - 70
  - 48
  - 35
  - 73
  - 62
  - 83
  - 69
  - 28
- - 85
  - 60
  - 81
  - 26
  - 80
  - 50
  - 3
  - 14
  - 65
  - 5
- - 1
  - 4
  - 3
  - 20
  - 14
  - 23
  - 38
  - 15
  - 97
  - 58
- - 64
  - 7
  - 20
  - 16
  - 72
  - 40
  - 25
  - 99
  - 81
  - 79
- - 46
  - 64
  - 96
  - 78
  - 14
  - 20
  - 69
  - 74
  - 63
  - 0
- - 95
  - 20
  - 13
  - 54
  - 56
  - 66
  - 90
  - 24
  - 76
  - 69
- - 14
  - 93
  - 42
  - 58
  - 90
  - 67
  - 22
  - 80
  - 50
  - 57
- - 78
  - 26
  - 66
  - 65
  - 7
  - 38
  - 56
  - 83
  - 54
  - 55
- - 56
  - 77
  - 83
  - 33
  - 35
  - 30
  - 19
  - 18
  - 98
  - 71
- - 49
  - 18
  - 77
  - 68
  - 91
  - 79
  - 35
  - 25
  - 72
  - 14
- - 59
  - 61
  - 98
  - 34
  - 39
  - 27
  - 68
  - 15
  - 25
  - 99
- - 88
  - 24
  - 58
  - 70
  - 30
  - 22
  - 29
  - 28
  - 45
  - 71
- - 99
  - 91
  - 32
  - 81
  - 42
  - 31
  - 50
  - 83
  - 67
  - 16
- - 4
  - 98
  - 37
  - 36
  - 63
  - 40
  - 78
  - 74
  - 96
  - 44
- - 99
  - 64
  - 76
  - 21
  - 42
  - 93
  - 7
  - 6
  - 50
  - 54
- - 51
  - 52
  - 69
  - 81
  - 14
  - 90
  - 42
  - 58
  - 72
  - 91
- - 66
  - 4
  - 84
  - 45
  - 70
  - 41
  - 36
  - 74
  - 40
  - 12
- - 93
  - 64
  - 25
  - 27
  - 98
  - 89
  - 41
  - 86
  - 67
  - 44
- - 11
  - 15
  - 87
  - 97
  - 35
  - 89
  - 32
  - 81
  - 33
  - 6
- - 77
  - 89
  - 57
  - 25
  - 55
  - 62
  - 96
  - 64
  - 61
  - 17
- - 56
  - 65
  - 89
  - 63
  - 83
  - 43
  - 44
  - 32
  - 11
  - 29
- - 62
  - 14
  - 89
  - 87
  - 43
  - 96
  - 42
  - 46
  - 34
  - 86
- - 69
  - 54
  - 47
  - 68
  - 74
  - 97
  - 14
  - 21
  - 11
  - 62
- - 25
  - 84
  - 97
  - 61
  - 13
  - 66
  - 30
  - 57
  - 29
  - 46
- - 56
  - 31
  - 39
  - 0
  - 44
  - 67
  - 10
  - 2
  - 52
  - 79
- - 20
  - 83
  - 36
  - 10
  - 32
  - 31
  - 85
  - 73
  - 94
  - 43
- - 39
  - 26
  - 10
  - 32
  - 22
  - 69
  - 66
  - 8
  - 82
  - 84
- - 11
  - 79
  - 73
  - 81
  - 63
  - 21
  - 84
  - 75
  - 15
  - 20
- - 54
  - 46
  - 37
  - 91
  - 6
  - 76
  - 38
  - 69
  - 70
  - 30
- - 73
  - 91
  - 53
  - 80
  - 35
  - 34
  - 40
  - 79
  - 68
  - 87
- - 51
  - 58
  - 47
  - 1
  - 55
  - 84
  - 44
  - 49
  - 37
  - 72
- - 89
  - 93
  - 71
  - 10
  - 39
  - 8
  - 75
  - 85
  - 28
  - 16
- - 5
  - 56
  - 32
  - 95
  - 87
  - 21
  - 35
  - 53
  - 16
  - 68
- - 1
  - 50
  - 69
  - 42
  - 91
  - 37
  - 83
  - 67
  - 44
  - 47
- - 14
  - 7
  - 63
  - 93
  - 23
  - 15
  - 8
  - 73
  - 96
  - 37
- - 8
  - 37
  - 11
  - 98
  - 24
  - 12
  - 36
  - 72
  - 51
  - 82
- - 5
  - 55
  - 95
  - 28
  - 35
  - 53
  - 24
  - 65
  - 69
  - 89
- - 64
  - 83
  - 72
  - 27
  - 32
  - 80
  - 95
  - 90
  - 3
  - 57
- - 81
  - 73
  - 88
  - 65
  - 95
  - 64
  - 21
  - 79
  - 38
  - 53
- - 0
  - 24
  - 79
  - 20
  - 45
  - 56
  - 97
  - 14
  - 66
  - 16
- - 69
  - 41
  - 14
  - 54
  - 89
  - 17
  - 58
  - 73
  - 7
  - 66
- - 40
  - 13
  - 46
  - 64
  - 6
  - 80
  - 49
  - 10
  - 86
  - 20
- - 55
  - 27
  - 81
  - 63
  - 73
  - 83
  - 40
  - 65
  - 14
  - 84
- - 12
  - 15
  - 87
  - 20
  - 52
  - 40
  - 57
  - 46
  - 47
  - 74
- - 75
  - 93
  - 89
  - 43
  - 56
  - 53
  - 24
  - 72
  - 11
  - 64
- - 22
  - 28
  - 51
  - 24
  - 38
  - 96
  - 72
  - 8
  - 66
  - 31
- - 85
  - 94
  - 80
  - 79
  - 60
  - 23
  - 36
  - 17
  - 39
  - 48
- - 20
  - 62
  - 36
  - 66
  - 8
  - 14
  - 7
  - 6
  - 4
  - 94
- - 12
  - 9
  - 0
  - 36
  - 79
  - 53
  - 40
  - 15
  - 87
  - 64
- - 84
  - 75
  - 65
  - 9
  - 87
  - 58
  - 38
  - 72
  - 81
  - 70
- - 99
  - 13
  - 55
  - 37
  - 15
  - 83
  - 48
  - 53
  - 45
  - 22
- - 8
  - 41
  - 91
  - 64
  - 21
  - 93
  - 52
  - 4
  - 53
  - 60
- - 31
  - 33
  - 64
  - 35
  - 83
  - 94
  - 75
  - 15
  - 61
  - 58
- - 44
  - 33
  - 11
  - 19
  - 93
  - 89
  - 92
  - 38
  - 60
  - 5
- - 33
  - 25
  - 71
  - 46
  - 78
  - 87
  - 66
  - 26
  - 51
  - 43
- - 16
  - 43
  - 93
  - 41
  - 87
  - 88
  - 70
  - 18
  - 81
  - 51
- - 25
  - 8
  - 9
  - 22
  - 86
  - 20
  - 31
  - 29
  - 88
  - 80
- - 62
  - 56
  - 90
  - 8
  - 34
  - 18
  - 68
  - 97
  - 64
  - 11
- - 19
  - 94
  - 63
  - 62
  - 49
  - 98
  - 89
  - 59
  - 64
  - 35
- - 68
  - 98
  - 71
  - 82
  - 24
  - 64
  - 70
  - 2
  - 37
  - 8
- - 83
  - 96
  - 52
  - 99
  - 71
  - 14
  - 25
  - 42
  - 0
  - 66
- - 86
  - 11
  - 35
  - 23
  - 5
  - 80
  - 69
  - 4
  - 43
  - 89
- - 30
  - 82
  - 5
  - 9
  - 64
  - 71
  - 48
  - 2
  - 79
  - 57
- - 21
  - 44
  - 3
  - 13
  - 29
  - 39
  - 95
  - 12
  - 6
  - 53
- - 53
  - 29
  - 8
  - 92
  - 38
  - 3
  - 13
  - 42
  - 82
  - 46
- - 2
  - 43
  - 15
  - 85
  - 75
  - 81
  - 10
  - 1
  - 30
  - 28
- - 62
  - 74
  - 93
  - 8
  - 7
  - 59
  - 67
  - 23
  - 3
  - 86
- - 92
  - 89
  - 94
  - 67
  - 40
  - 35
  - 49
  - 48
  - 82
  - 22
- - 74
  - 76
  - 79
  - 95
  - 26
  - 13
  - 37
  - 56
  - 45
  - 21
- - 40
  - 65
  - 8
  - 2
  - 74
  - 33
  - 10
  - 52
  - 99
  - 14
- - 49
  - 89
  - 95
  - 35
  - 43
  - 52
  - 99
  - 10
  - 61
  - 18
- - 23
  - 77
  - 85
  - 5
  - 48
  - 41
  - 99
  - 95
  - 36
  - 20
- - 48
  - 54
  - 71
  - 86
  - 26
  - 91
  - 47
  - 17
  - 39
  - 87
- - 70
  - 2
  - 47
  - 14
  - 51
  - 21
  - 16
  - 58
  - 69
  - 24
- - 95
  - 68
  - 9
  - 39
  - 27
  - 78
  - 82
  - 67
  - 89
  - 13
- - 20
  - 44
  - 65
  - 80
  - 38
  - 27
  - 10
  - 93
  - 45
  - 87
- - 36
  - 35
  - 77
  - 60
  - 67
  - 98
  - 87
  - 20
  - 10
  - 24
- - 65
  - 88
  - 47
  - 18
  - 56
  - 15
  - 24
  - 33
  - 17
  - 93
- - 37
  - 62
  - 67
  - 78
  - 36
  - 71
  - 7
  - 91
  - 30
  - 58
- - 86
  - 21
  - 3
  - 15
  - 26
  - 92
  - 71
  - 79
  - 93
  - 47
- - 35
  - 48
  - 11
  - 20
  - 82
  - 86
  - 88
  - 65
  - 0
  - 91
- - 70
  - 56
  - 66
  - 63
  - 86
  - 20
  - 44
  - 36
  - 98
  - 97
- - 69
  - 1
  - 95
  - 81
  - 44
  - 47
  - 38
  - 60
  - 73
  - 74
- - 91
  - 84
  - 66
  - 72
  - 86
  - 2
  - 4
  - 37
  - 50
  - 49
- - 72
  - 64
  - 38
  - 28
  - 10
  - 25
  - 2
  - 94
  - 37
  - 39
- - 18
  - 83
  - 49
  - 35
  - 43
  - 0
  - 81
  - 25
  - 39
  - 59
- - 5
  - 67
  - 6
  - 20
  - 29
  - 12
  - 33
  - 82
  - 49
  - 66
- - 50
  - 67
  - 8
  - 0
  - 27
  - 87
  - 45
  - 14
  - 60
  - 80
- - 46
  - 26
  - 21
  - 91
  - 48
  - 60
  - 1
  - 71
  - 7
  - 20
- - 86
  - 46
  - 34
  - 47
  - 50
  - 1
  - 77
  - 73
  - 48
  - 6
- - 90
  - 37
  - 19
  - 98
  - 63
  - 0
  - 82
  - 10
  - 29
  - 59
- - 15
  - 20
  - 86
  - 59
  - 76
  - 41
  - 16
  - 25
  - 77
  - 90
- - 6
  - 21
  - 7
  - 25
  - 76
  - 66
  - 90
  - 30
  - 16
  - 5
- - 5
  - 84
  - 24
  - 41
  - 23
  - 48
  - 44
  - 99
  - 82
  - 21
- - 35
  - 80
  - 67
  - 83
  - 66
  - 14
  - 8
  - 16
  - 30
  - 47
- - 4
  - 26
  - 34
  - 3
  - 62
  - 90
  - 93
  - 17
  - 56
  - 92
- - 51
  - 52
  - 57
  - 36
  - 0
  - 42
  - 59
  - 10
  - 76
  - 32
- - 16
  - 64
  - 98
  - 22
  - 46
  - 65
  - 10
  - 36
  - 32
  - 30
- - 1
  - 64
  - 56
  - 16
  - 58
  - 53
  - 79
  - 7
  - 47
  - 83
- - 0
  - 71
  - 5
  - 34
  - 26
  - 45
  - 74
  - 60
  - 69
  - 35
- - 9
  - 10
  - 78
  - 80
  - 40
  - 64
  - 95
  - 20
  - 38
  - 8
- - 99
  - 50
  - 94
  - 5
  - 28
  - 91
  - 31
  - 0
  - 55
  - 45
- - 37
  - 40
  - 87
  - 8
  - 5
  - 90
  - 44
  - 96
  - 61
  - 81
- - 68
  - 14
  - 57
  - 77
  - 90
  - 63
  - 31
  - 51
  - 54
  - 76
- - 26
  - 29
  - 43
  - 50
  - 80
  - 7
  - 63
  - 69
  - 59
  - 40
- - 88
  - 0
  - 47
  - 95
  - 65
  - 62
  - 58
  - 86
  - 37
  - 97
- - 63
  - 52
  - 26
  - 85
  - 67
  - 80
  - 91
  - 34
  - 99
  - 90
- - 4
  - 44
  - 49
  - 34
  - 86
  - 43
  - 0
  - 29
  - 25
  - 73
- - 55
  - 21
  - 68
  - 43
  - 84
  - 41
  - 16
  - 90
  - 19
  - 80
- - 34
  - 65
  - 97
  - 83
  - 55
  - 4
  - 48
  - 94
  - 26
  - 74
- - 31
  - 47
  - 72
  - 14
  - 98
  - 77
  - 70
  - 30
  - 97
  - 46
- - 35
  - 52
  - 19
  - 49
  - 10
  - 60
  - 7
  - 58
  - 51
  - 93
- - 2
  - 59
  - 33
  - 50
  - 7
  - 13
  - 49
  - 41
  - 60
  - 90
- - 61
  - 29
  - 34
  - 52
  - 58
  - 28
  - 51
  - 72
  - 54
  - 98
- - 45
  - 63
  - 48
  - 31
  - 96
  - 18
  - 61
  - 97
  - 51
  - 24
- - 71
  - 28
  - 94
  - 14
  - 0
  - 90
  - 43
  - 23
  - 61
  - 42
- - 37
  - 34
  - 86
  - 99
  - 96
  - 61
  - 56
  - 90
  - 7
  - 89
- - 13
  - 6
  - 31
  - 1
  - 54
  - 69
  - 11
  - 82
  - 47
  - 20
- - 45
  - 12
  - 94
  - 25
  - 61
  - 44
  - 16
  - 97
  - 39
  - 27
- - 58
  - 56
  - 24
  - 46
  - 89
  - 65
  - 21
  - 34
  - 29
  - 96
- - 93
  - 96
  - 3
  - 18
  - 47
  - 97
  - 58
  - 67
  - 22
  - 53
- - 12
  - 14
  - 56
  - 27
  - 16
  - 64
  - 3
  - 79
  - 49
  - 72
- - 27
  - 90
  - 26
  - 56
  - 94
  - 71
  - 14
  - 63
  - 40
  - 97
- - 32
  - 55
  - 83
  - 27
  - 11
  - 50
  - 57
  - 6
  - 47
  - 44
- - 87
  - 26
  - 42
  - 95
  - 13
  - 68
  - 71
  - 39
  - 61
  - 77
- - 35
  - 20
  - 58
  - 57
  - 29
  - 25
  - 41
  - 13
  - 93
  - 1
- - 33
  - 52
  - 28
  - 65
  - 11
  - 97
  - 57
  - 12
  - 66
  - 86
- - 49
  - 48
  - 98
  - 70
  - 95
  - 66
  - 83
  - 17
  - 26
  - 25
- - 81
  - 58
  - 42
  - 34
  - 11
  - 23
  - 43
  - 45
  - 29
  - 37
- - 84
  - 16
  - 35
  - 36
  - 5
  - 46
  - 7
  - 50
  - 31
  - 20
- - 47
  - 12
  - 10
  - 15
  - 24
  - 34
  - 97
  - 81
  - 89
  - 66
- - 43
  - 89
  - 65
  - 63
  - 22
  - 46
  - 41
  - 45
  - 64
  - 57
- - 33
  - 9
  - 2
  - 42
  - 39
  - 89
  - 28
  - 22
  - 61
  - 18
- - 3
  - 87
  - 23
  - 45
  - 17
  - 4
  - 83
  - 95
  - 27
  - 7
- - 52
  - 57
  - 63
  - 16
  - 7
  - 12
  - 48
  - 13
  - 33
  - 97
- - 6
  - 44
  - 34
  - 62
  - 58
  - 24
  - 45
  - 75
  - 46
  - 70
- - 95
  - 13
  - 8
  - 57
  - 73
  - 81
  - 66
  - 32
  - 70
  - 38
- - 40
  - 38
  - 76
  - 88
  - 99
  - 51
  - 19
  - 21
  - 5
  - 56
- - 91
  - 29
  - 25
  - 86
  - 37
  - 99
  - 56
  - 3
  - 62
  - 95
- - 50
  - 95
  - 3
  - 54
  - 57
  - 64
  - 46
  - 84
  - 32
  - 30
- - 8
  - 85
  - 17
  - 29
  - 34
  - 90
  - 49
  - 80
  - 23
  - 79
- - 86
  - 90
  - 11
  - 23
  - 35
  - 91
  - 38
  - 51
  - 98
  - 49
- - 54
  - 80
  - 22
  - 10
  - 33
  - 95
  - 15
  - 47
  - 42
  - 96
- - 92
  - 53
  - 24
  - 84
  - 17
  - 14
  - 7
  - 8
  - 47
  - 63
- - 91
  - 73
  - 99
  - 19
  - 76
  - 84
  - 95
  - 60
  - 22
  - 14
- - 0
  - 97
  - 72
  - 14
  - 18
  - 93
  - 20
  - 50
  - 94
  - 54
- - 26
  - 31
  - 79
  - 1
  - 19
  - 55
  - 32
  - 44
  - 57
  - 5
- - 96
  - 72
  - 25
  - 52
  - 26
  - 0
  - 87
  - 21
  - 38
  - 20
- - 32
  - 82
  - 76
  - 95
  - 67
  - 58
  - 41
  - 37
  - 6
  - 9
- - 8
  - 15
  - 61
  - 5
  - 29
  - 87
  - 69
  - 7
  - 71
  - 70
- - 27
  - 64
  - 1
  - 21
  - 92
  - 5
  - 77
  - 88
  - 32
  - 9
- - 9
  - 76
  - 31
  - 49
  - 1
  - 0
  - 35
  - 50
  - 6
  - 36
- - 23
  - 73
  - 15
  - 37
  - 22
  - 31
  - 28
  - 46
  - 70
  - 7
- - 61
  - 9
  - 39
  - 33
  - 28
  - 68
  - 7
  - 15
  - 24
  - 99
- - 45
  - 75
  - 53
  - 36
  - 13
  - 39
  - 26
  - 64
  - 47
  - 87
- - 97
  - 42
  - 52
  - 3
  - 26
  - 73
  - 19
  - 23
  - 93
  - 10
- - 67
  - 36
  - 7
  - 69
  - 75
  - 87
  - 22
  - 14
  - 31
  - 89
- - 80
  - 86
  - 64
  - 20
  - 63
  - 0
  - 25
  - 84
  - 32
  - 21
- - 15
  - 31
  - 88
  - 23
  - 93
  - 59
  - 77
  - 29
  - 69
  - 45
- - 52
  - 65
  - 8
  - 40
  - 10
  - 36
  - 69
  - 48
  - 9
  - 59
- - 32
  - 13
  - 65
  - 33
  - 52
  - 58
  - 70
  - 22
  - 98
  - 60
- - 55
  - 27
  - 95
  - 44
  - 31
  - 25
  - 71
  - 30
  - 17
  - 41
- - 95
  - 30
  - 9
  - 91
  - 1
  - 63
  - 93
  - 99
  - 12
  - 31
- - 45
  - 43
  - 49
  - 21
  - 52
  - 50
  - 36
  - 14
  - 81
  - 63
- - 23
  - 65
  - 18
  - 36
  - 54
  - 41
  - 2
  - 0
  - 90
  - 5
- - 57
  - 38
  - 16
  - 12
  - 10
  - 23
  - 22
  - 71
  - 96
  - 8
- - 70
  - 30
  - 45
  - 58
  - 89
  - 32
  - 48
  - 28
  - 41
  - 7
- - 66
  - 26
  - 93
  - 82
  - 56
  - 68
  - 92
  - 48
  - 71
  - 4
- - 2
  - 94
  - 50
  - 26
  - 73
  - 57
  - 4
  - 32
  - 53
  - 85
- - 60
  - 7
  - 34
  - 64
  - 48
  - 10
  - 12
  - 8
  - 77
  - 94
- - 21
  - 53
  - 62
  - 58
  - 20
  - 91
  - 9
  - 34
  - 51
  - 37
- - 42
  - 63
  - 66
  - 33
  - 77
  - 26
  - 38
  - 31
  - 73
  - 91
- - 78
  - 34
  - 41
  - 84
  - 54
  - 15
  - 87
  - 44
  - 30
  - 55
- - 64
  - 89
  - 75
  - 85
  - 98
  - 22
  - 68
  - 45
  - 18
  - 67
- - 58
  - 79
  - 84
  - 30
  - 9
  - 41
  - 91
  - 2
  - 55
  - 50
- - 31
  - 60
  - 95
  - 67
  - 81
  - 63
  - 86
  - 90
  - 93
  - 26
- - 3
  - 63
  - 72
  - 97
  - 51
  - 25
  - 77
  - 74
  - 24
  - 15
- - 67
  - 3
  - 83
  - 96
  - 36
  - 90
  - 64
  - 33
  - 23
  - 8
- - 65
  - 91
  - 79
  - 10
  - 41
  - 4
  - 78
  - 94
  - 42
  - 99
- - 57
  - 55
  - 66
  - 13
  - 20
  - 33
  - 34
  - 76
  - 51
  - 67
- - 53
  - 15
  - 66
  - 99
  - 30
  - 40
  - 55
  - 62
  - 22
  - 81
- - 77
  - 91
  - 45
  - 92
  - 25
  - 72
  - 28
  - 16
  - 99
  - 44
- - 7
  - 97
  - 98
  - 61
  - 46
  - 31
  - 3
  - 95
  - 49
  - 13
- - 4
  - 95
  - 38
  - 78
  - 79
  - 0
  - 55
  - 22
  - 93
  - 91
- - 92
  - 33
  - 75
  - 90
  - 46
  - 2
  - 35
  - 32
  - 16
  - 40
- - 2
  - 46
  - 88
  - 63
  - 80
  - 31
  - 68
  - 73
  - 34
  - 27
- - 54
  - 9
  - 36
  - 80
  - 58
  - 91
  - 38
  - 28
  - 12
  - 49
- - 89
  - 5
  - 31
  - 51
  - 15
  - 65
  - 92
  - 7
  - 61
  - 47
- - 6
  - 25
  - 45
  - 68
  - 61
  - 32
  - 31
  - 93
  - 50
  - 84
- - 23
  - 26
  - 49
  - 6
  - 10
  - 48
  - 84
  - 65
  - 1
  - 20
- - 65
  - 89
  - 59
  - 52
  - 7
  - 81
  - 23
  - 54
  - 74
  - 88
- - 12
  - 75
  - 3
  - 65
  - 24
  - 56
  - 44
  - 87
  - 45
  - 76
- - 83
  - 75
  - 59
  - 73
  - 76
  - 72
  - 51
  - 2
  - 86
  - 93
- - 7
  - 98
  - 21
  - 43
  - 70
  - 97
  - 12
  - 55
  - 18
  - 64
- - 36
  - 40
  - 17
  - 50
  - 61
  - 46
  - 52
  - 28
  - 8
  - 2
- - 73
  - 28
  - 79
  - 46
  - 43
  - 2
  - 60
  - 18
  - 47
  - 65
- - 12
  - 90
  - 53
  - 60
  - 35
  - 56
  - 67
  - 40
  - 78
  - 5
- - 0
  - 19
  - 39
  - 86
  - 14
  - 56
  - 43
  - 88
  - 33
  - 90
- - 95
  - 60
  - 59
  - 19
  - 23
  - 0
  - 22
  - 76
  - 13
  - 6
- - 51
  - 95
  - 88
  - 59
  - 45
  - 93
  - 6
  - 58
  - 17
  - 66
- - 55
  - 74
  - 50
  - 87
  - 29
  - 61
  - 81
  - 90
  - 32
  - 52
- - 73
  - 1
  - 90
  - 44
  - 20
  - 80
  - 85
  - 92
  - 53
  - 99
- - 76
  - 18
  - 69
  - 95
  - 86
  - 37
  - 75
  - 7
  - 66
  - 52
- - 15
  - 18
  - 5
  - 56
  - 48
  - 21
  - 60
  - 33
  - 84
  - 45
- - 45
  - 58
  - 71
  - 20
  - 97
  - 38
  - 9
  - 88
  - 22
  - 75
- - 47
  - 74
  - 85
  - 12
  - 92
  - 69
  - 4
  - 0
  - 72
  - 45
- - 32
  - 12
  - 50
  - 22
  - 55
  - 39
  - 73
  - 14
  - 95
  - 98
- - 6
  - 10
  - 20
  - 40
  - 53
  - 23
  - 52
  - 18
  - 75
  - 61
- - 0
  - 32
  - 46
  - 63
  - 40
  - 18
  - 38
  - 23
  - 48
  - 8
- - 79
  - 55
  - 40
  - 14
  - 44
  - 2
  - 91
  - 5
  - 66
  - 12
- - 9
  - 91
  - 4
  - 88
  - 70
  - 29
  - 69
  - 18
  - 89
  - 39
- - 29
  - 37
  - 52
  - 54
  - 14
  - 48
  - 65
  - 25
  - 31
  - 8
- - 55
  - 15
  - 65
  - 79
  - 23
  - 7
  - 88
  - 97
  - 20
  - 96
- - 52
  - 97
  - 45
  - 90
  - 59
  - 11
  - 64
  - 70
  - 91
  - 92
- - 0
  - 9
  - 77
  - 33
  - 70
  - 10
  - 31
  - 57
  - 18
  - 40
- - 85
  - 93
  - 66
  - 10
  - 41
  - 89
  - 91
  - 0
  - 27
  - 69
- - 53
  - 38
  - 49
  - 52
  - 44
  - 10
  - 69
  - 18
  - 72
  - 30
- - 14
  - 82
  - 85
  - 11
  - 86
  - 31
  - 96
  - 46
  - 34
  - 63
- - 89
  - 43
  - 74
  - 71
  - 79
  - 0
  - 92
  - 80
  - 12
  - 52
- - 65
  - 35
  - 71
  - 45
  - 23
  - 80
  - 3
  - 76
  - 56
  - 90
- - 72
  - 57
  - 50
  - 35
  - 25
  - 71
  - 92
  - 41
  - 66
  - 27
- - 87
  - 72
  - 54
  - 76
  - 57
  - 90
  - 7
  - 45
  - 85
  - 93
- - 45
  - 84
  - 27
  - 69
  - 95
  - 6
  - 55
  - 96
  - 32
  - 59
- - 72
  - 10
  - 12
  - 55
  - 39
  - 52
  - 71
  - 23
  - 19
  - 18
- - 54
  - 7
  - 91
  - 58
  - 53
  - 83
  - 18
  - 80
  - 56
  - 59
- - 93
  - 50
  - 24
  - 4
  - 30
  - 6
  - 62
  - 99
  - 96
  - 83
- - 9
  - 23
  - 58
  - 53
  - 59
  - 78
  - 66
  - 94
  - 31
  - 11
- - 15
  - 82
  - 41
  - 96
  - 47
  - 67
  - 58
  - 29
  - 73
  - 23
- - 80
  - 5
  - 36
  - 89
  - 62
  - 50
  - 29
  - 37
  - 66
  - 39
- - 68
  - 1
  - 52
  - 37
  - 81
  - 34
  - 42
  - 58
  - 62
  - 11
- - 26
  - 8
  - 71
  - 36
  - 80
  - 24
  - 99
  - 14
  - 83
  - 47
- - 84
  - 2
  - 51
  - 49
  - 30
  - 29
  - 26
  - 35
  - 36
  - 67
- - 65
  - 11
  - 64
  - 43
  - 42
  - 81
  - 9
  - 93
  - 26
  - 47
- - 99
  - 82
  - 80
  - 58
  - 56
  - 69
  - 53
  - 18
  - 15
  - 39
- - 85
  - 72
  - 19
  - 58
  - 55
  - 66
  - 21
  - 82
  - 28
  - 93
- - 24
  - 73
  - 31
  - 46
  - 76
  - 42
  - 32
  - 38
  - 27
  - 53
- - 47
  - 45
  - 74
  - 86
  - 38
  - 72
  - 14
  - 78
  - 30
  - 55
- - 23
  - 21
  - 83
  - 76
  - 20
  - 17
  - 25
  - 78
  - 72
  - 0
- - 55
  - 66
  - 5
  - 98
  - 68
  - 49
  - 42
  - 43
  - 46
  - 84
- - 24
  - 45
  - 43
  - 58
  - 71
  - 65
  - 16
  - 50
  - 81
  - 37
- - 64
  - 51
  - 15
  - 86
  - 68
  - 49
  - 57
  - 52
  - 62
  - 80
- - 65
  - 95
  - 98
  - 53
  - 38
  - 85
  - 0
  - 30
  - 73
  - 71
- - 85
  - 80
  - 74
  - 16
  - 67
  - 50
  - 11
  - 8
  - 89
  - 70
- - 75
  - 35
  - 62
  - 23
  - 32
  - 53
  - 69
  - 14
  - 9
  - 2
- - 23
  - 81
  - 35
  - 94
  - 85
  - 43
  - 63
  - 28
  - 45
  - 57
- - 25
  - 73
  - 50
  - 19
  - 37
  - 93
  - 64
  - 51
  - 32
  - 54
- - 45
  - 75
  - 6
  - 17
  - 49
  - 0
  - 31
  - 20
  - 97
  - 28
- - 78
  - 27
  - 69
  - 33
  - 74
  - 85
  - 50
  - 90
  - 51
  - 55
- - 75
  - 69
  - 37
  - 92
  - 62
  - 30
  - 47
  - 82
  - 73
  - 19
- - 66
  - 10
  - 75
  - 96
  - 4
  - 70
  - 38
  - 43
  - 30
  - 48
- - 5
  - 47
  - 7
  - 31
  - 46
  - 81
  - 66
  - 90
  - 24
  - 4
- - 4
  - 52
  - 85
  - 41
  - 13
  - 37
  - 36
  - 17
  - 74
  - 65
- - 39
  - 92
  - 43
  - 47
  - 1
  - 30
  - 58
  - 25
  - 12
  - 13
- - 80
  - 74
  - 7
  - 56
  - 32
  - 57
  - 43
  - 95
  - 86
  - 19
- - 65
  - 37
  - 89
  - 77
  - 99
  - 1
  - 16
  - 63
  - 97
  - 85
- - 78
  - 34
  - 6
  - 52
  - 41
  - 67
  - 36
  - 75
  - 33
  - 38
- - 4
  - 46
  - 17
  - 7
  - 41
  - 36
  - 20
  - 94
  - 69
  - 68
- - 33
  - 52
  - 51
  - 12
  - 37
  - 91
  - 15
  - 66
  - 20
  - 99
- - 6
  - 17
  - 19
  - 50
  - 9
  - 34
  - 47
  - 32
  - 24
  - 62
- - 33
  - 95
  - 53
  - 68
  - 6
  - 89
  - 38
  - 52
  - 46
  - 76
- - 72
  - 53
  - 40
  - 62
  - 76
  - 48
  - 52
  - 70
  - 71
  - 10
- - 12
  - 88
  - 80
  - 60
  - 10
  - 8
  - 30
  - 70
  - 34
  - 7
- - 50
  - 31
  - 6
  - 39
  - 0
  - 67
  - 80
  - 72
  - 95
  - 88
- - 95
  - 81
  - 9
  - 3
  - 75
  - 73
  - 20
  - 90
  - 65
  - 33
- - 32
  - 89
  - 97
  - 21
  - 81
  - 80
  - 87
  - 28
  - 18
  - 14
- - 96
  - 66
  - 92
  - 9
  - 28
  - 65
  - 43
  - 13
  - 74
  - 17
- - 69
  - 94
  - 43
  - 40
  - 51
  - 30
  - 16
  - 67
  - 32
  - 55
- - 38
  - 79
  - 93
  - 55
  - 9
  - 91
  - 99
  - 16
  - 52
  - 39
- - 10
  - 23
  - 44
  - 88
  - 70
  - 35
  - 29
  - 62
  - 59
  - 13
- - 69
  - 94
  - 29
  - 3
  - 64
  - 55
  - 82
  - 22
  - 88
  - 24
- - 62
  - 64
  - 95
  - 60
  - 98
  - 81
  - 59
  - 79
  - 72
  - 57
- - 12
  - 17
  - 24
  - 3
  - 45
  - 11
  - 64
  - 88
  - 50
  - 33
- - 19
  - 63
  - 39
  - 25
  - 3
  - 69
  - 75
  - 26
  - 17
  - 52
- - 54
  - 76
  - 89
  - 4
  - 83
  - 1
  - 79
  - 17
  - 66
  - 10
- - 61
  - 89
  - 17
  - 47
  - 91
  - 52
  - 69
  - 40
  - 53
  - 70
- - 4
  - 84
  - 29
  - 31
  - 86
  - 87
  - 22
  - 63
  - 55
  - 68
- - 37
  - 48
  - 55
  - 49
  - 11
  - 78
  - 81
  - 80
  - 79
  - 66
- - 33
  - 6
  - 93
  - 44
  - 94
  - 69
  - 56
  - 91
  - 35
  - 99
- - 58
  - 37
  - 55
  - 56
  - 0
  - 54
  - 41
  - 62
  - 92
  - 99
- - 19
  - 74
  - 17
  - 90
  - 16
  - 14
  - 28
  - 30
  - 13
  - 32
- - 80
  - 62
  - 5
  - 73
  - 28
  - 67
  - 9
  - 48
  - 90
  - 51
- - 17
  - 71
  - 57
  - 36
  - 62
  - 50
  - 7
  - 86
  - 16
  - 51
- - 12
  - 71
  - 3
  - 40
  - 4
  - 42
  - 64
  - 47
  - 54
  - 85
- - 25
  - 79
  - 62
  - 84
  - 52
  - 19
  - 65
  - 34
  - 57
  - 4
- - 2
  - 66
  - 46
  - 84
  - 22
  - 39
  - 23
  - 42
  - 97
  - 55
- - 44
  - 12
  - 63
  - 18
  - 50
  - 96
  - 67
  - 73
  - 80
  - 14
- - 14
  - 42
  - 20
  - 5
  - 30
  - 3
  - 9
  - 15
  - 1
  - 83
- - 59
  - 23
  - 18
  - 71
  - 55
  - 58
  - 85
  - 94
  - 0
  - 31
- - 72
  - 77
  - 35
  - 47
  - 61
  - 1
  - 92
  - 0
  - 82
  - 25
- - 8
  - 22
  - 55
  - 44
  - 67
  - 83
  - 75
  - 51
  - 97
  - 78
- - 2
  - 14
  - 78
  - 28
  - 10
  - 12
  - 88
  - 86
  - 54
  - 61
- - 48
  - 67
  - 28
  - 13
  - 64
  - 55
  - 77
  - 33
  - 90
  - 7
- - 88
  - 73
  - 95
  - 34
  - 71
  - 49
  - 14
  - 29
  - 66
  - 94
- - 23
  - 90
  - 97
  - 24
  - 26
  - 88
  - 5
  - 67
  - 44
  - 57
- - 74
  - 75
  - 80
  - 62
  - 37
  - 38
  - 91
  - 44
  - 76
  - 33
- - 6
  - 35
  - 93
  - 97
  - 47
  - 53
  - 94
  - 33
  - 34
  - 8
- - 7
  - 67
  - 8
  - 38
  - 18
  - 0
  - 15
  - 37
  - 84
  - 59
- - 96
  - 25
  - 8
  - 51
  - 91
  - 52
  - 93
  - 56
  - 32
  - 30
- - 32
  - 98
  - 43
  - 24
  - 71
  - 62
  - 44
  - 50
  - 60
  - 69
- - 99
  - 0
  - 51
  - 57
  - 67
  - 90
  - 56
  - 69
  - 58
  - 86
- - 39
  - 41
  - 76
  - 70
  - 9
  - 24
  - 1
  - 5
  - 23
  - 4
- - 89
  - 13
  - 95
  - 92
  - 23
  - 5
  - 88
  - 28
  - 37
  - 0
- - 4
  - 53
  - 66
  - 26
  - 55
  - 47
  - 24
  - 68
  - 36
  - 89
- - 8
  - 88
  - 69
  - 12
  - 61
  - 31
  - 18
  - 52
  - 53
  - 96
- - 13
  - 3
  - 12
  - 45
  - 67
  - 66
  - 20
  - 2
  - 94
  - 92
- - 72
  - 50
  - 3
  - 43
  - 24
  - 26
  - 93
  - 59
  - 76
  - 9
- - 69
  - 84
  - 53
  - 30
  - 15
  - 11
  - 44
  - 87
  - 81
  - 32
- - 88
  - 51
  - 10
  - 58
  - 22
  - 55
  - 94
  - 49
  - 25
  - 0
- - 32
  - 4
  - 71
  - 15
  - 50
  - 40
  - 30
  - 60
  - 96
  - 49
- - 94
  - 20
  - 0
  - 62
  - 46
  - 77
  - 25
  - 91
  - 22
  - 6
- - 3
  - 88
  - 32
  - 39
  - 75
  - 27
  - 34
  - 44
  - 38
  - 95
- - 20
  - 60
  - 26
  - 74
  - 41
  - 40
  - 33
  - 98
  - 31
  - 52
- - 33
  - 99
  - 42
  - 81
  - 26
  - 60
  - 48
  - 95
  - 11
  - 35
- - 54
  - 78
  - 45
  - 44
  - 12
  - 13
  - 70
  - 95
  - 74
  - 89
- - 29
  - 35
  - 65
  - 67
  - 18
  - 98
  - 83
  - 76
  - 43
  - 63
- - 28
  - 64
  - 5
  - 63
  - 44
  - 88
  - 8
  - 20
  - 83
  - 70
- - 14
  - 92
  - 34
  - 96
  - 98
  - 74
  - 73
  - 20
  - 4
  - 66
- - 57
  - 16
  - 30
  - 67
  - 63
  - 45
  - 58
  - 52
  - 49
  - 41
- - 18
  - 61
  - 0
  - 98
  - 14
  - 76
  - 19
  - 70
  - 87
  - 64
- - 98
  - 48
  - 23
  - 49
  - 69
  - 11
  - 82
  - 75
  - 62
  - 74
- - 27
  - 26
  - 78
  - 5
  - 55
  - 21
  - 38
  - 96
  - 37
  - 64
- - 77
  - 90
  - 19
  - 52
  - 92
  - 26
  - 43
  - 33
  - 2
  - 76
- - 67
  - 61
  - 81
  - 44
  - 51
  - 4
  - 32
  - 68
  - 10
  - 5
- - 84
  - 61
  - 3
  - 12
  - 49
  - 10
  - 78
  - 92
  - 74
  - 0
- - 72
  - 16
  - 79
  - 97
  - 63
  - 55
  - 14
  - 76
  - 24
  - 50
- - 91
  - 35
  - 71
  - 6
  - 26
  - 39
  - 15
  - 19
  - 85
  - 61
- - 14
  - 96
  - 41
  - 32
  - 79
  - 94
  - 68
  - 91
  - 26
  - 90
- - 2
  - 66
  - 92
  - 65
  - 62
  - 4
  - 49
  - 90
  - 27
  - 47
- - 99
  - 9
  - 31
  - 10
  - 54
  - 70
  - 62
  - 26
  - 30
  - 92
- - 61
  - 49
  - 52
  - 65
  - 86
  - 69
  - 62
  - 7
  - 73
  - 8
- - 94
  - 30
  - 75
  - 24
  - 5
  - 41
  - 74
  - 11
  - 2
  - 67
- - 37
  - 10
  - 44
  - 40
  - 11
  - 33
  - 85
  - 77
  - 98
  - 4
- - 80
  - 30
  - 53
  - 12
  - 11
  - 2
  - 94
  - 77
  - 74
  - 52
- - 84
  - 31
  - 1
  - 98
  - 40
  - 77
  - 30
  - 17
  - 67
  - 72
- - 69
  - 8
  - 42
  - 27
  - 52
  - 91
  - 68
  - 39
  - 88
  - 49
- - 60
  - 62
  - 25
  - 36
  - 30
  - 91
  - 74
  - 71
  - 58
  - 26
- - 22
  - 66
  - 90
  - 36
  - 41
  - 79
  - 64
  - 84
  - 28
  - 45
- - 11
  - 4
  - 20
  - 29
  - 45
  - 66
  - 51
  - 75
  - 81
  - 17
- - 77
  - 25
  - 12
  - 96
  - 14
  - 88
  - 21
  - 7
  - 64
  - 39
- - 78
  - 59
  - 68
  - 31
  - 34
  - 27
  - 40
  - 87
  - 54
  - 62
- - 33
  - 36
  - 25
  - 72
  - 87
  - 89
  - 55
  - 37
  - 6
  - 97
- - 16
  - 68
  - 40
  - 91
  - 65
  - 80
  - 79
  - 48
  - 21
  - 17
- - 57
  - 2
  - 35
  - 12
  - 15
  - 67
  - 79
  - 62
  - 29
  - 92
- - 88
  - 18
  - 60
  - 16
  - 47
  - 95
  - 44
  - 78
  - 49
  - 86
- - 83
  - 16
  - 62
  - 1
  - 73
  - 2
  - 84
  - 94
  - 4
  - 68
- - 12
  - 56
  - 93
  - 28
  - 52
  - 36
  - 6
  - 82
  - 96
  - 88
- - 87
  - 19
  - 44
  - 42
  - 35
  - 46
  - 57
  - 37
  - 31
  - 53
- - 24
  - 0
  - 85
  - 9
  - 66
  - 16
  - 61
  - 80
  - 79
  - 7
- - 36
  - 38
  - 28
  - 22
  - 16
  - 24
  - 20
  - 13
  - 97
  - 54
- - 43
  - 92
  - 98
  - 28
  - 74
  - 33
  - 8
  - 70
  - 45
  - 17
- - 91
  - 4
  - 19
  - 81
  - 7
  - 73
  - 47
  - 15
  - 52
  - 51
- - 18
  - 35
  - 80
  - 10
  - 36
  - 81
  - 12
  - 8
  - 92
  - 15
- - 27
  - 65
  - 75
  - 68
  - 50
  - 30
  - 43
  - 34
  - 21
  - 56
- - 16
  - 61
  - 34
  - 13
  - 66
  - 54
  - 4
  - 49
  - 57
  - 81
- - 89
  - 28
  - 14
  - 35
  - 6
  - 70
  - 25
  - 9
  - 86
  - 99
- - 62
  - 65
  - 73
  - 93
  - 72
  - 5
  - 74
  - 40
  - 61
  - 24
- - 53
  - 55
  - 80
  - 81
  - 50
  - 6
  - 65
  - 91
  - 99
  - 92
- - 14
  - 2
  - 82
  - 76
  - 53
  - 16
  - 37
  - 70
  - 67
  - 59
- - 5
  - 80
  - 44
  - 36
  - 41
  - 18
  - 71
  - 13
  - 56
  - 46
- - 34
  - 94
  - 56
  - 57
  - 95
  - 69
  - 26
  - 79
  - 19
  - 51
- - 56
  - 1
  - 71
  - 46
  - 42
  - 31
  - 85
  - 75
  - 4
  - 87
- - 2
  - 76
  - 60
  - 77
  - 65
  - 36
  - 70
  - 8
  - 88
  - 0
- - 26
  - 61
  - 34
  - 48
  - 7
  - 36
  - 59
  - 69
  - 14
  - 45
- - 77
  - 7
  - 72
  - 1
  - 41
  - 42
  - 70
  - 39
  - 47
  - 55
- - 14
  - 82
  - 27
  - 80
  - 1
  - 10
  - 95
  - 50
  - 29
  - 89
- - 64
  - 90
  - 20
  - 3
  - 56
  - 60
  - 93
  - 39
  - 48
  - 25
- - 28
  - 67
  - 95
  - 61
  - 54
  - 98
  - 62
  - 85
  - 96
  - 13
- - 57
  - 7
  - 89
  - 23
  - 68
  - 30
  - 27
  - 76
  - 84
  - 78
- - 39
  - 58
  - 59
  - 16
  - 48
  - 5
  - 77
  - 60
  - 86
  - 89
- - 11
  - 50
  - 65
  - 47
  - 93
  - 42
  - 2
  - 35
  - 24
  - 13
- - 20
  - 7
  - 22
  - 94
  - 64
  - 58
  - 8
  - 16
  - 57
  - 82
- - 55
  - 60
  - 87
  - 11
  - 73
  - 81
  - 12
  - 13
  - 19
  - 44
- - 14
  - 9
  - 42
  - 20
  - 32
  - 19
  - 47
  - 79
  - 94
  - 55
- - 58
  - 7
  - 32
  - 78
  - 46
  - 84
  - 57
  - 96
  - 21
  - 90
- - 21
  - 23
  - 58
  - 1
  - 15
  - 80
  - 85
  - 60
  - 67
  - 72
- - 86
  - 85
  - 37
  - 3
  - 89
  - 46
  - 19
  - 0
  - 12
  - 5
- - 51
  - 87
  - 36
  - 63
  - 60
  - 38
  - 42
  - 84
  - 48
  - 59
- - 28
  - 58
  - 74
  - 22
  - 26
  - 89
  - 27
  - 43
  - 38
  - 12
- - 27
  - 93
  - 29
  - 10
  - 66
  - 15
  - 95
  - 0
  - 48
  - 92
- - 20
  - 93
  - 67
  - 94
  - 7
  - 34
  - 9
  - 69
  - 68
  - 1
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 19.459999084472656
- 24.639999389648438
- 37.810001373291016
- 35.47999954223633
- 34.06999969482422
- 45.06999969482422
- 37.470001220703125
- 46.04999923706055
- 46.27000045776367
- 47.43000030517578
- 51.5
- 57.56999969482422
- 59.040000915527344
- 59.560001373291016
- 60.459999084472656
- 60.68000030517578
- 61.400001525878906
- 63.2400016784668
- 64.4800033569336
- 63.58000183105469
- 66.58999633789062
- 66.0
- 65.12000274658203
- 68.54000091552734
- 69.11000061035156
- 68.48999786376953
- 69.16000366210938
- 68.91999816894531
- 72.0999984741211
- 70.4000015258789
- 68.22000122070312
- 69.76000213623047
- 69.4800033569336
- 71.55999755859375
- 70.76000213623047
- 69.62000274658203
- 75.16000366210938
- 79.2699966430664
- 77.51000213623047
- 77.29000091552734
- 78.27999877929688
- 80.61000061035156
- 76.69000244140625
- 76.20999908447266
- 75.6500015258789
- 74.08000183105469
- 74.18000030517578
- 76.83999633789062
- 77.38999938964844
- 79.08000183105469
- 77.61000061035156
- 79.2699966430664
- 80.69000244140625
- 83.06999969482422
- 82.01000213623047
- 81.61000061035156
- 78.75
- 80.11000061035156
- 81.19999694824219
- 79.88999938964844
- 77.97000122070312
- 80.06999969482422
- 82.37000274658203
- 81.44999694824219
- 82.11000061035156
- 81.5999984741211
- 83.55999755859375
- 84.6500015258789
- 82.16000366210938
- 83.58999633789062
- 80.88999938964844
- 81.44000244140625
- 81.91999816894531
- 80.45999908447266
- 78.01000213623047
- 78.62000274658203
- 81.45999908447266
- 81.52999877929688
- 83.01000213623047
- 82.87999725341797
- 83.61000061035156
- 82.1500015258789
- 83.01000213623047
- 83.44000244140625
- 84.16000366210938
- 83.58999633789062
- 83.29000091552734
- 80.08999633789062
- 79.26000213623047
- 84.55999755859375
- 83.75
- 83.66000366210938
- 84.29000091552734
- 81.55999755859375
- 81.08000183105469
- 79.69999694824219
- 81.69000244140625
- 81.5999984741211
- 84.0199966430664
- 81.5199966430664
- 84.52999877929688
- 85.61000061035156
- 86.62000274658203
- 86.97000122070312
- 86.33999633789062
- 84.04000091552734
- 84.61000061035156
- 81.56999969482422
- 83.66000366210938
- 83.29000091552734
- 84.91999816894531
- 85.25
- 84.88999938964844
- 85.05999755859375
- 83.70999908447266
- 83.47000122070312
- 84.87000274658203
- 85.2300033569336
- 84.30999755859375
- 83.62999725341797
- 84.61000061035156
- 82.72000122070312
- 81.9800033569336
- 83.41000366210938
- 82.91999816894531
- 84.25
- 86.12999725341797
- 87.01000213623047
- 87.44000244140625
- 85.87000274658203
- 86.18000030517578
- 86.9000015258789
- 85.41999816894531
- 86.4000015258789
- 87.80999755859375
- 86.69000244140625
- 87.37999725341797
- 86.94000244140625
- 86.76000213623047
- 86.70999908447266
- 85.81999969482422
- 87.19999694824219
- 87.12000274658203
- 85.4800033569336
- 85.7300033569336
- 84.62000274658203
- 86.0199966430664
- 86.75
- 86.04000091552734
- 85.52999877929688
- 85.54000091552734
- 84.55000305175781
- 85.62000274658203
- 85.6500015258789
- 85.62999725341797
- 85.61000061035156
- 85.5
- 85.79000091552734
- 86.79000091552734
- 86.30000305175781
- 85.69000244140625
- 85.18000030517578
- 86.37999725341797
- 87.16000366210938
- 86.51000213623047
- 84.48999786376953
- 86.18000030517578
- 85.80999755859375
- 85.72000122070312
- 86.69000244140625
- 86.25
- 86.73999786376953
- 87.06999969482422
- 85.9800033569336
- 86.98999786376953
- 87.27999877929688
- 87.37999725341797
- 86.91999816894531
- 86.9000015258789
- 86.12999725341797
- 87.01000213623047
- 86.08999633789062
- 86.51000213623047
- 86.66000366210938
- 87.27999877929688
- 87.97000122070312
- 88.0999984741211
- 87.83999633789062
- 87.08000183105469
- 87.06999969482422
- 88.45999908447266
- 87.63999938964844
- 87.91999816894531
- 87.8499984741211
- 86.69999694824219
- 87.37000274658203
- 87.58000183105469
- 88.25
- 87.87000274658203
- 86.87000274658203
- 88.63999938964844
- 88.58999633789062
- 88.2699966430664
- 87.63999938964844
- 88.37999725341797
- 88.16000366210938
- 86.68000030517578
- 86.93000030517578
- 86.79000091552734
- 88.2699966430664
- 87.05999755859375
- 87.98999786376953
- 87.37999725341797
- 88.19000244140625
- 87.04000091552734
- 86.30000305175781
- 87.1500015258789
- 88.47000122070312
- 88.86000061035156
- 89.0199966430664
- 88.16000366210938
- 88.0
- 88.5
- 87.02999877929688
- 87.12999725341797
- 85.44999694824219
- 87.51000213623047
- 87.94999694824219
- 88.37999725341797
- 88.0999984741211
- 88.08000183105469
- 87.19000244140625
- 87.37000274658203
- 86.2699966430664
- 87.48999786376953
- 87.75
- 87.70999908447266
- 88.12999725341797
- 88.63999938964844
- 88.58999633789062
- 87.83999633789062
- 88.5999984741211
- 88.55000305175781
- 88.33999633789062
- 88.5199966430664
- 88.66999816894531
- 87.66999816894531
- 87.77999877929688
- 87.80999755859375
- 87.4800033569336
- 87.12000274658203
- 87.11000061035156
- 87.19000244140625
- 87.93000030517578
- 87.56999969482422
- 87.91000366210938
- 88.70999908447266
- 88.54000091552734
- 88.01000213623047
- 88.69000244140625
- 87.58000183105469
- 88.1500015258789
- 88.55999755859375
- 87.58000183105469
- 88.2300033569336
- 87.43000030517578
- 88.04000091552734
- 88.23999786376953
- 87.94000244140625
- 87.83999633789062
- 88.55000305175781
- 88.45999908447266
- 88.37999725341797
- 88.8499984741211
- 88.98999786376953
- 89.0
- 88.16999816894531
- 87.94000244140625
- 88.79000091552734
- 88.91000366210938
- 89.87999725341797
- 89.55000305175781
- 89.16999816894531
- 89.44999694824219
- 88.6500015258789
- 88.2699966430664
- 88.33999633789062
- 88.77999877929688
- 88.55000305175781
- 88.88999938964844
- 88.0
- 88.9800033569336
- 88.91999816894531
- 88.97000122070312
- 89.54000091552734
- 89.31999969482422
- 88.61000061035156
- 88.27999877929688
- 88.12000274658203
- 87.88999938964844
- 88.37000274658203
- 88.69000244140625
- 87.5999984741211
- 87.20999908447266
- 88.44000244140625
- 89.33000183105469
- 88.8499984741211
- 88.1500015258789
- 87.58000183105469
- 86.97000122070312
- 87.58000183105469
- 88.16000366210938
- 88.76000213623047
- 88.27999877929688
- 88.77999877929688
- 89.12000274658203
- 88.91999816894531
- 88.98999786376953
- 87.94000244140625
- 89.13999938964844
- 89.20999908447266
- 89.5
- 89.62999725341797
- 89.5999984741211
- 89.33999633789062
- 88.83999633789062
- 89.20999908447266
- 89.25
- 89.5
- 89.02999877929688
- 88.47000122070312
- 87.72000122070312
- 87.12999725341797
- 86.41000366210938
- 88.25
- 89.33999633789062
- 89.19999694824219
- 89.02999877929688
- 87.7699966430664
- 87.94999694824219
- 88.66999816894531
- 88.69000244140625
- 89.6500015258789
- 89.08000183105469
- 88.94999694824219
- 89.16000366210938
- 88.2699966430664
- 88.69000244140625
- 89.55000305175781
- 90.2300033569336
- 89.61000061035156
- 89.11000061035156
- 89.37000274658203
- 89.01000213623047
- 89.29000091552734
- 89.18000030517578
- 89.5
- 89.48999786376953
- 88.87999725341797
- 89.7699966430664
- 89.54000091552734
- 88.69999694824219
- 88.94000244140625
- 89.41999816894531
- 89.41999816894531
- 88.9800033569336
- 88.66000366210938
- 89.37000274658203
- 89.7300033569336
- 89.36000061035156
- 90.01000213623047
- 89.62000274658203
- 89.69000244140625
- 89.7300033569336
- 89.73999786376953
- 89.12999725341797
- 89.83999633789062
- 88.72000122070312
- 89.69999694824219
- 89.87000274658203
- 89.58000183105469
- 89.33000183105469
- 89.5999984741211
- 89.95999908447266
- 89.22000122070312
- 88.73999786376953
- 89.18000030517578
- 88.61000061035156
- 88.41999816894531
- 88.05999755859375
- 87.37999725341797
- 88.66999816894531
- 88.83000183105469
- 89.5999984741211
- 88.80000305175781
- 89.01000213623047
- 89.54000091552734
- 89.44999694824219
- 89.54000091552734
- 88.79000091552734
- 89.80000305175781
- 89.61000061035156
- 89.91999816894531
- 89.6500015258789
- 89.61000061035156
- 89.23999786376953
- 88.73999786376953
- 88.30000305175781
- 88.9800033569336
- 89.16000366210938
- 89.01000213623047
- 87.8499984741211
- 88.6500015258789
- 88.37000274658203
- 89.58999633789062
- 89.37000274658203
- 89.94999694824219
- 90.12000274658203
- 89.47000122070312
- 89.97000122070312
- 89.88999938964844
- 89.66999816894531
- 89.6500015258789
- 89.95999908447266
- 89.30999755859375
- 89.2699966430664
- 89.9800033569336
- 89.81999969482422
- 89.54000091552734
- 89.47000122070312
- 89.2699966430664
- 88.73999786376953
- 90.06999969482422
- 89.69000244140625
- 89.83999633789062
- 90.05000305175781
- 89.94999694824219
- 89.80999755859375
- 90.19000244140625
- 89.75
- 90.25
- 90.7300033569336
- 90.1500015258789
- 89.08999633789062
- 88.77999877929688
- 90.08000183105469
- 89.87999725341797
- 90.05999755859375
- 89.66999816894531
- 89.7300033569336
- 88.79000091552734
- 88.93000030517578
- 89.41999816894531
- 89.51000213623047
- 89.04000091552734
- 89.22000122070312
- 89.47000122070312
- 90.11000061035156
- 89.5
- 89.58000183105469
- 88.77999877929688
- 89.27999877929688
- 89.73999786376953
- 89.9000015258789
- 90.1500015258789
- 90.55999755859375
- 89.97000122070312
- 90.55999755859375
- 89.73999786376953
- 90.27999877929688
- 90.16999816894531
- 89.37999725341797
- 89.12000274658203
- 89.48999786376953
- 89.33999633789062
- 89.2699966430664
- 89.12999725341797
- 88.75
- 88.63999938964844
- 89.69999694824219
- 90.05999755859375
- 90.33999633789062
- 90.4000015258789
- 90.08000183105469
- 90.04000091552734
- 90.43000030517578
- 89.47000122070312
- 90.29000091552734
- 89.80000305175781
- 89.80999755859375
- 90.08999633789062
- 90.51000213623047
- 90.88999938964844
- 90.37999725341797
- 90.44000244140625
- 90.51000213623047
- 90.45999908447266
- 90.11000061035156
- 90.02999877929688
- 89.41999816894531
test_loss:
- 2.25221509513855
- 2.2071750591278074
- 2.1358227210998537
- 2.073750648880005
- 2.030890487861633
- 1.9725207504272462
- 1.9300536115646363
- 1.8675728702545167
- 1.8085887315750122
- 1.759009443473816
- 1.7120341848373413
- 1.644538084411621
- 1.6108324974060058
- 1.570370090866089
- 1.5228293346405029
- 1.4970181240081788
- 1.4438340705871582
- 1.385651650619507
- 1.323811831855774
- 1.3044344425201415
- 1.243471697998047
- 1.2323196842193604
- 1.2034486726760865
- 1.1622840564727783
- 1.1424646400451661
- 1.1319038076400756
- 1.0927025634765626
- 1.1020683054924012
- 1.0509594877243043
- 1.034826121044159
- 1.0372011842727662
- 1.0143697593688965
- 1.0015886265754699
- 0.9790543193817138
- 0.9601854982376099
- 0.9541841142654419
- 0.9218342798233032
- 0.8903352014541626
- 0.8862097611427308
- 0.8858510950088501
- 0.8626284473419189
- 0.8288583998680115
- 0.8584615047454834
- 0.8600767926216125
- 0.8571622148513794
- 0.8579207281112671
- 0.8438900025367737
- 0.7964557835578918
- 0.7950995323181153
- 0.7669541769981384
- 0.7736201358795166
- 0.7547522566795349
- 0.73384839553833
- 0.7177862641334534
- 0.7108066033840179
- 0.7067026539802551
- 0.7370981154441834
- 0.7056608668327331
- 0.6964223261356354
- 0.712298370218277
- 0.7143410297393799
- 0.696697611618042
- 0.6676887448310852
- 0.672445539522171
- 0.6606326071739197
- 0.6619228013515472
- 0.6379716922283173
- 0.6223128461360932
- 0.6282125005245208
- 0.626524036359787
- 0.6428167791843414
- 0.6407668726921082
- 0.6399993699073792
- 0.6478030588626862
- 0.6483466101646423
- 0.6502693625450134
- 0.6214982018947601
- 0.6162285439014434
- 0.5861634440422058
- 0.5885290776729584
- 0.5880984589099884
- 0.6149737276077271
- 0.6035223467350006
- 0.5950053664684296
- 0.5791269421100617
- 0.576050322341919
- 0.5824355213642121
- 0.6076688611984253
- 0.6202711688041687
- 0.5675914600849151
- 0.5657921046733856
- 0.5683230903148652
- 0.5684543927669525
- 0.5895256483078003
- 0.5988134886264801
- 0.6042097454547882
- 0.5959160150527955
- 0.5885916234493256
- 0.5574933531284332
- 0.5673468647003174
- 0.5412488100528717
- 0.5299401704311371
- 0.521449978351593
- 0.5151239894866944
- 0.5233416225433349
- 0.5350069392204284
- 0.534309625864029
- 0.5573478243350982
- 0.5358333112239838
- 0.5434173326969147
- 0.5273565145492554
- 0.5298772999286652
- 0.5317456810474396
- 0.5219125627040863
- 0.5428685376644135
- 0.5308101682662963
- 0.5173855586528778
- 0.5135465815067292
- 0.5318771739482879
- 0.5261553193092346
- 0.5112557523727417
- 0.525242139005661
- 0.5429345468044281
- 0.5295982732772827
- 0.5288170315265656
- 0.5199998084545135
- 0.49594298651218416
- 0.4837376146316528
- 0.47519216451644897
- 0.49246413950920104
- 0.4936119058132172
- 0.4811115683555603
- 0.5041119918346405
- 0.4832892014026642
- 0.46496003217697146
- 0.4834988885164261
- 0.4735670836687088
- 0.4794107762336731
- 0.4756706253528595
- 0.4762510444641113
- 0.48468400831222536
- 0.4648632146835327
- 0.45955539667606354
- 0.485605704331398
- 0.4772520426273346
- 0.48728280415534975
- 0.47632192442417143
- 0.4638427459716797
- 0.477835871553421
- 0.4863530412197113
- 0.482901448392868
- 0.49893909277915954
- 0.4811647183895111
- 0.48082127141952513
- 0.48312246956825255
- 0.4753799857854843
- 0.47732725982666013
- 0.47190619106292725
- 0.4625994354724884
- 0.46891764369010924
- 0.48421490597724914
- 0.4918443797588348
- 0.4661443666934967
- 0.4607942388534546
- 0.47328038949966433
- 0.5074342171192169
- 0.4725441110610962
- 0.4794830630064011
- 0.48387274746894837
- 0.464547315621376
- 0.47189527204036713
- 0.4631892275094986
- 0.4579475615262985
- 0.4759913948774338
- 0.45747802069187166
- 0.449613306593895
- 0.4473096556186676
- 0.4514401995420456
- 0.45109409010410306
- 0.4665744425773621
- 0.4528001754760742
- 0.4639232218265533
- 0.45819160735607145
- 0.4548146455526352
- 0.4472036567211151
- 0.42809111287593843
- 0.42909267089366915
- 0.4375208152294159
- 0.4480485464811325
- 0.4435983984231949
- 0.42284043412208555
- 0.4315594789505005
- 0.43480586059093473
- 0.43521154720783234
- 0.4517686385154724
- 0.4378333229541779
- 0.43202424759864805
- 0.4277503379821777
- 0.43267667179107666
- 0.45137727012634277
- 0.4175767210960388
- 0.4214051699876785
- 0.4246224081516266
- 0.4292680394172668
- 0.42382510275840757
- 0.4275152685403824
- 0.4546586725950241
- 0.4500152581691742
- 0.4494214027881622
- 0.4219986347913742
- 0.4415642425775528
- 0.4289823868751526
- 0.43527249290943143
- 0.4220969262599945
- 0.44003011527061464
- 0.4527978090763092
- 0.44194961075782774
- 0.4168252232551575
- 0.4098295696258545
- 0.4103710575342178
- 0.4199581057548523
- 0.42764001200199125
- 0.4180193878889084
- 0.4391775694847107
- 0.4375562023639679
- 0.45752123894691465
- 0.43246546957492826
- 0.4223351951122284
- 0.41850082194805144
- 0.4153717777967453
- 0.41489551770687105
- 0.42973693511486055
- 0.42456668384075164
- 0.4375774042844772
- 0.42583554747104646
- 0.4232108032464981
- 0.4240345936775208
- 0.4188838213920593
- 0.40623202850818635
- 0.407829153585434
- 0.4124732601881027
- 0.40201483898162843
- 0.4071981512784958
- 0.41419558753967284
- 0.41411474280357363
- 0.4099025030374527
- 0.4240923672437668
- 0.4222653394699097
- 0.4188430302143097
- 0.4263526294231415
- 0.43150684983730314
- 0.4316985707998276
- 0.4297706684589386
- 0.4177984563112259
- 0.42129432096481323
- 0.41291558468341827
- 0.39795896954536436
- 0.40008507432937623
- 0.40753052484989166
- 0.4015147870540619
- 0.4178798842430115
- 0.408236897444725
- 0.3998279812574387
- 0.42073807792663576
- 0.4106006528377533
- 0.4218632129430771
- 0.417750723028183
- 0.4106255968332291
- 0.4150140463590622
- 0.41743202970027926
- 0.40534091820716855
- 0.4029453369855881
- 0.4061146540403366
- 0.39775982081890104
- 0.39445868139266965
- 0.3936968056678772
- 0.4023393321752548
- 0.40978730432987215
- 0.39552448031902315
- 0.39240452620983124
- 0.37693587040901183
- 0.38405610494613646
- 0.3888644835948944
- 0.38604790246486664
- 0.4010268846273422
- 0.4051142552375793
- 0.4032063532829285
- 0.39573681573867797
- 0.4009680598497391
- 0.39327849004268645
- 0.4110106745004654
- 0.3912097464084625
- 0.3946342900276184
- 0.3900292138338089
- 0.37946448385715487
- 0.38246820454597474
- 0.3974941971063614
- 0.40460043938159945
- 0.40638981018066406
- 0.41132018730640413
- 0.40444315927028657
- 0.39924441723823545
- 0.41520554394721987
- 0.4249330982208252
- 0.3989566356420517
- 0.3781084709882736
- 0.3905344769716263
- 0.3995657437324524
- 0.4121384028196335
- 0.4204598729848862
- 0.4122844722509384
- 0.40165487670898437
- 0.3938824221849441
- 0.40004065470695493
- 0.38737158846855163
- 0.38563104214668276
- 0.3839740526914597
- 0.38421809122562406
- 0.40146596302986143
- 0.3787221105098724
- 0.3775204083681107
- 0.3742863230228424
- 0.3702783294200897
- 0.37424258246421815
- 0.38142733018398284
- 0.38625227048397065
- 0.380934516954422
- 0.3774603321313858
- 0.3691576777458191
- 0.381337025475502
- 0.38830589230060575
- 0.4010388789653778
- 0.4107238599061966
- 0.42406073198318484
- 0.39206637861728666
- 0.3765937495470047
- 0.3779955245256424
- 0.3826630215883255
- 0.4066190635919571
- 0.4015481140613556
- 0.39091249969005587
- 0.38788310708999635
- 0.3735350797653198
- 0.3821880662679672
- 0.382909912276268
- 0.37758325369358064
- 0.39577476031780245
- 0.3892079824924469
- 0.3730149576187134
- 0.3617089341163635
- 0.3701455520391464
- 0.38058290185928345
- 0.3725522168874741
- 0.3818425856590271
- 0.38007783057689665
- 0.37836213555336
- 0.37133460767269133
- 0.3718747069597244
- 0.37820284032821655
- 0.3681540421485901
- 0.3743580043077469
- 0.3851942813873291
- 0.3825537854909897
- 0.37579185025691986
- 0.3772507348537445
- 0.3822729195356369
- 0.3888208601474762
- 0.37453510992527006
- 0.3700769693136215
- 0.3747797834157944
- 0.3645116133451462
- 0.372577389216423
- 0.36909734206199646
- 0.36911542911529543
- 0.37035023946762086
- 0.37851745343208315
- 0.3675324383974075
- 0.38557870037555697
- 0.3686762091636658
- 0.36588969776630403
- 0.37042256405353546
- 0.3760885619163513
- 0.37101601104736326
- 0.36374375431537626
- 0.3764341686487198
- 0.38395551884174345
- 0.37583826520442964
- 0.3871725226402283
- 0.3879727629899979
- 0.39627367680072784
- 0.40891928253173826
- 0.3838520516872406
- 0.3794594393014908
- 0.37107623331546785
- 0.3877505184173584
- 0.37904237139225005
- 0.3719755654335022
- 0.37343189797401427
- 0.3711741801738739
- 0.38308686933517455
- 0.3635599756717682
- 0.3675118686437607
- 0.3605610877752304
- 0.36798433055877683
- 0.3693528387069702
- 0.37349000985622405
- 0.38090949296951293
- 0.3947761108160019
- 0.3857793813228607
- 0.3812375627756119
- 0.38188815739154813
- 0.4033408523082733
- 0.3899536024093628
- 0.39239901049137116
- 0.3668500588178635
- 0.3689187338590622
- 0.3574497189760208
- 0.3575682641029358
- 0.36730879635810854
- 0.36172645065784453
- 0.364935297870636
- 0.36762754089832306
- 0.3653944971323013
- 0.35818768365383147
- 0.37095349802970884
- 0.3727212985754013
- 0.35836026613712313
- 0.3606930785179138
- 0.36659579446315765
- 0.3676024759054184
- 0.3725430163383484
- 0.3748844606876373
- 0.3538120167732239
- 0.35958900854587555
- 0.3580036901950836
- 0.35751908082962036
- 0.35476850600242615
- 0.36195157585144044
- 0.3535281870365143
- 0.3596053301334381
- 0.35078443126678466
- 0.3421652233123779
- 0.3531881006717682
- 0.37491900165081027
- 0.37816793155670164
- 0.3545636740207672
- 0.35843816533088685
- 0.3541721740245819
- 0.3623405213356018
- 0.3609270884037018
- 0.37948688831329347
- 0.37702684185504914
- 0.3655811968803406
- 0.3584835238456726
- 0.36811429989337924
- 0.36791504421234134
- 0.364021977686882
- 0.35180928223133084
- 0.3618618625879288
- 0.3598402054309845
- 0.37997367775440216
- 0.3700175767421722
- 0.3589114923238754
- 0.35718854937553407
- 0.3527750348329544
- 0.34629144830703734
- 0.353876845908165
- 0.3446805221796036
- 0.36122770133018495
- 0.34939341735839846
- 0.3521679881095886
- 0.3631925798177719
- 0.3667993551254273
- 0.36355226402282714
- 0.36920240542888644
- 0.36628178012371065
- 0.3719553719997406
- 0.37871889641284945
- 0.3818710145235062
- 0.36190867688655853
- 0.35352656137943267
- 0.34946665546894073
- 0.3482047788619995
- 0.35079245235919954
- 0.3493530085325241
- 0.34402855536937715
- 0.35833152759075165
- 0.3458573927640915
- 0.3531886845588684
- 0.3541692513465881
- 0.34755085053443907
- 0.34392767384052275
- 0.3378069105148315
- 0.3446383844614029
- 0.345227937412262
- 0.3448459371328354
- 0.34579539022445677
- 0.35252825207710264
- 0.35393327209949493
- 0.3646730820417404
train_acc:
- 19.9233341217041
- 25.010000228881836
- 37.86833190917969
- 35.53666687011719
- 33.849998474121094
- 45.026668548583984
- 37.189998626708984
- 46.20166778564453
- 45.766666412353516
- 47.39666748046875
- 51.233333587646484
- 56.9716682434082
- 58.90666580200195
- 59.099998474121094
- 59.74166488647461
- 60.348331451416016
- 61.02333450317383
- 62.935001373291016
- 63.869998931884766
- 63.106666564941406
- 66.0999984741211
- 65.45833587646484
- 64.67166900634766
- 68.07833099365234
- 68.44666290283203
- 67.77833557128906
- 68.63833618164062
- 68.24500274658203
- 71.53500366210938
- 69.91166687011719
- 67.8183364868164
- 69.0250015258789
- 68.83833312988281
- 70.47333526611328
- 70.41999816894531
- 69.3949966430664
- 74.3316650390625
- 78.36000061035156
- 76.95333099365234
- 76.35832977294922
- 77.57333374023438
- 80.05999755859375
- 76.19666290283203
- 75.44833374023438
- 74.89167022705078
- 73.27666473388672
- 73.5250015258789
- 75.89666748046875
- 76.58333587646484
- 78.12166595458984
- 76.84833526611328
- 78.83000183105469
- 80.04499816894531
- 82.3550033569336
- 81.35832977294922
- 80.7683334350586
- 78.12333679199219
- 79.58333587646484
- 80.74166870117188
- 79.23666381835938
- 77.19166564941406
- 79.51499938964844
- 81.69000244140625
- 80.9816665649414
- 81.59833526611328
- 81.2316665649414
- 83.05166625976562
- 83.92833709716797
- 81.77333068847656
- 83.26000213623047
- 80.36166381835938
- 81.02666473388672
- 81.75
- 80.26667022705078
- 77.69499969482422
- 78.26499938964844
- 81.0199966430664
- 80.9316635131836
- 82.4366683959961
- 82.57499694824219
- 83.07833099365234
- 81.60333251953125
- 82.4366683959961
- 82.85832977294922
- 83.66666412353516
- 83.12166595458984
- 82.85166931152344
- 79.3933334350586
- 78.70833587646484
- 83.94666290283203
- 83.05999755859375
- 82.93000030517578
- 83.94166564941406
- 81.18000030517578
- 80.69999694824219
- 79.163330078125
- 81.20500183105469
- 81.18333435058594
- 83.7066650390625
- 81.08999633789062
- 84.0433349609375
- 85.09500122070312
- 85.92833709716797
- 86.30333709716797
- 85.71666717529297
- 83.7316665649414
- 84.40833282470703
- 81.1433334350586
- 83.21499633789062
- 82.99333190917969
- 84.6449966430664
- 84.62000274658203
- 84.36499786376953
- 84.57333374023438
- 83.27999877929688
- 83.13333129882812
- 84.57666778564453
- 84.87999725341797
- 83.84500122070312
- 83.34500122070312
- 84.0199966430664
- 82.12666320800781
- 81.20999908447266
- 82.91666412353516
- 82.35166931152344
- 83.8133316040039
- 85.60166931152344
- 86.39167022705078
- 86.99166870117188
- 85.42833709716797
- 85.74833679199219
- 86.31500244140625
- 84.9383316040039
- 85.99166870117188
- 87.48833465576172
- 86.05999755859375
- 86.61833190917969
- 86.27166748046875
- 86.15499877929688
- 86.06666564941406
- 85.33999633789062
- 86.79000091552734
- 86.76166534423828
- 85.07666778564453
- 85.4749984741211
- 84.26000213623047
- 85.6066665649414
- 86.33000183105469
- 85.63166809082031
- 85.25166320800781
- 85.22166442871094
- 84.34333038330078
- 85.4366683959961
- 85.57333374023438
- 85.55500030517578
- 85.48500061035156
- 85.2933349609375
- 85.38166809082031
- 86.34833526611328
- 86.0250015258789
- 85.3066635131836
- 84.93333435058594
- 86.09500122070312
- 86.62833404541016
- 86.13500213623047
- 84.1500015258789
- 85.9383316040039
- 85.6050033569336
- 85.4800033569336
- 86.29666900634766
- 85.82333374023438
- 86.3566665649414
- 86.59833526611328
- 85.69666290283203
- 86.61166381835938
- 86.87666320800781
- 86.95333099365234
- 86.60333251953125
- 86.61166381835938
- 85.86166381835938
- 86.5816650390625
- 86.02333068847656
- 86.29499816894531
- 86.2699966430664
- 86.88333129882812
- 87.78500366210938
- 87.86499786376953
- 87.38166809082031
- 86.80000305175781
- 86.68000030517578
- 88.11499786376953
- 87.42500305175781
- 87.38999938964844
- 87.40166473388672
- 86.4183349609375
- 87.16000366210938
- 87.4800033569336
- 87.79666900634766
- 87.49500274658203
- 86.44999694824219
- 88.34333038330078
- 88.2699966430664
- 88.125
- 87.60333251953125
- 88.05999755859375
- 87.79000091552734
- 86.3933334350586
- 86.68000030517578
- 86.59333038330078
- 87.97333526611328
- 86.9000015258789
- 87.56999969482422
- 87.13333129882812
- 87.96333312988281
- 86.73833465576172
- 86.17166900634766
- 86.8566665649414
- 88.25166320800781
- 88.55166625976562
- 88.54000091552734
- 87.76166534423828
- 87.55000305175781
- 88.12999725341797
- 86.74333190917969
- 86.88500213623047
- 85.33499908447266
- 87.19666290283203
- 87.65833282470703
- 88.0816650390625
- 87.8949966430664
- 87.87000274658203
- 86.82166290283203
- 87.03166961669922
- 86.02999877929688
- 87.34500122070312
- 87.4000015258789
- 87.4383316040039
- 87.78333282470703
- 88.31999969482422
- 88.2750015258789
- 87.7683334350586
- 88.50666809082031
- 88.2300033569336
- 88.038330078125
- 88.05833435058594
- 88.32499694824219
- 87.4000015258789
- 87.53666687011719
- 87.60333251953125
- 87.2933349609375
- 87.10832977294922
- 87.02999877929688
- 87.02166748046875
- 87.63666534423828
- 87.46499633789062
- 87.83333587646484
- 88.51000213623047
- 88.31666564941406
- 87.81500244140625
- 88.28166961669922
- 87.48332977294922
- 87.913330078125
- 88.29166412353516
- 87.39167022705078
- 87.97833251953125
- 87.37166595458984
- 87.73999786376953
- 88.01333618164062
- 87.76000213623047
- 87.69833374023438
- 88.21333312988281
- 88.19666290283203
- 88.10333251953125
- 88.43499755859375
- 88.67833709716797
- 88.72833251953125
- 87.88500213623047
- 87.836669921875
- 88.4566650390625
- 88.51667022705078
- 89.49166870117188
- 89.22666931152344
- 88.95333099365234
- 89.1050033569336
- 88.33999633789062
- 88.0683364868164
- 88.21833038330078
- 88.53333282470703
- 88.3566665649414
- 88.67333221435547
- 87.8183364868164
- 88.663330078125
- 88.53333282470703
- 88.6066665649414
- 89.27666473388672
- 89.1066665649414
- 88.3183364868164
- 87.95166778564453
- 87.94000244140625
- 87.66666412353516
- 88.0616683959961
- 88.33000183105469
- 87.54000091552734
- 86.98500061035156
- 88.1816635131836
- 89.1449966430664
- 88.50833129882812
- 87.85333251953125
- 87.4433364868164
- 86.99833679199219
- 87.47166442871094
- 88.06500244140625
- 88.41166687011719
- 88.01000213623047
- 88.51667022705078
- 88.75
- 88.84333038330078
- 88.92666625976562
- 87.71499633789062
- 89.10166931152344
- 89.05166625976562
- 89.25166320800781
- 89.5250015258789
- 89.24666595458984
- 88.92833709716797
- 88.61833190917969
- 88.8116683959961
- 88.86833190917969
- 89.26166534423828
- 88.65333557128906
- 88.36499786376953
- 87.77833557128906
- 87.23999786376953
- 86.47833251953125
- 88.08999633789062
- 89.04499816894531
- 89.0250015258789
- 88.81500244140625
- 87.72666931152344
- 87.97833251953125
- 88.47666931152344
- 88.58000183105469
- 89.34833526611328
- 88.89833068847656
- 88.85166931152344
- 88.9800033569336
- 88.27166748046875
- 88.61833190917969
- 89.26499938964844
- 89.99333190917969
- 89.47666931152344
- 88.89833068847656
- 89.23332977294922
- 88.82333374023438
- 88.8133316040039
- 88.87999725341797
- 89.19833374023438
- 89.21833038330078
- 88.90166473388672
- 89.57499694824219
- 89.163330078125
- 88.63500213623047
- 88.8183364868164
- 89.11666870117188
- 89.10333251953125
- 88.78333282470703
- 88.55500030517578
- 89.19999694824219
- 89.4433364868164
- 89.11166381835938
- 89.58499908447266
- 89.25499725341797
- 89.3949966430664
- 89.43333435058594
- 89.41999816894531
- 89.07499694824219
- 89.6433334350586
- 88.72166442871094
- 89.37000274658203
- 89.53333282470703
- 89.31500244140625
- 89.05833435058594
- 89.36000061035156
- 89.62999725341797
- 89.04666900634766
- 88.55000305175781
- 88.89833068847656
- 88.38666534423828
- 88.37666320800781
- 87.95999908447266
- 87.32333374023438
- 88.52166748046875
- 88.67500305175781
- 89.16666412353516
- 88.61666870117188
- 88.875
- 89.23500061035156
- 89.23500061035156
- 89.23666381835938
- 88.62999725341797
- 89.56999969482422
- 89.34333038330078
- 89.82166290283203
- 89.3566665649414
- 89.34500122070312
- 89.05333709716797
- 88.59666442871094
- 88.17333221435547
- 88.71333312988281
- 88.81500244140625
- 88.6866683959961
- 87.80833435058594
- 88.40333557128906
- 88.21499633789062
- 89.32499694824219
- 89.18333435058594
- 89.76333618164062
- 89.82166290283203
- 89.40833282470703
- 89.73833465576172
- 89.5683364868164
- 89.39167022705078
- 89.45333099365234
- 89.74500274658203
- 89.1683349609375
- 89.07333374023438
- 89.71833038330078
- 89.45500183105469
- 89.2300033569336
- 89.29833221435547
- 89.0616683959961
- 88.6683349609375
- 89.80500030517578
- 89.53166961669922
- 89.6500015258789
- 89.8116683959961
- 89.83999633789062
- 89.5816650390625
- 89.9366683959961
- 89.62833404541016
- 90.0433349609375
- 90.38333129882812
- 89.9433364868164
- 88.84833526611328
- 88.66666412353516
- 89.83999633789062
- 89.68000030517578
- 89.9433364868164
- 89.53166961669922
- 89.59500122070312
- 88.64833068847656
- 88.82666778564453
- 89.28666687011719
- 89.54000091552734
- 89.02833557128906
- 89.25499725341797
- 89.38999938964844
- 89.88333129882812
- 89.4183349609375
- 89.42833709716797
- 88.58333587646484
- 89.07833099365234
- 89.68000030517578
- 89.62666320800781
- 89.97833251953125
- 90.19666290283203
- 89.87999725341797
- 90.27666473388672
- 89.47833251953125
- 90.08499908447266
- 89.93333435058594
- 89.38166809082031
- 89.03166961669922
- 89.33499908447266
- 89.09666442871094
- 89.28166961669922
- 89.03500366210938
- 88.72666931152344
- 88.5816650390625
- 89.46833038330078
- 89.79833221435547
- 90.0566635131836
- 90.14167022705078
- 90.02666473388672
- 89.99833679199219
- 90.17833709716797
- 89.48500061035156
- 90.12999725341797
- 89.69666290283203
- 89.75499725341797
- 90.08000183105469
- 90.22333526611328
- 90.52999877929688
- 90.11333465576172
- 90.23500061035156
- 90.24833679199219
- 90.22333526611328
- 89.9383316040039
- 89.91999816894531
- 89.30000305175781
train_loss:
- 2.251966579691569
- 2.2090407358805337
- 2.1402195635477703
- 2.078286205037435
- 2.0358723208109537
- 1.9793491246541342
- 1.9370103327433268
- 1.877657280476888
- 1.8205877759297688
- 1.7717781440734863
- 1.725834471130371
- 1.66052136332194
- 1.626101244099935
- 1.5856860341389973
- 1.5388384518941243
- 1.5140039655049642
- 1.4616643040974935
- 1.40559550298055
- 1.344671086883545
- 1.3237831016540527
- 1.2653793833414713
- 1.2554701955159506
- 1.2277954279581706
- 1.1857356240590413
- 1.1660740997314454
- 1.1562800684611003
- 1.1175563084920248
- 1.1277459073384604
- 1.0775312461853028
- 1.059516000620524
- 1.0628891962687175
- 1.040659622446696
- 1.0291663263956705
- 1.0057320367177327
- 0.9846262709299723
- 0.9790852063496908
- 0.9477661098480225
- 0.9174859739939372
- 0.9130943747202556
- 0.9120473050435384
- 0.888556683476766
- 0.8548581221262614
- 0.8830644713083903
- 0.8851927248636882
- 0.8834560592651367
- 0.882845903523763
- 0.8687726754506429
- 0.8223326305389405
- 0.8208866246541341
- 0.7930369504928589
- 0.7995118296305338
- 0.7803431964874268
- 0.759345276705424
- 0.7417248063405355
- 0.7363108229955038
- 0.7313082312901815
- 0.7601112712224325
- 0.7282417249679566
- 0.720646759223938
- 0.7374074136098225
- 0.7392759223937988
- 0.7206142015457153
- 0.692014895439148
- 0.6971122638702393
- 0.6859946968714397
- 0.6870214975992839
- 0.6627199313481649
- 0.6474059729258219
- 0.6525246476491292
- 0.6507261741638184
- 0.6663726143519084
- 0.6644173021952311
- 0.6635657316843668
- 0.6708137968699137
- 0.6703902091979981
- 0.6742390471140544
- 0.6462606973012288
- 0.6400974519729614
- 0.6096710149765014
- 0.6118928105036417
- 0.611660865910848
- 0.6372683245976766
- 0.6261590623855591
- 0.6187919989267985
- 0.6029891925811768
- 0.5999384489695231
- 0.6071506968816122
- 0.6290563446044922
- 0.6418446790059408
- 0.5918151473999024
- 0.5888482709884644
- 0.5909583710988363
- 0.5911979259490967
- 0.6115831661224366
- 0.6202189982096354
- 0.6249579498291016
- 0.6168363665262858
- 0.6089893404006959
- 0.5795559613545735
- 0.5888204339981079
- 0.5633599532445271
- 0.5535002663294474
- 0.5444757585525513
- 0.5375663196245829
- 0.545720010693868
- 0.5559251919110616
- 0.5563682723681131
- 0.576864236831665
- 0.5558950555801392
- 0.563792997233073
- 0.5483965408643087
- 0.5515704277674357
- 0.5528078988711039
- 0.5442425616264344
- 0.564249351088206
- 0.5522415574709575
- 0.5377804391543071
- 0.5347764942487081
- 0.5529507276535034
- 0.547431050491333
- 0.5324187422434489
- 0.5451523226102193
- 0.5623012035051982
- 0.5497546954790751
- 0.5488880784034729
- 0.5396572397549947
- 0.5172266055107116
- 0.5054342265129089
- 0.49700724719365436
- 0.5131244214693705
- 0.5153263587633768
- 0.5022278064409892
- 0.5246693585713704
- 0.5027861382484436
- 0.48398839238484703
- 0.5023437844912211
- 0.49375627597173055
- 0.49970533526738486
- 0.49621480859120687
- 0.49693846778869627
- 0.5048636930147807
- 0.4855157809575399
- 0.4792842660586039
- 0.5054461372057597
- 0.4973868034998576
- 0.5060126755714417
- 0.4967637634913127
- 0.48331379413604736
- 0.497348894850413
- 0.5056047378222147
- 0.5025275737126669
- 0.5176919783274333
- 0.4999824946085612
- 0.4991034967740377
- 0.5016571599642435
- 0.49385465361277264
- 0.49642903397878013
- 0.4903625429789225
- 0.482412837378184
- 0.48887930183410644
- 0.5034359208106994
- 0.5108445007006327
- 0.4851998944600423
- 0.4799048354148865
- 0.4913190498352051
- 0.5237464774131775
- 0.4899430996259054
- 0.496488032023112
- 0.5008267055829366
- 0.48321478395462036
- 0.4907815440177917
- 0.4821186516125997
- 0.47731271352767946
- 0.4936412048339844
- 0.4746884784062703
- 0.4669163914998372
- 0.46505399815241494
- 0.4687573510169983
- 0.4681471397399902
- 0.483969562180837
- 0.47004486227035525
- 0.4805820064226786
- 0.47479586210250857
- 0.4714847944577535
- 0.46409432678222656
- 0.4447864828109741
- 0.44549755608240765
- 0.4544078041712443
- 0.4654070041974386
- 0.46113651037216186
- 0.44214286998112995
- 0.45040495999654134
- 0.45340720806121826
- 0.45266866614023843
- 0.4690179861386617
- 0.454550669892629
- 0.44910058813095094
- 0.44442284660339354
- 0.4494571878751119
- 0.46775999898910525
- 0.43452206462224324
- 0.4379216254870097
- 0.4407364140510559
- 0.4448184419314067
- 0.4395563716252645
- 0.44330187403361004
- 0.470233083597819
- 0.4651464028676351
- 0.46515584115982056
- 0.438571529229482
- 0.4580518009185791
- 0.4456204176266988
- 0.4508208868980408
- 0.4380850304603577
- 0.4553411545753479
- 0.46817416887283325
- 0.4589670007387797
- 0.43430261084238686
- 0.42789438915252687
- 0.42841075026194253
- 0.438658446153005
- 0.44519122320810955
- 0.4355182678540548
- 0.4557930637041728
- 0.45415442628860475
- 0.4725162803649902
- 0.448583953444163
- 0.43824387814203897
- 0.43454153277079266
- 0.43100922711690265
- 0.4308509941101074
- 0.4446640269915263
- 0.43967202463150024
- 0.4528090718905131
- 0.44208565527598065
- 0.43940795237223307
- 0.4395057154973348
- 0.43569839652379355
- 0.4221520044962565
- 0.42438361155192056
- 0.427740825398763
- 0.41787807070414223
- 0.4237524425824483
- 0.42990401938756306
- 0.42912885179519655
- 0.42515780827204386
- 0.43781454242070517
- 0.43605318511327107
- 0.4330342308362325
- 0.4409167519569397
- 0.4456675811767578
- 0.4462665276845296
- 0.4447575004577637
- 0.43296208731333413
- 0.4364368176778158
- 0.42782128995259605
- 0.4126288037618001
- 0.41414381418228147
- 0.4211961635271708
- 0.41574541031519574
- 0.4321240979512532
- 0.42303116979599
- 0.41374112860361734
- 0.43600722834269207
- 0.4256411187171936
- 0.43637563915252686
- 0.43204827451705935
- 0.4258217943827311
- 0.4295077275594075
- 0.43237525402704874
- 0.42039927364985147
- 0.41856635138193765
- 0.4225293212254842
- 0.41463613840738933
- 0.41095893507003783
- 0.4096583832422892
- 0.4188820080121358
- 0.42546959374745685
- 0.41127790104548134
- 0.40868789513905845
- 0.3925952874501546
- 0.398480131149292
- 0.4036686233520508
- 0.400947065893809
- 0.4158147438367208
- 0.41888398447036745
- 0.4164855140050252
- 0.4097550258954366
- 0.41535879201889037
- 0.40845185384750365
- 0.42527283109029135
- 0.40689666837056476
- 0.4102642217954
- 0.4050716028213501
- 0.3940857940673828
- 0.39684650904337565
- 0.4111605444908142
- 0.41790976867675783
- 0.4199523787180583
- 0.42467452630996705
- 0.41959105860392254
- 0.41455346794128417
- 0.4299388035138448
- 0.4398532790819804
- 0.41386845591863
- 0.39350626134872435
- 0.40472282196680703
- 0.4125819665590922
- 0.4248530977567037
- 0.432748109849294
- 0.42639417174657185
- 0.41660682274500527
- 0.40871264870961505
- 0.41500501750310265
- 0.4027948884010315
- 0.40033651145299276
- 0.3979827970822652
- 0.3982902353286743
- 0.41505585877100626
- 0.39305612635612486
- 0.3918958604335785
- 0.3887630611737569
- 0.38547426489194236
- 0.3897736068089803
- 0.3964459637006124
- 0.40074345649083454
- 0.396069026184082
- 0.393540584564209
- 0.38487551272710163
- 0.39693037974039713
- 0.40351576363245645
- 0.41549741808573404
- 0.4240396506627401
- 0.43557219689687093
- 0.40450519386927286
- 0.3906008873303731
- 0.39309722394943236
- 0.39739696270624797
- 0.42026902360916135
- 0.4154916298866272
- 0.40473361530303953
- 0.4026849271774292
- 0.389002826944987
- 0.397553754901886
- 0.39784820715586344
- 0.3931215339660645
- 0.4103237044652303
- 0.4042139234224955
- 0.38829054559071857
- 0.37603153444925946
- 0.3847389485836029
- 0.3955897718111674
- 0.38774311216672264
- 0.39669722010294595
- 0.3951697067260742
- 0.3931524967829386
- 0.3862737281481425
- 0.38667031076749164
- 0.3927321559270223
- 0.3828683827082316
- 0.38926069536209107
- 0.398924205271403
- 0.3969229291598002
- 0.39106694027582806
- 0.39262296482721964
- 0.3969222173055013
- 0.4031701783180237
- 0.3886095169067383
- 0.38450771153767904
- 0.38889397109349566
- 0.3786632709503174
- 0.38700416574478147
- 0.3835905862490336
- 0.38245337578455607
- 0.3842057507832845
- 0.3922315127690633
- 0.3818908701578776
- 0.4001560104052226
- 0.38386491161982217
- 0.3806886020342509
- 0.3856274715423584
- 0.3914485466003418
- 0.3860522192319234
- 0.37990025335947675
- 0.3915481932322184
- 0.3985072256088257
- 0.3899095653692881
- 0.4013864101409912
- 0.40194292669296267
- 0.41064672044118244
- 0.4239038721084595
- 0.40050203170776366
- 0.3960668651262919
- 0.38715438410441083
- 0.4031434499104818
- 0.39430810753504436
- 0.38721550079981487
- 0.38862586482365924
- 0.3870988946596781
- 0.39891415532430013
- 0.37999518922170006
- 0.3827375287055969
- 0.37538974351882937
- 0.3828317092259725
- 0.384139169216156
- 0.3890116695721944
- 0.39514359359741213
- 0.40920566002527875
- 0.4009171947161357
- 0.39719455804824827
- 0.3982194743156433
- 0.4180921427090963
- 0.40516252721150714
- 0.4076118046442668
- 0.3823935927073161
- 0.38423707310358685
- 0.3726475269476573
- 0.37248802485466004
- 0.38169399700164797
- 0.3771469578584035
- 0.3800664955298106
- 0.3825623428185781
- 0.38039099698066714
- 0.3734278997739156
- 0.38647776015599566
- 0.38742722358703613
- 0.3726654945532481
- 0.3756884767691294
- 0.3815530600229899
- 0.3818058521906535
- 0.3875189010302226
- 0.3893263388633728
- 0.368954837846756
- 0.3736686150868734
- 0.37252822745641073
- 0.37239448815981546
- 0.368668798271815
- 0.3764337685585022
- 0.36811280845006306
- 0.3735925754706065
- 0.36578766209284463
- 0.35706649068196616
- 0.36847423879305524
- 0.38958808870315553
- 0.3930691552797953
- 0.370059245745341
- 0.37355033815701805
- 0.36904347527821857
- 0.3762566699028015
- 0.37481481313705445
- 0.3930439793586731
- 0.39108960717519126
- 0.3789050215085347
- 0.37092559278806053
- 0.3803354255517324
- 0.3815026259899139
- 0.3772660852909088
- 0.3657939199288686
- 0.37546203298568726
- 0.37418042748769126
- 0.3939644823074341
- 0.3839236186027527
- 0.37207977663675945
- 0.3711266642729441
- 0.3664444997946421
- 0.3608158432483673
- 0.3679890165170034
- 0.35944719740549724
- 0.37726456929842633
- 0.36393945767084757
- 0.3670962199211121
- 0.37716880451838175
- 0.3795193203608195
- 0.3772882940451304
- 0.3842087830543518
- 0.38050616194407144
- 0.3857151877085368
- 0.39302210861841835
- 0.39542592929204307
- 0.37587214016914366
- 0.3677484447320302
- 0.36355148186683656
- 0.3608916233062744
- 0.3630030456701914
- 0.3614925731976827
- 0.3567253178914388
- 0.37100544708569844
- 0.35874008138974506
- 0.3649033600171407
- 0.3666080134073893
- 0.35910176811218264
- 0.3563723364830017
- 0.3504487714926402
- 0.35752699723243714
- 0.35735271224975584
- 0.35760879634221393
- 0.3587992520650228
- 0.36521099524497985
- 0.366575119972229
- 0.37664474959373473


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig10.yaml <==
clients:
- - 12
  - 72
  - 48
  - 52
  - 8
  - 88
  - 18
  - 5
  - 16
  - 64
- - 85
  - 57
  - 14
  - 48
  - 19
  - 97
  - 36
  - 10
  - 6
  - 30
- - 99
  - 92
  - 31
  - 95
  - 4
  - 86
  - 94
  - 41
  - 55
  - 16
- - 27
  - 78
  - 41
  - 56
  - 38
  - 8
  - 28
  - 34
  - 7
  - 58
- - 99
  - 56
  - 95
  - 76
  - 87
  - 70
  - 72
  - 59
  - 90
  - 30
- - 67
  - 88
  - 58
  - 53
  - 18
  - 34
  - 22
  - 32
  - 13
  - 35
- - 72
  - 64
  - 32
  - 89
  - 29
  - 42
  - 24
  - 30
  - 13
  - 18
- - 12
  - 90
  - 60
  - 25
  - 14
  - 64
  - 39
  - 41
  - 3
  - 95
- - 79
  - 48
  - 11
  - 94
  - 4
  - 3
  - 21
  - 34
  - 1
  - 72
- - 30
  - 14
  - 18
  - 73
  - 60
  - 46
  - 91
  - 79
  - 21
  - 25
- - 69
  - 5
  - 1
  - 15
  - 96
  - 92
  - 91
  - 80
  - 10
  - 54
- - 71
  - 98
  - 17
  - 40
  - 41
  - 65
  - 4
  - 94
  - 46
  - 9
- - 12
  - 36
  - 35
  - 83
  - 39
  - 22
  - 51
  - 65
  - 90
  - 66
- - 40
  - 83
  - 38
  - 43
  - 21
  - 55
  - 25
  - 50
  - 34
  - 53
- - 58
  - 44
  - 33
  - 65
  - 90
  - 25
  - 49
  - 97
  - 41
  - 60
- - 27
  - 48
  - 10
  - 2
  - 73
  - 66
  - 61
  - 5
  - 25
  - 68
- - 34
  - 44
  - 14
  - 86
  - 79
  - 93
  - 19
  - 25
  - 65
  - 74
- - 76
  - 36
  - 21
  - 78
  - 50
  - 91
  - 32
  - 23
  - 80
  - 88
- - 89
  - 46
  - 47
  - 33
  - 21
  - 30
  - 20
  - 71
  - 19
  - 90
- - 16
  - 46
  - 45
  - 81
  - 68
  - 26
  - 86
  - 47
  - 60
  - 55
- - 72
  - 80
  - 65
  - 11
  - 33
  - 77
  - 49
  - 86
  - 70
  - 87
- - 51
  - 65
  - 38
  - 24
  - 61
  - 7
  - 16
  - 80
  - 3
  - 58
- - 53
  - 10
  - 42
  - 60
  - 12
  - 83
  - 7
  - 44
  - 14
  - 97
- - 46
  - 7
  - 21
  - 72
  - 54
  - 59
  - 88
  - 98
  - 55
  - 87
- - 11
  - 42
  - 90
  - 89
  - 9
  - 91
  - 38
  - 43
  - 19
  - 84
- - 8
  - 66
  - 65
  - 68
  - 13
  - 17
  - 35
  - 36
  - 80
  - 63
- - 42
  - 44
  - 65
  - 70
  - 7
  - 1
  - 78
  - 31
  - 71
  - 98
- - 45
  - 40
  - 41
  - 95
  - 50
  - 31
  - 58
  - 91
  - 12
  - 11
- - 68
  - 26
  - 37
  - 19
  - 14
  - 85
  - 25
  - 47
  - 0
  - 11
- - 55
  - 25
  - 68
  - 18
  - 6
  - 8
  - 5
  - 84
  - 20
  - 13
- - 58
  - 12
  - 21
  - 0
  - 48
  - 60
  - 34
  - 4
  - 78
  - 23
- - 51
  - 91
  - 77
  - 57
  - 13
  - 42
  - 4
  - 7
  - 37
  - 58
- - 0
  - 11
  - 39
  - 57
  - 67
  - 68
  - 63
  - 82
  - 22
  - 20
- - 56
  - 91
  - 42
  - 2
  - 31
  - 65
  - 11
  - 87
  - 38
  - 84
- - 18
  - 62
  - 99
  - 82
  - 76
  - 42
  - 2
  - 6
  - 33
  - 20
- - 91
  - 34
  - 36
  - 33
  - 65
  - 95
  - 25
  - 11
  - 49
  - 92
- - 6
  - 98
  - 56
  - 3
  - 36
  - 8
  - 45
  - 21
  - 73
  - 91
- - 46
  - 11
  - 9
  - 75
  - 16
  - 31
  - 60
  - 97
  - 86
  - 8
- - 20
  - 41
  - 88
  - 6
  - 81
  - 44
  - 42
  - 53
  - 85
  - 79
- - 59
  - 17
  - 66
  - 85
  - 92
  - 54
  - 45
  - 13
  - 48
  - 5
- - 56
  - 98
  - 20
  - 76
  - 16
  - 27
  - 86
  - 65
  - 78
  - 35
- - 64
  - 66
  - 82
  - 50
  - 78
  - 83
  - 43
  - 16
  - 17
  - 30
- - 66
  - 25
  - 6
  - 77
  - 51
  - 37
  - 48
  - 53
  - 23
  - 29
- - 18
  - 84
  - 56
  - 6
  - 87
  - 1
  - 79
  - 17
  - 97
  - 30
- - 1
  - 23
  - 58
  - 81
  - 46
  - 0
  - 5
  - 78
  - 7
  - 99
- - 65
  - 58
  - 54
  - 66
  - 34
  - 81
  - 22
  - 64
  - 23
  - 68
- - 15
  - 24
  - 94
  - 37
  - 66
  - 14
  - 81
  - 22
  - 73
  - 70
- - 51
  - 49
  - 78
  - 67
  - 74
  - 76
  - 96
  - 89
  - 33
  - 85
- - 72
  - 47
  - 96
  - 59
  - 52
  - 2
  - 57
  - 91
  - 27
  - 83
- - 68
  - 96
  - 97
  - 48
  - 46
  - 56
  - 66
  - 84
  - 58
  - 99
- - 35
  - 70
  - 21
  - 25
  - 37
  - 11
  - 31
  - 10
  - 63
  - 15
- - 52
  - 37
  - 42
  - 13
  - 31
  - 6
  - 25
  - 70
  - 60
  - 98
- - 13
  - 96
  - 64
  - 25
  - 32
  - 69
  - 6
  - 55
  - 27
  - 53
- - 41
  - 48
  - 44
  - 54
  - 87
  - 63
  - 92
  - 75
  - 33
  - 60
- - 43
  - 75
  - 44
  - 36
  - 49
  - 55
  - 35
  - 57
  - 26
  - 1
- - 52
  - 59
  - 28
  - 14
  - 3
  - 92
  - 55
  - 97
  - 2
  - 65
- - 23
  - 51
  - 42
  - 5
  - 2
  - 29
  - 64
  - 6
  - 82
  - 10
- - 70
  - 58
  - 93
  - 39
  - 38
  - 94
  - 8
  - 87
  - 76
  - 74
- - 71
  - 18
  - 62
  - 32
  - 31
  - 21
  - 70
  - 46
  - 93
  - 91
- - 93
  - 72
  - 97
  - 90
  - 12
  - 19
  - 60
  - 0
  - 38
  - 73
- - 87
  - 17
  - 96
  - 51
  - 26
  - 79
  - 85
  - 46
  - 48
  - 31
- - 96
  - 42
  - 48
  - 45
  - 24
  - 23
  - 17
  - 38
  - 20
  - 70
- - 67
  - 10
  - 33
  - 68
  - 7
  - 51
  - 70
  - 34
  - 45
  - 43
- - 91
  - 93
  - 10
  - 64
  - 72
  - 44
  - 33
  - 69
  - 89
  - 47
- - 39
  - 75
  - 3
  - 23
  - 84
  - 51
  - 94
  - 38
  - 34
  - 66
- - 25
  - 61
  - 90
  - 6
  - 79
  - 39
  - 51
  - 37
  - 80
  - 26
- - 85
  - 30
  - 72
  - 94
  - 84
  - 6
  - 57
  - 0
  - 3
  - 16
- - 79
  - 12
  - 82
  - 92
  - 44
  - 5
  - 9
  - 24
  - 31
  - 97
- - 47
  - 78
  - 75
  - 38
  - 52
  - 79
  - 4
  - 28
  - 30
  - 0
- - 70
  - 35
  - 75
  - 1
  - 33
  - 32
  - 52
  - 95
  - 21
  - 53
- - 41
  - 93
  - 84
  - 47
  - 74
  - 50
  - 36
  - 46
  - 86
  - 97
- - 7
  - 9
  - 37
  - 94
  - 5
  - 36
  - 11
  - 30
  - 3
  - 67
- - 6
  - 96
  - 41
  - 55
  - 75
  - 99
  - 38
  - 83
  - 36
  - 50
- - 45
  - 56
  - 10
  - 13
  - 47
  - 78
  - 72
  - 28
  - 93
  - 30
- - 19
  - 88
  - 20
  - 1
  - 12
  - 64
  - 63
  - 53
  - 35
  - 41
- - 31
  - 93
  - 3
  - 79
  - 15
  - 97
  - 89
  - 29
  - 27
  - 35
- - 25
  - 40
  - 9
  - 95
  - 73
  - 55
  - 82
  - 89
  - 50
  - 5
- - 85
  - 64
  - 8
  - 12
  - 80
  - 55
  - 71
  - 38
  - 18
  - 3
- - 11
  - 96
  - 24
  - 22
  - 26
  - 88
  - 44
  - 51
  - 80
  - 32
- - 73
  - 43
  - 32
  - 86
  - 57
  - 78
  - 49
  - 96
  - 93
  - 91
- - 67
  - 86
  - 22
  - 27
  - 39
  - 20
  - 89
  - 84
  - 16
  - 68
- - 86
  - 91
  - 74
  - 20
  - 10
  - 77
  - 92
  - 0
  - 55
  - 3
- - 21
  - 56
  - 82
  - 49
  - 46
  - 96
  - 57
  - 99
  - 41
  - 75
- - 50
  - 7
  - 8
  - 12
  - 47
  - 98
  - 32
  - 85
  - 57
  - 36
- - 35
  - 96
  - 19
  - 25
  - 55
  - 31
  - 86
  - 32
  - 72
  - 56
- - 12
  - 84
  - 58
  - 90
  - 26
  - 9
  - 20
  - 11
  - 1
  - 96
- - 34
  - 15
  - 73
  - 57
  - 76
  - 46
  - 58
  - 81
  - 22
  - 47
- - 66
  - 25
  - 81
  - 44
  - 18
  - 11
  - 60
  - 6
  - 34
  - 98
- - 7
  - 23
  - 42
  - 0
  - 32
  - 87
  - 76
  - 2
  - 28
  - 48
- - 50
  - 23
  - 2
  - 0
  - 71
  - 20
  - 41
  - 60
  - 64
  - 66
- - 13
  - 80
  - 98
  - 96
  - 44
  - 41
  - 66
  - 71
  - 69
  - 37
- - 70
  - 30
  - 33
  - 86
  - 68
  - 79
  - 55
  - 13
  - 80
  - 48
- - 99
  - 0
  - 35
  - 31
  - 15
  - 73
  - 83
  - 97
  - 50
  - 46
- - 79
  - 70
  - 30
  - 18
  - 95
  - 7
  - 53
  - 23
  - 22
  - 89
- - 59
  - 80
  - 68
  - 40
  - 60
  - 21
  - 83
  - 30
  - 15
  - 9
- - 18
  - 60
  - 65
  - 55
  - 40
  - 69
  - 23
  - 9
  - 93
  - 51
- - 86
  - 88
  - 76
  - 5
  - 66
  - 71
  - 39
  - 61
  - 23
  - 17
- - 87
  - 22
  - 9
  - 91
  - 96
  - 11
  - 90
  - 20
  - 6
  - 2
- - 50
  - 99
  - 14
  - 15
  - 33
  - 96
  - 10
  - 69
  - 72
  - 25
- - 46
  - 1
  - 23
  - 14
  - 40
  - 31
  - 25
  - 72
  - 49
  - 86
- - 9
  - 90
  - 78
  - 39
  - 98
  - 74
  - 41
  - 69
  - 60
  - 35
- - 9
  - 13
  - 69
  - 3
  - 43
  - 82
  - 99
  - 57
  - 25
  - 58
- - 10
  - 78
  - 84
  - 39
  - 2
  - 36
  - 58
  - 19
  - 18
  - 61
- - 45
  - 3
  - 31
  - 26
  - 32
  - 18
  - 38
  - 30
  - 95
  - 5
- - 93
  - 50
  - 27
  - 95
  - 38
  - 60
  - 17
  - 3
  - 13
  - 39
- - 66
  - 14
  - 88
  - 20
  - 91
  - 29
  - 2
  - 81
  - 0
  - 51
- - 94
  - 50
  - 57
  - 10
  - 49
  - 72
  - 38
  - 48
  - 89
  - 81
- - 78
  - 73
  - 65
  - 5
  - 26
  - 95
  - 0
  - 91
  - 74
  - 7
- - 77
  - 36
  - 76
  - 97
  - 62
  - 65
  - 14
  - 86
  - 98
  - 47
- - 56
  - 57
  - 18
  - 2
  - 42
  - 58
  - 13
  - 21
  - 5
  - 33
- - 88
  - 64
  - 8
  - 19
  - 59
  - 22
  - 4
  - 72
  - 74
  - 11
- - 77
  - 59
  - 46
  - 13
  - 7
  - 18
  - 52
  - 38
  - 65
  - 1
- - 50
  - 78
  - 85
  - 0
  - 13
  - 58
  - 31
  - 99
  - 49
  - 33
- - 6
  - 51
  - 91
  - 63
  - 32
  - 80
  - 57
  - 99
  - 75
  - 92
- - 94
  - 19
  - 75
  - 12
  - 27
  - 7
  - 84
  - 89
  - 16
  - 44
- - 3
  - 73
  - 86
  - 2
  - 30
  - 78
  - 60
  - 96
  - 52
  - 9
- - 76
  - 63
  - 75
  - 50
  - 16
  - 77
  - 54
  - 24
  - 45
  - 80
- - 53
  - 71
  - 32
  - 95
  - 29
  - 91
  - 52
  - 77
  - 36
  - 43
- - 45
  - 62
  - 17
  - 1
  - 98
  - 2
  - 40
  - 52
  - 72
  - 12
- - 61
  - 50
  - 71
  - 3
  - 41
  - 38
  - 23
  - 7
  - 37
  - 42
- - 36
  - 16
  - 49
  - 72
  - 6
  - 19
  - 91
  - 54
  - 25
  - 37
- - 24
  - 9
  - 13
  - 41
  - 42
  - 52
  - 29
  - 32
  - 94
  - 70
- - 25
  - 95
  - 82
  - 0
  - 67
  - 43
  - 33
  - 99
  - 62
  - 10
- - 26
  - 23
  - 3
  - 98
  - 57
  - 27
  - 63
  - 48
  - 89
  - 11
- - 32
  - 40
  - 33
  - 10
  - 1
  - 19
  - 8
  - 28
  - 23
  - 42
- - 77
  - 22
  - 52
  - 1
  - 88
  - 30
  - 45
  - 50
  - 3
  - 56
- - 38
  - 6
  - 19
  - 67
  - 34
  - 16
  - 47
  - 12
  - 10
  - 5
- - 78
  - 25
  - 39
  - 55
  - 95
  - 96
  - 41
  - 72
  - 60
  - 58
- - 44
  - 65
  - 23
  - 64
  - 58
  - 9
  - 0
  - 6
  - 98
  - 92
- - 76
  - 97
  - 77
  - 57
  - 41
  - 51
  - 66
  - 86
  - 91
  - 46
- - 78
  - 98
  - 49
  - 41
  - 81
  - 54
  - 87
  - 74
  - 95
  - 42
- - 21
  - 97
  - 22
  - 40
  - 5
  - 0
  - 12
  - 61
  - 18
  - 28
- - 31
  - 1
  - 46
  - 47
  - 90
  - 57
  - 52
  - 91
  - 22
  - 27
- - 19
  - 83
  - 31
  - 32
  - 70
  - 22
  - 42
  - 73
  - 25
  - 26
- - 18
  - 76
  - 99
  - 66
  - 9
  - 69
  - 39
  - 22
  - 15
  - 56
- - 35
  - 48
  - 61
  - 23
  - 2
  - 4
  - 53
  - 74
  - 0
  - 58
- - 55
  - 67
  - 85
  - 33
  - 5
  - 94
  - 20
  - 56
  - 26
  - 83
- - 88
  - 66
  - 22
  - 37
  - 81
  - 72
  - 50
  - 75
  - 55
  - 99
- - 20
  - 6
  - 27
  - 0
  - 29
  - 33
  - 86
  - 48
  - 88
  - 49
- - 72
  - 82
  - 92
  - 42
  - 83
  - 65
  - 58
  - 60
  - 97
  - 14
- - 48
  - 94
  - 37
  - 93
  - 78
  - 89
  - 71
  - 28
  - 25
  - 95
- - 69
  - 67
  - 54
  - 92
  - 20
  - 46
  - 59
  - 64
  - 30
  - 43
- - 57
  - 88
  - 27
  - 71
  - 70
  - 31
  - 5
  - 63
  - 46
  - 75
- - 23
  - 69
  - 58
  - 35
  - 47
  - 32
  - 2
  - 60
  - 15
  - 52
- - 98
  - 48
  - 18
  - 50
  - 33
  - 69
  - 62
  - 7
  - 34
  - 47
- - 96
  - 93
  - 35
  - 17
  - 64
  - 24
  - 77
  - 69
  - 30
  - 60
- - 7
  - 17
  - 75
  - 6
  - 21
  - 95
  - 89
  - 81
  - 88
  - 36
- - 36
  - 43
  - 33
  - 85
  - 91
  - 29
  - 87
  - 31
  - 58
  - 44
- - 12
  - 18
  - 11
  - 80
  - 43
  - 87
  - 24
  - 65
  - 39
  - 10
- - 49
  - 90
  - 32
  - 69
  - 85
  - 44
  - 52
  - 8
  - 15
  - 80
- - 30
  - 50
  - 37
  - 17
  - 32
  - 13
  - 22
  - 41
  - 67
  - 88
- - 34
  - 49
  - 66
  - 3
  - 58
  - 85
  - 79
  - 48
  - 43
  - 87
- - 85
  - 92
  - 72
  - 53
  - 96
  - 37
  - 82
  - 9
  - 11
  - 28
- - 90
  - 24
  - 58
  - 83
  - 77
  - 61
  - 93
  - 5
  - 9
  - 89
- - 65
  - 69
  - 54
  - 48
  - 70
  - 3
  - 34
  - 82
  - 89
  - 30
- - 75
  - 92
  - 80
  - 10
  - 71
  - 22
  - 25
  - 53
  - 7
  - 29
- - 37
  - 96
  - 54
  - 63
  - 42
  - 39
  - 80
  - 50
  - 57
  - 32
- - 51
  - 67
  - 14
  - 82
  - 85
  - 83
  - 80
  - 35
  - 78
  - 16
- - 80
  - 45
  - 37
  - 66
  - 77
  - 41
  - 91
  - 46
  - 82
  - 67
- - 52
  - 79
  - 68
  - 44
  - 37
  - 20
  - 63
  - 81
  - 89
  - 11
- - 34
  - 27
  - 66
  - 65
  - 60
  - 68
  - 84
  - 21
  - 55
  - 62
- - 32
  - 67
  - 90
  - 2
  - 83
  - 63
  - 4
  - 9
  - 31
  - 99
- - 16
  - 42
  - 98
  - 91
  - 49
  - 87
  - 22
  - 54
  - 61
  - 33
- - 89
  - 96
  - 23
  - 55
  - 29
  - 94
  - 51
  - 63
  - 34
  - 76
- - 69
  - 86
  - 32
  - 88
  - 24
  - 68
  - 40
  - 52
  - 11
  - 75
- - 45
  - 74
  - 50
  - 48
  - 61
  - 46
  - 5
  - 18
  - 6
  - 71
- - 26
  - 52
  - 38
  - 57
  - 22
  - 62
  - 90
  - 68
  - 70
  - 94
- - 4
  - 67
  - 42
  - 89
  - 82
  - 91
  - 35
  - 98
  - 78
  - 30
- - 54
  - 31
  - 34
  - 4
  - 79
  - 85
  - 40
  - 9
  - 50
  - 12
- - 97
  - 59
  - 52
  - 84
  - 53
  - 40
  - 19
  - 51
  - 76
  - 99
- - 82
  - 69
  - 56
  - 53
  - 79
  - 15
  - 3
  - 23
  - 81
  - 33
- - 48
  - 83
  - 19
  - 18
  - 65
  - 39
  - 22
  - 88
  - 60
  - 91
- - 85
  - 82
  - 63
  - 15
  - 49
  - 14
  - 55
  - 76
  - 7
  - 51
- - 78
  - 57
  - 32
  - 12
  - 71
  - 30
  - 0
  - 59
  - 49
  - 38
- - 45
  - 60
  - 61
  - 82
  - 88
  - 55
  - 83
  - 39
  - 96
  - 33
- - 53
  - 15
  - 74
  - 55
  - 82
  - 34
  - 39
  - 42
  - 20
  - 50
- - 23
  - 68
  - 5
  - 96
  - 41
  - 89
  - 63
  - 28
  - 91
  - 13
- - 7
  - 58
  - 91
  - 9
  - 44
  - 98
  - 52
  - 21
  - 90
  - 13
- - 97
  - 9
  - 5
  - 12
  - 34
  - 71
  - 72
  - 87
  - 45
  - 50
- - 99
  - 81
  - 65
  - 10
  - 69
  - 41
  - 75
  - 48
  - 96
  - 85
- - 47
  - 14
  - 65
  - 49
  - 90
  - 34
  - 39
  - 11
  - 71
  - 19
- - 13
  - 35
  - 19
  - 96
  - 48
  - 84
  - 16
  - 40
  - 9
  - 22
- - 32
  - 11
  - 65
  - 78
  - 56
  - 95
  - 84
  - 13
  - 90
  - 10
- - 66
  - 12
  - 35
  - 46
  - 26
  - 86
  - 74
  - 72
  - 97
  - 40
- - 57
  - 87
  - 2
  - 95
  - 56
  - 18
  - 11
  - 88
  - 31
  - 41
- - 39
  - 74
  - 47
  - 2
  - 35
  - 49
  - 73
  - 89
  - 4
  - 54
- - 85
  - 79
  - 66
  - 54
  - 97
  - 38
  - 81
  - 80
  - 33
  - 53
- - 9
  - 1
  - 74
  - 6
  - 62
  - 96
  - 17
  - 95
  - 36
  - 65
- - 92
  - 25
  - 86
  - 17
  - 42
  - 6
  - 3
  - 67
  - 12
  - 28
- - 94
  - 67
  - 66
  - 59
  - 61
  - 99
  - 2
  - 90
  - 3
  - 92
- - 20
  - 79
  - 4
  - 5
  - 60
  - 38
  - 25
  - 2
  - 74
  - 48
- - 13
  - 52
  - 76
  - 56
  - 38
  - 49
  - 47
  - 65
  - 64
  - 72
- - 75
  - 13
  - 17
  - 42
  - 15
  - 71
  - 56
  - 61
  - 92
  - 20
- - 22
  - 47
  - 31
  - 24
  - 39
  - 41
  - 99
  - 29
  - 0
  - 18
- - 71
  - 73
  - 8
  - 70
  - 33
  - 9
  - 62
  - 54
  - 51
  - 28
- - 91
  - 11
  - 68
  - 17
  - 73
  - 62
  - 55
  - 99
  - 21
  - 86
- - 90
  - 36
  - 67
  - 23
  - 31
  - 33
  - 13
  - 60
  - 22
  - 52
- - 4
  - 93
  - 21
  - 50
  - 24
  - 5
  - 16
  - 43
  - 19
  - 9
- - 36
  - 10
  - 51
  - 58
  - 83
  - 32
  - 59
  - 28
  - 3
  - 44
- - 18
  - 28
  - 89
  - 90
  - 30
  - 17
  - 12
  - 32
  - 46
  - 99
- - 32
  - 33
  - 31
  - 74
  - 52
  - 41
  - 95
  - 93
  - 85
  - 66
- - 64
  - 67
  - 18
  - 43
  - 0
  - 48
  - 50
  - 51
  - 90
  - 21
- - 43
  - 13
  - 89
  - 85
  - 80
  - 22
  - 74
  - 93
  - 59
  - 75
- - 67
  - 57
  - 95
  - 12
  - 70
  - 24
  - 19
  - 16
  - 35
  - 32
- - 4
  - 48
  - 12
  - 27
  - 23
  - 96
  - 87
  - 10
  - 99
  - 37
- - 84
  - 87
  - 50
  - 83
  - 51
  - 86
  - 35
  - 61
  - 82
  - 99
- - 87
  - 53
  - 42
  - 94
  - 93
  - 24
  - 19
  - 17
  - 55
  - 0
- - 93
  - 68
  - 97
  - 27
  - 6
  - 87
  - 51
  - 56
  - 49
  - 67
- - 62
  - 37
  - 19
  - 24
  - 50
  - 61
  - 4
  - 10
  - 71
  - 36
- - 31
  - 72
  - 62
  - 76
  - 3
  - 92
  - 77
  - 22
  - 75
  - 26
- - 59
  - 73
  - 71
  - 86
  - 50
  - 6
  - 85
  - 28
  - 93
  - 1
- - 75
  - 51
  - 4
  - 93
  - 85
  - 37
  - 14
  - 26
  - 41
  - 17
- - 13
  - 94
  - 39
  - 35
  - 51
  - 70
  - 53
  - 19
  - 44
  - 74
- - 89
  - 90
  - 19
  - 5
  - 54
  - 94
  - 1
  - 49
  - 32
  - 12
- - 61
  - 69
  - 68
  - 80
  - 50
  - 87
  - 59
  - 86
  - 96
  - 12
- - 48
  - 71
  - 78
  - 38
  - 55
  - 99
  - 88
  - 12
  - 69
  - 44
- - 0
  - 68
  - 66
  - 53
  - 13
  - 59
  - 33
  - 25
  - 83
  - 46
- - 14
  - 50
  - 3
  - 39
  - 90
  - 51
  - 95
  - 78
  - 71
  - 89
- - 37
  - 55
  - 39
  - 50
  - 43
  - 38
  - 3
  - 27
  - 72
  - 25
- - 91
  - 52
  - 62
  - 59
  - 19
  - 90
  - 74
  - 10
  - 14
  - 33
- - 96
  - 73
  - 75
  - 51
  - 34
  - 30
  - 70
  - 10
  - 13
  - 92
- - 64
  - 60
  - 40
  - 59
  - 19
  - 61
  - 91
  - 58
  - 42
  - 4
- - 79
  - 63
  - 85
  - 42
  - 77
  - 90
  - 12
  - 0
  - 26
  - 69
- - 44
  - 8
  - 26
  - 27
  - 25
  - 98
  - 58
  - 80
  - 82
  - 74
- - 60
  - 54
  - 89
  - 98
  - 85
  - 68
  - 16
  - 18
  - 71
  - 59
- - 21
  - 55
  - 56
  - 87
  - 4
  - 13
  - 81
  - 40
  - 79
  - 64
- - 53
  - 37
  - 39
  - 59
  - 63
  - 92
  - 26
  - 27
  - 33
  - 24
- - 10
  - 42
  - 70
  - 2
  - 57
  - 69
  - 41
  - 48
  - 84
  - 76
- - 78
  - 55
  - 18
  - 84
  - 69
  - 15
  - 13
  - 74
  - 51
  - 97
- - 59
  - 52
  - 38
  - 91
  - 74
  - 28
  - 39
  - 93
  - 85
  - 90
- - 56
  - 46
  - 57
  - 21
  - 15
  - 47
  - 45
  - 20
  - 36
  - 93
- - 93
  - 10
  - 8
  - 25
  - 80
  - 12
  - 47
  - 67
  - 57
  - 56
- - 80
  - 4
  - 60
  - 47
  - 68
  - 42
  - 94
  - 10
  - 84
  - 91
- - 57
  - 9
  - 40
  - 51
  - 66
  - 49
  - 78
  - 42
  - 83
  - 62
- - 78
  - 90
  - 10
  - 99
  - 89
  - 3
  - 22
  - 27
  - 68
  - 19
- - 55
  - 88
  - 12
  - 15
  - 79
  - 27
  - 82
  - 86
  - 36
  - 3
- - 93
  - 68
  - 81
  - 65
  - 35
  - 26
  - 38
  - 64
  - 40
  - 50
- - 53
  - 32
  - 89
  - 47
  - 8
  - 60
  - 79
  - 11
  - 24
  - 45
- - 58
  - 17
  - 42
  - 96
  - 60
  - 4
  - 84
  - 14
  - 44
  - 19
- - 61
  - 9
  - 35
  - 65
  - 57
  - 25
  - 80
  - 70
  - 66
  - 8
- - 40
  - 30
  - 34
  - 1
  - 21
  - 19
  - 5
  - 58
  - 42
  - 38
- - 86
  - 51
  - 97
  - 60
  - 90
  - 20
  - 75
  - 65
  - 48
  - 3
- - 50
  - 96
  - 46
  - 1
  - 99
  - 83
  - 9
  - 43
  - 75
  - 42
- - 58
  - 86
  - 24
  - 2
  - 84
  - 26
  - 83
  - 62
  - 96
  - 6
- - 39
  - 59
  - 42
  - 21
  - 96
  - 68
  - 56
  - 76
  - 58
  - 94
- - 55
  - 89
  - 93
  - 43
  - 33
  - 26
  - 32
  - 10
  - 48
  - 95
- - 78
  - 7
  - 39
  - 82
  - 94
  - 49
  - 95
  - 71
  - 70
  - 55
- - 32
  - 1
  - 62
  - 36
  - 33
  - 47
  - 78
  - 59
  - 0
  - 49
- - 61
  - 90
  - 85
  - 15
  - 68
  - 73
  - 97
  - 52
  - 58
  - 72
- - 18
  - 85
  - 52
  - 57
  - 55
  - 2
  - 97
  - 23
  - 98
  - 93
- - 20
  - 33
  - 56
  - 90
  - 45
  - 99
  - 97
  - 4
  - 70
  - 47
- - 54
  - 7
  - 32
  - 43
  - 25
  - 97
  - 91
  - 72
  - 29
  - 93
- - 12
  - 25
  - 14
  - 74
  - 53
  - 78
  - 31
  - 20
  - 52
  - 57
- - 68
  - 57
  - 72
  - 26
  - 99
  - 45
  - 81
  - 33
  - 69
  - 53
- - 52
  - 3
  - 16
  - 4
  - 27
  - 35
  - 97
  - 78
  - 70
  - 74
- - 69
  - 89
  - 4
  - 65
  - 17
  - 20
  - 85
  - 83
  - 19
  - 1
- - 36
  - 76
  - 29
  - 40
  - 55
  - 86
  - 10
  - 26
  - 42
  - 85
- - 8
  - 36
  - 97
  - 47
  - 75
  - 63
  - 46
  - 1
  - 11
  - 41
- - 85
  - 32
  - 59
  - 90
  - 56
  - 1
  - 33
  - 36
  - 37
  - 9
- - 75
  - 50
  - 74
  - 98
  - 59
  - 68
  - 87
  - 42
  - 81
  - 94
- - 41
  - 38
  - 95
  - 26
  - 17
  - 19
  - 57
  - 79
  - 83
  - 99
- - 81
  - 34
  - 75
  - 99
  - 77
  - 25
  - 85
  - 98
  - 30
  - 79
- - 94
  - 53
  - 52
  - 8
  - 42
  - 55
  - 20
  - 50
  - 7
  - 82
- - 74
  - 71
  - 31
  - 30
  - 48
  - 2
  - 21
  - 67
  - 25
  - 17
- - 95
  - 89
  - 27
  - 22
  - 14
  - 9
  - 21
  - 62
  - 18
  - 25
- - 73
  - 4
  - 14
  - 33
  - 31
  - 30
  - 44
  - 9
  - 21
  - 42
- - 81
  - 8
  - 37
  - 33
  - 14
  - 74
  - 90
  - 66
  - 62
  - 18
- - 88
  - 58
  - 41
  - 73
  - 9
  - 68
  - 72
  - 26
  - 84
  - 16
- - 52
  - 74
  - 54
  - 63
  - 23
  - 34
  - 35
  - 8
  - 66
  - 61
- - 2
  - 38
  - 40
  - 43
  - 27
  - 36
  - 69
  - 9
  - 39
  - 94
- - 66
  - 30
  - 68
  - 92
  - 65
  - 63
  - 72
  - 36
  - 76
  - 90
- - 95
  - 6
  - 30
  - 67
  - 35
  - 91
  - 64
  - 14
  - 21
  - 20
- - 4
  - 25
  - 61
  - 2
  - 90
  - 31
  - 19
  - 42
  - 44
  - 91
- - 30
  - 7
  - 23
  - 49
  - 78
  - 74
  - 4
  - 79
  - 97
  - 46
- - 15
  - 54
  - 87
  - 61
  - 72
  - 60
  - 40
  - 59
  - 71
  - 53
- - 12
  - 71
  - 50
  - 91
  - 0
  - 1
  - 90
  - 75
  - 93
  - 66
- - 29
  - 96
  - 53
  - 30
  - 18
  - 88
  - 4
  - 27
  - 97
  - 76
- - 39
  - 50
  - 99
  - 85
  - 26
  - 75
  - 48
  - 13
  - 80
  - 43
- - 21
  - 32
  - 20
  - 94
  - 3
  - 76
  - 12
  - 59
  - 6
  - 73
- - 15
  - 99
  - 23
  - 96
  - 43
  - 83
  - 71
  - 90
  - 12
  - 24
- - 96
  - 71
  - 17
  - 44
  - 35
  - 70
  - 97
  - 21
  - 72
  - 57
- - 10
  - 83
  - 93
  - 59
  - 9
  - 62
  - 70
  - 40
  - 14
  - 6
- - 35
  - 19
  - 41
  - 27
  - 62
  - 46
  - 84
  - 82
  - 40
  - 89
- - 0
  - 50
  - 74
  - 49
  - 35
  - 85
  - 24
  - 16
  - 52
  - 2
- - 27
  - 23
  - 22
  - 61
  - 79
  - 41
  - 81
  - 15
  - 36
  - 64
- - 0
  - 80
  - 38
  - 10
  - 21
  - 64
  - 52
  - 48
  - 28
  - 81
- - 44
  - 99
  - 2
  - 28
  - 26
  - 76
  - 35
  - 22
  - 16
  - 6
- - 70
  - 4
  - 82
  - 5
  - 10
  - 0
  - 60
  - 62
  - 35
  - 50
- - 47
  - 21
  - 12
  - 79
  - 98
  - 99
  - 8
  - 51
  - 65
  - 72
- - 16
  - 53
  - 3
  - 97
  - 35
  - 65
  - 95
  - 74
  - 26
  - 55
- - 66
  - 58
  - 80
  - 76
  - 83
  - 71
  - 34
  - 93
  - 15
  - 67
- - 92
  - 73
  - 39
  - 94
  - 21
  - 79
  - 35
  - 44
  - 28
  - 25
- - 81
  - 8
  - 47
  - 70
  - 76
  - 35
  - 6
  - 28
  - 4
  - 95
- - 15
  - 19
  - 83
  - 99
  - 94
  - 92
  - 1
  - 51
  - 17
  - 18
- - 61
  - 18
  - 12
  - 71
  - 32
  - 1
  - 80
  - 96
  - 70
  - 3
- - 44
  - 92
  - 0
  - 84
  - 1
  - 82
  - 61
  - 24
  - 69
  - 68
- - 42
  - 58
  - 34
  - 39
  - 13
  - 62
  - 38
  - 82
  - 66
  - 64
- - 95
  - 52
  - 25
  - 9
  - 49
  - 57
  - 30
  - 38
  - 16
  - 11
- - 25
  - 64
  - 70
  - 9
  - 98
  - 24
  - 99
  - 20
  - 90
  - 42
- - 68
  - 5
  - 20
  - 0
  - 36
  - 73
  - 27
  - 32
  - 78
  - 33
- - 61
  - 77
  - 57
  - 18
  - 93
  - 53
  - 73
  - 54
  - 85
  - 23
- - 66
  - 57
  - 78
  - 40
  - 20
  - 35
  - 16
  - 59
  - 1
  - 64
- - 87
  - 9
  - 50
  - 98
  - 26
  - 70
  - 29
  - 62
  - 30
  - 90
- - 85
  - 60
  - 52
  - 87
  - 37
  - 26
  - 78
  - 81
  - 83
  - 14
- - 56
  - 49
  - 95
  - 51
  - 87
  - 36
  - 85
  - 93
  - 58
  - 14
- - 27
  - 22
  - 54
  - 76
  - 90
  - 87
  - 82
  - 19
  - 69
  - 25
- - 64
  - 28
  - 49
  - 51
  - 71
  - 79
  - 53
  - 69
  - 54
  - 47
- - 79
  - 50
  - 72
  - 62
  - 99
  - 68
  - 44
  - 30
  - 69
  - 48
- - 98
  - 8
  - 78
  - 50
  - 18
  - 91
  - 90
  - 95
  - 19
  - 13
- - 77
  - 24
  - 85
  - 74
  - 41
  - 28
  - 4
  - 33
  - 58
  - 2
- - 33
  - 57
  - 75
  - 21
  - 53
  - 12
  - 4
  - 1
  - 66
  - 84
- - 0
  - 19
  - 85
  - 59
  - 81
  - 13
  - 83
  - 82
  - 98
  - 15
- - 60
  - 54
  - 24
  - 89
  - 30
  - 2
  - 6
  - 61
  - 65
  - 22
- - 56
  - 36
  - 27
  - 98
  - 59
  - 81
  - 75
  - 45
  - 41
  - 50
- - 63
  - 2
  - 9
  - 56
  - 29
  - 74
  - 70
  - 88
  - 52
  - 87
- - 24
  - 66
  - 11
  - 96
  - 2
  - 80
  - 57
  - 65
  - 59
  - 29
- - 64
  - 19
  - 15
  - 67
  - 66
  - 90
  - 61
  - 8
  - 5
  - 14
- - 49
  - 33
  - 44
  - 42
  - 56
  - 51
  - 58
  - 41
  - 63
  - 66
- - 88
  - 79
  - 70
  - 56
  - 17
  - 44
  - 93
  - 66
  - 36
  - 34
- - 68
  - 69
  - 86
  - 85
  - 24
  - 18
  - 3
  - 20
  - 82
  - 41
- - 72
  - 41
  - 45
  - 19
  - 97
  - 50
  - 80
  - 28
  - 52
  - 34
- - 7
  - 60
  - 86
  - 52
  - 14
  - 94
  - 71
  - 89
  - 58
  - 30
- - 74
  - 61
  - 53
  - 55
  - 88
  - 19
  - 90
  - 24
  - 41
  - 21
- - 62
  - 93
  - 36
  - 87
  - 27
  - 0
  - 55
  - 25
  - 72
  - 20
- - 48
  - 30
  - 94
  - 23
  - 15
  - 22
  - 90
  - 92
  - 50
  - 14
- - 32
  - 59
  - 86
  - 82
  - 27
  - 55
  - 84
  - 8
  - 73
  - 62
- - 11
  - 3
  - 97
  - 15
  - 49
  - 66
  - 92
  - 64
  - 36
  - 56
- - 83
  - 73
  - 90
  - 32
  - 49
  - 38
  - 29
  - 62
  - 3
  - 24
- - 17
  - 75
  - 56
  - 71
  - 40
  - 5
  - 73
  - 62
  - 26
  - 24
- - 68
  - 53
  - 2
  - 70
  - 45
  - 43
  - 86
  - 50
  - 46
  - 85
- - 14
  - 52
  - 74
  - 33
  - 85
  - 13
  - 63
  - 69
  - 43
  - 99
- - 45
  - 59
  - 76
  - 10
  - 41
  - 60
  - 74
  - 2
  - 4
  - 1
- - 30
  - 94
  - 33
  - 52
  - 8
  - 93
  - 96
  - 56
  - 59
  - 86
- - 73
  - 74
  - 98
  - 46
  - 29
  - 49
  - 66
  - 17
  - 94
  - 91
- - 41
  - 89
  - 5
  - 60
  - 22
  - 70
  - 37
  - 87
  - 77
  - 92
- - 64
  - 74
  - 38
  - 32
  - 28
  - 72
  - 41
  - 65
  - 27
  - 25
- - 71
  - 99
  - 73
  - 45
  - 14
  - 44
  - 20
  - 24
  - 92
  - 95
- - 3
  - 29
  - 6
  - 66
  - 48
  - 71
  - 35
  - 79
  - 57
  - 34
- - 33
  - 58
  - 24
  - 90
  - 49
  - 21
  - 73
  - 66
  - 39
  - 14
- - 55
  - 4
  - 13
  - 7
  - 93
  - 1
  - 75
  - 92
  - 45
  - 62
- - 82
  - 0
  - 78
  - 68
  - 4
  - 15
  - 81
  - 49
  - 47
  - 92
- - 51
  - 18
  - 59
  - 82
  - 13
  - 27
  - 32
  - 62
  - 26
  - 61
- - 22
  - 74
  - 85
  - 86
  - 87
  - 77
  - 43
  - 82
  - 13
  - 90
- - 61
  - 65
  - 42
  - 44
  - 80
  - 19
  - 6
  - 53
  - 4
  - 70
- - 68
  - 12
  - 99
  - 65
  - 28
  - 13
  - 16
  - 39
  - 11
  - 8
- - 69
  - 31
  - 12
  - 5
  - 48
  - 10
  - 33
  - 8
  - 60
  - 85
- - 76
  - 20
  - 91
  - 88
  - 38
  - 93
  - 9
  - 69
  - 36
  - 58
- - 71
  - 33
  - 94
  - 35
  - 70
  - 64
  - 28
  - 1
  - 20
  - 37
- - 19
  - 87
  - 64
  - 95
  - 93
  - 13
  - 72
  - 16
  - 17
  - 98
- - 72
  - 95
  - 77
  - 52
  - 10
  - 2
  - 53
  - 88
  - 23
  - 21
- - 99
  - 12
  - 44
  - 36
  - 25
  - 96
  - 53
  - 29
  - 94
  - 17
- - 15
  - 20
  - 90
  - 80
  - 35
  - 2
  - 82
  - 39
  - 7
  - 34
- - 31
  - 48
  - 12
  - 90
  - 59
  - 34
  - 55
  - 75
  - 39
  - 36
- - 89
  - 64
  - 57
  - 42
  - 75
  - 37
  - 48
  - 82
  - 31
  - 5
- - 14
  - 7
  - 74
  - 86
  - 78
  - 35
  - 56
  - 42
  - 27
  - 67
- - 13
  - 30
  - 34
  - 74
  - 45
  - 59
  - 62
  - 14
  - 41
  - 32
- - 97
  - 68
  - 19
  - 20
  - 4
  - 84
  - 29
  - 22
  - 54
  - 32
- - 93
  - 84
  - 51
  - 20
  - 74
  - 89
  - 83
  - 17
  - 21
  - 39
- - 94
  - 63
  - 32
  - 69
  - 3
  - 40
  - 98
  - 74
  - 70
  - 78
- - 73
  - 1
  - 89
  - 19
  - 43
  - 38
  - 4
  - 92
  - 79
  - 47
- - 30
  - 51
  - 38
  - 66
  - 95
  - 96
  - 74
  - 8
  - 92
  - 4
- - 77
  - 45
  - 39
  - 19
  - 23
  - 95
  - 18
  - 89
  - 70
  - 17
- - 87
  - 90
  - 13
  - 22
  - 76
  - 73
  - 37
  - 38
  - 8
  - 43
- - 66
  - 7
  - 27
  - 19
  - 39
  - 81
  - 80
  - 90
  - 1
  - 79
- - 20
  - 93
  - 41
  - 67
  - 33
  - 62
  - 32
  - 2
  - 23
  - 31
- - 65
  - 93
  - 80
  - 79
  - 84
  - 47
  - 77
  - 37
  - 70
  - 64
- - 32
  - 43
  - 98
  - 41
  - 89
  - 79
  - 38
  - 20
  - 47
  - 26
- - 71
  - 63
  - 82
  - 32
  - 39
  - 8
  - 94
  - 80
  - 13
  - 56
- - 41
  - 66
  - 77
  - 45
  - 43
  - 98
  - 73
  - 85
  - 56
  - 4
- - 33
  - 45
  - 73
  - 35
  - 25
  - 69
  - 40
  - 66
  - 58
  - 65
- - 45
  - 70
  - 26
  - 38
  - 91
  - 8
  - 36
  - 99
  - 60
  - 90
- - 55
  - 20
  - 44
  - 59
  - 87
  - 14
  - 2
  - 47
  - 48
  - 3
- - 9
  - 20
  - 22
  - 6
  - 24
  - 88
  - 28
  - 84
  - 85
  - 48
- - 10
  - 57
  - 70
  - 59
  - 29
  - 94
  - 9
  - 21
  - 67
  - 0
- - 31
  - 69
  - 41
  - 68
  - 79
  - 73
  - 4
  - 91
  - 84
  - 40
- - 65
  - 99
  - 19
  - 85
  - 18
  - 69
  - 24
  - 46
  - 86
  - 15
- - 67
  - 2
  - 47
  - 36
  - 40
  - 49
  - 68
  - 48
  - 51
  - 58
- - 77
  - 99
  - 25
  - 67
  - 59
  - 49
  - 71
  - 17
  - 29
  - 8
- - 9
  - 94
  - 81
  - 23
  - 50
  - 42
  - 33
  - 13
  - 39
  - 93
- - 84
  - 90
  - 17
  - 78
  - 39
  - 11
  - 91
  - 49
  - 9
  - 62
- - 58
  - 72
  - 38
  - 37
  - 22
  - 44
  - 54
  - 56
  - 21
  - 67
- - 7
  - 60
  - 68
  - 67
  - 78
  - 18
  - 56
  - 6
  - 77
  - 23
- - 27
  - 50
  - 23
  - 90
  - 35
  - 91
  - 54
  - 57
  - 92
  - 82
- - 12
  - 25
  - 90
  - 16
  - 48
  - 99
  - 74
  - 76
  - 93
  - 17
- - 8
  - 87
  - 46
  - 72
  - 26
  - 69
  - 73
  - 68
  - 17
  - 60
- - 59
  - 87
  - 23
  - 55
  - 5
  - 18
  - 44
  - 52
  - 16
  - 90
- - 95
  - 64
  - 62
  - 30
  - 54
  - 13
  - 39
  - 71
  - 14
  - 1
- - 90
  - 15
  - 77
  - 26
  - 85
  - 47
  - 42
  - 5
  - 22
  - 8
- - 84
  - 46
  - 89
  - 51
  - 21
  - 34
  - 92
  - 76
  - 16
  - 93
- - 18
  - 73
  - 70
  - 20
  - 91
  - 40
  - 80
  - 67
  - 5
  - 25
- - 15
  - 88
  - 86
  - 75
  - 46
  - 3
  - 43
  - 44
  - 42
  - 24
- - 62
  - 34
  - 14
  - 67
  - 60
  - 41
  - 24
  - 88
  - 44
  - 79
- - 41
  - 72
  - 65
  - 17
  - 50
  - 25
  - 81
  - 14
  - 91
  - 35
- - 87
  - 89
  - 81
  - 0
  - 28
  - 58
  - 11
  - 82
  - 8
  - 30
- - 35
  - 28
  - 8
  - 49
  - 62
  - 72
  - 46
  - 83
  - 54
  - 75
- - 82
  - 46
  - 30
  - 91
  - 81
  - 76
  - 51
  - 70
  - 69
  - 35
- - 91
  - 87
  - 68
  - 59
  - 19
  - 43
  - 42
  - 64
  - 74
  - 86
- - 91
  - 71
  - 20
  - 24
  - 96
  - 60
  - 64
  - 19
  - 12
  - 25
- - 86
  - 82
  - 52
  - 22
  - 72
  - 85
  - 89
  - 47
  - 68
  - 25
- - 70
  - 41
  - 67
  - 52
  - 54
  - 24
  - 60
  - 82
  - 80
  - 5
- - 71
  - 52
  - 99
  - 81
  - 4
  - 35
  - 58
  - 98
  - 70
  - 15
- - 38
  - 59
  - 98
  - 62
  - 4
  - 48
  - 75
  - 7
  - 8
  - 52
- - 46
  - 59
  - 49
  - 18
  - 5
  - 8
  - 41
  - 61
  - 77
  - 30
- - 13
  - 25
  - 34
  - 44
  - 55
  - 92
  - 79
  - 9
  - 99
  - 50
- - 95
  - 19
  - 26
  - 62
  - 68
  - 61
  - 91
  - 15
  - 64
  - 97
- - 55
  - 98
  - 24
  - 34
  - 28
  - 65
  - 86
  - 73
  - 51
  - 47
- - 0
  - 34
  - 24
  - 68
  - 61
  - 9
  - 22
  - 86
  - 60
  - 19
- - 86
  - 93
  - 8
  - 99
  - 15
  - 38
  - 7
  - 53
  - 73
  - 32
- - 6
  - 49
  - 34
  - 51
  - 69
  - 66
  - 55
  - 52
  - 36
  - 48
- - 59
  - 35
  - 72
  - 73
  - 68
  - 97
  - 80
  - 58
  - 2
  - 10
- - 82
  - 72
  - 78
  - 77
  - 91
  - 94
  - 2
  - 13
  - 61
  - 17
- - 50
  - 24
  - 61
  - 72
  - 75
  - 4
  - 32
  - 13
  - 22
  - 84
- - 67
  - 99
  - 57
  - 9
  - 14
  - 50
  - 39
  - 81
  - 24
  - 3
- - 10
  - 82
  - 37
  - 20
  - 74
  - 41
  - 97
  - 43
  - 8
  - 66
- - 23
  - 77
  - 20
  - 85
  - 14
  - 35
  - 55
  - 79
  - 44
  - 61
- - 96
  - 13
  - 55
  - 53
  - 77
  - 54
  - 14
  - 20
  - 2
  - 99
- - 31
  - 22
  - 28
  - 15
  - 17
  - 37
  - 82
  - 30
  - 4
  - 59
- - 72
  - 54
  - 83
  - 36
  - 40
  - 20
  - 79
  - 69
  - 84
  - 24
- - 67
  - 25
  - 47
  - 64
  - 10
  - 40
  - 83
  - 6
  - 66
  - 70
- - 8
  - 38
  - 25
  - 19
  - 70
  - 69
  - 58
  - 41
  - 3
  - 77
- - 18
  - 91
  - 35
  - 60
  - 32
  - 38
  - 73
  - 97
  - 13
  - 39
- - 77
  - 26
  - 84
  - 55
  - 21
  - 99
  - 11
  - 7
  - 85
  - 36
- - 18
  - 8
  - 16
  - 35
  - 42
  - 6
  - 23
  - 63
  - 0
  - 50
- - 24
  - 90
  - 69
  - 84
  - 39
  - 18
  - 30
  - 0
  - 78
  - 48
- - 70
  - 28
  - 99
  - 75
  - 88
  - 21
  - 24
  - 55
  - 79
  - 10
- - 31
  - 39
  - 87
  - 47
  - 44
  - 3
  - 7
  - 10
  - 20
  - 34
- - 91
  - 33
  - 5
  - 66
  - 69
  - 51
  - 92
  - 38
  - 39
  - 58
- - 25
  - 18
  - 31
  - 23
  - 45
  - 33
  - 51
  - 16
  - 43
  - 85
- - 96
  - 3
  - 60
  - 48
  - 80
  - 54
  - 38
  - 83
  - 63
  - 42
- - 33
  - 11
  - 46
  - 96
  - 92
  - 81
  - 6
  - 30
  - 64
  - 18
- - 2
  - 86
  - 97
  - 51
  - 92
  - 45
  - 73
  - 43
  - 47
  - 80
- - 58
  - 73
  - 65
  - 70
  - 20
  - 54
  - 50
  - 67
  - 57
  - 43
- - 70
  - 73
  - 74
  - 18
  - 12
  - 97
  - 51
  - 25
  - 40
  - 80
- - 95
  - 55
  - 36
  - 72
  - 33
  - 78
  - 13
  - 27
  - 9
  - 6
- - 34
  - 59
  - 81
  - 66
  - 23
  - 72
  - 64
  - 51
  - 54
  - 9
- - 43
  - 63
  - 14
  - 8
  - 99
  - 37
  - 87
  - 50
  - 32
  - 13
- - 84
  - 94
  - 13
  - 91
  - 90
  - 85
  - 3
  - 65
  - 98
  - 43
- - 46
  - 78
  - 50
  - 7
  - 24
  - 33
  - 76
  - 82
  - 85
  - 63
- - 13
  - 18
  - 46
  - 49
  - 12
  - 61
  - 99
  - 90
  - 60
  - 48
- - 10
  - 52
  - 96
  - 87
  - 90
  - 41
  - 77
  - 53
  - 95
  - 18
- - 48
  - 96
  - 91
  - 20
  - 30
  - 0
  - 7
  - 19
  - 28
  - 85
- - 88
  - 65
  - 79
  - 99
  - 84
  - 80
  - 64
  - 27
  - 31
  - 77
- - 90
  - 51
  - 9
  - 44
  - 39
  - 42
  - 49
  - 16
  - 35
  - 60
- - 34
  - 64
  - 79
  - 0
  - 85
  - 90
  - 32
  - 14
  - 97
  - 49
- - 61
  - 70
  - 37
  - 51
  - 42
  - 69
  - 77
  - 1
  - 28
  - 75
- - 10
  - 86
  - 89
  - 65
  - 79
  - 63
  - 64
  - 91
  - 25
  - 72
- - 32
  - 0
  - 54
  - 69
  - 65
  - 97
  - 12
  - 15
  - 63
  - 11
- - 40
  - 77
  - 86
  - 16
  - 38
  - 49
  - 4
  - 17
  - 18
  - 58
- - 88
  - 52
  - 41
  - 31
  - 53
  - 64
  - 45
  - 27
  - 71
  - 24
- - 90
  - 20
  - 61
  - 35
  - 58
  - 27
  - 46
  - 0
  - 99
  - 2
- - 49
  - 69
  - 1
  - 73
  - 59
  - 53
  - 87
  - 90
  - 47
  - 51
- - 17
  - 78
  - 24
  - 8
  - 2
  - 90
  - 86
  - 0
  - 6
  - 80
- - 67
  - 31
  - 9
  - 74
  - 21
  - 51
  - 38
  - 65
  - 20
  - 77
- - 63
  - 64
  - 38
  - 84
  - 69
  - 45
  - 37
  - 20
  - 62
  - 68
- - 6
  - 28
  - 84
  - 91
  - 44
  - 16
  - 79
  - 23
  - 34
  - 35
- - 80
  - 41
  - 72
  - 38
  - 33
  - 93
  - 70
  - 50
  - 22
  - 79
- - 89
  - 18
  - 40
  - 60
  - 21
  - 96
  - 25
  - 98
  - 99
  - 48
- - 23
  - 50
  - 3
  - 97
  - 33
  - 91
  - 87
  - 55
  - 61
  - 12
- - 6
  - 64
  - 54
  - 53
  - 0
  - 10
  - 31
  - 11
  - 5
  - 3
- - 42
  - 88
  - 81
  - 98
  - 30
  - 11
  - 47
  - 57
  - 34
  - 1
- - 24
  - 3
  - 26
  - 60
  - 66
  - 82
  - 91
  - 21
  - 68
  - 48
- - 1
  - 46
  - 19
  - 99
  - 53
  - 28
  - 98
  - 14
  - 33
  - 69
- - 87
  - 19
  - 98
  - 22
  - 96
  - 16
  - 73
  - 68
  - 48
  - 59
- - 10
  - 61
  - 91
  - 69
  - 15
  - 96
  - 74
  - 46
  - 5
  - 34
- - 21
  - 22
  - 6
  - 46
  - 85
  - 62
  - 10
  - 24
  - 38
  - 37
- - 80
  - 95
  - 42
  - 85
  - 10
  - 55
  - 15
  - 30
  - 57
  - 73
- - 20
  - 60
  - 57
  - 81
  - 65
  - 59
  - 47
  - 39
  - 52
  - 46
- - 8
  - 11
  - 16
  - 58
  - 46
  - 20
  - 37
  - 30
  - 75
  - 47
- - 80
  - 16
  - 92
  - 10
  - 57
  - 44
  - 11
  - 9
  - 7
  - 14
- - 34
  - 97
  - 93
  - 57
  - 76
  - 15
  - 72
  - 95
  - 73
  - 36
- - 94
  - 18
  - 54
  - 23
  - 33
  - 47
  - 91
  - 42
  - 93
  - 25
- - 51
  - 63
  - 61
  - 36
  - 10
  - 69
  - 23
  - 98
  - 16
  - 41
- - 69
  - 19
  - 99
  - 9
  - 49
  - 54
  - 76
  - 11
  - 0
  - 68
- - 95
  - 72
  - 84
  - 1
  - 62
  - 77
  - 75
  - 33
  - 23
  - 34
- - 39
  - 29
  - 23
  - 72
  - 32
  - 43
  - 21
  - 92
  - 26
  - 93
- - 84
  - 32
  - 21
  - 82
  - 59
  - 83
  - 31
  - 57
  - 40
  - 46
- - 77
  - 55
  - 39
  - 82
  - 31
  - 6
  - 51
  - 1
  - 40
  - 0
- - 25
  - 74
  - 33
  - 69
  - 16
  - 18
  - 94
  - 61
  - 4
  - 56
- - 83
  - 85
  - 24
  - 23
  - 31
  - 46
  - 96
  - 36
  - 91
  - 1
- - 0
  - 93
  - 72
  - 87
  - 21
  - 83
  - 39
  - 31
  - 34
  - 7
- - 9
  - 14
  - 52
  - 89
  - 23
  - 80
  - 35
  - 40
  - 33
  - 60
- - 88
  - 85
  - 87
  - 38
  - 52
  - 10
  - 54
  - 32
  - 71
  - 19
- - 98
  - 78
  - 90
  - 34
  - 48
  - 92
  - 32
  - 84
  - 9
  - 35
- - 63
  - 87
  - 77
  - 52
  - 90
  - 24
  - 84
  - 91
  - 80
  - 59
- - 28
  - 82
  - 78
  - 76
  - 68
  - 45
  - 87
  - 67
  - 64
  - 79
- - 38
  - 29
  - 77
  - 93
  - 63
  - 11
  - 40
  - 32
  - 87
  - 59
- - 95
  - 18
  - 55
  - 33
  - 30
  - 85
  - 57
  - 26
  - 5
  - 78
- - 66
  - 52
  - 84
  - 88
  - 98
  - 18
  - 34
  - 3
  - 31
  - 44
- - 48
  - 70
  - 46
  - 83
  - 84
  - 55
  - 99
  - 61
  - 95
  - 33
- - 15
  - 8
  - 55
  - 86
  - 58
  - 53
  - 10
  - 54
  - 65
  - 19
- - 81
  - 70
  - 4
  - 67
  - 0
  - 9
  - 46
  - 45
  - 83
  - 87
- - 37
  - 99
  - 75
  - 50
  - 32
  - 10
  - 42
  - 95
  - 39
  - 94
- - 99
  - 74
  - 70
  - 18
  - 77
  - 17
  - 43
  - 22
  - 51
  - 62
- - 42
  - 99
  - 7
  - 39
  - 55
  - 25
  - 54
  - 67
  - 38
  - 64
- - 70
  - 7
  - 79
  - 72
  - 3
  - 8
  - 18
  - 16
  - 56
  - 93
- - 19
  - 4
  - 74
  - 84
  - 6
  - 70
  - 64
  - 36
  - 86
  - 66
- - 26
  - 22
  - 37
  - 15
  - 51
  - 64
  - 17
  - 45
  - 80
  - 34
- - 31
  - 7
  - 44
  - 46
  - 6
  - 36
  - 47
  - 61
  - 95
  - 20
- - 68
  - 65
  - 2
  - 35
  - 29
  - 43
  - 46
  - 92
  - 71
  - 75
- - 98
  - 12
  - 31
  - 41
  - 95
  - 64
  - 18
  - 21
  - 55
  - 43
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 32.709999084472656
- 51.2599983215332
- 59.959999084472656
- 65.2300033569336
- 67.95999908447266
- 69.62000274658203
- 71.69000244140625
- 73.26000213623047
- 74.29000091552734
- 75.47000122070312
- 76.76000213623047
- 77.55000305175781
- 78.37000274658203
- 78.77999877929688
- 79.41999816894531
- 79.94999694824219
- 80.27999877929688
- 80.66000366210938
- 81.22000122070312
- 81.55999755859375
- 81.98999786376953
- 82.04000091552734
- 82.37999725341797
- 82.76000213623047
- 83.08999633789062
- 83.37000274658203
- 83.55000305175781
- 83.66999816894531
- 83.91999816894531
- 84.16999816894531
- 84.27999877929688
- 84.33000183105469
- 84.52999877929688
- 84.76000213623047
- 85.04000091552734
- 85.0999984741211
- 85.18000030517578
- 85.36000061035156
- 85.51000213623047
- 85.62000274658203
- 85.77999877929688
- 85.83000183105469
- 86.16999816894531
- 86.30000305175781
- 86.44999694824219
- 86.48999786376953
- 86.47000122070312
- 86.5999984741211
- 86.66999816894531
- 86.66999816894531
- 86.81999969482422
- 86.91000366210938
- 87.08999633789062
- 87.16999816894531
- 87.29000091552734
- 87.2699966430664
- 87.3499984741211
- 87.48999786376953
- 87.5199966430664
- 87.5
- 87.62000274658203
- 87.6500015258789
- 87.69000244140625
- 87.79000091552734
- 87.83000183105469
- 87.86000061035156
- 87.86000061035156
- 87.9800033569336
- 87.97000122070312
- 88.05000305175781
- 88.12999725341797
- 88.11000061035156
- 88.16000366210938
- 88.20999908447266
- 88.25
- 88.2699966430664
- 88.30000305175781
- 88.45999908447266
- 88.4000015258789
- 88.48999786376953
- 88.56999969482422
- 88.55999755859375
- 88.55000305175781
- 88.61000061035156
- 88.61000061035156
- 88.63999938964844
- 88.75
- 88.7300033569336
- 88.80999755859375
- 88.75
- 88.91999816894531
- 88.91000366210938
- 88.94999694824219
- 88.9800033569336
- 89.04000091552734
- 89.04000091552734
- 89.0999984741211
- 89.06999969482422
- 89.05000305175781
- 89.12999725341797
- 89.11000061035156
- 89.13999938964844
- 89.16999816894531
- 89.18000030517578
- 89.23999786376953
- 89.25
- 89.23999786376953
- 89.33999633789062
- 89.37000274658203
- 89.37000274658203
- 89.38999938964844
- 89.4000015258789
- 89.45999908447266
- 89.4800033569336
- 89.4000015258789
- 89.44999694824219
- 89.44000244140625
- 89.5
- 89.5199966430664
- 89.5199966430664
- 89.4800033569336
- 89.58000183105469
- 89.56999969482422
- 89.62000274658203
- 89.66999816894531
- 89.70999908447266
- 89.66999816894531
- 89.70999908447266
- 89.7300033569336
- 89.83000183105469
- 89.87999725341797
- 89.81999969482422
- 89.83999633789062
- 89.80999755859375
- 89.83000183105469
- 89.94000244140625
- 89.94000244140625
- 89.93000030517578
- 89.91000366210938
- 89.94000244140625
- 89.9800033569336
- 90.0199966430664
- 90.06999969482422
- 90.08000183105469
- 90.08000183105469
- 90.06999969482422
- 90.08000183105469
- 90.05999755859375
- 90.05000305175781
- 90.01000213623047
- 90.05999755859375
- 90.13999938964844
- 90.08999633789062
- 90.1500015258789
- 90.08000183105469
- 90.25
- 90.2699966430664
- 90.23999786376953
- 90.20999908447266
- 90.27999877929688
- 90.2699966430664
- 90.2300033569336
- 90.25
- 90.36000061035156
- 90.30999755859375
- 90.31999969482422
- 90.4000015258789
- 90.31999969482422
- 90.33999633789062
- 90.31999969482422
- 90.31999969482422
- 90.38999938964844
- 90.3499984741211
- 90.41000366210938
- 90.33999633789062
- 90.36000061035156
- 90.44000244140625
- 90.45999908447266
- 90.48999786376953
- 90.47000122070312
- 90.4800033569336
- 90.5
- 90.41999816894531
- 90.47000122070312
- 90.52999877929688
- 90.4800033569336
- 90.4800033569336
- 90.5
- 90.47000122070312
- 90.5
- 90.52999877929688
- 90.51000213623047
- 90.56999969482422
- 90.5
- 90.61000061035156
- 90.56999969482422
- 90.6500015258789
- 90.63999938964844
- 90.62000274658203
- 90.70999908447266
- 90.63999938964844
- 90.70999908447266
- 90.63999938964844
- 90.66999816894531
- 90.7300033569336
- 90.73999786376953
- 90.7699966430664
- 90.76000213623047
- 90.7300033569336
- 90.79000091552734
- 90.7699966430664
- 90.76000213623047
- 90.79000091552734
- 90.7300033569336
- 90.77999877929688
- 90.76000213623047
- 90.79000091552734
- 90.83999633789062
- 90.80999755859375
- 90.8499984741211
- 90.76000213623047
- 90.80000305175781
- 90.7699966430664
- 90.83999633789062
- 90.79000091552734
- 90.83999633789062
- 90.87000274658203
- 90.87000274658203
- 90.86000061035156
- 90.83999633789062
- 90.87000274658203
- 90.8499984741211
- 90.87999725341797
- 90.87999725341797
- 90.86000061035156
- 90.88999938964844
- 90.9000015258789
- 90.86000061035156
- 90.87999725341797
- 90.83999633789062
- 90.9000015258789
- 90.93000030517578
- 90.86000061035156
- 90.94999694824219
- 91.02999877929688
- 90.98999786376953
- 90.9800033569336
- 91.0
- 91.06999969482422
- 91.0
- 91.02999877929688
- 91.08999633789062
- 90.97000122070312
- 91.0
- 90.98999786376953
- 91.0199966430664
- 91.16000366210938
- 91.12000274658203
- 91.12000274658203
- 91.12000274658203
- 91.08999633789062
- 91.12999725341797
- 91.11000061035156
- 91.11000061035156
- 91.13999938964844
- 91.1500015258789
- 91.1500015258789
- 91.1500015258789
- 91.16999816894531
- 91.20999908447266
- 91.20999908447266
- 91.2300033569336
- 91.18000030517578
- 91.26000213623047
- 91.25
- 91.19999694824219
- 91.19000244140625
- 91.18000030517578
- 91.20999908447266
- 91.23999786376953
- 91.20999908447266
- 91.20999908447266
- 91.25
- 91.2300033569336
- 91.20999908447266
- 91.22000122070312
- 91.20999908447266
- 91.22000122070312
- 91.19999694824219
- 91.25
- 91.22000122070312
- 91.30000305175781
- 91.27999877929688
- 91.22000122070312
- 91.27999877929688
- 91.27999877929688
- 91.33999633789062
- 91.31999969482422
- 91.3499984741211
- 91.31999969482422
- 91.33000183105469
- 91.3499984741211
- 91.43000030517578
- 91.38999938964844
- 91.38999938964844
- 91.33999633789062
- 91.44999694824219
- 91.43000030517578
- 91.37000274658203
- 91.41999816894531
- 91.44000244140625
- 91.4000015258789
- 91.38999938964844
- 91.44000244140625
- 91.4000015258789
- 91.47000122070312
- 91.38999938964844
- 91.41000366210938
- 91.41000366210938
- 91.4000015258789
- 91.44000244140625
- 91.41000366210938
- 91.45999908447266
- 91.47000122070312
- 91.4800033569336
- 91.51000213623047
- 91.48999786376953
- 91.44999694824219
- 91.52999877929688
- 91.4800033569336
- 91.51000213623047
- 91.51000213623047
- 91.5
- 91.44000244140625
- 91.5
- 91.5
- 91.54000091552734
- 91.55000305175781
- 91.54000091552734
- 91.58999633789062
- 91.62000274658203
- 91.62999725341797
- 91.52999877929688
- 91.61000061035156
- 91.54000091552734
- 91.55999755859375
- 91.55000305175781
- 91.55999755859375
- 91.56999969482422
- 91.56999969482422
- 91.55999755859375
- 91.66000366210938
- 91.5999984741211
- 91.5999984741211
- 91.58000183105469
- 91.62999725341797
- 91.63999938964844
- 91.66999816894531
- 91.63999938964844
- 91.62000274658203
- 91.61000061035156
- 91.6500015258789
- 91.63999938964844
- 91.72000122070312
- 91.7300033569336
- 91.69000244140625
- 91.69000244140625
- 91.66000366210938
- 91.69000244140625
- 91.69999694824219
- 91.73999786376953
- 91.73999786376953
- 91.7300033569336
- 91.68000030517578
- 91.76000213623047
- 91.7699966430664
- 91.73999786376953
- 91.75
- 91.77999877929688
- 91.79000091552734
- 91.7699966430664
- 91.7699966430664
- 91.77999877929688
- 91.80999755859375
- 91.87000274658203
- 91.87000274658203
- 91.87999725341797
- 91.80000305175781
- 91.77999877929688
- 91.87000274658203
- 91.83000183105469
- 91.83999633789062
- 91.83000183105469
- 91.83000183105469
- 91.83000183105469
- 91.81999969482422
- 91.86000061035156
- 91.8499984741211
- 91.87000274658203
- 91.87999725341797
- 91.88999938964844
- 91.88999938964844
- 91.94000244140625
- 91.91999816894531
- 91.9800033569336
- 91.8499984741211
- 91.93000030517578
- 91.93000030517578
- 91.91999816894531
- 91.87999725341797
- 91.87999725341797
- 91.86000061035156
- 91.8499984741211
- 91.7699966430664
- 91.9000015258789
- 91.86000061035156
- 91.87999725341797
- 91.87000274658203
- 91.91000366210938
- 91.88999938964844
- 91.91999816894531
- 91.93000030517578
- 91.9000015258789
- 91.97000122070312
- 91.95999908447266
- 91.93000030517578
- 91.94999694824219
- 91.97000122070312
- 91.95999908447266
- 91.98999786376953
- 91.97000122070312
- 91.98999786376953
- 92.01000213623047
- 91.98999786376953
- 91.97000122070312
- 92.01000213623047
- 91.97000122070312
- 91.98999786376953
- 91.95999908447266
- 92.0
- 92.04000091552734
- 92.04000091552734
- 92.0
- 92.08999633789062
- 92.05999755859375
- 92.0199966430664
- 92.0199966430664
- 92.05000305175781
- 92.06999969482422
- 92.06999969482422
- 92.04000091552734
- 92.01000213623047
- 92.04000091552734
- 92.04000091552734
- 92.05000305175781
- 92.04000091552734
- 92.12000274658203
- 92.1500015258789
- 92.11000061035156
- 92.05999755859375
- 92.08999633789062
- 92.08999633789062
- 92.12000274658203
- 92.0999984741211
- 92.12999725341797
- 92.08999633789062
- 92.12000274658203
- 92.11000061035156
- 92.0999984741211
- 92.16000366210938
- 92.0999984741211
- 92.1500015258789
- 92.12000274658203
- 92.08000183105469
- 92.12999725341797
- 92.11000061035156
- 92.08000183105469
- 92.16000366210938
- 92.12000274658203
- 92.11000061035156
- 92.1500015258789
- 92.11000061035156
- 92.1500015258789
- 92.12999725341797
- 92.13999938964844
- 92.12000274658203
- 92.12000274658203
- 92.16999816894531
- 92.11000061035156
- 92.1500015258789
- 92.16000366210938
- 92.1500015258789
- 92.11000061035156
- 92.1500015258789
- 92.12000274658203
- 92.16000366210938
- 92.16999816894531
- 92.16000366210938
- 92.19999694824219
- 92.13999938964844
test_loss:
- 2.1728693836212156
- 2.046635127067566
- 1.9328411243438721
- 1.8282627918243408
- 1.7307653175354003
- 1.6404212524414064
- 1.5575400009155274
- 1.4807520225524902
- 1.4103429479599
- 1.3451382455825807
- 1.2856892328262328
- 1.2316835422515868
- 1.1818949633598328
- 1.1359370525360108
- 1.094089783191681
- 1.0547304369926453
- 1.0191573985099793
- 0.9868508058547973
- 0.9569579155921936
- 0.9291611665725708
- 0.9034146203994751
- 0.8799425409317017
- 0.8580033524513244
- 0.8372874354362487
- 0.818133198261261
- 0.8002068802833557
- 0.7836485179901123
- 0.7678888155937195
- 0.7529352891921997
- 0.7390403522491455
- 0.7263499202728272
- 0.7145172758102417
- 0.7027137806892395
- 0.6920002788543701
- 0.681656194448471
- 0.6718417912483216
- 0.6626344554424286
- 0.6535032496452332
- 0.6451733933448791
- 0.6374849656105042
- 0.6298178838253021
- 0.622660425043106
- 0.6155668973445892
- 0.6091676611423492
- 0.6026657187461854
- 0.5961975474834442
- 0.5904913668632508
- 0.5848924385547638
- 0.5792674116134644
- 0.5743264696121216
- 0.5692377033233642
- 0.5645976457118989
- 0.5597024635791779
- 0.5548352942943573
- 0.5504273177623749
- 0.5462576648712159
- 0.542233742427826
- 0.5385774858951569
- 0.5346072619438171
- 0.5310773102283478
- 0.5273938533306122
- 0.5238045477867126
- 0.5205422416687012
- 0.5175181269168854
- 0.514611327123642
- 0.5113323118209839
- 0.5084232337474823
- 0.5059687222957611
- 0.5035129163265228
- 0.5006315318584442
- 0.4979110689163208
- 0.49552361760139463
- 0.4932489158630371
- 0.49069973130226135
- 0.4883552169322968
- 0.48580545687675475
- 0.48353782486915586
- 0.481228315782547
- 0.47916067490577696
- 0.47715297684669494
- 0.4751716092586517
- 0.47331738805770873
- 0.4710946794986725
- 0.4690797966480255
- 0.46743619675636294
- 0.465565198802948
- 0.4634793016433716
- 0.4617407474040985
- 0.4599321741104126
- 0.45832150211334227
- 0.45667987923622133
- 0.45488309478759764
- 0.4534509879589081
- 0.4517434741973877
- 0.4501765354156494
- 0.44852992806434633
- 0.44709702925682065
- 0.44613856043815614
- 0.4446028220653534
- 0.4432549923419952
- 0.44195122656822206
- 0.4405495610237122
- 0.43933965978622436
- 0.4380280958175659
- 0.43669596648216247
- 0.4355640018939972
- 0.4341987135410309
- 0.43306166973114013
- 0.43196708259582517
- 0.43082971448898316
- 0.4297026840209961
- 0.42872382020950317
- 0.42735984635353086
- 0.426371342754364
- 0.42541516637802124
- 0.4243049455165863
- 0.42325678777694703
- 0.42211535606384276
- 0.42120400953292847
- 0.4200069001674652
- 0.418977716255188
- 0.41807851202487945
- 0.4170456246614456
- 0.41609116270542146
- 0.4147627789735794
- 0.4139679626941681
- 0.413246192407608
- 0.4125155569076538
- 0.4111840392827988
- 0.4102031584024429
- 0.4091945885658264
- 0.4084987390756607
- 0.40762785975933075
- 0.4069024085521698
- 0.405993945145607
- 0.4051656252384186
- 0.40432785902023316
- 0.4035691782951355
- 0.4028971669197082
- 0.4019697315216064
- 0.40119733645915984
- 0.4005997992992401
- 0.3999337527751923
- 0.3991510216712952
- 0.39827969257831575
- 0.39762210450172425
- 0.3970459589242935
- 0.39636545157432557
- 0.3955726705312729
- 0.39487608647346495
- 0.394084972691536
- 0.3934194403409958
- 0.39280380001068116
- 0.3919059590578079
- 0.3913510575771332
- 0.39044807851314545
- 0.38966832954883573
- 0.38925702879428864
- 0.388459210729599
- 0.38795850949287414
- 0.38732187025547027
- 0.3866472683906555
- 0.3856671856164932
- 0.38522773323059084
- 0.3844838922262192
- 0.3839864945888519
- 0.38333639194965363
- 0.3825318955898285
- 0.3820034790754318
- 0.3814502559185028
- 0.38079502530097964
- 0.380493935585022
- 0.37972833635807035
- 0.37913542470932005
- 0.3784944416761398
- 0.37807698295116426
- 0.377442720079422
- 0.3768796008825302
- 0.3762536743402481
- 0.37587167415618894
- 0.37546302297115325
- 0.37479942734241484
- 0.3744276015758514
- 0.3739389746665955
- 0.37324758505821226
- 0.3727754059791565
- 0.3722804658651352
- 0.3719519225358963
- 0.3715381403684616
- 0.3709273934364319
- 0.37035521919727327
- 0.3701555389404297
- 0.3696961829185486
- 0.3692843482255936
- 0.36865429322719573
- 0.36821952564716337
- 0.3676069576025009
- 0.36711746354103086
- 0.3668663117647171
- 0.366378090429306
- 0.36588244423866273
- 0.36559143891334533
- 0.3650511247396469
- 0.3645001287698746
- 0.3641345448732376
- 0.36375096158981324
- 0.36315653648376467
- 0.36298665721416473
- 0.36268972470760347
- 0.36217981638908386
- 0.36189557702541353
- 0.36141113517284396
- 0.3609844433307648
- 0.3605885950088501
- 0.3601674543619156
- 0.3597723466396332
- 0.35960284173488616
- 0.3589939173936844
- 0.358415168762207
- 0.3581887795209885
- 0.3578751547574997
- 0.35768665013313294
- 0.3572771281957626
- 0.357115448641777
- 0.3567335501909256
- 0.3562030879020691
- 0.35587006390094755
- 0.35551843333244326
- 0.3551662194728851
- 0.354626709151268
- 0.35414458804130555
- 0.3539998133420944
- 0.35367582862377167
- 0.3533628773212433
- 0.3531444776773453
- 0.35269077327251436
- 0.3522749011993408
- 0.35186096093654634
- 0.35133344731330873
- 0.351001801609993
- 0.3504260117530823
- 0.3502892131090164
- 0.35022343187332156
- 0.34969850356578824
- 0.3494763464689255
- 0.3490688556194305
- 0.34875883131027224
- 0.3484769394636154
- 0.34826540081501006
- 0.3480620847940445
- 0.3477783244609833
- 0.34751600337028504
- 0.34729043853282926
- 0.3472230046749115
- 0.34702321996688845
- 0.3466248254299164
- 0.3462727865219116
- 0.3461104286432266
- 0.34588118896484377
- 0.3453945590496063
- 0.34526210064888
- 0.3449277554988861
- 0.34449821779727935
- 0.34419331419467925
- 0.34406848702430726
- 0.34367162070274354
- 0.3429904361248016
- 0.3427262111186981
- 0.34254793739318845
- 0.34241975207328795
- 0.342371036195755
- 0.34206222820281984
- 0.3417794086933136
- 0.3412122560977936
- 0.3409150832176209
- 0.3406201344966888
- 0.340448143863678
- 0.3404135702848434
- 0.3400685856342316
- 0.3395857982158661
- 0.3393055183649063
- 0.3391706341505051
- 0.3389674306631088
- 0.3386897530078888
- 0.33830351188182833
- 0.33813350279331206
- 0.3378554585933685
- 0.3377509999036789
- 0.33745418112277986
- 0.3371311433792114
- 0.3366945815563202
- 0.33634344482421874
- 0.3360370324611664
- 0.33607830233573915
- 0.3355620788574219
- 0.3355840992927551
- 0.33521357250213624
- 0.33505559022426606
- 0.3346086639881134
- 0.3342955633878708
- 0.3339548744440079
- 0.3336417268514633
- 0.33349669981002805
- 0.3332307918548584
- 0.3331364398002625
- 0.3329192706823349
- 0.3326830334663391
- 0.3324866202354431
- 0.3325212504386902
- 0.33223447782993315
- 0.3320150730133057
- 0.33191350474357606
- 0.3314866007804871
- 0.33119885909557345
- 0.3311540604352951
- 0.3309233301401138
- 0.3305856721162796
- 0.33024025943279267
- 0.33015688898563383
- 0.32977698929309845
- 0.3295022187232971
- 0.32934409050941466
- 0.3289186222076416
- 0.3289593522310257
- 0.3288397023677826
- 0.3287210504055023
- 0.3283334021568298
- 0.3282999023914337
- 0.32794554693698885
- 0.3278404271364212
- 0.3275800542116165
- 0.3273820777654648
- 0.3272434412717819
- 0.3271857575416565
- 0.32673646047115323
- 0.326673462843895
- 0.3266191639661789
- 0.3263995761394501
- 0.32641986277103424
- 0.32609548640251157
- 0.3258385181665421
- 0.3256557485580444
- 0.32551451194286346
- 0.3252075567007065
- 0.32518122072219846
- 0.3249976538181305
- 0.32484413039684296
- 0.32464108798503877
- 0.32451661546230315
- 0.3243986472606659
- 0.32413805441856386
- 0.32379890122413635
- 0.32351355919837954
- 0.3234506257534027
- 0.32331456997394564
- 0.3231244725227356
- 0.32298460729122164
- 0.3227616902112961
- 0.32268663692474364
- 0.32241498200893404
- 0.32216564903259276
- 0.3219019955396652
- 0.32170170381069185
- 0.3214121696949005
- 0.321288352394104
- 0.321461302781105
- 0.321083562040329
- 0.3207940468072891
- 0.3205945375919342
- 0.32035768837928774
- 0.3201769152164459
- 0.3201035788536072
- 0.31980558111667634
- 0.31965401198863985
- 0.319406124997139
- 0.31931851375103
- 0.31905960874557493
- 0.3191393783092499
- 0.3188874456644058
- 0.31882799079418184
- 0.31877682342529295
- 0.3185966945171356
- 0.3183202254533768
- 0.31815162999629976
- 0.3177954385280609
- 0.317550360584259
- 0.31748525679111483
- 0.31752915620803834
- 0.3175269059419632
- 0.3172887147665024
- 0.3172721216917038
- 0.3170854155540466
- 0.31684743673801424
- 0.3166250918388367
- 0.31649124898910524
- 0.3162711351156235
- 0.3159629104375839
- 0.31569776515960696
- 0.3155907568693161
- 0.31550976853370666
- 0.315269310760498
- 0.31517641565799714
- 0.3149359143257141
- 0.3148698561906815
- 0.3147639517068863
- 0.3146246954202652
- 0.3145166315317154
- 0.3143137305021286
- 0.3140821539878845
- 0.31393664360046386
- 0.31395872838497163
- 0.3138030252218246
- 0.3136096561193466
- 0.3135905439138412
- 0.3131875040054321
- 0.31306090152263644
- 0.3129410181045532
- 0.3127106226205826
- 0.31258751521110534
- 0.3125052062749863
- 0.3122045597553253
- 0.3118695578575134
- 0.31193257839679717
- 0.31175682327747345
- 0.3115141482591629
- 0.3114687740802765
- 0.31141026380062103
- 0.3113573674440384
- 0.311247562289238
- 0.310931808590889
- 0.3108340357065201
- 0.3106093253135681
- 0.31054573669433594
- 0.31029588057994845
- 0.3102141572237015
- 0.309908104634285
- 0.3098238375902176
- 0.3095142017841339
- 0.3093498242855072
- 0.30915007712841036
- 0.30893308470249176
- 0.30868938765525816
- 0.3086439929485321
- 0.30843273301124574
- 0.3084701127767563
- 0.30836261348724364
- 0.3083410160541534
- 0.30819037144184114
- 0.3079971886873245
- 0.3078874024629593
- 0.3077780853033066
- 0.30765428051948546
- 0.30766120977401734
- 0.30755708832740786
- 0.30752213287353514
- 0.307384584069252
- 0.30712942860126496
- 0.3069249822616577
- 0.3069276776313782
- 0.30682145783901216
- 0.30681525797843934
- 0.30663131489753725
- 0.3064349106788635
- 0.30625547575950623
- 0.30601619923114776
- 0.30614932389259336
- 0.30588408086299895
- 0.3055439613580704
- 0.30527657573223116
- 0.3053550344228744
- 0.30534861414432524
- 0.30510188460350035
- 0.3050088099718094
- 0.3051268335103989
- 0.30480533974170687
- 0.3048267345428467
- 0.30476424736976626
- 0.3046632894277573
- 0.3044775141239166
- 0.3045243986368179
- 0.30434068627357486
- 0.304099614071846
- 0.3040203032970428
- 0.3039302691936493
- 0.3039378083944321
- 0.3039453943967819
- 0.3036863077878952
- 0.3036301645517349
- 0.30361501836776733
- 0.3033499358654022
- 0.3031014302968979
- 0.3029963509559631
- 0.3027185662984848
- 0.3026122166633606
- 0.3025771107196808
- 0.30238973150253295
- 0.3020992859601975
- 0.3019772211790085
- 0.30180017449855806
- 0.3017234126806259
train_acc:
- 32.141666412353516
- 50.09333419799805
- 59.185001373291016
- 64.26166534423828
- 66.913330078125
- 68.73833465576172
- 70.87999725341797
- 72.45166778564453
- 73.3499984741211
- 74.40666961669922
- 75.66166687011719
- 76.46833038330078
- 77.35166931152344
- 77.9000015258789
- 78.54000091552734
- 79.16000366210938
- 79.49166870117188
- 80.04000091552734
- 80.4316635131836
- 80.78666687011719
- 81.2249984741211
- 81.37833404541016
- 81.69499969482422
- 82.01166534423828
- 82.28166961669922
- 82.53500366210938
- 82.78166961669922
- 83.02166748046875
- 83.22166442871094
- 83.44499969482422
- 83.63999938964844
- 83.73833465576172
- 83.93499755859375
- 84.12000274658203
- 84.32333374023438
- 84.42500305175781
- 84.55833435058594
- 84.68000030517578
- 84.81666564941406
- 84.97000122070312
- 85.01166534423828
- 85.15666961669922
- 85.3116683959961
- 85.45166778564453
- 85.5633316040039
- 85.68333435058594
- 85.75666809082031
- 85.7699966430664
- 85.90666961669922
- 85.94499969482422
- 85.98666381835938
- 86.0683364868164
- 86.22833251953125
- 86.3316650390625
- 86.41666412353516
- 86.4566650390625
- 86.538330078125
- 86.58833312988281
- 86.68333435058594
- 86.69000244140625
- 86.7750015258789
- 86.84333038330078
- 86.91999816894531
- 87.0199966430664
- 87.04666900634766
- 87.08833312988281
- 87.13333129882812
- 87.21499633789062
- 87.2300033569336
- 87.29499816894531
- 87.36333465576172
- 87.36000061035156
- 87.42333221435547
- 87.48999786376953
- 87.55000305175781
- 87.55333709716797
- 87.5633316040039
- 87.70999908447266
- 87.70833587646484
- 87.77999877929688
- 87.788330078125
- 87.83833312988281
- 87.86666870117188
- 87.9000015258789
- 87.88833618164062
- 87.95999908447266
- 88.01166534423828
- 88.05000305175781
- 88.08833312988281
- 88.07666778564453
- 88.20166778564453
- 88.2249984741211
- 88.2249984741211
- 88.22833251953125
- 88.2750015258789
- 88.33833312988281
- 88.33833312988281
- 88.30500030517578
- 88.32833099365234
- 88.4183349609375
- 88.44166564941406
- 88.4183349609375
- 88.48666381835938
- 88.53333282470703
- 88.54166412353516
- 88.58833312988281
- 88.60166931152344
- 88.64167022705078
- 88.68000030517578
- 88.70999908447266
- 88.7249984741211
- 88.711669921875
- 88.74500274658203
- 88.7750015258789
- 88.73500061035156
- 88.78333282470703
- 88.7933349609375
- 88.80500030517578
- 88.86666870117188
- 88.913330078125
- 88.91999816894531
- 88.91000366210938
- 88.98500061035156
- 88.98999786376953
- 89.01333618164062
- 89.05500030517578
- 89.0683364868164
- 89.0816650390625
- 89.10333251953125
- 89.11499786376953
- 89.18000030517578
- 89.1816635131836
- 89.16500091552734
- 89.19499969482422
- 89.2316665649414
- 89.20999908447266
- 89.27333068847656
- 89.28166961669922
- 89.30999755859375
- 89.31999969482422
- 89.31500244140625
- 89.36000061035156
- 89.35832977294922
- 89.38999938964844
- 89.41166687011719
- 89.40166473388672
- 89.413330078125
- 89.43000030517578
- 89.44999694824219
- 89.49666595458984
- 89.4800033569336
- 89.50333404541016
- 89.538330078125
- 89.54166412353516
- 89.54666900634766
- 89.56666564941406
- 89.60333251953125
- 89.58499908447266
- 89.6050033569336
- 89.65666961669922
- 89.67666625976562
- 89.6433334350586
- 89.67666625976562
- 89.67666625976562
- 89.7249984741211
- 89.73332977294922
- 89.70999908447266
- 89.711669921875
- 89.73500061035156
- 89.71666717529297
- 89.72666931152344
- 89.73999786376953
- 89.75666809082031
- 89.74166870117188
- 89.78333282470703
- 89.81500244140625
- 89.80166625976562
- 89.84166717529297
- 89.86000061035156
- 89.87666320800781
- 89.8566665649414
- 89.8933334350586
- 89.91000366210938
- 89.91500091552734
- 89.91166687011719
- 89.92500305175781
- 89.93000030517578
- 89.9433364868164
- 89.96833038330078
- 89.94999694824219
- 89.96333312988281
- 89.97333526611328
- 89.99833679199219
- 90.00166320800781
- 90.01000213623047
- 90.02999877929688
- 90.04000091552734
- 90.06999969482422
- 90.06666564941406
- 90.11166381835938
- 90.09333038330078
- 90.11000061035156
- 90.13500213623047
- 90.11833190917969
- 90.11333465576172
- 90.1433334350586
- 90.1433334350586
- 90.16999816894531
- 90.15499877929688
- 90.1883316040039
- 90.2300033569336
- 90.21333312988281
- 90.19999694824219
- 90.19833374023438
- 90.25
- 90.23500061035156
- 90.23500061035156
- 90.26667022705078
- 90.25
- 90.288330078125
- 90.2933349609375
- 90.30833435058594
- 90.29499816894531
- 90.33999633789062
- 90.33333587646484
- 90.3566665649414
- 90.3550033569336
- 90.32166290283203
- 90.34833526611328
- 90.36000061035156
- 90.3566665649414
- 90.36833190917969
- 90.375
- 90.40499877929688
- 90.39167022705078
- 90.38833618164062
- 90.39833068847656
- 90.413330078125
- 90.4366683959961
- 90.42166900634766
- 90.43000030517578
- 90.4433364868164
- 90.45333099365234
- 90.46499633789062
- 90.45166778564453
- 90.49333190917969
- 90.45999908447266
- 90.49833679199219
- 90.49333190917969
- 90.49500274658203
- 90.50833129882812
- 90.49666595458984
- 90.51000213623047
- 90.5250015258789
- 90.5633316040039
- 90.53666687011719
- 90.57333374023438
- 90.57666778564453
- 90.55833435058594
- 90.59500122070312
- 90.57166290283203
- 90.586669921875
- 90.61833190917969
- 90.63500213623047
- 90.64833068847656
- 90.59166717529297
- 90.62833404541016
- 90.65666961669922
- 90.63833618164062
- 90.67833709716797
- 90.6816635131836
- 90.67500305175781
- 90.69833374023438
- 90.67500305175781
- 90.69166564941406
- 90.6816635131836
- 90.69499969482422
- 90.7066650390625
- 90.70833587646484
- 90.72833251953125
- 90.74500274658203
- 90.7300033569336
- 90.76499938964844
- 90.76333618164062
- 90.75333404541016
- 90.74666595458984
- 90.75333404541016
- 90.78666687011719
- 90.7933349609375
- 90.77999877929688
- 90.79166412353516
- 90.78166961669922
- 90.78166961669922
- 90.79666900634766
- 90.80333709716797
- 90.82333374023438
- 90.82166290283203
- 90.80500030517578
- 90.8183364868164
- 90.82666778564453
- 90.84833526611328
- 90.82499694824219
- 90.82499694824219
- 90.8316650390625
- 90.84833526611328
- 90.86833190917969
- 90.86666870117188
- 90.86666870117188
- 90.88333129882812
- 90.9000015258789
- 90.88833618164062
- 90.88666534423828
- 90.87999725341797
- 90.8949966430664
- 90.9316635131836
- 90.91999816894531
- 90.94499969482422
- 90.9433364868164
- 90.93499755859375
- 90.9316635131836
- 90.94999694824219
- 90.9433364868164
- 90.91999816894531
- 90.96499633789062
- 90.97166442871094
- 90.95999908447266
- 90.98332977294922
- 90.961669921875
- 90.96833038330078
- 90.99166870117188
- 90.99833679199219
- 90.9800033569336
- 91.01166534423828
- 91.00833129882812
- 91.02666473388672
- 91.03166961669922
- 91.02166748046875
- 91.02833557128906
- 91.05833435058594
- 91.03500366210938
- 91.05166625976562
- 91.03500366210938
- 91.09166717529297
- 91.05999755859375
- 91.0816650390625
- 91.09500122070312
- 91.10333251953125
- 91.1050033569336
- 91.10333251953125
- 91.12166595458984
- 91.09833526611328
- 91.11333465576172
- 91.12666320800781
- 91.12999725341797
- 91.1433334350586
- 91.13333129882812
- 91.12166595458984
- 91.10333251953125
- 91.13500213623047
- 91.125
- 91.13833618164062
- 91.15166473388672
- 91.1449966430664
- 91.15499877929688
- 91.17500305175781
- 91.16500091552734
- 91.15166473388672
- 91.13833618164062
- 91.15166473388672
- 91.15666961669922
- 91.17166900634766
- 91.16500091552734
- 91.17500305175781
- 91.16666412353516
- 91.17500305175781
- 91.15499877929688
- 91.16166687011719
- 91.19000244140625
- 91.20500183105469
- 91.20333099365234
- 91.22666931152344
- 91.23833465576172
- 91.20166778564453
- 91.23833465576172
- 91.23500061035156
- 91.22166442871094
- 91.20833587646484
- 91.2316665649414
- 91.27666473388672
- 91.25499725341797
- 91.2750015258789
- 91.25499725341797
- 91.25833129882812
- 91.24833679199219
- 91.26000213623047
- 91.26000213623047
- 91.26166534423828
- 91.25333404541016
- 91.26000213623047
- 91.25
- 91.28333282470703
- 91.29833221435547
- 91.30833435058594
- 91.29499816894531
- 91.3066635131836
- 91.30333709716797
- 91.31666564941406
- 91.32833099365234
- 91.33000183105469
- 91.32666778564453
- 91.33499908447266
- 91.33833312988281
- 91.336669921875
- 91.32333374023438
- 91.3499984741211
- 91.3316650390625
- 91.3550033569336
- 91.37833404541016
- 91.37833404541016
- 91.375
- 91.3499984741211
- 91.38333129882812
- 91.39167022705078
- 91.38666534423828
- 91.36833190917969
- 91.38666534423828
- 91.39167022705078
- 91.38999938964844
- 91.39833068847656
- 91.41000366210938
- 91.40833282470703
- 91.4183349609375
- 91.43000030517578
- 91.42833709716797
- 91.41666412353516
- 91.4183349609375
- 91.4316635131836
- 91.4183349609375
- 91.42166900634766
- 91.44999694824219
- 91.45166778564453
- 91.43000030517578
- 91.44499969482422
- 91.44999694824219
- 91.4566650390625
- 91.4566650390625
- 91.46833038330078
- 91.47000122070312
- 91.4433364868164
- 91.46499633789062
- 91.46833038330078
- 91.4749984741211
- 91.47666931152344
- 91.49333190917969
- 91.51499938964844
- 91.52166748046875
- 91.49833679199219
- 91.49500274658203
- 91.52333068847656
- 91.50833129882812
- 91.49500274658203
- 91.49666595458984
- 91.52666473388672
- 91.54000091552734
- 91.538330078125
- 91.55166625976562
- 91.50499725341797
- 91.538330078125
- 91.53500366210938
- 91.55000305175781
- 91.55166625976562
- 91.5633316040039
- 91.57166290283203
- 91.5616683959961
- 91.5566635131836
- 91.55999755859375
- 91.56500244140625
- 91.5816650390625
- 91.58833312988281
- 91.60832977294922
- 91.586669921875
- 91.60166931152344
- 91.59500122070312
- 91.58000183105469
- 91.60333251953125
- 91.60333251953125
- 91.60166931152344
- 91.62333679199219
- 91.62833404541016
- 91.61833190917969
- 91.63999938964844
- 91.65833282470703
- 91.65499877929688
- 91.66666412353516
- 91.65166473388672
- 91.64666748046875
- 91.65833282470703
- 91.66000366210938
- 91.6816635131836
- 91.65333557128906
train_loss:
- 2.1759377721150717
- 2.0517752375284832
- 1.939940427907308
- 1.8369589772542319
- 1.740646490987142
- 1.6517264508565266
- 1.570101988474528
- 1.4944058194478353
- 1.4251229184468588
- 1.3606649243672688
- 1.302237989807129
- 1.249028387069702
- 1.1995430314381916
- 1.1540915536244711
- 1.1126903471628824
- 1.0738481778462727
- 1.0384503049214682
- 1.0064014700571695
- 0.976969037882487
- 0.9491991761525472
- 0.9236481129964192
- 0.9002483441670736
- 0.8783562987009684
- 0.8577748996734619
- 0.8387431032816569
- 0.8207471399943034
- 0.8042511140187582
- 0.7885949531555175
- 0.773682263247172
- 0.7599264135360718
- 0.7470755226135254
- 0.7353357367197673
- 0.7236538365046183
- 0.712895059076945
- 0.7025454500834147
- 0.6927215458552043
- 0.6833772977193197
- 0.6742110642751058
- 0.6657493825912476
- 0.6579771985371907
- 0.65027816696167
- 0.6431050790786743
- 0.635951272837321
- 0.6294385784784953
- 0.6229153792699178
- 0.6166549201965332
- 0.6109071233749389
- 0.6054086501439413
- 0.5998215515772501
- 0.5945268598556519
- 0.5893775597254435
- 0.5845935755411784
- 0.5798465156555176
- 0.5750799247741699
- 0.5706121216456095
- 0.5662121874491374
- 0.5623409364064534
- 0.5584356376012166
- 0.5543941806793213
- 0.5507641795158387
- 0.5471086839675904
- 0.5437041585922241
- 0.5404144748051961
- 0.5372672465960184
- 0.5341621805826823
- 0.5309196334838867
- 0.5280165369669596
- 0.5254698631922404
- 0.5230377171198527
- 0.5203628920555115
- 0.5177282820383707
- 0.5150599053700765
- 0.5126568056106567
- 0.5102237641334534
- 0.5079362862269083
- 0.505476043065389
- 0.5030699209213256
- 0.5008829817771911
- 0.4985455588340759
- 0.496345836130778
- 0.4943145199775696
- 0.4924662386258443
- 0.49048023691177367
- 0.48842557706832884
- 0.4866096322695414
- 0.4846968144734701
- 0.48267936239242554
- 0.48085388441085813
- 0.4789559474627177
- 0.47728259897232056
- 0.47554647680918377
- 0.47381073354085285
- 0.47241738328933713
- 0.4707139061609904
- 0.46909099636077883
- 0.4674713165918986
- 0.4658979338645935
- 0.465062962214152
- 0.46361201248168943
- 0.4622017328580221
- 0.46069015522003176
- 0.4592455314318339
- 0.45795396203994754
- 0.4566441778500875
- 0.45534753195444744
- 0.45400404380162557
- 0.4527870005607605
- 0.4516285479863485
- 0.4504502030690511
- 0.4493111076037089
- 0.44800343805948895
- 0.44690731280644735
- 0.4456589922587077
- 0.4448049236615499
- 0.4437185699144999
- 0.4424823007583618
- 0.44149710915883383
- 0.44031577485402423
- 0.4392890472094218
- 0.43814421141942345
- 0.43709581327438357
- 0.43610689884821574
- 0.4349937715848287
- 0.43414600801467895
- 0.43290215832392376
- 0.4319586564064026
- 0.4311877873102824
- 0.43032690477371216
- 0.4290398589769999
- 0.4281984939575195
- 0.4271840340296427
- 0.4263584058443705
- 0.42560402018229165
- 0.4246022121747335
- 0.4236495269457499
- 0.42294118769963585
- 0.42211221742630006
- 0.42127025260925294
- 0.4204265436490377
- 0.41946886749267576
- 0.4186237192471822
- 0.4179876798629761
- 0.4174067206700643
- 0.4165141126314799
- 0.415664296690623
- 0.4149940629005432
- 0.41420121297836304
- 0.4134105308532715
- 0.4126859408378601
- 0.4119379442214966
- 0.4111554372151693
- 0.41043993527094524
- 0.40976090272267657
- 0.40891280431747434
- 0.4083205988883972
- 0.40762609968185426
- 0.40690368162790935
- 0.40636424875259397
- 0.4055971700032552
- 0.4048724211374919
- 0.4042258997599284
- 0.4035376811981201
- 0.4027232156117757
- 0.4022087033589681
- 0.4015371051470439
- 0.40092111632029215
- 0.4003499883651733
- 0.399624401696523
- 0.3989950370788574
- 0.39850836013158164
- 0.397867246723175
- 0.3974682463963827
- 0.3968722015062968
- 0.3962604819615682
- 0.39565635970433555
- 0.3951295801480611
- 0.3943935894966126
- 0.39373197016716005
- 0.3930717555205027
- 0.3925731367429097
- 0.3922243625799815
- 0.39176560729344684
- 0.3911997822443644
- 0.3907038595676422
- 0.3899145075639089
- 0.3894317393143972
- 0.38881966406504315
- 0.3884297476927439
- 0.3879315759817759
- 0.38734123668670656
- 0.38696345427831014
- 0.38656927517255146
- 0.3862422565460205
- 0.38575997495651243
- 0.3852332698186239
- 0.38471569862365723
- 0.3841801159699758
- 0.3836544687112172
- 0.38314895300865176
- 0.3827575169881185
- 0.3821492445151011
- 0.3817306488990784
- 0.38132025257746377
- 0.38076923729578654
- 0.38046697931289675
- 0.3801890293121338
- 0.37965177154541013
- 0.3792748631000519
- 0.3789011709531148
- 0.37842457450230915
- 0.37809335543314615
- 0.37760945380528765
- 0.37727243235905966
- 0.376811127058665
- 0.376267572704951
- 0.37594554174741107
- 0.3755589419047038
- 0.3749990438779195
- 0.3745398455142975
- 0.3742012469132741
- 0.3738046010017395
- 0.3735573200702667
- 0.3731943795681
- 0.3729394808292389
- 0.3725652139822642
- 0.3720292731444041
- 0.37172092294692993
- 0.37137883207003275
- 0.37102857948939005
- 0.37061227389971413
- 0.37017764959335325
- 0.3699776440938314
- 0.3696408775170644
- 0.36931686808268227
- 0.3688748628139496
- 0.36845761245091757
- 0.36799004553159076
- 0.36772159469922383
- 0.3673494866371155
- 0.36700564231872557
- 0.36654334897994995
- 0.36625345454216
- 0.3660625472545624
- 0.36566563981374106
- 0.365340642786026
- 0.36495851639111837
- 0.3646967538833618
- 0.3643973770459493
- 0.3641634663105011
- 0.36385047556559247
- 0.36361717640558877
- 0.3633175974686941
- 0.3630322657108307
- 0.3628284252166748
- 0.36252026861508685
- 0.3622284423828125
- 0.36195243803660077
- 0.36184615399042763
- 0.3614399535814921
- 0.36116049728393557
- 0.3607928053538005
- 0.36052401873270673
- 0.36019911742210386
- 0.35985879096984863
- 0.35947338862419126
- 0.3590963581244151
- 0.3586192568143209
- 0.3583365522066752
- 0.35795842781066894
- 0.3577553170045217
- 0.35749929094314575
- 0.3572559421380361
- 0.35699028784434
- 0.35653194829622903
- 0.35620563764572144
- 0.35590083208084106
- 0.35574270853996276
- 0.35570162165959673
- 0.35537030148506166
- 0.35491899844805397
- 0.3546013401826223
- 0.3544125285625458
- 0.3541968089580536
- 0.3539129458427429
- 0.35348570663134254
- 0.3532484797318776
- 0.35292832476298014
- 0.35274451044400534
- 0.35245401447614033
- 0.35219987932840985
- 0.3519010989189148
- 0.3515888929684957
- 0.3512758596261342
- 0.3511030387242635
- 0.3507267156600952
- 0.35058487764994306
- 0.3501755906422933
- 0.3500443362077077
- 0.3497268799304962
- 0.3493203211625417
- 0.34909188938140867
- 0.34875526865323386
- 0.3485596780459086
- 0.3482415004571279
- 0.34810778455734254
- 0.3479029789288839
- 0.34766681424776713
- 0.3474779489358266
- 0.347343520005544
- 0.34714667406082156
- 0.3467974044640859
- 0.3467182851632436
- 0.3465010640939077
- 0.34607024157842
- 0.34590929996172587
- 0.3456163189570109
- 0.34530112430254617
- 0.34501846488316856
- 0.3448318814913432
- 0.34450568305651347
- 0.3443873757680257
- 0.344110780843099
- 0.34390353186925254
- 0.3437985199133555
- 0.34369146531422934
- 0.3434759282588959
- 0.34324077571233114
- 0.34301313177744547
- 0.3426782024860382
- 0.3425935395240784
- 0.34226572831471763
- 0.34202596125602724
- 0.3418681073824565
- 0.3416544023036957
- 0.3413633940855662
- 0.34114498863220216
- 0.3409978142261505
- 0.34075547717412313
- 0.3406065453370412
- 0.3403422182559967
- 0.340173148171107
- 0.340075661166509
- 0.33987006486256915
- 0.3396533217906952
- 0.33949501376152036
- 0.33923992495536803
- 0.3391675347487132
- 0.3388930569807688
- 0.33872765502929686
- 0.33863029136657713
- 0.3383588742733002
- 0.3380742870966593
- 0.3378166228453318
- 0.33771956405639647
- 0.33758134605089823
- 0.3373401925086975
- 0.3372729362805684
- 0.3370739346822103
- 0.3368562292734782
- 0.33661331723531085
- 0.3363315747102102
- 0.3361201499303182
- 0.3358843543052673
- 0.33565001592636107
- 0.33547714273134865
- 0.33539886156717935
- 0.3352189559459686
- 0.3349505763530731
- 0.33475516045888265
- 0.3344573623498281
- 0.33434076318740846
- 0.3341598302523295
- 0.3339647483984629
- 0.3337132559140523
- 0.3334745351314545
- 0.33337762654622394
- 0.33319939244588215
- 0.3330801103115082
- 0.3328740519205729
- 0.33275743363698324
- 0.33246580452919006
- 0.33237607645988465
- 0.33216372435887653
- 0.3320283140818278
- 0.3318221064090729
- 0.3316224869092306
- 0.3314163584391276
- 0.3313125723838806
- 0.33116555954615273
- 0.3309186196168264
- 0.33081281878153485
- 0.3306171561717987
- 0.33040380169550576
- 0.33025705575942993
- 0.3303179184118907
- 0.33013438288370767
- 0.3298384066581726
- 0.32964233476320903
- 0.32954102075894676
- 0.32943096486727397
- 0.3291796285470327
- 0.3291410287221273
- 0.32903894885381063
- 0.32883719177246096
- 0.3287026562054952
- 0.3285057783603668
- 0.3282967723528544
- 0.3281561460812887
- 0.3279731249491374
- 0.32783285614649454
- 0.3276913816452026
- 0.32757927958170574
- 0.32747149182955426
- 0.3272912713527679
- 0.3270561265945435
- 0.3268729818344116
- 0.3267857844829559
- 0.3264940440018972
- 0.3263665428797404
- 0.32618469576835635
- 0.3259732319355011
- 0.32582543285687765
- 0.3258127225557963
- 0.325652294810613
- 0.3254085512161255
- 0.3252872327009837
- 0.325139706548055
- 0.3250705752372742
- 0.3248431322892507
- 0.3246323034922282
- 0.3246193105220795
- 0.32438823030789693
- 0.32427466405232747
- 0.32399916122754413
- 0.32383581223487856
- 0.32370078018506365
- 0.32352763865788775
- 0.32338496870994565
- 0.32321845774650576
- 0.32307961193720497
- 0.32285242986679075
- 0.32263361821174624
- 0.32248532857894896
- 0.32228452224731446
- 0.32234986828168233
- 0.3221339258670807
- 0.3219713121891022
- 0.3218498696168264
- 0.32160630388259887
- 0.3215583560625712
- 0.32136679112116495
- 0.3213540982882182
- 0.3212446222782135
- 0.3211107929229736
- 0.3209942135175069
- 0.32080396505991615
- 0.32054260942141216
- 0.32039448273976645
- 0.32035293191274006
- 0.3202296256542206
- 0.3201008101781209
- 0.3199116511185964
- 0.319860360066096
- 0.31967584799130755
- 0.3194682062149048
- 0.3193298001766205
- 0.31910708017349243
- 0.3189726057688395
- 0.3188375652631124
- 0.31871177101135256
- 0.31864554184277855
- 0.3185484587192535
- 0.3183745868841807
- 0.3182853010813395
- 0.3181156860033671
- 0.3179919476985931
- 0.31793288119633994
- 0.31778903821309407
- 0.31756144626935323
- 0.3174269766330719
- 0.31733471183776857
- 0.31715986169179283
- 0.31702841874758403
- 0.31689861895243326
- 0.3167439934094747
- 0.31671941307385765
- 0.3166345566590627
- 0.3164248125712077
- 0.31640992636680604
- 0.31623017633756
- 0.316038206799825
- 0.3158652516206106
- 0.3157184244473775
- 0.31554984769821165
- 0.3153435116767883
- 0.3152043570995331
- 0.3149823759714762
- 0.31484135346412656
- 0.3147114168008169
- 0.31458216460545857


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2.yaml <==
clients:
- - 23
  - 34
  - 65
  - 14
  - 98
  - 89
  - 24
  - 76
  - 5
  - 31
- - 49
  - 75
  - 51
  - 47
  - 16
  - 80
  - 58
  - 73
  - 99
  - 7
- - 18
  - 55
  - 64
  - 88
  - 51
  - 34
  - 50
  - 49
  - 76
  - 92
- - 6
  - 98
  - 33
  - 84
  - 45
  - 49
  - 88
  - 67
  - 13
  - 77
- - 56
  - 19
  - 97
  - 65
  - 35
  - 75
  - 55
  - 61
  - 3
  - 36
- - 18
  - 19
  - 56
  - 71
  - 15
  - 60
  - 58
  - 47
  - 7
  - 70
- - 91
  - 78
  - 68
  - 63
  - 40
  - 37
  - 51
  - 10
  - 62
  - 45
- - 72
  - 71
  - 67
  - 95
  - 70
  - 98
  - 87
  - 0
  - 18
  - 17
- - 96
  - 69
  - 18
  - 92
  - 81
  - 39
  - 54
  - 79
  - 75
  - 0
- - 33
  - 20
  - 91
  - 34
  - 7
  - 19
  - 3
  - 84
  - 1
  - 9
- - 58
  - 97
  - 4
  - 83
  - 79
  - 81
  - 7
  - 43
  - 9
  - 94
- - 19
  - 27
  - 13
  - 21
  - 15
  - 91
  - 30
  - 37
  - 36
  - 66
- - 37
  - 11
  - 56
  - 83
  - 43
  - 9
  - 86
  - 21
  - 3
  - 32
- - 66
  - 2
  - 99
  - 84
  - 88
  - 6
  - 32
  - 46
  - 51
  - 35
- - 38
  - 99
  - 55
  - 47
  - 22
  - 98
  - 37
  - 45
  - 46
  - 80
- - 65
  - 28
  - 94
  - 97
  - 11
  - 27
  - 37
  - 31
  - 88
  - 51
- - 5
  - 51
  - 39
  - 90
  - 11
  - 34
  - 79
  - 6
  - 91
  - 26
- - 44
  - 80
  - 20
  - 60
  - 68
  - 25
  - 50
  - 77
  - 18
  - 13
- - 3
  - 23
  - 25
  - 44
  - 94
  - 19
  - 42
  - 48
  - 68
  - 31
- - 16
  - 64
  - 11
  - 95
  - 88
  - 97
  - 60
  - 72
  - 3
  - 7
- - 17
  - 35
  - 88
  - 80
  - 13
  - 20
  - 72
  - 60
  - 54
  - 58
- - 42
  - 13
  - 56
  - 93
  - 85
  - 6
  - 61
  - 64
  - 81
  - 86
- - 26
  - 66
  - 95
  - 34
  - 19
  - 45
  - 8
  - 81
  - 39
  - 86
- - 88
  - 82
  - 42
  - 26
  - 17
  - 55
  - 39
  - 8
  - 80
  - 24
- - 20
  - 91
  - 43
  - 87
  - 54
  - 49
  - 70
  - 78
  - 35
  - 47
- - 52
  - 27
  - 53
  - 19
  - 90
  - 76
  - 33
  - 35
  - 72
  - 42
- - 45
  - 22
  - 91
  - 92
  - 78
  - 66
  - 3
  - 30
  - 0
  - 71
- - 70
  - 3
  - 60
  - 32
  - 78
  - 0
  - 58
  - 99
  - 2
  - 21
- - 58
  - 2
  - 84
  - 75
  - 83
  - 4
  - 46
  - 23
  - 76
  - 42
- - 13
  - 12
  - 5
  - 40
  - 87
  - 45
  - 27
  - 18
  - 36
  - 39
- - 93
  - 35
  - 20
  - 80
  - 58
  - 76
  - 34
  - 37
  - 87
  - 72
- - 84
  - 72
  - 21
  - 53
  - 4
  - 42
  - 67
  - 50
  - 54
  - 44
- - 89
  - 3
  - 96
  - 40
  - 97
  - 37
  - 62
  - 11
  - 51
  - 72
- - 85
  - 79
  - 1
  - 95
  - 31
  - 9
  - 61
  - 2
  - 23
  - 98
- - 27
  - 38
  - 90
  - 47
  - 26
  - 1
  - 12
  - 64
  - 74
  - 93
- - 19
  - 0
  - 11
  - 52
  - 91
  - 62
  - 45
  - 31
  - 35
  - 95
- - 16
  - 19
  - 72
  - 46
  - 66
  - 17
  - 59
  - 79
  - 10
  - 83
- - 57
  - 20
  - 24
  - 26
  - 95
  - 94
  - 25
  - 67
  - 81
  - 74
- - 41
  - 56
  - 16
  - 85
  - 76
  - 45
  - 57
  - 91
  - 68
  - 60
- - 53
  - 52
  - 87
  - 38
  - 20
  - 45
  - 65
  - 92
  - 11
  - 49
- - 6
  - 22
  - 64
  - 55
  - 75
  - 31
  - 35
  - 85
  - 99
  - 65
- - 30
  - 55
  - 41
  - 5
  - 18
  - 95
  - 87
  - 57
  - 90
  - 7
- - 13
  - 42
  - 62
  - 70
  - 23
  - 15
  - 82
  - 17
  - 61
  - 93
- - 23
  - 24
  - 32
  - 75
  - 21
  - 88
  - 5
  - 93
  - 91
  - 78
- - 2
  - 72
  - 77
  - 12
  - 52
  - 1
  - 91
  - 64
  - 38
  - 89
- - 26
  - 91
  - 75
  - 73
  - 78
  - 8
  - 94
  - 28
  - 9
  - 59
- - 27
  - 25
  - 37
  - 31
  - 75
  - 46
  - 78
  - 61
  - 77
  - 32
- - 72
  - 0
  - 7
  - 83
  - 73
  - 93
  - 99
  - 26
  - 6
  - 86
- - 49
  - 39
  - 46
  - 44
  - 25
  - 5
  - 30
  - 80
  - 54
  - 6
- - 60
  - 34
  - 70
  - 84
  - 2
  - 35
  - 77
  - 19
  - 3
  - 15
- - 7
  - 76
  - 72
  - 84
  - 92
  - 56
  - 97
  - 2
  - 87
  - 41
- - 53
  - 81
  - 68
  - 59
  - 28
  - 70
  - 41
  - 71
  - 47
  - 20
- - 76
  - 29
  - 23
  - 80
  - 24
  - 71
  - 37
  - 54
  - 81
  - 3
- - 87
  - 28
  - 89
  - 36
  - 18
  - 73
  - 94
  - 52
  - 27
  - 38
- - 32
  - 12
  - 77
  - 88
  - 61
  - 36
  - 60
  - 38
  - 65
  - 91
- - 36
  - 91
  - 8
  - 57
  - 14
  - 96
  - 2
  - 21
  - 42
  - 39
- - 76
  - 8
  - 84
  - 43
  - 92
  - 12
  - 19
  - 50
  - 42
  - 54
- - 79
  - 37
  - 51
  - 20
  - 6
  - 27
  - 44
  - 16
  - 21
  - 17
- - 15
  - 63
  - 44
  - 52
  - 62
  - 42
  - 60
  - 67
  - 49
  - 21
- - 95
  - 59
  - 61
  - 88
  - 6
  - 35
  - 96
  - 25
  - 40
  - 31
- - 84
  - 49
  - 72
  - 95
  - 94
  - 58
  - 93
  - 35
  - 74
  - 36
- - 5
  - 1
  - 21
  - 98
  - 96
  - 52
  - 22
  - 58
  - 29
  - 83
- - 46
  - 91
  - 92
  - 40
  - 10
  - 76
  - 86
  - 78
  - 20
  - 79
- - 66
  - 64
  - 62
  - 11
  - 38
  - 81
  - 25
  - 26
  - 95
  - 2
- - 0
  - 64
  - 63
  - 76
  - 12
  - 17
  - 15
  - 54
  - 79
  - 6
- - 53
  - 16
  - 13
  - 79
  - 88
  - 47
  - 86
  - 41
  - 46
  - 61
- - 70
  - 26
  - 65
  - 3
  - 16
  - 96
  - 63
  - 78
  - 19
  - 75
- - 42
  - 76
  - 47
  - 17
  - 2
  - 93
  - 61
  - 18
  - 9
  - 30
- - 79
  - 71
  - 28
  - 72
  - 93
  - 40
  - 92
  - 35
  - 57
  - 5
- - 91
  - 76
  - 58
  - 89
  - 87
  - 19
  - 92
  - 16
  - 79
  - 80
- - 88
  - 54
  - 57
  - 12
  - 81
  - 36
  - 26
  - 80
  - 93
  - 23
- - 83
  - 35
  - 28
  - 69
  - 81
  - 54
  - 1
  - 44
  - 99
  - 65
- - 63
  - 22
  - 37
  - 12
  - 55
  - 65
  - 99
  - 38
  - 54
  - 72
- - 39
  - 15
  - 82
  - 22
  - 90
  - 19
  - 32
  - 59
  - 12
  - 28
- - 61
  - 10
  - 66
  - 13
  - 93
  - 68
  - 31
  - 62
  - 52
  - 24
- - 45
  - 55
  - 40
  - 8
  - 84
  - 95
  - 93
  - 53
  - 99
  - 47
- - 7
  - 76
  - 53
  - 99
  - 17
  - 36
  - 22
  - 1
  - 24
  - 71
- - 11
  - 63
  - 62
  - 83
  - 3
  - 23
  - 40
  - 6
  - 64
  - 84
- - 10
  - 13
  - 41
  - 9
  - 8
  - 86
  - 23
  - 14
  - 99
  - 88
- - 28
  - 75
  - 52
  - 48
  - 25
  - 77
  - 50
  - 13
  - 11
  - 29
- - 76
  - 20
  - 81
  - 46
  - 12
  - 23
  - 13
  - 93
  - 32
  - 48
- - 64
  - 88
  - 24
  - 66
  - 83
  - 89
  - 11
  - 61
  - 81
  - 52
- - 81
  - 27
  - 60
  - 68
  - 90
  - 65
  - 58
  - 14
  - 41
  - 12
- - 27
  - 0
  - 49
  - 70
  - 71
  - 16
  - 10
  - 54
  - 57
  - 8
- - 65
  - 90
  - 34
  - 46
  - 30
  - 74
  - 83
  - 56
  - 79
  - 66
- - 5
  - 21
  - 14
  - 49
  - 73
  - 34
  - 58
  - 59
  - 87
  - 25
- - 49
  - 1
  - 24
  - 71
  - 11
  - 57
  - 27
  - 58
  - 64
  - 98
- - 43
  - 83
  - 23
  - 5
  - 95
  - 11
  - 21
  - 61
  - 89
  - 47
- - 46
  - 28
  - 61
  - 25
  - 20
  - 24
  - 30
  - 8
  - 29
  - 81
- - 33
  - 1
  - 70
  - 18
  - 64
  - 71
  - 47
  - 82
  - 67
  - 50
- - 57
  - 53
  - 48
  - 89
  - 39
  - 64
  - 32
  - 72
  - 13
  - 4
- - 87
  - 20
  - 99
  - 96
  - 67
  - 43
  - 57
  - 91
  - 7
  - 19
- - 90
  - 57
  - 6
  - 9
  - 5
  - 78
  - 51
  - 49
  - 62
  - 25
- - 2
  - 80
  - 26
  - 28
  - 56
  - 99
  - 79
  - 89
  - 94
  - 71
- - 45
  - 57
  - 62
  - 24
  - 66
  - 42
  - 3
  - 44
  - 5
  - 4
- - 15
  - 92
  - 70
  - 77
  - 18
  - 21
  - 38
  - 1
  - 67
  - 13
- - 62
  - 88
  - 97
  - 29
  - 65
  - 59
  - 21
  - 28
  - 95
  - 1
- - 13
  - 32
  - 21
  - 6
  - 0
  - 85
  - 60
  - 27
  - 93
  - 26
- - 78
  - 59
  - 66
  - 29
  - 88
  - 12
  - 63
  - 77
  - 21
  - 54
- - 53
  - 18
  - 26
  - 29
  - 93
  - 74
  - 22
  - 81
  - 99
  - 78
- - 10
  - 82
  - 40
  - 93
  - 14
  - 7
  - 20
  - 74
  - 60
  - 58
- - 59
  - 89
  - 21
  - 46
  - 29
  - 82
  - 64
  - 14
  - 3
  - 17
- - 68
  - 21
  - 99
  - 87
  - 61
  - 53
  - 77
  - 79
  - 12
  - 58
- - 92
  - 87
  - 17
  - 89
  - 88
  - 31
  - 66
  - 13
  - 84
  - 55
- - 95
  - 32
  - 25
  - 90
  - 75
  - 10
  - 79
  - 3
  - 24
  - 77
- - 69
  - 30
  - 11
  - 37
  - 36
  - 74
  - 91
  - 3
  - 72
  - 67
- - 78
  - 32
  - 82
  - 45
  - 7
  - 14
  - 74
  - 37
  - 35
  - 26
- - 58
  - 64
  - 44
  - 66
  - 88
  - 16
  - 65
  - 12
  - 6
  - 79
- - 4
  - 70
  - 40
  - 5
  - 46
  - 24
  - 23
  - 58
  - 0
  - 90
- - 74
  - 63
  - 96
  - 84
  - 81
  - 98
  - 12
  - 47
  - 62
  - 30
- - 8
  - 52
  - 42
  - 12
  - 36
  - 21
  - 70
  - 7
  - 74
  - 73
- - 42
  - 25
  - 94
  - 23
  - 83
  - 99
  - 69
  - 68
  - 38
  - 73
- - 7
  - 68
  - 42
  - 1
  - 77
  - 97
  - 41
  - 78
  - 26
  - 8
- - 36
  - 5
  - 65
  - 3
  - 79
  - 23
  - 72
  - 18
  - 69
  - 20
- - 8
  - 7
  - 2
  - 72
  - 58
  - 88
  - 68
  - 26
  - 37
  - 59
- - 56
  - 44
  - 25
  - 60
  - 6
  - 19
  - 41
  - 67
  - 65
  - 98
- - 56
  - 7
  - 63
  - 10
  - 64
  - 93
  - 41
  - 14
  - 87
  - 13
- - 82
  - 78
  - 69
  - 95
  - 32
  - 15
  - 54
  - 74
  - 45
  - 92
- - 51
  - 34
  - 77
  - 45
  - 56
  - 79
  - 13
  - 2
  - 55
  - 35
- - 45
  - 26
  - 75
  - 79
  - 48
  - 47
  - 0
  - 56
  - 3
  - 39
- - 83
  - 77
  - 84
  - 13
  - 66
  - 86
  - 97
  - 64
  - 38
  - 47
- - 72
  - 40
  - 47
  - 92
  - 58
  - 54
  - 68
  - 63
  - 15
  - 90
- - 88
  - 18
  - 56
  - 31
  - 27
  - 90
  - 10
  - 93
  - 53
  - 54
- - 83
  - 72
  - 71
  - 47
  - 53
  - 49
  - 90
  - 65
  - 86
  - 34
- - 23
  - 98
  - 88
  - 30
  - 38
  - 31
  - 53
  - 33
  - 2
  - 44
- - 9
  - 86
  - 75
  - 60
  - 67
  - 74
  - 54
  - 23
  - 61
  - 90
- - 42
  - 36
  - 33
  - 38
  - 92
  - 29
  - 12
  - 71
  - 58
  - 86
- - 83
  - 79
  - 23
  - 82
  - 32
  - 59
  - 53
  - 66
  - 99
  - 44
- - 45
  - 57
  - 86
  - 49
  - 76
  - 18
  - 53
  - 71
  - 2
  - 5
- - 28
  - 46
  - 7
  - 15
  - 21
  - 22
  - 14
  - 72
  - 61
  - 45
- - 11
  - 74
  - 12
  - 93
  - 7
  - 48
  - 6
  - 1
  - 67
  - 53
- - 99
  - 62
  - 49
  - 41
  - 40
  - 66
  - 74
  - 23
  - 70
  - 43
- - 62
  - 11
  - 22
  - 85
  - 45
  - 24
  - 34
  - 19
  - 46
  - 70
- - 84
  - 49
  - 32
  - 60
  - 41
  - 73
  - 57
  - 1
  - 25
  - 19
- - 20
  - 36
  - 72
  - 70
  - 6
  - 24
  - 15
  - 48
  - 44
  - 42
- - 96
  - 37
  - 82
  - 23
  - 97
  - 90
  - 94
  - 43
  - 8
  - 17
- - 95
  - 52
  - 51
  - 42
  - 34
  - 29
  - 55
  - 38
  - 26
  - 3
- - 64
  - 71
  - 79
  - 87
  - 54
  - 3
  - 95
  - 26
  - 65
  - 1
- - 83
  - 94
  - 69
  - 62
  - 85
  - 17
  - 64
  - 30
  - 19
  - 86
- - 73
  - 58
  - 61
  - 80
  - 77
  - 16
  - 70
  - 15
  - 93
  - 27
- - 82
  - 83
  - 33
  - 31
  - 7
  - 63
  - 89
  - 78
  - 99
  - 50
- - 41
  - 85
  - 46
  - 16
  - 49
  - 77
  - 83
  - 14
  - 81
  - 50
- - 71
  - 92
  - 31
  - 33
  - 20
  - 43
  - 6
  - 88
  - 45
  - 12
- - 19
  - 0
  - 13
  - 34
  - 68
  - 40
  - 45
  - 23
  - 52
  - 60
- - 64
  - 66
  - 99
  - 0
  - 30
  - 16
  - 26
  - 74
  - 52
  - 83
- - 26
  - 83
  - 28
  - 41
  - 21
  - 8
  - 43
  - 7
  - 47
  - 82
- - 61
  - 73
  - 35
  - 8
  - 15
  - 21
  - 79
  - 80
  - 31
  - 13
- - 55
  - 75
  - 6
  - 32
  - 52
  - 31
  - 23
  - 13
  - 7
  - 22
- - 80
  - 87
  - 77
  - 1
  - 97
  - 19
  - 76
  - 3
  - 33
  - 61
- - 17
  - 28
  - 73
  - 55
  - 5
  - 86
  - 61
  - 20
  - 74
  - 68
- - 82
  - 61
  - 77
  - 8
  - 78
  - 5
  - 74
  - 83
  - 30
  - 16
- - 70
  - 26
  - 58
  - 77
  - 2
  - 69
  - 22
  - 73
  - 79
  - 81
- - 97
  - 72
  - 37
  - 96
  - 11
  - 95
  - 29
  - 92
  - 30
  - 61
- - 5
  - 67
  - 11
  - 99
  - 23
  - 46
  - 79
  - 94
  - 92
  - 80
- - 76
  - 7
  - 5
  - 95
  - 51
  - 55
  - 12
  - 97
  - 37
  - 62
- - 50
  - 87
  - 9
  - 26
  - 68
  - 96
  - 4
  - 28
  - 74
  - 52
- - 1
  - 51
  - 4
  - 45
  - 59
  - 81
  - 44
  - 36
  - 74
  - 48
- - 11
  - 84
  - 22
  - 41
  - 7
  - 86
  - 69
  - 27
  - 91
  - 62
- - 46
  - 59
  - 31
  - 91
  - 69
  - 19
  - 44
  - 0
  - 77
  - 61
- - 28
  - 30
  - 24
  - 17
  - 22
  - 60
  - 67
  - 97
  - 95
  - 88
- - 49
  - 24
  - 74
  - 19
  - 36
  - 88
  - 2
  - 43
  - 52
  - 35
- - 8
  - 16
  - 21
  - 41
  - 42
  - 37
  - 47
  - 19
  - 54
  - 84
- - 40
  - 12
  - 63
  - 27
  - 6
  - 41
  - 47
  - 85
  - 87
  - 71
- - 20
  - 54
  - 41
  - 97
  - 73
  - 35
  - 43
  - 31
  - 83
  - 22
- - 77
  - 85
  - 29
  - 11
  - 48
  - 18
  - 79
  - 45
  - 53
  - 15
- - 74
  - 95
  - 54
  - 45
  - 33
  - 81
  - 69
  - 64
  - 83
  - 57
- - 28
  - 55
  - 88
  - 85
  - 15
  - 24
  - 16
  - 82
  - 80
  - 36
- - 15
  - 54
  - 10
  - 55
  - 1
  - 75
  - 90
  - 26
  - 23
  - 91
- - 81
  - 65
  - 95
  - 22
  - 8
  - 16
  - 57
  - 89
  - 56
  - 94
- - 34
  - 79
  - 89
  - 53
  - 98
  - 97
  - 50
  - 70
  - 93
  - 61
- - 95
  - 1
  - 77
  - 65
  - 52
  - 99
  - 41
  - 22
  - 91
  - 49
- - 95
  - 44
  - 66
  - 90
  - 85
  - 43
  - 23
  - 7
  - 84
  - 42
- - 3
  - 15
  - 55
  - 5
  - 62
  - 65
  - 81
  - 21
  - 96
  - 69
- - 11
  - 31
  - 67
  - 81
  - 8
  - 48
  - 71
  - 34
  - 87
  - 54
- - 35
  - 93
  - 48
  - 62
  - 25
  - 64
  - 84
  - 63
  - 0
  - 61
- - 27
  - 72
  - 52
  - 21
  - 88
  - 70
  - 99
  - 0
  - 38
  - 63
- - 63
  - 5
  - 18
  - 28
  - 1
  - 79
  - 76
  - 8
  - 24
  - 49
- - 0
  - 35
  - 79
  - 70
  - 7
  - 28
  - 62
  - 38
  - 84
  - 6
- - 70
  - 15
  - 87
  - 90
  - 69
  - 47
  - 36
  - 95
  - 71
  - 17
- - 28
  - 91
  - 53
  - 87
  - 56
  - 11
  - 21
  - 35
  - 38
  - 37
- - 96
  - 5
  - 20
  - 92
  - 51
  - 89
  - 85
  - 90
  - 9
  - 86
- - 79
  - 66
  - 44
  - 50
  - 70
  - 0
  - 80
  - 84
  - 52
  - 53
- - 13
  - 65
  - 70
  - 88
  - 40
  - 91
  - 31
  - 26
  - 93
  - 35
- - 26
  - 68
  - 2
  - 69
  - 49
  - 87
  - 74
  - 7
  - 82
  - 21
- - 26
  - 16
  - 89
  - 98
  - 47
  - 43
  - 82
  - 21
  - 10
  - 9
- - 89
  - 39
  - 16
  - 23
  - 78
  - 70
  - 27
  - 51
  - 12
  - 84
- - 58
  - 18
  - 25
  - 87
  - 92
  - 61
  - 82
  - 16
  - 40
  - 93
- - 24
  - 37
  - 80
  - 91
  - 73
  - 90
  - 33
  - 12
  - 40
  - 53
- - 89
  - 45
  - 3
  - 82
  - 78
  - 39
  - 56
  - 97
  - 92
  - 15
- - 25
  - 24
  - 46
  - 62
  - 88
  - 22
  - 3
  - 56
  - 89
  - 66
- - 52
  - 10
  - 20
  - 17
  - 89
  - 22
  - 74
  - 32
  - 87
  - 91
- - 94
  - 78
  - 89
  - 75
  - 4
  - 54
  - 46
  - 32
  - 26
  - 11
- - 52
  - 96
  - 76
  - 30
  - 48
  - 28
  - 37
  - 32
  - 41
  - 54
- - 89
  - 56
  - 64
  - 46
  - 39
  - 21
  - 68
  - 58
  - 9
  - 6
- - 4
  - 46
  - 17
  - 7
  - 69
  - 80
  - 51
  - 94
  - 10
  - 5
- - 59
  - 72
  - 44
  - 63
  - 41
  - 86
  - 97
  - 17
  - 77
  - 74
- - 43
  - 19
  - 16
  - 86
  - 63
  - 2
  - 48
  - 21
  - 7
  - 8
- - 30
  - 24
  - 51
  - 60
  - 8
  - 91
  - 4
  - 71
  - 97
  - 93
- - 27
  - 88
  - 24
  - 97
  - 23
  - 60
  - 54
  - 56
  - 37
  - 66
- - 38
  - 81
  - 61
  - 47
  - 73
  - 30
  - 56
  - 69
  - 82
  - 92
- - 20
  - 8
  - 3
  - 44
  - 14
  - 80
  - 32
  - 30
  - 68
  - 59
- - 52
  - 25
  - 18
  - 19
  - 38
  - 42
  - 71
  - 21
  - 41
  - 39
- - 26
  - 53
  - 22
  - 71
  - 77
  - 48
  - 86
  - 92
  - 57
  - 69
- - 69
  - 65
  - 37
  - 60
  - 1
  - 75
  - 30
  - 49
  - 28
  - 85
- - 79
  - 58
  - 33
  - 14
  - 13
  - 8
  - 50
  - 38
  - 29
  - 41
- - 13
  - 89
  - 79
  - 51
  - 92
  - 35
  - 19
  - 61
  - 68
  - 78
- - 78
  - 40
  - 33
  - 58
  - 31
  - 55
  - 52
  - 97
  - 80
  - 2
- - 9
  - 55
  - 20
  - 72
  - 32
  - 95
  - 91
  - 17
  - 39
  - 8
- - 56
  - 55
  - 67
  - 64
  - 94
  - 88
  - 71
  - 45
  - 37
  - 10
- - 38
  - 6
  - 42
  - 99
  - 57
  - 36
  - 74
  - 93
  - 32
  - 22
- - 71
  - 15
  - 44
  - 9
  - 43
  - 38
  - 59
  - 80
  - 11
  - 46
- - 29
  - 97
  - 6
  - 16
  - 39
  - 8
  - 86
  - 30
  - 79
  - 10
- - 53
  - 72
  - 19
  - 29
  - 70
  - 33
  - 99
  - 26
  - 54
  - 48
- - 32
  - 64
  - 69
  - 44
  - 60
  - 93
  - 91
  - 14
  - 76
  - 99
- - 98
  - 72
  - 41
  - 46
  - 97
  - 96
  - 91
  - 99
  - 81
  - 94
- - 30
  - 14
  - 83
  - 34
  - 93
  - 59
  - 98
  - 51
  - 15
  - 24
- - 71
  - 94
  - 19
  - 60
  - 24
  - 61
  - 29
  - 88
  - 72
  - 97
- - 51
  - 42
  - 64
  - 66
  - 62
  - 7
  - 70
  - 83
  - 93
  - 76
- - 44
  - 25
  - 99
  - 26
  - 61
  - 89
  - 43
  - 56
  - 84
  - 4
- - 68
  - 54
  - 50
  - 89
  - 22
  - 37
  - 6
  - 79
  - 73
  - 76
- - 49
  - 60
  - 56
  - 67
  - 81
  - 35
  - 10
  - 85
  - 93
  - 31
- - 86
  - 81
  - 29
  - 74
  - 87
  - 22
  - 88
  - 31
  - 45
  - 35
- - 74
  - 38
  - 20
  - 32
  - 66
  - 46
  - 77
  - 35
  - 69
  - 94
- - 89
  - 20
  - 93
  - 86
  - 38
  - 44
  - 16
  - 54
  - 81
  - 68
- - 42
  - 14
  - 51
  - 67
  - 58
  - 99
  - 2
  - 72
  - 97
  - 87
- - 56
  - 59
  - 44
  - 4
  - 25
  - 21
  - 41
  - 90
  - 81
  - 30
- - 86
  - 39
  - 31
  - 77
  - 66
  - 61
  - 0
  - 13
  - 60
  - 88
- - 30
  - 83
  - 6
  - 28
  - 97
  - 18
  - 19
  - 46
  - 68
  - 73
- - 13
  - 75
  - 3
  - 27
  - 64
  - 39
  - 72
  - 37
  - 68
  - 18
- - 23
  - 5
  - 28
  - 94
  - 77
  - 93
  - 76
  - 25
  - 66
  - 2
- - 59
  - 47
  - 5
  - 44
  - 34
  - 38
  - 63
  - 72
  - 70
  - 92
- - 9
  - 75
  - 77
  - 34
  - 12
  - 96
  - 98
  - 47
  - 72
  - 92
- - 35
  - 74
  - 9
  - 52
  - 77
  - 50
  - 98
  - 45
  - 71
  - 94
- - 34
  - 75
  - 81
  - 69
  - 62
  - 23
  - 58
  - 47
  - 71
  - 96
- - 82
  - 32
  - 70
  - 80
  - 59
  - 92
  - 86
  - 96
  - 52
  - 23
- - 57
  - 23
  - 8
  - 17
  - 84
  - 52
  - 82
  - 72
  - 87
  - 44
- - 88
  - 58
  - 46
  - 79
  - 64
  - 49
  - 13
  - 76
  - 33
  - 26
- - 89
  - 12
  - 13
  - 75
  - 28
  - 71
  - 81
  - 31
  - 90
  - 4
- - 59
  - 62
  - 29
  - 95
  - 83
  - 89
  - 9
  - 51
  - 40
  - 79
- - 74
  - 35
  - 72
  - 51
  - 79
  - 88
  - 92
  - 0
  - 95
  - 25
- - 13
  - 35
  - 89
  - 62
  - 57
  - 36
  - 48
  - 69
  - 51
  - 55
- - 90
  - 48
  - 35
  - 24
  - 42
  - 38
  - 41
  - 46
  - 17
  - 59
- - 88
  - 82
  - 69
  - 42
  - 50
  - 41
  - 10
  - 61
  - 21
  - 37
- - 28
  - 31
  - 89
  - 92
  - 93
  - 37
  - 11
  - 35
  - 66
  - 45
- - 62
  - 38
  - 1
  - 50
  - 8
  - 57
  - 36
  - 97
  - 6
  - 45
- - 67
  - 61
  - 60
  - 13
  - 90
  - 96
  - 80
  - 33
  - 20
  - 88
- - 61
  - 7
  - 71
  - 72
  - 99
  - 36
  - 87
  - 79
  - 73
  - 29
- - 17
  - 59
  - 33
  - 78
  - 46
  - 51
  - 37
  - 94
  - 55
  - 50
- - 69
  - 60
  - 25
  - 1
  - 94
  - 86
  - 15
  - 29
  - 50
  - 17
- - 9
  - 11
  - 79
  - 39
  - 78
  - 19
  - 73
  - 97
  - 69
  - 65
- - 9
  - 30
  - 76
  - 89
  - 13
  - 63
  - 75
  - 41
  - 23
  - 4
- - 98
  - 40
  - 18
  - 59
  - 17
  - 73
  - 34
  - 77
  - 8
  - 70
- - 73
  - 37
  - 80
  - 33
  - 84
  - 67
  - 49
  - 46
  - 23
  - 15
- - 63
  - 30
  - 12
  - 69
  - 26
  - 99
  - 58
  - 31
  - 39
  - 2
- - 0
  - 62
  - 82
  - 89
  - 51
  - 1
  - 30
  - 80
  - 67
  - 13
- - 79
  - 68
  - 84
  - 32
  - 13
  - 12
  - 95
  - 97
  - 36
  - 74
- - 66
  - 88
  - 21
  - 79
  - 73
  - 46
  - 76
  - 43
  - 22
  - 65
- - 54
  - 43
  - 3
  - 94
  - 12
  - 74
  - 55
  - 47
  - 48
  - 46
- - 90
  - 10
  - 83
  - 84
  - 2
  - 33
  - 28
  - 15
  - 57
  - 81
- - 25
  - 38
  - 58
  - 83
  - 63
  - 28
  - 16
  - 32
  - 46
  - 9
- - 7
  - 43
  - 10
  - 35
  - 6
  - 39
  - 58
  - 85
  - 46
  - 63
- - 90
  - 43
  - 4
  - 61
  - 34
  - 85
  - 30
  - 37
  - 72
  - 16
- - 37
  - 47
  - 79
  - 93
  - 54
  - 62
  - 5
  - 25
  - 13
  - 41
- - 25
  - 99
  - 57
  - 2
  - 3
  - 53
  - 36
  - 49
  - 5
  - 37
- - 24
  - 16
  - 59
  - 49
  - 85
  - 52
  - 84
  - 35
  - 2
  - 98
- - 11
  - 99
  - 6
  - 27
  - 98
  - 43
  - 97
  - 31
  - 24
  - 14
- - 65
  - 16
  - 60
  - 27
  - 84
  - 55
  - 66
  - 72
  - 31
  - 1
- - 38
  - 63
  - 29
  - 56
  - 97
  - 77
  - 71
  - 87
  - 45
  - 24
- - 30
  - 51
  - 53
  - 64
  - 88
  - 8
  - 34
  - 75
  - 43
  - 40
- - 26
  - 77
  - 43
  - 73
  - 45
  - 50
  - 27
  - 4
  - 15
  - 24
- - 70
  - 43
  - 10
  - 50
  - 58
  - 48
  - 27
  - 8
  - 51
  - 36
- - 98
  - 2
  - 40
  - 5
  - 33
  - 44
  - 63
  - 28
  - 23
  - 14
- - 46
  - 50
  - 68
  - 54
  - 80
  - 1
  - 76
  - 78
  - 42
  - 85
- - 22
  - 70
  - 30
  - 56
  - 31
  - 13
  - 25
  - 3
  - 21
  - 74
- - 40
  - 65
  - 11
  - 69
  - 97
  - 93
  - 24
  - 22
  - 71
  - 94
- - 38
  - 74
  - 0
  - 86
  - 42
  - 3
  - 77
  - 34
  - 44
  - 96
- - 50
  - 31
  - 20
  - 87
  - 49
  - 58
  - 18
  - 6
  - 82
  - 39
- - 83
  - 26
  - 15
  - 97
  - 54
  - 71
  - 74
  - 60
  - 35
  - 89
- - 55
  - 9
  - 51
  - 36
  - 93
  - 46
  - 35
  - 24
  - 88
  - 74
- - 91
  - 73
  - 31
  - 29
  - 65
  - 1
  - 79
  - 15
  - 46
  - 43
- - 43
  - 71
  - 78
  - 94
  - 26
  - 49
  - 10
  - 98
  - 66
  - 72
- - 7
  - 97
  - 60
  - 53
  - 17
  - 73
  - 40
  - 83
  - 27
  - 19
- - 25
  - 10
  - 46
  - 26
  - 0
  - 93
  - 78
  - 71
  - 59
  - 54
- - 50
  - 90
  - 64
  - 30
  - 80
  - 73
  - 58
  - 63
  - 66
  - 36
- - 55
  - 81
  - 75
  - 68
  - 70
  - 49
  - 13
  - 18
  - 73
  - 94
- - 29
  - 36
  - 80
  - 10
  - 85
  - 88
  - 16
  - 96
  - 49
  - 73
- - 29
  - 47
  - 99
  - 41
  - 18
  - 5
  - 67
  - 38
  - 52
  - 43
- - 29
  - 12
  - 88
  - 82
  - 56
  - 1
  - 14
  - 98
  - 27
  - 44
- - 63
  - 73
  - 13
  - 41
  - 97
  - 33
  - 38
  - 68
  - 1
  - 34
- - 24
  - 44
  - 23
  - 55
  - 86
  - 65
  - 45
  - 17
  - 10
  - 38
- - 89
  - 19
  - 82
  - 30
  - 6
  - 45
  - 49
  - 88
  - 53
  - 39
- - 64
  - 85
  - 48
  - 96
  - 93
  - 74
  - 40
  - 39
  - 43
  - 95
- - 74
  - 76
  - 31
  - 3
  - 66
  - 53
  - 29
  - 93
  - 97
  - 20
- - 94
  - 19
  - 88
  - 14
  - 66
  - 52
  - 10
  - 43
  - 15
  - 28
- - 54
  - 50
  - 32
  - 28
  - 48
  - 67
  - 37
  - 95
  - 80
  - 33
- - 39
  - 3
  - 29
  - 71
  - 98
  - 63
  - 47
  - 76
  - 84
  - 55
- - 28
  - 42
  - 41
  - 85
  - 88
  - 54
  - 24
  - 39
  - 36
  - 68
- - 49
  - 59
  - 98
  - 94
  - 87
  - 70
  - 24
  - 55
  - 41
  - 26
- - 85
  - 79
  - 92
  - 56
  - 76
  - 2
  - 58
  - 36
  - 11
  - 72
- - 67
  - 11
  - 70
  - 8
  - 57
  - 64
  - 54
  - 28
  - 32
  - 92
- - 81
  - 51
  - 56
  - 55
  - 32
  - 95
  - 80
  - 93
  - 53
  - 65
- - 90
  - 8
  - 72
  - 68
  - 56
  - 85
  - 46
  - 69
  - 61
  - 96
- - 83
  - 85
  - 86
  - 34
  - 51
  - 50
  - 72
  - 24
  - 13
  - 61
- - 4
  - 46
  - 49
  - 55
  - 67
  - 26
  - 3
  - 48
  - 8
  - 56
- - 41
  - 86
  - 69
  - 54
  - 13
  - 79
  - 22
  - 61
  - 91
  - 5
- - 16
  - 74
  - 84
  - 80
  - 71
  - 14
  - 29
  - 11
  - 57
  - 76
- - 51
  - 80
  - 35
  - 6
  - 74
  - 88
  - 64
  - 86
  - 84
  - 66
- - 17
  - 8
  - 36
  - 93
  - 9
  - 74
  - 27
  - 30
  - 89
  - 57
- - 47
  - 20
  - 18
  - 36
  - 53
  - 82
  - 40
  - 8
  - 31
  - 84
- - 26
  - 95
  - 42
  - 80
  - 17
  - 13
  - 53
  - 36
  - 78
  - 70
- - 16
  - 31
  - 14
  - 66
  - 46
  - 26
  - 70
  - 33
  - 12
  - 41
- - 16
  - 71
  - 58
  - 72
  - 50
  - 77
  - 13
  - 6
  - 94
  - 66
- - 94
  - 39
  - 16
  - 8
  - 52
  - 81
  - 38
  - 66
  - 9
  - 10
- - 46
  - 56
  - 32
  - 78
  - 41
  - 99
  - 18
  - 17
  - 21
  - 37
- - 56
  - 33
  - 3
  - 95
  - 92
  - 59
  - 37
  - 50
  - 61
  - 1
- - 5
  - 95
  - 79
  - 30
  - 40
  - 28
  - 2
  - 63
  - 88
  - 80
- - 29
  - 98
  - 19
  - 18
  - 7
  - 13
  - 33
  - 49
  - 9
  - 28
- - 47
  - 50
  - 82
  - 90
  - 7
  - 41
  - 38
  - 72
  - 21
  - 44
- - 1
  - 26
  - 7
  - 34
  - 18
  - 90
  - 59
  - 92
  - 33
  - 65
- - 71
  - 21
  - 30
  - 61
  - 82
  - 0
  - 79
  - 16
  - 49
  - 45
- - 43
  - 32
  - 17
  - 91
  - 52
  - 16
  - 63
  - 46
  - 7
  - 77
- - 62
  - 27
  - 41
  - 76
  - 4
  - 5
  - 45
  - 84
  - 74
  - 89
- - 30
  - 49
  - 40
  - 37
  - 72
  - 46
  - 23
  - 87
  - 17
  - 55
- - 82
  - 68
  - 69
  - 44
  - 14
  - 93
  - 90
  - 27
  - 49
  - 52
- - 11
  - 86
  - 43
  - 58
  - 34
  - 29
  - 18
  - 77
  - 4
  - 10
- - 28
  - 35
  - 56
  - 51
  - 4
  - 74
  - 76
  - 60
  - 40
  - 11
- - 6
  - 65
  - 5
  - 60
  - 82
  - 56
  - 69
  - 38
  - 90
  - 61
- - 45
  - 39
  - 72
  - 58
  - 31
  - 61
  - 33
  - 30
  - 69
  - 56
- - 8
  - 49
  - 28
  - 76
  - 47
  - 53
  - 68
  - 59
  - 34
  - 4
- - 57
  - 0
  - 38
  - 59
  - 51
  - 54
  - 16
  - 14
  - 18
  - 48
- - 46
  - 60
  - 68
  - 88
  - 52
  - 50
  - 38
  - 56
  - 90
  - 59
- - 22
  - 40
  - 56
  - 69
  - 20
  - 95
  - 45
  - 60
  - 71
  - 49
- - 17
  - 61
  - 33
  - 10
  - 91
  - 57
  - 54
  - 52
  - 45
  - 40
- - 22
  - 13
  - 7
  - 21
  - 50
  - 28
  - 2
  - 25
  - 79
  - 20
- - 31
  - 2
  - 32
  - 46
  - 43
  - 23
  - 91
  - 69
  - 81
  - 16
- - 79
  - 2
  - 27
  - 90
  - 92
  - 16
  - 39
  - 98
  - 59
  - 54
- - 77
  - 91
  - 34
  - 81
  - 23
  - 5
  - 33
  - 1
  - 37
  - 32
- - 61
  - 32
  - 43
  - 2
  - 80
  - 86
  - 8
  - 76
  - 11
  - 35
- - 86
  - 7
  - 68
  - 21
  - 10
  - 13
  - 28
  - 3
  - 58
  - 83
- - 64
  - 68
  - 74
  - 28
  - 1
  - 80
  - 4
  - 55
  - 20
  - 17
- - 15
  - 27
  - 79
  - 77
  - 39
  - 26
  - 83
  - 55
  - 6
  - 17
- - 10
  - 12
  - 40
  - 2
  - 87
  - 18
  - 79
  - 68
  - 69
  - 63
- - 64
  - 36
  - 22
  - 98
  - 73
  - 54
  - 80
  - 37
  - 13
  - 47
- - 3
  - 19
  - 69
  - 80
  - 1
  - 63
  - 77
  - 43
  - 88
  - 20
- - 48
  - 39
  - 45
  - 19
  - 95
  - 65
  - 40
  - 12
  - 99
  - 59
- - 22
  - 55
  - 28
  - 77
  - 23
  - 30
  - 67
  - 69
  - 50
  - 78
- - 34
  - 58
  - 15
  - 68
  - 56
  - 26
  - 55
  - 94
  - 7
  - 13
- - 27
  - 90
  - 85
  - 24
  - 92
  - 59
  - 47
  - 14
  - 91
  - 0
- - 76
  - 97
  - 69
  - 96
  - 94
  - 40
  - 60
  - 44
  - 48
  - 53
- - 6
  - 22
  - 77
  - 35
  - 82
  - 38
  - 83
  - 94
  - 19
  - 89
- - 31
  - 38
  - 3
  - 94
  - 79
  - 81
  - 58
  - 67
  - 78
  - 76
- - 27
  - 43
  - 59
  - 86
  - 81
  - 5
  - 49
  - 32
  - 18
  - 73
- - 56
  - 88
  - 55
  - 16
  - 69
  - 58
  - 98
  - 72
  - 19
  - 9
- - 85
  - 48
  - 58
  - 41
  - 42
  - 8
  - 32
  - 3
  - 73
  - 99
- - 73
  - 82
  - 31
  - 43
  - 70
  - 59
  - 58
  - 16
  - 87
  - 5
- - 38
  - 42
  - 23
  - 77
  - 29
  - 65
  - 35
  - 48
  - 71
  - 86
- - 2
  - 24
  - 36
  - 3
  - 23
  - 44
  - 62
  - 56
  - 48
  - 68
- - 20
  - 27
  - 88
  - 86
  - 74
  - 9
  - 84
  - 66
  - 43
  - 76
- - 74
  - 65
  - 26
  - 36
  - 50
  - 33
  - 34
  - 60
  - 69
  - 98
- - 69
  - 4
  - 6
  - 31
  - 66
  - 46
  - 94
  - 7
  - 57
  - 70
- - 88
  - 34
  - 14
  - 7
  - 17
  - 63
  - 62
  - 64
  - 4
  - 77
- - 25
  - 44
  - 17
  - 70
  - 80
  - 28
  - 90
  - 89
  - 34
  - 65
- - 84
  - 97
  - 67
  - 82
  - 13
  - 73
  - 52
  - 77
  - 2
  - 0
- - 27
  - 83
  - 71
  - 93
  - 31
  - 82
  - 59
  - 56
  - 49
  - 60
- - 61
  - 89
  - 72
  - 45
  - 68
  - 90
  - 93
  - 75
  - 41
  - 44
- - 77
  - 60
  - 26
  - 79
  - 49
  - 85
  - 42
  - 95
  - 12
  - 93
- - 23
  - 16
  - 56
  - 26
  - 70
  - 44
  - 63
  - 43
  - 58
  - 78
- - 38
  - 45
  - 44
  - 56
  - 20
  - 67
  - 98
  - 49
  - 70
  - 53
- - 10
  - 94
  - 5
  - 64
  - 91
  - 76
  - 68
  - 52
  - 81
  - 21
- - 24
  - 63
  - 78
  - 50
  - 18
  - 7
  - 58
  - 76
  - 4
  - 9
- - 58
  - 86
  - 22
  - 61
  - 2
  - 46
  - 94
  - 43
  - 12
  - 29
- - 26
  - 40
  - 13
  - 51
  - 86
  - 98
  - 81
  - 61
  - 4
  - 59
- - 43
  - 46
  - 75
  - 53
  - 55
  - 41
  - 85
  - 2
  - 45
  - 15
- - 94
  - 56
  - 90
  - 11
  - 80
  - 97
  - 69
  - 54
  - 45
  - 85
- - 76
  - 53
  - 49
  - 61
  - 6
  - 93
  - 70
  - 92
  - 78
  - 47
- - 74
  - 94
  - 5
  - 86
  - 10
  - 52
  - 43
  - 51
  - 63
  - 84
- - 54
  - 9
  - 81
  - 63
  - 14
  - 79
  - 84
  - 92
  - 11
  - 78
- - 94
  - 26
  - 80
  - 23
  - 77
  - 84
  - 46
  - 18
  - 10
  - 24
- - 63
  - 19
  - 71
  - 66
  - 8
  - 25
  - 98
  - 20
  - 75
  - 92
- - 96
  - 86
  - 76
  - 80
  - 36
  - 32
  - 19
  - 9
  - 82
  - 54
- - 63
  - 92
  - 90
  - 85
  - 26
  - 96
  - 50
  - 24
  - 77
  - 28
- - 66
  - 54
  - 17
  - 76
  - 24
  - 84
  - 87
  - 15
  - 41
  - 53
- - 0
  - 11
  - 42
  - 55
  - 15
  - 67
  - 57
  - 60
  - 94
  - 85
- - 95
  - 79
  - 30
  - 45
  - 69
  - 28
  - 22
  - 4
  - 87
  - 5
- - 92
  - 71
  - 23
  - 42
  - 68
  - 87
  - 48
  - 22
  - 38
  - 83
- - 98
  - 67
  - 82
  - 18
  - 88
  - 42
  - 12
  - 17
  - 16
  - 94
- - 49
  - 80
  - 76
  - 28
  - 35
  - 82
  - 88
  - 77
  - 7
  - 87
- - 54
  - 3
  - 82
  - 28
  - 61
  - 29
  - 92
  - 12
  - 91
  - 75
- - 54
  - 46
  - 48
  - 17
  - 38
  - 56
  - 45
  - 42
  - 37
  - 82
- - 24
  - 71
  - 17
  - 30
  - 92
  - 43
  - 85
  - 42
  - 53
  - 15
- - 46
  - 10
  - 0
  - 59
  - 19
  - 6
  - 22
  - 37
  - 11
  - 91
- - 96
  - 27
  - 57
  - 60
  - 70
  - 25
  - 86
  - 34
  - 21
  - 8
- - 39
  - 10
  - 81
  - 40
  - 14
  - 69
  - 33
  - 11
  - 89
  - 85
- - 46
  - 69
  - 57
  - 81
  - 39
  - 31
  - 48
  - 27
  - 92
  - 82
- - 85
  - 70
  - 84
  - 37
  - 62
  - 23
  - 30
  - 19
  - 10
  - 63
- - 34
  - 29
  - 15
  - 88
  - 86
  - 94
  - 91
  - 13
  - 66
  - 93
- - 73
  - 28
  - 62
  - 14
  - 79
  - 11
  - 19
  - 22
  - 85
  - 59
- - 59
  - 87
  - 64
  - 37
  - 33
  - 56
  - 38
  - 29
  - 8
  - 53
- - 64
  - 1
  - 78
  - 52
  - 12
  - 39
  - 59
  - 49
  - 98
  - 96
- - 58
  - 86
  - 27
  - 3
  - 34
  - 2
  - 32
  - 71
  - 51
  - 78
- - 86
  - 10
  - 11
  - 69
  - 15
  - 37
  - 22
  - 67
  - 64
  - 13
- - 99
  - 39
  - 14
  - 88
  - 45
  - 15
  - 78
  - 62
  - 87
  - 86
- - 14
  - 41
  - 35
  - 98
  - 4
  - 12
  - 91
  - 69
  - 1
  - 11
- - 9
  - 21
  - 85
  - 79
  - 77
  - 70
  - 43
  - 32
  - 6
  - 91
- - 79
  - 32
  - 45
  - 83
  - 51
  - 50
  - 34
  - 53
  - 94
  - 33
- - 55
  - 72
  - 46
  - 53
  - 11
  - 57
  - 10
  - 4
  - 6
  - 62
- - 63
  - 59
  - 4
  - 89
  - 95
  - 61
  - 70
  - 78
  - 72
  - 50
- - 10
  - 55
  - 27
  - 65
  - 66
  - 59
  - 24
  - 77
  - 83
  - 84
- - 50
  - 97
  - 33
  - 27
  - 98
  - 74
  - 24
  - 42
  - 10
  - 66
- - 30
  - 58
  - 61
  - 76
  - 88
  - 97
  - 68
  - 21
  - 2
  - 37
- - 2
  - 56
  - 20
  - 73
  - 0
  - 37
  - 90
  - 8
  - 97
  - 4
- - 22
  - 93
  - 49
  - 96
  - 24
  - 14
  - 30
  - 46
  - 39
  - 73
- - 52
  - 97
  - 48
  - 64
  - 23
  - 9
  - 50
  - 1
  - 79
  - 72
- - 67
  - 69
  - 49
  - 29
  - 32
  - 70
  - 20
  - 63
  - 77
  - 6
- - 98
  - 72
  - 61
  - 13
  - 32
  - 45
  - 99
  - 34
  - 56
  - 65
- - 15
  - 84
  - 66
  - 16
  - 22
  - 72
  - 42
  - 90
  - 29
  - 39
- - 12
  - 31
  - 59
  - 19
  - 48
  - 44
  - 8
  - 14
  - 63
  - 58
- - 69
  - 22
  - 72
  - 1
  - 61
  - 50
  - 81
  - 28
  - 13
  - 58
- - 64
  - 80
  - 55
  - 65
  - 19
  - 85
  - 69
  - 44
  - 53
  - 22
- - 3
  - 83
  - 54
  - 39
  - 71
  - 0
  - 89
  - 26
  - 38
  - 75
- - 82
  - 26
  - 47
  - 79
  - 40
  - 90
  - 53
  - 83
  - 1
  - 20
- - 54
  - 44
  - 37
  - 1
  - 18
  - 84
  - 92
  - 38
  - 65
  - 21
- - 61
  - 21
  - 33
  - 85
  - 3
  - 96
  - 30
  - 13
  - 89
  - 38
- - 91
  - 2
  - 37
  - 30
  - 80
  - 36
  - 69
  - 13
  - 66
  - 93
- - 8
  - 31
  - 80
  - 2
  - 1
  - 20
  - 71
  - 75
  - 44
  - 96
- - 5
  - 86
  - 8
  - 55
  - 50
  - 33
  - 28
  - 75
  - 89
  - 54
- - 37
  - 4
  - 33
  - 6
  - 81
  - 64
  - 79
  - 60
  - 99
  - 18
- - 49
  - 48
  - 30
  - 92
  - 68
  - 12
  - 64
  - 94
  - 87
  - 52
- - 22
  - 48
  - 67
  - 53
  - 17
  - 92
  - 90
  - 9
  - 14
  - 20
- - 55
  - 42
  - 74
  - 58
  - 69
  - 32
  - 67
  - 87
  - 23
  - 4
- - 26
  - 11
  - 15
  - 71
  - 66
  - 0
  - 7
  - 62
  - 65
  - 34
- - 69
  - 30
  - 29
  - 74
  - 3
  - 67
  - 7
  - 50
  - 64
  - 77
- - 36
  - 58
  - 61
  - 31
  - 70
  - 99
  - 78
  - 56
  - 0
  - 47
- - 82
  - 1
  - 27
  - 43
  - 71
  - 97
  - 58
  - 89
  - 61
  - 32
- - 59
  - 7
  - 43
  - 1
  - 53
  - 68
  - 30
  - 40
  - 75
  - 20
- - 51
  - 78
  - 91
  - 68
  - 99
  - 53
  - 7
  - 45
  - 9
  - 4
- - 54
  - 88
  - 37
  - 73
  - 47
  - 5
  - 35
  - 99
  - 40
  - 80
- - 34
  - 43
  - 17
  - 88
  - 63
  - 44
  - 84
  - 0
  - 30
  - 33
- - 21
  - 4
  - 0
  - 51
  - 7
  - 44
  - 12
  - 27
  - 20
  - 78
- - 96
  - 77
  - 48
  - 43
  - 6
  - 58
  - 97
  - 92
  - 86
  - 2
- - 93
  - 45
  - 9
  - 6
  - 11
  - 94
  - 83
  - 4
  - 67
  - 95
- - 24
  - 96
  - 38
  - 47
  - 48
  - 53
  - 12
  - 59
  - 82
  - 49
- - 36
  - 73
  - 41
  - 29
  - 26
  - 60
  - 85
  - 23
  - 79
  - 98
- - 43
  - 44
  - 20
  - 64
  - 7
  - 18
  - 14
  - 6
  - 67
  - 55
- - 38
  - 79
  - 30
  - 76
  - 41
  - 3
  - 69
  - 47
  - 40
  - 86
- - 91
  - 62
  - 31
  - 16
  - 43
  - 11
  - 84
  - 87
  - 68
  - 36
- - 99
  - 43
  - 81
  - 51
  - 75
  - 22
  - 24
  - 47
  - 90
  - 69
- - 79
  - 27
  - 3
  - 47
  - 69
  - 10
  - 45
  - 42
  - 35
  - 51
- - 99
  - 91
  - 90
  - 89
  - 65
  - 13
  - 28
  - 5
  - 68
  - 20
- - 82
  - 33
  - 58
  - 71
  - 76
  - 9
  - 7
  - 8
  - 10
  - 92
- - 29
  - 67
  - 15
  - 76
  - 30
  - 35
  - 82
  - 92
  - 47
  - 55
- - 6
  - 0
  - 97
  - 66
  - 10
  - 19
  - 74
  - 60
  - 37
  - 21
- - 53
  - 38
  - 95
  - 13
  - 40
  - 55
  - 88
  - 76
  - 85
  - 10
- - 63
  - 90
  - 66
  - 23
  - 18
  - 97
  - 70
  - 4
  - 44
  - 73
- - 21
  - 41
  - 38
  - 89
  - 79
  - 86
  - 85
  - 80
  - 94
  - 16
- - 0
  - 76
  - 81
  - 34
  - 48
  - 61
  - 9
  - 10
  - 47
  - 65
- - 11
  - 38
  - 77
  - 36
  - 62
  - 97
  - 42
  - 59
  - 20
  - 4
- - 78
  - 12
  - 37
  - 93
  - 23
  - 57
  - 63
  - 40
  - 86
  - 15
- - 66
  - 27
  - 61
  - 3
  - 7
  - 42
  - 87
  - 68
  - 22
  - 89
- - 6
  - 65
  - 51
  - 22
  - 54
  - 89
  - 53
  - 0
  - 94
  - 31
- - 11
  - 83
  - 8
  - 50
  - 4
  - 71
  - 32
  - 85
  - 96
  - 88
- - 82
  - 38
  - 63
  - 2
  - 20
  - 50
  - 40
  - 72
  - 43
  - 78
- - 72
  - 63
  - 59
  - 84
  - 67
  - 35
  - 97
  - 50
  - 18
  - 9
- - 58
  - 95
  - 71
  - 35
  - 41
  - 29
  - 91
  - 36
  - 76
  - 99
- - 30
  - 91
  - 14
  - 98
  - 47
  - 32
  - 41
  - 57
  - 94
  - 90
- - 70
  - 56
  - 53
  - 41
  - 28
  - 9
  - 49
  - 69
  - 38
  - 59
- - 26
  - 99
  - 80
  - 28
  - 6
  - 3
  - 7
  - 71
  - 24
  - 25
- - 13
  - 65
  - 56
  - 83
  - 49
  - 35
  - 95
  - 81
  - 58
  - 68
- - 89
  - 30
  - 7
  - 85
  - 16
  - 54
  - 72
  - 98
  - 64
  - 59
- - 65
  - 3
  - 42
  - 96
  - 92
  - 24
  - 82
  - 62
  - 9
  - 64
- - 54
  - 36
  - 87
  - 58
  - 76
  - 72
  - 5
  - 70
  - 51
  - 84
- - 56
  - 34
  - 24
  - 33
  - 17
  - 18
  - 79
  - 52
  - 45
  - 27
- - 21
  - 69
  - 16
  - 40
  - 32
  - 49
  - 64
  - 55
  - 80
  - 31
- - 36
  - 78
  - 98
  - 32
  - 45
  - 70
  - 84
  - 60
  - 9
  - 62
- - 62
  - 96
  - 34
  - 33
  - 61
  - 56
  - 55
  - 12
  - 39
  - 26
- - 56
  - 57
  - 91
  - 5
  - 86
  - 52
  - 85
  - 41
  - 79
  - 58
- - 56
  - 86
  - 27
  - 11
  - 45
  - 95
  - 25
  - 94
  - 44
  - 80
- - 47
  - 86
  - 25
  - 52
  - 33
  - 67
  - 49
  - 46
  - 40
  - 84
- - 28
  - 54
  - 82
  - 48
  - 67
  - 66
  - 36
  - 62
  - 38
  - 45
- - 44
  - 73
  - 13
  - 97
  - 85
  - 29
  - 77
  - 81
  - 39
  - 37
- - 5
  - 78
  - 91
  - 86
  - 45
  - 16
  - 79
  - 22
  - 87
  - 32
- - 56
  - 65
  - 62
  - 44
  - 48
  - 94
  - 89
  - 40
  - 85
  - 9
- - 7
  - 31
  - 8
  - 91
  - 55
  - 14
  - 36
  - 93
  - 61
  - 17
- - 79
  - 46
  - 15
  - 87
  - 19
  - 35
  - 94
  - 48
  - 93
  - 98
- - 77
  - 56
  - 23
  - 3
  - 29
  - 2
  - 95
  - 1
  - 16
  - 85
- - 48
  - 90
  - 61
  - 15
  - 41
  - 38
  - 93
  - 25
  - 24
  - 76
- - 55
  - 18
  - 60
  - 99
  - 19
  - 31
  - 16
  - 2
  - 80
  - 35
- - 98
  - 64
  - 19
  - 76
  - 44
  - 36
  - 55
  - 54
  - 58
  - 20
- - 78
  - 80
  - 70
  - 65
  - 3
  - 77
  - 21
  - 14
  - 35
  - 48
- - 39
  - 95
  - 88
  - 86
  - 77
  - 60
  - 40
  - 59
  - 55
  - 47
- - 32
  - 22
  - 63
  - 68
  - 72
  - 69
  - 56
  - 23
  - 50
  - 86
- - 70
  - 41
  - 83
  - 51
  - 32
  - 6
  - 80
  - 75
  - 3
  - 87
- - 92
  - 22
  - 71
  - 48
  - 75
  - 73
  - 18
  - 35
  - 65
  - 54
- - 69
  - 6
  - 80
  - 49
  - 73
  - 35
  - 22
  - 27
  - 95
  - 11
- - 35
  - 94
  - 88
  - 20
  - 10
  - 32
  - 78
  - 17
  - 68
  - 1
- - 83
  - 61
  - 27
  - 9
  - 72
  - 11
  - 79
  - 98
  - 52
  - 51
- - 45
  - 64
  - 47
  - 82
  - 49
  - 23
  - 89
  - 43
  - 51
  - 14
- - 72
  - 94
  - 9
  - 77
  - 19
  - 42
  - 56
  - 59
  - 30
  - 65
- - 4
  - 13
  - 52
  - 17
  - 8
  - 75
  - 69
  - 28
  - 50
  - 97
- - 60
  - 30
  - 81
  - 33
  - 0
  - 4
  - 28
  - 6
  - 80
  - 65
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 27.950000762939453
- 30.8700008392334
- 46.06999969482422
- 44.61000061035156
- 59.40999984741211
- 50.650001525878906
- 61.63999938964844
- 63.709999084472656
- 66.97000122070312
- 68.0199966430664
- 71.13999938964844
- 69.9800033569336
- 74.88999938964844
- 75.08000183105469
- 76.23999786376953
- 78.30000305175781
- 78.76000213623047
- 80.4800033569336
- 77.7300033569336
- 78.8499984741211
- 81.29000091552734
- 80.94000244140625
- 78.05999755859375
- 79.37000274658203
- 82.11000061035156
- 81.75
- 79.26000213623047
- 81.18000030517578
- 81.80999755859375
- 82.54000091552734
- 82.33999633789062
- 83.45999908447266
- 83.5199966430664
- 83.13999938964844
- 83.9800033569336
- 84.08999633789062
- 81.94000244140625
- 82.27999877929688
- 85.18000030517578
- 84.91000366210938
- 85.08000183105469
- 84.58000183105469
- 84.91000366210938
- 85.95999908447266
- 84.12999725341797
- 85.69999694824219
- 85.94999694824219
- 86.05000305175781
- 86.47000122070312
- 86.38999938964844
- 86.3499984741211
- 84.37999725341797
- 86.18000030517578
- 86.20999908447266
- 85.91000366210938
- 86.38999938964844
- 85.16999816894531
- 86.2699966430664
- 86.87000274658203
- 87.04000091552734
- 86.97000122070312
- 87.12999725341797
- 86.81999969482422
- 86.26000213623047
- 86.97000122070312
- 87.19000244140625
- 86.72000122070312
- 87.0199966430664
- 86.26000213623047
- 86.63999938964844
- 86.69999694824219
- 86.25
- 87.41000366210938
- 87.5999984741211
- 87.7300033569336
- 87.80000305175781
- 87.69000244140625
- 88.29000091552734
- 85.79000091552734
- 85.5
- 87.45999908447266
- 88.19999694824219
- 88.25
- 88.12000274658203
- 87.87000274658203
- 88.30999755859375
- 87.93000030517578
- 88.30999755859375
- 87.81999969482422
- 87.02999877929688
- 87.81999969482422
- 88.11000061035156
- 87.25
- 87.94999694824219
- 88.69000244140625
- 88.87000274658203
- 88.76000213623047
- 88.55999755859375
- 88.91000366210938
- 88.8499984741211
- 88.86000061035156
- 88.5
- 88.19000244140625
- 88.4800033569336
- 88.91000366210938
- 89.18000030517578
- 88.9000015258789
- 89.19999694824219
- 88.98999786376953
- 88.86000061035156
- 89.11000061035156
- 88.41000366210938
- 87.51000213623047
- 89.05999755859375
- 88.91000366210938
- 88.68000030517578
- 89.5199966430664
- 89.13999938964844
- 88.41999816894531
- 89.33000183105469
- 89.25
- 88.81999969482422
- 89.18000030517578
- 89.45999908447266
- 89.31999969482422
- 89.2300033569336
- 89.19000244140625
- 89.63999938964844
- 89.38999938964844
- 89.41999816894531
- 89.25
- 89.51000213623047
- 89.19000244140625
- 89.20999908447266
- 88.9000015258789
- 89.69000244140625
- 89.37000274658203
- 89.25
- 89.63999938964844
- 89.44999694824219
- 89.62999725341797
- 89.73999786376953
- 88.63999938964844
- 89.72000122070312
- 89.79000091552734
- 89.9000015258789
- 89.83999633789062
- 89.54000091552734
- 89.81999969482422
- 89.73999786376953
- 89.68000030517578
- 89.61000061035156
- 90.0
- 89.83999633789062
- 89.9000015258789
- 90.05999755859375
- 89.7300033569336
- 89.68000030517578
- 90.19000244140625
- 90.06999969482422
- 89.91999816894531
- 89.94999694824219
- 90.18000030517578
- 89.86000061035156
- 90.04000091552734
- 90.12999725341797
- 89.97000122070312
- 90.0199966430664
- 89.83999633789062
- 89.80000305175781
- 89.83000183105469
- 89.06999969482422
- 89.94999694824219
- 89.93000030517578
- 90.2300033569336
- 89.77999877929688
- 90.1500015258789
- 89.66000366210938
- 89.80000305175781
- 90.19000244140625
- 89.87000274658203
- 90.1500015258789
- 90.29000091552734
- 90.37999725341797
- 90.30999755859375
- 90.37999725341797
- 90.52999877929688
- 90.43000030517578
- 90.58000183105469
- 90.5
- 90.2699966430664
- 90.55999755859375
- 90.48999786376953
- 90.58000183105469
- 90.30999755859375
- 90.3499984741211
- 90.58000183105469
- 90.4800033569336
- 90.72000122070312
- 90.52999877929688
- 90.55999755859375
- 90.6500015258789
- 90.52999877929688
- 90.31999969482422
- 90.30999755859375
- 90.13999938964844
- 90.70999908447266
- 90.2300033569336
- 90.3499984741211
- 90.3499984741211
- 90.56999969482422
- 90.55000305175781
- 90.79000091552734
- 90.69999694824219
- 90.30999755859375
- 90.41999816894531
- 90.54000091552734
- 89.98999786376953
- 90.47000122070312
- 90.8499984741211
- 90.76000213623047
- 90.45999908447266
- 90.7300033569336
- 90.77999877929688
- 90.75
- 90.66999816894531
- 90.7300033569336
- 90.5999984741211
- 90.41999816894531
- 90.62000274658203
- 90.77999877929688
- 90.83999633789062
- 90.05999755859375
- 90.47000122070312
- 90.58999633789062
- 90.7699966430664
- 90.97000122070312
- 90.72000122070312
- 90.61000061035156
- 90.66000366210938
- 90.68000030517578
- 90.36000061035156
- 90.76000213623047
- 90.7699966430664
- 90.88999938964844
- 90.73999786376953
- 90.80999755859375
- 90.93000030517578
- 91.0199966430664
- 90.91000366210938
- 90.69000244140625
- 90.75
- 90.41999816894531
- 90.5
- 90.91999816894531
- 91.0
- 90.91000366210938
- 91.0
- 91.05000305175781
- 91.0199966430664
- 90.95999908447266
- 90.9800033569336
- 90.80000305175781
- 90.76000213623047
- 90.48999786376953
- 90.16000366210938
- 90.75
- 90.76000213623047
- 91.0
- 90.75
- 90.93000030517578
- 91.04000091552734
- 91.18000030517578
- 91.06999969482422
- 90.75
- 90.94000244140625
- 91.1500015258789
- 90.94999694824219
- 91.05000305175781
- 91.18000030517578
- 91.12000274658203
- 91.05000305175781
- 91.05999755859375
- 91.16999816894531
- 91.33000183105469
- 91.23999786376953
- 91.13999938964844
- 91.41000366210938
- 91.26000213623047
- 91.19999694824219
- 91.36000061035156
- 91.13999938964844
- 91.16999816894531
- 90.91999816894531
- 91.05999755859375
- 90.7699966430664
- 91.01000213623047
- 91.05000305175781
- 90.9800033569336
- 90.9000015258789
- 91.04000091552734
- 90.9000015258789
- 90.87000274658203
- 91.30000305175781
- 91.01000213623047
- 90.88999938964844
- 90.98999786376953
- 90.6500015258789
- 90.87000274658203
- 90.83999633789062
- 90.98999786376953
- 91.20999908447266
- 91.44000244140625
- 91.04000091552734
- 91.4000015258789
- 91.37000274658203
- 91.23999786376953
- 91.38999938964844
- 91.48999786376953
- 91.19000244140625
- 91.37999725341797
- 91.44999694824219
- 91.25
- 91.27999877929688
- 91.19000244140625
- 91.4000015258789
- 91.45999908447266
- 91.55999755859375
- 91.51000213623047
- 91.55000305175781
- 91.20999908447266
- 91.02999877929688
- 91.12000274658203
- 91.51000213623047
- 91.44999694824219
- 91.3499984741211
- 91.3499984741211
- 91.37000274658203
- 91.37000274658203
- 91.31999969482422
- 91.37000274658203
- 91.0199966430664
- 91.22000122070312
- 91.3499984741211
- 91.37999725341797
- 91.55999755859375
- 91.58999633789062
- 91.30000305175781
- 91.37999725341797
- 91.30999755859375
- 91.5
- 91.52999877929688
- 91.37000274658203
- 91.62000274658203
- 91.5199966430664
- 91.30000305175781
- 91.62999725341797
- 91.3499984741211
- 91.44999694824219
- 91.3499984741211
- 91.26000213623047
- 91.38999938964844
- 91.33999633789062
- 91.29000091552734
- 91.1500015258789
- 91.16000366210938
- 91.27999877929688
- 91.44000244140625
- 91.56999969482422
- 91.66000366210938
- 91.68000030517578
- 91.61000061035156
- 91.68000030517578
- 91.80000305175781
- 91.55999755859375
- 91.31999969482422
- 91.58000183105469
- 91.63999938964844
- 91.5199966430664
- 91.55000305175781
- 91.63999938964844
- 91.68000030517578
- 91.58999633789062
- 91.69000244140625
- 91.62999725341797
- 91.66000366210938
- 91.62999725341797
- 91.45999908447266
- 91.4000015258789
- 91.62999725341797
- 91.55000305175781
- 91.54000091552734
- 91.77999877929688
- 91.66000366210938
- 91.73999786376953
- 91.44999694824219
- 91.52999877929688
- 91.19000244140625
- 91.33000183105469
- 91.19000244140625
- 91.43000030517578
- 91.52999877929688
- 91.61000061035156
- 91.7300033569336
- 91.68000030517578
- 91.63999938964844
- 91.44999694824219
- 91.5
- 91.62000274658203
- 91.58000183105469
- 91.5
- 91.44000244140625
- 91.5999984741211
- 91.5
- 91.62999725341797
- 91.25
- 91.62999725341797
- 91.54000091552734
- 91.8499984741211
- 91.80999755859375
- 91.58999633789062
- 91.68000030517578
- 91.6500015258789
- 91.55999755859375
- 91.72000122070312
- 91.3499984741211
- 91.70999908447266
- 91.91000366210938
- 91.81999969482422
- 91.62000274658203
- 91.5999984741211
- 91.55000305175781
- 91.61000061035156
- 91.61000061035156
- 91.58000183105469
- 91.83999633789062
- 91.86000061035156
- 91.9000015258789
- 91.94999694824219
- 91.86000061035156
- 91.66999816894531
- 91.76000213623047
- 91.7300033569336
- 91.66000366210938
- 91.61000061035156
- 91.55999755859375
- 91.58999633789062
- 91.25
- 91.77999877929688
- 91.80000305175781
- 91.8499984741211
- 91.73999786376953
- 91.7300033569336
- 91.62999725341797
- 91.55999755859375
- 91.5199966430664
- 91.81999969482422
- 91.7699966430664
- 91.94000244140625
- 91.87999725341797
- 92.08000183105469
- 91.95999908447266
- 91.87999725341797
- 91.95999908447266
- 91.87999725341797
- 91.87999725341797
- 91.91999816894531
- 91.75
- 91.80999755859375
- 92.0199966430664
- 92.08000183105469
- 91.83000183105469
- 91.80999755859375
- 91.87000274658203
- 91.9000015258789
- 91.93000030517578
- 91.87999725341797
- 91.81999969482422
- 91.51000213623047
- 91.69000244140625
- 91.69000244140625
- 91.93000030517578
- 91.63999938964844
- 91.72000122070312
- 92.0
- 91.93000030517578
- 91.45999908447266
- 91.25
- 91.66999816894531
- 91.61000061035156
- 91.8499984741211
- 91.97000122070312
- 91.63999938964844
- 91.7699966430664
- 92.0999984741211
- 92.11000061035156
- 92.13999938964844
- 91.69000244140625
- 91.69999694824219
- 92.01000213623047
test_loss:
- 2.185553755569458
- 2.0839166648864746
- 1.9788316024780273
- 1.888256132888794
- 1.7787036617279053
- 1.7319496963500978
- 1.626137272644043
- 1.5410760070800782
- 1.4824427589416505
- 1.4082073230743408
- 1.3475908266067504
- 1.2866187021255493
- 1.2348054611206054
- 1.1922104873657227
- 1.1522218835830689
- 1.108123815727234
- 1.0762780124664306
- 1.0309440790176392
- 1.003729101371765
- 0.9802110466003418
- 0.945997546005249
- 0.9196794631004334
- 0.9154416725158692
- 0.8846169273376465
- 0.8495957399368286
- 0.8420754648208618
- 0.8392255275726318
- 0.8066847926139832
- 0.7902764656066894
- 0.7691537539482116
- 0.7546818829536438
- 0.7308931010246277
- 0.7241286209106446
- 0.7170238396644593
- 0.7042530353546143
- 0.696192249584198
- 0.6945339664459228
- 0.6798742753028869
- 0.6610211176872254
- 0.6547265309333802
- 0.6483046946048736
- 0.6405268882751465
- 0.6413818653583526
- 0.6216817810535431
- 0.6288789093971252
- 0.6145897909641266
- 0.6073065079212189
- 0.5989579985618592
- 0.5940093071460724
- 0.5909251199245453
- 0.582795460653305
- 0.5936333341598511
- 0.5816251117229462
- 0.5759495514392853
- 0.5736640826702117
- 0.5641776437282562
- 0.5660450135707855
- 0.5552554003238678
- 0.5454976049423218
- 0.5438512424468994
- 0.5420634689807892
- 0.5350543998241425
- 0.5316693804740906
- 0.5355809514045715
- 0.5341965284824371
- 0.5291040683746338
- 0.523947480583191
- 0.5194228390216827
- 0.5224169376373291
- 0.5159418090343475
- 0.5159203092098236
- 0.5107393342494965
- 0.5047182756900788
- 0.4987006868839264
- 0.4976871684551239
- 0.4912040584564209
- 0.49149091506004333
- 0.48509478120803834
- 0.49966040706634524
- 0.5013279024124145
- 0.4843460825920105
- 0.4757698499202728
- 0.47282157459259033
- 0.472982182264328
- 0.47379207372665405
- 0.4706433362483978
- 0.4713589816093445
- 0.4663525873184204
- 0.47113578662872313
- 0.47855173530578615
- 0.4644001352787018
- 0.4606826093673706
- 0.4715256251811981
- 0.4655875071048737
- 0.45397943449020384
- 0.4471378559112549
- 0.44659695210456846
- 0.4521466013908386
- 0.44624587225914003
- 0.44242324929237364
- 0.44019877858161927
- 0.44767253761291503
- 0.4449782862186432
- 0.4451562123775482
- 0.43984963397979737
- 0.43383913764953613
- 0.4374603880882263
- 0.43191617107391356
- 0.43227556347846985
- 0.43594404826164246
- 0.43417617707252504
- 0.4382454420566559
- 0.4431240869998932
- 0.4287386591434479
- 0.42960145983695985
- 0.4322400626182556
- 0.42074967522621154
- 0.4203758169651031
- 0.42676432762145994
- 0.4185826519012451
- 0.41528617734909057
- 0.4230596788406372
- 0.4182455196380615
- 0.4140478281259537
- 0.41398984153270724
- 0.4167017821311951
- 0.41567723736763
- 0.40821935021877287
- 0.4107665359735489
- 0.4103336067914963
- 0.41111785478591917
- 0.4088960760116577
- 0.4146321371793747
- 0.4083463047504425
- 0.41300610642433166
- 0.40373430547714234
- 0.40432727479934694
- 0.4053358727931976
- 0.400269695687294
- 0.40318604493141175
- 0.4032049528121948
- 0.4028135621070862
- 0.41157213277816773
- 0.39988527925014494
- 0.3975641513824463
- 0.3966602460861206
- 0.39956078026294706
- 0.40240265583992
- 0.39701458451747895
- 0.39553881402015684
- 0.39851118116378786
- 0.3980816726922989
- 0.394623345041275
- 0.3954503484249115
- 0.3924671313047409
- 0.3889348239660263
- 0.39191454429626466
- 0.39261629939079284
- 0.38797578635215757
- 0.3902307674884796
- 0.3864301263332367
- 0.3858229273319244
- 0.3830319256305695
- 0.38828665590286254
- 0.38296225080490115
- 0.37944119801521303
- 0.38338451771736143
- 0.38180731756687164
- 0.384487921833992
- 0.3841964653491974
- 0.38153953094482423
- 0.3951030752182007
- 0.38033836963176726
- 0.38323345248699187
- 0.3797396272659302
- 0.3839794186592102
- 0.3824037002801895
- 0.38634862723350527
- 0.38445190274715424
- 0.37769322254657745
- 0.38253721282482145
- 0.3793393754005432
- 0.3750986543893814
- 0.37534211795330047
- 0.3788267165660858
- 0.37411091148853304
- 0.3723781332492828
- 0.3746463096141815
- 0.37125920741558077
- 0.3716129156589508
- 0.37332917606830596
- 0.36830396392345427
- 0.37147248692512513
- 0.36900452172756193
- 0.37234009556770326
- 0.37304235968589783
- 0.3700746711730957
- 0.3704077684164047
- 0.36651068761348726
- 0.36707548258304595
- 0.36872567975521087
- 0.3661276818275452
- 0.36962682507038114
- 0.3689032431840897
- 0.3683452371358871
- 0.37088756556510927
- 0.3626817918300629
- 0.3695451038837433
- 0.3678304308414459
- 0.36568259320259094
- 0.36154689559936526
- 0.3616652415990829
- 0.3601118478298187
- 0.36030597081184385
- 0.3647632575035095
- 0.36473011553287504
- 0.36108916857242584
- 0.36833993697166445
- 0.35961240026950836
- 0.3564205494880676
- 0.3584339251279831
- 0.36061773285865784
- 0.357848188328743
- 0.3571903694152832
- 0.3553342868089676
- 0.3576743549346924
- 0.35481314303874967
- 0.3560643545150757
- 0.3603048212051392
- 0.3552340671777725
- 0.3534601755142212
- 0.3518497907161713
- 0.3632167473077774
- 0.35855394356250764
- 0.3548406703948975
- 0.35362699744701387
- 0.3494355982065201
- 0.3523902914762497
- 0.35564494562149046
- 0.35414193964004514
- 0.35363714570999144
- 0.3552712606668472
- 0.35303478145599365
- 0.3536026966571808
- 0.35180941271781924
- 0.35260599415302274
- 0.35044318273067476
- 0.3476236829996109
- 0.3469683898448944
- 0.34859188611507413
- 0.35056558327674864
- 0.34906223948001863
- 0.35777810101509094
- 0.35394048535823824
- 0.3478932993173599
- 0.346845859003067
- 0.3471204249382019
- 0.3453534999132156
- 0.34543479528427123
- 0.3469046310424805
- 0.34520383236408236
- 0.34493715736866
- 0.3452180485486984
- 0.346018533372879
- 0.3483999174356461
- 0.35402644317150117
- 0.34635399222373964
- 0.34497105855941773
- 0.3408973535299301
- 0.3462283372402191
- 0.3451012818336487
- 0.3408370346546173
- 0.3407621963739395
- 0.33966921825408936
- 0.34327117896080017
- 0.3402737287044525
- 0.33634068338871004
- 0.33921556937694547
- 0.3359761570930481
- 0.33639917294979094
- 0.336913523888588
- 0.34069568898677827
- 0.33897540543079374
- 0.3387179835796356
- 0.33501062948703764
- 0.3354396796941757
- 0.3376125097513199
- 0.3337142414331436
- 0.33396194121837613
- 0.33454774234294893
- 0.3316655650138855
- 0.33357268748283386
- 0.33470156683921815
- 0.3383030230760574
- 0.3360521089076996
- 0.3405764308929443
- 0.33481490411758424
- 0.3373900459766388
- 0.33717405354976654
- 0.3386118299484253
- 0.3367469849348068
- 0.339286203455925
- 0.33810508477687834
- 0.33559168984889987
- 0.3351991388082504
- 0.3388516480922699
- 0.33825915122032163
- 0.34436952271461485
- 0.3376718402147293
- 0.33696887521743774
- 0.33824999213218687
- 0.3338899483680725
- 0.33254647037982943
- 0.3363959414243698
- 0.3299380391120911
- 0.32996531231403353
- 0.32961790826320647
- 0.32612323286533357
- 0.3267438869714737
- 0.33061307506561277
- 0.3296892689704895
- 0.3298050942420959
- 0.3279561648130417
- 0.329202427649498
- 0.32990713942050937
- 0.3282169425725937
- 0.32935640206336975
- 0.3271557760953903
- 0.327673312997818
- 0.3268055502653122
- 0.3288516606092453
- 0.33150744996070863
- 0.33209745619297026
- 0.32575321800708773
- 0.3251005392551422
- 0.3279048670291901
- 0.3276145820140839
- 0.3276930835723877
- 0.32661625106334685
- 0.32595777423381805
- 0.3254900648355484
- 0.33788900444507597
- 0.3288716376066208
- 0.3263819693803787
- 0.3246866426706314
- 0.32361314005851743
- 0.3239374346971512
- 0.3246110509634018
- 0.3243823575496674
- 0.3261262245416641
- 0.3237040693998337
- 0.322637651014328
- 0.32369673485755923
- 0.3219213521718979
- 0.32233076009750367
- 0.3244255743026733
- 0.32216792314052584
- 0.32621923315525053
- 0.323731081533432
- 0.3250678386449814
- 0.32256668372154235
- 0.3225117696285248
- 0.32286831901073454
- 0.32355536608695984
- 0.3249340879678726
- 0.3281199462890625
- 0.3227589369058609
- 0.3220567208051682
- 0.3197897284984589
- 0.3194652583360672
- 0.3186159285545349
- 0.32051770472526553
- 0.31737193915843964
- 0.31917060546875
- 0.3199600491762161
- 0.32187892389297484
- 0.31976493344306944
- 0.3181142178297043
- 0.3215264660835266
- 0.31889916477203367
- 0.31715441284179685
- 0.3189667076587677
- 0.31820891475677493
- 0.3183486931324005
- 0.3190950923204422
- 0.3182036342382431
- 0.31975196630954744
- 0.3218487610578537
- 0.3217702207803726
- 0.3180353891849518
- 0.319200980091095
- 0.31920045704841615
- 0.31670993084907534
- 0.3166929575920105
- 0.3156850132226944
- 0.31882635955810545
- 0.3170109703540802
- 0.3252917828321457
- 0.3229298650741577
- 0.32476050231456755
- 0.3205802941799164
- 0.31926372566223143
- 0.31854931066036224
- 0.3179558474063873
- 0.31781142332553863
- 0.3194360763788223
- 0.3199791864156723
- 0.31751292231082917
- 0.3157808752298355
- 0.31622486028671265
- 0.31625117039680484
- 0.3194975896835327
- 0.31726275358200073
- 0.3178679990530014
- 0.31946622552871706
- 0.32048836371898654
- 0.3142026577472687
- 0.3157312215089798
- 0.3099676482439041
- 0.3127889756679535
- 0.31361424446105957
- 0.3116820836544037
- 0.31371489160060884
- 0.3161203591108322
- 0.311897349858284
- 0.3185199279069901
- 0.3118623318910599
- 0.31049422030448914
- 0.31077388553619384
- 0.3136889853715897
- 0.3127174310207367
- 0.315036919593811
- 0.3162672836303711
- 0.3145642204999924
- 0.3134156019687653
- 0.31192936029434204
- 0.31053885622024535
- 0.310077698969841
- 0.31131058824062346
- 0.30774298107624054
- 0.3092631562948227
- 0.30872078807353975
- 0.30873474543094637
- 0.31086334838867186
- 0.312839595413208
- 0.31226700627803805
- 0.3141746020317078
- 0.31991798989772796
- 0.3093811573266983
- 0.31007712349891664
- 0.3090032639503479
- 0.3117070463895798
- 0.3080893337488174
- 0.3122901047229767
- 0.31161411135196687
- 0.3123736083507538
- 0.3085191783428192
- 0.3082817106962204
- 0.3078335090875626
- 0.307718635559082
- 0.3054486124753952
- 0.3076291991710663
- 0.30773229756355286
- 0.3094698494791985
- 0.3092010591506958
- 0.3089490342617035
- 0.30743246579170225
- 0.3094986504077911
- 0.3099185618638992
- 0.3070002684831619
- 0.30995328080654144
- 0.309097954416275
- 0.30850510041713713
- 0.3070605844497681
- 0.3053177067041397
- 0.3060844221115112
- 0.3069028445959091
- 0.30866819331645967
- 0.3121708289384842
- 0.3099003369808197
- 0.3097972285032272
- 0.30433155789375305
- 0.30927302463054657
- 0.30663140666484834
- 0.3024622720718384
- 0.30770094871521
- 0.31258694233894346
- 0.31400363562107086
- 0.30968795228004453
- 0.30836109750270846
- 0.30315694069862364
- 0.3014676158428192
- 0.3087169565200806
- 0.30729899413585665
- 0.3035394958257675
- 0.30212653703689574
- 0.30108474695682524
- 0.3101921510219574
- 0.3091825083374977
- 0.30435625596046445
train_acc:
- 28.270000457763672
- 30.883333206176758
- 45.81833267211914
- 44.8466682434082
- 59.54499816894531
- 50.4183349609375
- 61.856666564941406
- 63.378334045410156
- 66.97000122070312
- 67.7699966430664
- 70.97333526611328
- 69.77999877929688
- 74.08000183105469
- 74.44000244140625
- 75.7933349609375
- 77.65666961669922
- 78.22833251953125
- 79.51499938964844
- 77.2249984741211
- 78.461669921875
- 80.17666625976562
- 79.86166381835938
- 77.62666320800781
- 78.6816635131836
- 81.28166961669922
- 81.02166748046875
- 78.8183364868164
- 80.48332977294922
- 80.96666717529297
- 81.66999816894531
- 81.75833129882812
- 82.86499786376953
- 82.51667022705078
- 82.33833312988281
- 82.99666595458984
- 83.30000305175781
- 81.53500366210938
- 81.73999786376953
- 84.3116683959961
- 84.02333068847656
- 84.06500244140625
- 83.82666778564453
- 84.29000091552734
- 84.89666748046875
- 83.2750015258789
- 84.76667022705078
- 84.91500091552734
- 85.22666931152344
- 85.54166412353516
- 85.50499725341797
- 85.47000122070312
- 83.69166564941406
- 85.44666290283203
- 85.61666870117188
- 85.34333038330078
- 85.59166717529297
- 84.56666564941406
- 85.4366683959961
- 86.13666534423828
- 86.19999694824219
- 86.02999877929688
- 86.19999694824219
- 85.99166870117188
- 85.52666473388672
- 86.02999877929688
- 86.24500274658203
- 85.85832977294922
- 86.39833068847656
- 85.4800033569336
- 85.90666961669922
- 85.85166931152344
- 85.67333221435547
- 86.70166778564453
- 86.75166320800781
- 86.86000061035156
- 87.17500305175781
- 87.15499877929688
- 87.61000061035156
- 85.32166290283203
- 85.12666320800781
- 86.81500244140625
- 87.65166473388672
- 87.74833679199219
- 87.3566665649414
- 87.34333038330078
- 87.4816665649414
- 87.28500366210938
- 87.67833709716797
- 87.16166687011719
- 86.36666870117188
- 87.0683364868164
- 87.47833251953125
- 86.59166717529297
- 87.19833374023438
- 87.96666717529297
- 88.1500015258789
- 88.18499755859375
- 88.09833526611328
- 88.211669921875
- 88.38333129882812
- 88.37166595458984
- 87.9816665649414
- 87.71499633789062
- 87.7750015258789
- 88.2699966430664
- 88.46499633789062
- 88.27333068847656
- 88.54833221435547
- 88.20833587646484
- 87.9366683959961
- 88.62666320800781
- 87.64833068847656
- 86.97166442871094
- 88.26333618164062
- 88.25833129882812
- 87.84833526611328
- 88.9183349609375
- 88.7316665649414
- 87.81500244140625
- 88.66166687011719
- 88.83333587646484
- 88.1500015258789
- 88.57499694824219
- 88.92166900634766
- 88.78500366210938
- 88.57666778564453
- 88.61333465576172
- 89.07499694824219
- 88.78333282470703
- 89.00666809082031
- 88.63666534423828
- 89.04833221435547
- 88.37333679199219
- 88.75666809082031
- 88.3133316040039
- 89.14666748046875
- 88.93000030517578
- 88.77833557128906
- 89.24500274658203
- 88.99166870117188
- 89.05833435058594
- 89.16166687011719
- 87.98666381835938
- 88.95500183105469
- 89.28333282470703
- 89.288330078125
- 89.27166748046875
- 89.125
- 89.31999969482422
- 89.31666564941406
- 88.91166687011719
- 89.17833709716797
- 89.50166320800781
- 89.30833435058594
- 89.36499786376953
- 89.59500122070312
- 89.32499694824219
- 89.01000213623047
- 89.41999816894531
- 89.44166564941406
- 89.36166381835938
- 89.46333312988281
- 89.586669921875
- 89.38500213623047
- 89.59166717529297
- 89.75833129882812
- 89.45333099365234
- 89.46499633789062
- 89.11499786376953
- 89.37333679199219
- 89.49833679199219
- 88.55833435058594
- 89.61833190917969
- 89.38666534423828
- 89.7249984741211
- 89.29499816894531
- 89.56666564941406
- 88.9566650390625
- 89.25166320800781
- 89.57166290283203
- 89.26166534423828
- 89.46833038330078
- 89.83000183105469
- 90.04000091552734
- 89.89167022705078
- 89.82499694824219
- 89.9816665649414
- 89.8933334350586
- 90.01499938964844
- 89.82499694824219
- 89.76499938964844
- 90.086669921875
- 89.91000366210938
- 90.00499725341797
- 89.77166748046875
- 89.86000061035156
- 90.07833099365234
- 90.0250015258789
- 90.16999816894531
- 90.05999755859375
- 89.875
- 90.0250015258789
- 89.97166442871094
- 89.82833099365234
- 89.80333709716797
- 89.5816650390625
- 90.25499725341797
- 89.69000244140625
- 89.5999984741211
- 89.7249984741211
- 90.02333068847656
- 90.13999938964844
- 90.15666961669922
- 90.15333557128906
- 89.73666381835938
- 89.67166900634766
- 90.0
- 89.33999633789062
- 90.038330078125
- 90.336669921875
- 90.24166870117188
- 90.01166534423828
- 90.1883316040039
- 90.2300033569336
- 90.37666320800781
- 90.1683349609375
- 90.07833099365234
- 90.12666320800781
- 89.73833465576172
- 90.25
- 90.40666961669922
- 90.37999725341797
- 89.36833190917969
- 89.71333312988281
- 89.88999938964844
- 90.0999984741211
- 90.46666717529297
- 90.15499877929688
- 89.98666381835938
- 90.34166717529297
- 90.19166564941406
- 90.086669921875
- 90.03166961669922
- 90.04499816894531
- 90.2683334350586
- 90.17500305175781
- 90.22333526611328
- 90.45833587646484
- 90.44000244140625
- 90.32333374023438
- 90.39833068847656
- 90.41500091552734
- 89.88999938964844
- 90.15333557128906
- 90.42333221435547
- 90.375
- 90.42833709716797
- 90.586669921875
- 90.5250015258789
- 90.50833129882812
- 90.56999969482422
- 90.60832977294922
- 90.40499877929688
- 90.288330078125
- 90.04499816894531
- 89.67833709716797
- 90.23833465576172
- 90.4316635131836
- 90.63666534423828
- 90.33333587646484
- 90.40166473388672
- 90.58833312988281
- 90.63666534423828
- 90.62333679199219
- 90.3499984741211
- 90.57666778564453
- 90.74500274658203
- 90.50833129882812
- 90.67666625976562
- 90.65499877929688
- 90.73500061035156
- 90.58833312988281
- 90.46333312988281
- 90.6683349609375
- 90.79000091552734
- 90.73500061035156
- 90.51333618164062
- 90.91666412353516
- 90.83833312988281
- 90.75333404541016
- 90.88333129882812
- 90.69000244140625
- 90.67500305175781
- 90.26333618164062
- 90.48833465576172
- 90.11000061035156
- 90.62666320800781
- 90.47166442871094
- 90.46666717529297
- 90.4800033569336
- 90.60166931152344
- 90.6050033569336
- 90.7316665649414
- 90.8133316040039
- 90.68000030517578
- 90.49166870117188
- 90.5566635131836
- 90.0683364868164
- 90.39666748046875
- 90.5616683959961
- 90.32833099365234
- 90.73999786376953
- 90.8133316040039
- 90.33000183105469
- 90.87833404541016
- 90.87833404541016
- 90.82333374023438
- 91.02833557128906
- 91.08000183105469
- 90.8116683959961
- 90.86166381835938
- 90.94833374023438
- 90.99500274658203
- 90.875
- 90.72666931152344
- 90.99333190917969
- 90.95500183105469
- 91.0999984741211
- 91.0683364868164
- 91.05833435058594
- 90.88166809082031
- 90.52999877929688
- 90.51499938964844
- 91.02333068847656
- 91.01499938964844
- 91.0433349609375
- 91.03666687011719
- 91.01333618164062
- 90.94666290283203
- 90.88333129882812
- 91.0433349609375
- 90.67833709716797
- 90.98500061035156
- 91.09333038330078
- 91.0199966430664
- 91.04499816894531
- 91.18499755859375
- 91.038330078125
- 91.02833557128906
- 90.91000366210938
- 91.12000274658203
- 91.11499786376953
- 91.02166748046875
- 91.1683349609375
- 91.09166717529297
- 90.9366683959961
- 91.16000366210938
- 90.86833190917969
- 91.0816650390625
- 91.13166809082031
- 91.08999633789062
- 91.18333435058594
- 91.0616683959961
- 90.88666534423828
- 91.02666473388672
- 90.95833587646484
- 91.05500030517578
- 91.09500122070312
- 91.22000122070312
- 91.21333312988281
- 91.24833679199219
- 91.2066650390625
- 91.29499816894531
- 91.3066635131836
- 91.1816635131836
- 90.9366683959961
- 91.163330078125
- 91.26667022705078
- 91.09833526611328
- 91.20833587646484
- 91.35166931152344
- 91.26333618164062
- 91.23500061035156
- 91.24833679199219
- 91.13833618164062
- 91.25166320800781
- 91.211669921875
- 90.95333099365234
- 90.99333190917969
- 91.25833129882812
- 91.1683349609375
- 91.18333435058594
- 91.3316650390625
- 91.37333679199219
- 91.32666778564453
- 91.07499694824219
- 91.2066650390625
- 90.64833068847656
- 90.85832977294922
- 90.8133316040039
- 91.00333404541016
- 91.16166687011719
- 91.07499694824219
- 91.24666595458984
- 91.11666870117188
- 91.02666473388672
- 91.12666320800781
- 91.1816635131836
- 91.27666473388672
- 91.27166748046875
- 91.1500015258789
- 91.12999725341797
- 91.29000091552734
- 91.27666473388672
- 91.211669921875
- 90.9383316040039
- 91.31999969482422
- 91.20333099365234
- 91.44833374023438
- 91.39167022705078
- 91.19999694824219
- 91.40666961669922
- 91.33833312988281
- 91.14833068847656
- 91.29833221435547
- 90.80166625976562
- 91.375
- 91.5433349609375
- 91.43499755859375
- 91.32666778564453
- 91.33833312988281
- 91.0633316040039
- 91.0616683959961
- 91.22666931152344
- 91.33333587646484
- 91.49333190917969
- 91.50666809082031
- 91.50499725341797
- 91.58499908447266
- 91.57166290283203
- 91.39167022705078
- 91.44499969482422
- 91.46666717529297
- 91.24500274658203
- 91.1449966430664
- 91.17500305175781
- 91.13166809082031
- 90.7066650390625
- 91.3933334350586
- 91.4566650390625
- 91.50499725341797
- 91.3566665649414
- 91.51333618164062
- 91.3499984741211
- 91.24166870117188
- 91.29166412353516
- 91.42166900634766
- 91.41666412353516
- 91.53166961669922
- 91.48999786376953
- 91.62999725341797
- 91.5183334350586
- 91.48999786376953
- 91.538330078125
- 91.55000305175781
- 91.53333282470703
- 91.55333709716797
- 91.38166809082031
- 91.48500061035156
- 91.58499908447266
- 91.58000183105469
- 91.45999908447266
- 91.44000244140625
- 91.49500274658203
- 91.59833526611328
- 91.50666809082031
- 91.49166870117188
- 91.44999694824219
- 91.11833190917969
- 91.28333282470703
- 91.29499816894531
- 91.57833099365234
- 91.13666534423828
- 91.36166381835938
- 91.75499725341797
- 91.52833557128906
- 91.10832977294922
- 90.90499877929688
- 91.32499694824219
- 91.32833099365234
- 91.55999755859375
- 91.663330078125
- 91.12833404541016
- 91.25666809082031
- 91.68499755859375
- 91.76166534423828
- 91.7066650390625
- 91.1500015258789
- 91.21666717529297
- 91.56500244140625
train_loss:
- 2.188896990712484
- 2.0913808362325033
- 1.9874401077270507
- 1.8984012802124024
- 1.7920111015319824
- 1.7447080790201823
- 1.6409829968770344
- 1.5590689025878905
- 1.499376496632894
- 1.4278333358764648
- 1.3698606758117675
- 1.3085905214945475
- 1.2589452049255372
- 1.2150803407033284
- 1.1766812291463216
- 1.1340779354095458
- 1.100288321050008
- 1.057236139424642
- 1.0306319056193034
- 1.006898588180542
- 0.9711455486297608
- 0.9447389760335286
- 0.9401459582010905
- 0.908436231358846
- 0.8743881313323975
- 0.8651090234120686
- 0.8637253582000732
- 0.8329000558217367
- 0.8125937661488851
- 0.7922707534154256
- 0.7788031578699748
- 0.7559907300313313
- 0.7485777368545532
- 0.7406451300303142
- 0.7277714513778687
- 0.721210317548116
- 0.7175270504633585
- 0.7038617036183675
- 0.6847127908706665
- 0.6790752849578857
- 0.6719887862523397
- 0.6632779661814372
- 0.6621983379364014
- 0.6457283035278321
- 0.6515344249725342
- 0.6370676707585653
- 0.6283909653345744
- 0.6218925975799561
- 0.6171510983784994
- 0.6115795782089234
- 0.6052647691726685
- 0.6143253966013591
- 0.6036523677825928
- 0.5971298490524292
- 0.5958666840871175
- 0.587114872487386
- 0.5876348478953044
- 0.5793194319407146
- 0.568672896194458
- 0.5678456834793091
- 0.5646542002360027
- 0.5571624227523804
- 0.5537357975006103
- 0.5584647555033366
- 0.5563363700230917
- 0.5509392569859822
- 0.5458322411219279
- 0.5424875149091085
- 0.5453390746116639
- 0.5372367589632671
- 0.5371493686993917
- 0.5321662201245626
- 0.5248579144795735
- 0.5203411642710368
- 0.5189368588765462
- 0.5124780444463094
- 0.5126964402198791
- 0.506741451327006
- 0.5199578259468078
- 0.5216455435752869
- 0.5045871609687805
- 0.49672690426508587
- 0.49357299598058063
- 0.49370870326360067
- 0.49426123037338254
- 0.49071573724746703
- 0.49176351877848307
- 0.48669176642100015
- 0.4915972025235494
- 0.4986590145428975
- 0.484501628780365
- 0.4818797632217407
- 0.4906986039161682
- 0.48409037154515583
- 0.47319633719126386
- 0.4681620841026306
- 0.4674194854736328
- 0.4735725063006083
- 0.467160996500651
- 0.4626271145184835
- 0.46123969135284426
- 0.468488245455424
- 0.46520811026891074
- 0.4652683939297994
- 0.4587336766560872
- 0.4536570148785909
- 0.4562191230773926
- 0.4516667582511902
- 0.452072144762675
- 0.45628191560109455
- 0.4543558164914449
- 0.45822809886932375
- 0.46200968449910484
- 0.4481573655764262
- 0.44910268230438233
- 0.4521270578384399
- 0.43981763575871785
- 0.4396370356241862
- 0.44673365666071574
- 0.43812464323043826
- 0.4344880562782288
- 0.44226640389760336
- 0.4370111254692078
- 0.43350613616307576
- 0.43371262776056924
- 0.4351697909037272
- 0.43446579777399696
- 0.4274717975934347
- 0.4293782014211019
- 0.42923188915252686
- 0.4303792411804199
- 0.4265184329668681
- 0.43298899374008176
- 0.42645160055160525
- 0.43167464294433594
- 0.42192393891016644
- 0.42316478322347006
- 0.4245666792869568
- 0.4183811193148295
- 0.42204071935017906
- 0.4220142178853353
- 0.42056777375539145
- 0.4304272631327311
- 0.41826627264022825
- 0.415737828763326
- 0.41527784525553385
- 0.41763643792470295
- 0.41911153672536217
- 0.4142274468421936
- 0.4135629280090332
- 0.416423850218455
- 0.41570304431915284
- 0.41116039950052896
- 0.4126258377710978
- 0.4088806086540222
- 0.4064578683535258
- 0.4095905430793762
- 0.4102454740524292
- 0.40616559575398764
- 0.4082436200141907
- 0.40396360286076866
- 0.40318628565470377
- 0.40026704861323037
- 0.40454371191660565
- 0.3999693162918091
- 0.39670511490503946
- 0.40106719541549685
- 0.3998877920468648
- 0.4018486785252889
- 0.4010271580696106
- 0.39949443887074787
- 0.41234983297983807
- 0.3975519988377889
- 0.39983999541600546
- 0.39624560759862265
- 0.4006625882466634
- 0.39909968020121256
- 0.4039470571835836
- 0.4020148734092712
- 0.39488555564880373
- 0.3993654424349467
- 0.3961795207977295
- 0.39173712221781415
- 0.3917026199976603
- 0.39479999039967856
- 0.3906754753748576
- 0.3889317078272502
- 0.39078966484069827
- 0.3884701547622681
- 0.38892574666341145
- 0.3902743656158447
- 0.38509794918696083
- 0.38877129141489664
- 0.3854667367776235
- 0.389390712483724
- 0.38919744853973387
- 0.38624630556106565
- 0.38608891423543296
- 0.3832227409998576
- 0.3838232303301493
- 0.3850346176147461
- 0.382456397151947
- 0.3851583994547526
- 0.38442722673416135
- 0.38415238291422527
- 0.38660053882598877
- 0.37886050656636555
- 0.3852210523923238
- 0.38345869302749636
- 0.3813677669843038
- 0.3778590264161428
- 0.37750907966295877
- 0.3762603056271871
- 0.37640634024937947
- 0.38045769074757896
- 0.38059211448033653
- 0.3768586061477661
- 0.3840419190406799
- 0.37536368629137673
- 0.3716497056007385
- 0.37344296674728394
- 0.3753329617500305
- 0.373307327524821
- 0.3722709398428599
- 0.37009943811098733
- 0.3724422342936198
- 0.3705297419865926
- 0.37195670572916667
- 0.3762835462729136
- 0.3700650655269623
- 0.3683745854377747
- 0.3670959913253784
- 0.37846981026331583
- 0.37440099596977233
- 0.3713610496044159
- 0.369237717739741
- 0.36485852131843566
- 0.36746982442537945
- 0.370857635529836
- 0.3685339682261149
- 0.36865427850087484
- 0.3701067160447439
- 0.36883007911046345
- 0.3691203275680542
- 0.36725721656481425
- 0.36788373476664227
- 0.3656340367158254
- 0.3623492018063863
- 0.3617904353459676
- 0.36287954999605815
- 0.3641538304169973
- 0.3633443206787109
- 0.3714246273358663
- 0.3681806320667267
- 0.3622754846890767
- 0.3618537668069204
- 0.36162104686101276
- 0.3593449190616608
- 0.3595722355047862
- 0.36159308910369875
- 0.35954998184839887
- 0.3596799753030141
- 0.35952346855799355
- 0.36060476791063945
- 0.36354060180981956
- 0.36933203223546346
- 0.36155352578163147
- 0.3597695842425028
- 0.3558954925855001
- 0.361727912902832
- 0.3600707892894745
- 0.35564801212946573
- 0.35463545525868734
- 0.3541967774391174
- 0.35751277132034304
- 0.3544474946657817
- 0.35162359472910565
- 0.3545922274748484
- 0.35117567830085755
- 0.3516811294237773
- 0.3512216410954793
- 0.35477332595189415
- 0.35395289403597513
- 0.35324824895858764
- 0.34950909701983135
- 0.35015198812484744
- 0.3528131516456604
- 0.34905152293841046
- 0.34931636571884156
- 0.35075493407249453
- 0.3476320650577545
- 0.34970774296124774
- 0.3499570579210917
- 0.3541096463680267
- 0.35138925290107725
- 0.35608282678922015
- 0.35071613640785215
- 0.3527500230630239
- 0.3521621043364207
- 0.35407148682276407
- 0.35145162529945373
- 0.3543401800950368
- 0.35212511684099834
- 0.3498918166001638
- 0.34875076109568276
- 0.3527280941009521
- 0.3515332866032918
- 0.3577792181491852
- 0.35211099802652995
- 0.35142065887451174
- 0.3529419093767802
- 0.3478881435394287
- 0.34735616194407143
- 0.3523475048859914
- 0.34452761418024697
- 0.3437484613577525
- 0.3441861052195231
- 0.34078295764923094
- 0.34045578136444093
- 0.34451237877209984
- 0.34329331976572675
- 0.3433676007906596
- 0.3417042517503103
- 0.34360590941111246
- 0.3443180906454722
- 0.34155135936737063
- 0.3428079109668732
- 0.34114498516718544
- 0.34118198811213174
- 0.34072700398763023
- 0.3424090372721354
- 0.34602048829396564
- 0.3465917966683706
- 0.3395203280289968
- 0.3387570337454478
- 0.3404187142531077
- 0.3406017231941223
- 0.34078804257710776
- 0.3397249559084574
- 0.3396032280286153
- 0.3382861706892649
- 0.3488924024264018
- 0.3412763190587362
- 0.339991429901123
- 0.33884043022791543
- 0.33712779105504354
- 0.3371559137185415
- 0.3388646873792013
- 0.3377264976342519
- 0.3390730976422628
- 0.33722627630233765
- 0.33558227157592774
- 0.33720250449180605
- 0.33472857828140257
- 0.3354457692782084
- 0.33777904555002847
- 0.33578559255599977
- 0.3398368836085002
- 0.33681154967943827
- 0.3366439155260722
- 0.33531620324452716
- 0.3347207458972931
- 0.334993331750234
- 0.33650000673929853
- 0.33783725544611615
- 0.3401613033453623
- 0.3346132759253184
- 0.3344803471247355
- 0.3328827498753866
- 0.332731707572937
- 0.3316983627796173
- 0.3330176653544108
- 0.3303644046465556
- 0.3323138436635335
- 0.3336573973337809
- 0.33555623052914935
- 0.333534899743398
- 0.3310650450706482
- 0.33443578933080037
- 0.33141704710324604
- 0.3303607527414958
- 0.331088570245107
- 0.33166208623250326
- 0.33149385061264036
- 0.33280142245292665
- 0.33077778905232746
- 0.33303242085774737
- 0.3356145519256592
- 0.33585222719510394
- 0.33149300527572634
- 0.33282278518676756
- 0.3319826332410177
- 0.3298047618071238
- 0.3298976459503174
- 0.3285013877550761
- 0.3314300848007202
- 0.329774871079127
- 0.3384993268330892
- 0.3362168418089549
- 0.33759840197563173
- 0.33402283846537273
- 0.33312355564435325
- 0.33192625751495364
- 0.3305940143585205
- 0.330763964621226
- 0.3320608818054199
- 0.3318649934609731
- 0.32962495527267455
- 0.3282351555188497
- 0.32821240932146706
- 0.3286354930400848
- 0.33193214314778646
- 0.3288844157854716
- 0.330093030722936
- 0.33059199601809186
- 0.33286612043380737
- 0.3266506601015727
- 0.328639951356252
- 0.3227584575176239
- 0.3257216419061025
- 0.3271770438830058
- 0.3256141776402791
- 0.32765100642840067
- 0.3301003445625305
- 0.3255177545229594
- 0.33191436599095664
- 0.3244150615374247
- 0.3233672658920288
- 0.3231124283313751
- 0.3254150810877482
- 0.32445848162968954
- 0.3271917179584503
- 0.329318315410614
- 0.3270696665287018
- 0.32580613067944847
- 0.3240014608224233
- 0.3228022087732951
- 0.32287384572029115
- 0.32364860781033833
- 0.32058198499679563
- 0.3220018013636271
- 0.3213252439339956
- 0.32162870586713155
- 0.3241189306259155
- 0.32574579561551414
- 0.3254758895556132
- 0.32676543944676717
- 0.3325176193555196
- 0.3220204257329305
- 0.3218383945465088
- 0.3206722205162048
- 0.3234503847281138
- 0.3208864590485891
- 0.32483529923756915
- 0.3243911381403605
- 0.32442098671595254
- 0.32017782622973123
- 0.3213468201160431
- 0.3199100304762522
- 0.31973383922576903
- 0.3179945605278015
- 0.32010518555641176
- 0.31971450532277423
- 0.3211566282749176
- 0.32052670791943866
- 0.3201642065048218
- 0.31916560592651366
- 0.32167454086939495
- 0.32127005565961203
- 0.3184187511285146
- 0.32055152378082274
- 0.32081915380160014
- 0.320107576195399
- 0.3191001784324646
- 0.3174492756684621
- 0.3185976246356964
- 0.3191261467297872
- 0.32068599972724915
- 0.3254141056696574
- 0.3217103322823842
- 0.32139317537943524
- 0.31658326045672097
- 0.3213941530863444
- 0.3188363859335581
- 0.31483066776593527
- 0.3191847091356913
- 0.32447592892646787
- 0.3265376527150472
- 0.32137318665186565
- 0.3200439762274424
- 0.3149016694863637
- 0.31385891400973004
- 0.3210949397563934
- 0.31965461160341896
- 0.315069673315684
- 0.3141225357055664
- 0.313169237279892
- 0.32226228864987694
- 0.3217910383542379
- 0.3164008740901947


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u10.yaml <==
clients:
- - 5
- - 1
- - 6
- - 3
- - 5
- - 8
- - 4
- - 6
- - 6
- - 4
- - 5
- - 9
- - 4
- - 5
- - 6
- - 1
- - 9
- - 1
- - 2
- - 6
- - 2
- - 5
- - 2
- - 4
- - 4
- - 9
- - 7
- - 5
- - 8
- - 1
- - 2
- - 0
- - 1
- - 9
- - 2
- - 0
- - 7
- - 0
- - 1
- - 5
- - 1
- - 0
- - 7
- - 9
- - 2
- - 2
- - 2
- - 1
- - 9
- - 7
- - 2
- - 0
- - 1
- - 6
- - 8
- - 4
- - 2
- - 9
- - 0
- - 8
- - 7
- - 8
- - 5
- - 6
- - 8
- - 2
- - 8
- - 8
- - 0
- - 5
- - 4
- - 6
- - 7
- - 5
- - 5
- - 4
- - 8
- - 2
- - 4
- - 4
- - 7
- - 7
- - 9
- - 0
- - 1
- - 8
- - 8
- - 0
- - 7
- - 4
- - 7
- - 9
- - 2
- - 8
- - 4
- - 4
- - 4
- - 0
- - 0
- - 7
- - 2
- - 8
- - 4
- - 9
- - 9
- - 5
- - 6
- - 8
- - 0
- - 0
- - 3
- - 8
- - 5
- - 4
- - 2
- - 8
- - 4
- - 8
- - 4
- - 4
- - 4
- - 7
- - 4
- - 3
- - 7
- - 2
- - 0
- - 9
- - 9
- - 1
- - 8
- - 5
- - 3
- - 2
- - 4
- - 2
- - 2
- - 4
- - 8
- - 9
- - 1
- - 6
- - 8
- - 0
- - 7
- - 8
- - 0
- - 7
- - 6
- - 5
- - 0
- - 0
- - 1
- - 4
- - 8
- - 6
- - 2
- - 6
- - 6
- - 9
- - 1
- - 4
- - 1
- - 2
- - 8
- - 8
- - 7
- - 2
- - 5
- - 2
- - 9
- - 7
- - 2
- - 3
- - 8
- - 4
- - 4
- - 7
- - 3
- - 7
- - 3
- - 5
- - 4
- - 8
- - 5
- - 6
- - 5
- - 1
- - 6
- - 7
- - 1
- - 5
- - 7
- - 0
- - 5
- - 4
- - 5
- - 6
- - 0
- - 0
- - 1
- - 6
- - 9
- - 6
- - 6
- - 7
- - 1
- - 5
- - 5
- - 2
- - 3
- - 1
- - 7
- - 8
- - 5
- - 5
- - 6
- - 7
- - 7
- - 2
- - 1
- - 9
- - 0
- - 2
- - 0
- - 1
- - 4
- - 2
- - 6
- - 0
- - 6
- - 8
- - 8
- - 3
- - 5
- - 0
- - 7
- - 4
- - 1
- - 9
- - 8
- - 5
- - 1
- - 8
- - 2
- - 4
- - 5
- - 6
- - 1
- - 9
- - 6
- - 5
- - 5
- - 6
- - 8
- - 7
- - 9
- - 5
- - 5
- - 5
- - 9
- - 7
- - 6
- - 9
- - 6
- - 8
- - 7
- - 0
- - 1
- - 6
- - 6
- - 9
- - 4
- - 8
- - 3
- - 6
- - 5
- - 7
- - 2
- - 3
- - 5
- - 3
- - 0
- - 4
- - 1
- - 8
- - 6
- - 9
- - 6
- - 2
- - 9
- - 3
- - 9
- - 4
- - 4
- - 8
- - 2
- - 8
- - 2
- - 2
- - 5
- - 1
- - 8
- - 5
- - 1
- - 7
- - 9
- - 6
- - 3
- - 8
- - 3
- - 0
- - 1
- - 9
- - 9
- - 3
- - 3
- - 1
- - 5
- - 7
- - 9
- - 0
- - 9
- - 6
- - 1
- - 9
- - 1
- - 8
- - 6
- - 0
- - 0
- - 7
- - 9
- - 8
- - 0
- - 0
- - 7
- - 6
- - 4
- - 1
- - 9
- - 5
- - 8
- - 5
- - 7
- - 3
- - 3
- - 2
- - 9
- - 6
- - 7
- - 5
- - 7
- - 7
- - 2
- - 6
- - 6
- - 8
- - 9
- - 3
- - 4
- - 7
- - 1
- - 1
- - 4
- - 9
- - 8
- - 1
- - 1
- - 1
- - 3
- - 3
- - 8
- - 6
- - 3
- - 3
- - 5
- - 9
- - 0
- - 9
- - 5
- - 1
- - 9
- - 6
- - 9
- - 6
- - 6
- - 3
- - 7
- - 7
- - 4
- - 9
- - 8
- - 0
- - 7
- - 9
- - 1
- - 3
- - 4
- - 7
- - 0
- - 4
- - 2
- - 9
- - 9
- - 8
- - 5
- - 2
- - 4
- - 3
- - 5
- - 9
- - 2
- - 5
- - 7
- - 9
- - 4
- - 3
- - 4
- - 6
- - 1
- - 4
- - 0
- - 7
- - 3
- - 0
- - 1
- - 5
- - 3
- - 6
- - 8
- - 1
- - 5
- - 0
- - 9
- - 1
- - 4
- - 0
- - 4
- - 9
- - 0
- - 0
- - 0
- - 5
- - 6
- - 8
- - 1
- - 6
- - 7
- - 4
- - 9
- - 7
- - 8
- - 9
- - 3
- - 5
- - 1
- - 8
- - 1
- - 3
- - 5
- - 9
- - 5
- - 8
- - 1
- - 5
- - 4
- - 3
- - 5
- - 1
- - 6
- - 9
- - 7
- - 6
- - 8
- - 2
- - 1
- - 4
- - 7
- - 8
- - 1
- - 8
- - 1
- - 6
- - 4
- - 0
- - 2
- - 9
- - 6
- - 8
- - 9
- - 7
- - 1
- - 9
- - 4
- - 9
- - 1
- - 2
- - 1
- - 3
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 17.110000610351562
- 10.220000267028809
- 29.639999389648438
- 35.529998779296875
- 36.72999954223633
- 28.84000015258789
- 45.56999969482422
- 48.4900016784668
- 44.5099983215332
- 41.459999084472656
- 44.380001068115234
- 45.52000045776367
- 54.779998779296875
- 37.47999954223633
- 53.18000030517578
- 52.369998931884766
- 40.31999969482422
- 56.68000030517578
- 40.27000045776367
- 64.38999938964844
- 67.1500015258789
- 62.0
- 66.52999877929688
- 60.18000030517578
- 56.16999816894531
- 64.29000091552734
- 71.41999816894531
- 56.81999969482422
- 63.36000061035156
- 67.86000061035156
- 57.72999954223633
- 58.459999084472656
- 53.25
- 61.52000045776367
- 62.880001068115234
- 57.099998474121094
- 67.41000366210938
- 68.91000366210938
- 70.63999938964844
- 67.12000274658203
- 59.439998626708984
- 65.80999755859375
- 64.23999786376953
- 57.75
- 52.97999954223633
- 64.9000015258789
- 57.810001373291016
- 70.95999908447266
- 61.2599983215332
- 68.54000091552734
- 59.43000030517578
- 62.90999984741211
- 60.97999954223633
- 61.79999923706055
- 67.2699966430664
- 71.56999969482422
- 68.27999877929688
- 65.95999908447266
- 69.58999633789062
- 69.80000305175781
- 71.2699966430664
- 77.3499984741211
- 69.45999908447266
- 75.56999969482422
- 74.9000015258789
- 75.98999786376953
- 74.58000183105469
- 82.66999816894531
- 74.9800033569336
- 78.2300033569336
- 73.43000030517578
- 74.11000061035156
- 78.88999938964844
- 68.5199966430664
- 76.62999725341797
- 71.62999725341797
- 80.73999786376953
- 76.66000366210938
- 72.48999786376953
- 80.83000183105469
- 76.06999969482422
- 78.4000015258789
- 74.5
- 69.01000213623047
- 75.91999816894531
- 68.12000274658203
- 73.5199966430664
- 73.80999755859375
- 76.33999633789062
- 76.2300033569336
- 69.62999725341797
- 76.69999694824219
- 73.88999938964844
- 72.79000091552734
- 73.72000122070312
- 65.56999969482422
- 68.1500015258789
- 80.94000244140625
- 64.38999938964844
- 71.4800033569336
- 51.4900016784668
- 51.86000061035156
- 34.029998779296875
- 11.470000267028809
- 10.279999732971191
- 20.309999465942383
- 20.90999984741211
- 11.350000381469727
- 10.279999732971191
- 9.800000190734863
- 10.609999656677246
- 10.100000381469727
- 10.279999732971191
- 10.100000381469727
- 10.279999732971191
- 10.09000015258789
- 9.579999923706055
- 9.819999694824219
- 10.319999694824219
- 8.920000076293945
- 9.739999771118164
- 9.739999771118164
- 10.100000381469727
- 10.09000015258789
- 9.739999771118164
- 8.920000076293945
- 10.279999732971191
- 11.350000381469727
- 9.739999771118164
- 10.279999732971191
- 8.920000076293945
- 9.819999694824219
- 9.800000190734863
- 10.279999732971191
- 9.819999694824219
- 10.279999732971191
- 10.09000015258789
- 8.920000076293945
- 9.800000190734863
- 11.350000381469727
- 9.739999771118164
- 9.800000190734863
- 9.579999923706055
- 11.350000381469727
- 11.350000381469727
- 10.279999732971191
- 8.920000076293945
- 10.319999694824219
- 10.279999732971191
- 10.09000015258789
- 11.350000381469727
- 10.279999732971191
- 10.09000015258789
- 9.800000190734863
- 9.800000190734863
- 9.739999771118164
- 11.350000381469727
- 9.800000190734863
- 10.279999732971191
- 9.800000190734863
- 10.09000015258789
- 9.819999694824219
- 9.739999771118164
- 10.279999732971191
- 10.279999732971191
- 11.350000381469727
- 10.279999732971191
- 10.279999732971191
- 10.09000015258789
- 9.739999771118164
- 9.800000190734863
- 8.920000076293945
- 10.09000015258789
- 10.09000015258789
- 8.920000076293945
- 9.739999771118164
- 9.739999771118164
- 9.819999694824219
- 10.09000015258789
- 10.09000015258789
- 9.819999694824219
- 10.09000015258789
- 9.800000190734863
- 10.09000015258789
- 10.279999732971191
- 9.739999771118164
- 9.739999771118164
- 10.09000015258789
- 10.09000015258789
- 10.09000015258789
- 9.579999923706055
- 9.819999694824219
- 10.09000015258789
- 11.350000381469727
- 10.279999732971191
- 11.350000381469727
- 10.09000015258789
- 9.819999694824219
- 9.800000190734863
- 10.319999694824219
- 9.800000190734863
- 9.739999771118164
- 10.260000228881836
- 9.800000190734863
- 9.739999771118164
- 10.279999732971191
- 8.920000076293945
- 10.100000381469727
- 10.09000015258789
- 10.279999732971191
- 10.09000015258789
- 10.319999694824219
- 9.819999694824219
- 9.819999694824219
- 10.09000015258789
- 9.800000190734863
- 10.09000015258789
- 9.579999923706055
- 9.579999923706055
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
- 9.800000190734863
test_loss:
- 2.311456226348877
- 2.3461111766815184
- 2.0889807502746582
- 2.0042901248931884
- 1.8794150794982911
- 2.0572044315338136
- 1.7670321893692016
- 1.6729951343536378
- 1.7175533653259278
- 1.7254275327682496
- 1.6157716096878052
- 1.4891743640899657
- 1.4266140354156494
- 1.6085605709075927
- 1.534662622642517
- 1.3686566835403442
- 1.5029135021209716
- 1.2794478340148925
- 1.4644050062179566
- 1.1628286390304565
- 1.0999481353759766
- 1.1434632865905763
- 1.048794002532959
- 1.1648520351409912
- 1.24548178024292
- 1.069485827922821
- 1.0024511079788208
- 1.0998325358390808
- 1.042115270614624
- 1.0400877756118774
- 1.1427515769958496
- 1.1471978912353515
- 1.2373457359313964
- 1.105019380760193
- 1.0582294412612916
- 1.1376256088256835
- 1.0101447262763976
- 0.9389461549758911
- 0.9156644650459289
- 0.9473921698570251
- 1.0634436597824097
- 0.9812429313659667
- 1.0208878300666808
- 1.1266803869247437
- 1.2522568979263307
- 1.0204039474487305
- 1.201236930656433
- 0.8738195242881774
- 1.0662181974411011
- 0.929708190536499
- 1.130238551902771
- 1.0285424165725707
- 1.1346428449630737
- 1.0133848330497741
- 0.9027034937858581
- 0.8280549730300903
- 0.903836707496643
- 0.8776109813690186
- 0.8579291386604309
- 0.8231519568443298
- 0.850371300315857
- 0.715809050655365
- 0.8513970421791077
- 0.7306431623458862
- 0.7306288111686706
- 0.700386019229889
- 0.7465190476417541
- 0.6007533026218415
- 0.7230562255859375
- 0.6866003747940064
- 0.7549533965110778
- 0.7567552443504334
- 0.6641964897155762
- 0.8165705902099609
- 0.6918623091697693
- 0.7759262022018433
- 0.6131155029296875
- 0.7029172617912293
- 0.7735637399673462
- 0.6129701703548431
- 0.6995803292274475
- 0.6290150603294372
- 0.7066257225990296
- 0.84187927236557
- 0.6969157110214234
- 0.8572664374351502
- 0.7575386156082153
- 0.769083188533783
- 0.6950418000221252
- 0.6766479778289795
- 0.8515195556640625
- 0.68354866771698
- 0.7297375695228576
- 0.7850174012184143
- 0.7272630981445313
- 0.9728287845611572
- 0.8301561145782471
- 0.6372900170326233
- 1.0325021097183227
- 0.7669433299064636
- 1.7222469444274902
- 1.350025
- 2.920221086883545
- 9.848580770874024
- 22.986481521606446
- 16.86784727783203
- 38.801861877441404
- 65.99216447753906
- 231.3685830078125
- 301.25148154296875
- 485.730151171875
- 938.3382052734376
- 1599.193722265625
- 1055.69534921875
- 4122.57663046875
- 5585.5699140625
- 6170.55850625
- 23264.4778125
- 70305.8004
- 180224.70415
- 681008.2175
- 1437426.0964
- 3473264.9272
- 13004649.9648
- 20175716.3968
- 21264198.1472
- 58884774.9632
- 92968523.5712
- 210870067.1488
- 980429904.4864
- 783821505.536
- 2204723564.9536
- 4739778974.5152
- 20408567191.9616
- 59285288570.0608
- 134896381591.552
- 256910936139.3664
- 457695273733.3248
- 420908380874.3424
- 1368002643833.6511
- 2638953861192.09
- 5818234433018.266
- 14641700077043.713
- 44439681511089.766
- 110924299207127.86
- 193280044510163.75
- 286092402259237.25
- 648336755446199.1
- 3161441329837454.0
- 5563098379462273.0
- 6349057880875860.0
- 2.7435046523756136e+16
- 2.5981126175954988e+16
- 6.1734761431868376e+16
- 1.1879689888724104e+17
- 2.4542025040375443e+17
- 7.559028174214084e+17
- 2.790285614916749e+18
- 5.652891105773161e+18
- 9.25021025719011e+18
- 1.8015649725566896e+19
- 1.2217942025982632e+19
- 3.2180038271082947e+19
- 9.031172605171178e+19
- 1.829068279207337e+20
- 5.31055523235129e+20
- 1.0790538519541839e+21
- 2.6960281291325125e+21
- 4.618887095889008e+21
- 6.752741234610245e+21
- 3.2163862034888362e+22
- 3.2705748732115815e+22
- 1.100881830993064e+23
- 1.4807846856131114e+23
- 2.8450225989020884e+23
- 1.0023398392189898e+24
- 8.049075656935815e+23
- 2.0480413453789565e+24
- 3.4570698773895996e+24
- 4.501940923813504e+24
- 8.018763550408064e+24
- 1.8556293088657304e+25
- 3.881302366285622e+25
- 5.357854072809161e+25
- 9.55606823942102e+25
- 4.084271221342903e+26
- 1.1662122912716307e+27
- 2.14200919607828e+27
- 4.394393946617644e+27
- 4.282800777182617e+27
- 1.0065969426618089e+28
- 1.1013204684232122e+28
- 3.393280631405106e+28
- 5.647003829620768e+28
- 1.4557846390806254e+29
- 2.3392416627462428e+29
- 2.9076784888328273e+29
- 6.426854644951194e+29
- 1.0461013407087412e+30
- 2.0856610950723923e+30
- 4.7380616785777864e+30
- 4.3366018641666845e+30
- 1.462873692971651e+31
- 3.499080188964719e+31
- 6.693746990262113e+31
- 5.8560643706690675e+31
- 1.664269975659938e+32
- 3.949447945049087e+32
- 8.72224919620862e+32
- 5.135027774089303e+32
- 2.602924072233587e+33
- 1.9513349777700758e+33
- 5.632201310538981e+33
- 9.285503837267476e+33
- 1.478958377393709e+34
- 4.3415415472268435e+34
- 9.780676820127568e+34
- 8.262609669982145e+34
- 1.1363688090536684e+35
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
train_acc:
- 17.06166648864746
- 10.013333320617676
- 29.354999542236328
- 34.970001220703125
- 36.75833511352539
- 28.75
- 45.03333282470703
- 47.790000915527344
- 44.0816650390625
- 40.775001525878906
- 44.22833251953125
- 45.3650016784668
- 53.80833435058594
- 37.06999969482422
- 52.64500045776367
- 52.244998931884766
- 40.32500076293945
- 56.82666778564453
- 40.28166580200195
- 63.96833419799805
- 66.20333099365234
- 61.323333740234375
- 67.01499938964844
- 60.34333419799805
- 56.6683349609375
- 64.30833435058594
- 71.54499816894531
- 56.516666412353516
- 62.8033332824707
- 66.83999633789062
- 57.89833450317383
- 58.16666793823242
- 52.871665954589844
- 60.95000076293945
- 61.86000061035156
- 56.84166717529297
- 66.3566665649414
- 68.11833190917969
- 69.66999816894531
- 66.99500274658203
- 58.85499954223633
- 64.86666870117188
- 64.22833251953125
- 57.20000076293945
- 52.67499923706055
- 63.94333267211914
- 57.0966682434082
- 70.30333709716797
- 60.68333435058594
- 67.77833557128906
- 59.38333511352539
- 62.88166809082031
- 60.279998779296875
- 61.51333236694336
- 66.71333312988281
- 71.26166534423828
- 68.24833679199219
- 65.29166412353516
- 68.461669921875
- 69.77166748046875
- 71.0183334350586
- 76.77333068847656
- 69.16000366210938
- 74.88666534423828
- 74.23500061035156
- 76.17166900634766
- 74.29666900634766
- 82.51499938964844
- 74.15499877929688
- 77.84833526611328
- 72.76667022705078
- 74.34166717529297
- 78.03666687011719
- 68.09500122070312
- 76.4800033569336
- 70.83833312988281
- 80.54833221435547
- 75.74166870117188
- 71.54499816894531
- 80.47666931152344
- 75.2750015258789
- 77.81999969482422
- 73.75833129882812
- 68.94166564941406
- 75.4316635131836
- 68.30999755859375
- 73.5433349609375
- 73.91166687011719
- 76.05833435058594
- 75.95500183105469
- 69.2066650390625
- 76.05166625976562
- 73.06666564941406
- 72.1866683959961
- 72.86666870117188
- 65.83499908447266
- 68.61000061035156
- 80.46499633789062
- 64.3183364868164
- 71.23332977294922
- 51.28166580200195
- 51.28666687011719
- 34.163333892822266
- 11.234999656677246
- 10.441666603088379
- 20.52833366394043
- 20.68000030517578
- 11.236666679382324
- 10.441666603088379
- 9.87166690826416
- 10.306666374206543
- 10.21833324432373
- 10.443333625793457
- 10.21833324432373
- 10.441666603088379
- 9.914999961853027
- 9.863333702087402
- 9.736666679382324
- 9.930000305175781
- 9.03499984741211
- 9.751667022705078
- 9.751667022705078
- 10.21833324432373
- 9.914999961853027
- 9.751667022705078
- 9.03499984741211
- 10.441666603088379
- 11.236666679382324
- 9.751667022705078
- 10.441666603088379
- 9.03499984741211
- 9.736666679382324
- 9.87166690826416
- 10.441666603088379
- 9.736666679382324
- 10.441666603088379
- 9.914999961853027
- 9.03499984741211
- 9.87166690826416
- 11.236666679382324
- 9.751667022705078
- 9.87166690826416
- 9.863333702087402
- 11.236666679382324
- 11.236666679382324
- 10.441666603088379
- 9.03499984741211
- 9.930000305175781
- 10.441666603088379
- 9.914999961853027
- 11.236666679382324
- 10.441666603088379
- 9.914999961853027
- 9.87166690826416
- 9.87166690826416
- 9.751667022705078
- 11.236666679382324
- 9.87166690826416
- 10.441666603088379
- 9.87166690826416
- 9.914999961853027
- 9.736666679382324
- 9.751667022705078
- 10.441666603088379
- 10.441666603088379
- 11.236666679382324
- 10.441666603088379
- 10.441666603088379
- 9.914999961853027
- 9.751667022705078
- 9.87166690826416
- 9.03499984741211
- 9.914999961853027
- 9.914999961853027
- 9.03499984741211
- 9.751667022705078
- 9.751667022705078
- 9.736666679382324
- 9.914999961853027
- 9.914999961853027
- 9.736666679382324
- 9.914999961853027
- 9.87166690826416
- 9.914999961853027
- 10.441666603088379
- 9.751667022705078
- 9.751667022705078
- 9.914999961853027
- 9.914999961853027
- 9.914999961853027
- 9.863333702087402
- 9.736666679382324
- 9.914999961853027
- 11.236666679382324
- 10.441666603088379
- 11.236666679382324
- 9.914999961853027
- 9.736666679382324
- 9.87166690826416
- 9.930000305175781
- 9.87166690826416
- 9.751667022705078
- 10.0
- 9.87166690826416
- 9.751667022705078
- 10.441666603088379
- 9.03499984741211
- 10.21833324432373
- 9.914999961853027
- 10.441666603088379
- 9.914999961853027
- 9.930000305175781
- 9.736666679382324
- 9.736666679382324
- 9.914999961853027
- 9.87166690826416
- 9.914999961853027
- 9.863333702087402
- 9.863333702087402
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
- 9.87166690826416
train_loss:
- 2.3143337595621745
- 2.351277583312988
- 2.0887408294677736
- 2.00750466893514
- 1.8847111701965331
- 2.0592173128763833
- 1.7685687614440917
- 1.6825845041910807
- 1.7286277915954589
- 1.7327958910624186
- 1.6218508977254231
- 1.5016596402486166
- 1.4398154289245606
- 1.618896364593506
- 1.5429303983052571
- 1.3823797988891602
- 1.5204054084777832
- 1.3002134638468426
- 1.4703366856892903
- 1.1739330354054769
- 1.1228028771718344
- 1.165624867630005
- 1.061991976928711
- 1.1734087598164877
- 1.2503452117919922
- 1.0880413228352865
- 1.0201856140136718
- 1.1192062830607097
- 1.067133651860555
- 1.062527113978068
- 1.1583675294240317
- 1.1649903653462728
- 1.2477975819905598
- 1.11849674021403
- 1.0801640089670816
- 1.152783904393514
- 1.029465812174479
- 0.9667105697631836
- 0.9443015343983968
- 0.9657900260925293
- 1.0879210136413575
- 1.0068817260742187
- 1.0410347604115804
- 1.144960391743978
- 1.2634896731058756
- 1.0386971265157063
- 1.2106604871114095
- 0.8988864096323649
- 1.0888748580932617
- 0.957852663675944
- 1.1392350399017335
- 1.04746921971639
- 1.1502193871816
- 1.024104943084717
- 0.9168559997558594
- 0.8490951867421468
- 0.9208490412394206
- 0.9067497294108073
- 0.8842368436177571
- 0.8466177331924438
- 0.8709778803507487
- 0.7367299507776897
- 0.866984601910909
- 0.7536877057393392
- 0.7609914660771688
- 0.7133509794871012
- 0.7715223221460978
- 0.6193517916361491
- 0.7489576943079631
- 0.7094640767415364
- 0.7827475085576375
- 0.77542001953125
- 0.6860188833236694
- 0.8397212354660034
- 0.7031365641276042
- 0.8033848052342732
- 0.6338674249649048
- 0.7295068934122722
- 0.8024937562942505
- 0.6312599723815918
- 0.716745291074117
- 0.6488057860692342
- 0.7341612489700318
- 0.8650799575169881
- 0.7253881858189901
- 0.8706524267832438
- 0.7775915486653646
- 0.7877535640716553
- 0.7193891189575196
- 0.6989064081827799
- 0.8707762419382731
- 0.70849923508962
- 0.7512089623133341
- 0.8095398253122965
- 0.7520342892328898
- 0.9912810280481974
- 0.8324202273050944
- 0.6545376105626424
- 1.036628947575887
- 0.7805522198994954
- 1.7176096313476563
- 1.3609405167897541
- 2.8764956423441568
- 9.655409298706054
- 22.41753493448893
- 16.582495442708332
- 38.12659061279297
- 64.5088450032552
- 224.93706656901043
- 292.8314623372396
- 476.9528943359375
- 912.6707010416667
- 1548.0684263020833
- 1024.0796540364584
- 4025.1827026041665
- 5452.789361458334
- 6003.4619734375
- 22780.165925
- 69471.22669166667
- 176032.07718333334
- 667833.5002666666
- 1410944.2945333333
- 3403765.0341333332
- 12778510.820266666
- 19788113.8304
- 20841641.691733334
- 57621983.061333336
- 90743277.45706667
- 206941783.27893335
- 959615869.6106666
- 762955248.5034667
- 2150919234.9013333
- 4605240820.258133
- 20034064648.328533
- 57611966148.33493
- 131909299435.38347
- 251607571339.6736
- 449046057617.54456
- 411819882927.4453
- 1346507158445.534
- 2584854239361.9795
- 5655431214635.418
- 14294968462230.596
- 43460885330246.586
- 108185657128447.73
- 188093481848283.7
- 280029390541020.62
- 635698042121556.2
- 3056732747450094.0
- 5470236464922039.0
- 6199817148407428.0
- 2.669868073511789e+16
- 2.5335546264130944e+16
- 6.021533887341604e+16
- 1.1627685417208349e+17
- 2.3924973430392435e+17
- 7.407255266249271e+17
- 2.722198995083464e+18
- 5.54098742966055e+18
- 9.026038179072565e+18
- 1.771876601932835e+19
- 1.19109273855942e+19
- 3.145830050755292e+19
- 8.837944830931165e+19
- 1.7850257808582548e+20
- 5.208321159422575e+20
- 1.060888256571392e+21
- 2.645533973072658e+21
- 4.547116777464111e+21
- 6.640486189240349e+21
- 3.142966380811748e+22
- 3.2224710388028468e+22
- 1.0830676187600363e+23
- 1.4466912275957191e+23
- 2.7756333006458423e+23
- 9.778313855151164e+23
- 7.89651534535591e+23
- 1.993714018340892e+24
- 3.397793226966243e+24
- 4.4219911055356535e+24
- 7.834790040305178e+24
- 1.8208883857957111e+25
- 3.7570391839330074e+25
- 5.237955536694512e+25
- 9.270943765672745e+25
- 3.9690563012507404e+26
- 1.1411630285062987e+27
- 2.0999130238861787e+27
- 4.300432714698639e+27
- 4.186081100497592e+27
- 9.788904096128402e+27
- 1.0707322134830477e+28
- 3.3310817556264883e+28
- 5.543733221107978e+28
- 1.426813653216523e+29
- 2.3111130553858095e+29
- 2.8698114792688687e+29
- 6.294814633766416e+29
- 1.0244814159563903e+30
- 2.032985213241075e+30
- 4.6116543632387435e+30
- 4.216057936733979e+30
- 1.4239635648993856e+31
- 3.406520835600492e+31
- 6.5898765310466635e+31
- 5.6974752203482155e+31
- 1.627244215956175e+32
- 3.855202631912388e+32
- 8.60544759673149e+32
- 5.041335588655377e+32
- 2.5628027366273657e+33
- 1.9301174239692226e+33
- 5.505506524905957e+33
- 9.074314129342996e+33
- 1.4472221873789188e+34
- 4.229663433587439e+34
- 9.612512439112683e+34
- 8.000037659658007e+34
- 1.1055945642351874e+35
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan
- .nan


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u100.yaml <==
clients:
- - 42
  - 18
  - 90
  - 67
  - 87
  - 52
  - 38
  - 24
  - 32
  - 19
- - 52
  - 42
  - 37
  - 71
  - 63
  - 55
  - 88
  - 12
  - 87
  - 18
- - 24
  - 49
  - 35
  - 18
  - 64
  - 90
  - 85
  - 5
  - 14
  - 92
- - 48
  - 59
  - 64
  - 58
  - 99
  - 10
  - 88
  - 37
  - 85
  - 49
- - 68
  - 5
  - 35
  - 9
  - 74
  - 21
  - 64
  - 39
  - 41
  - 84
- - 99
  - 25
  - 11
  - 10
  - 64
  - 75
  - 60
  - 3
  - 28
  - 82
- - 42
  - 51
  - 63
  - 39
  - 92
  - 36
  - 75
  - 37
  - 0
  - 8
- - 81
  - 60
  - 32
  - 11
  - 45
  - 46
  - 69
  - 52
  - 75
  - 36
- - 85
  - 24
  - 69
  - 65
  - 33
  - 76
  - 19
  - 38
  - 45
  - 96
- - 20
  - 13
  - 83
  - 70
  - 54
  - 71
  - 91
  - 49
  - 42
  - 5
- - 82
  - 75
  - 43
  - 32
  - 90
  - 84
  - 24
  - 86
  - 34
  - 15
- - 70
  - 48
  - 36
  - 67
  - 2
  - 23
  - 66
  - 78
  - 40
  - 11
- - 43
  - 29
  - 42
  - 55
  - 44
  - 51
  - 63
  - 5
  - 73
  - 4
- - 40
  - 27
  - 41
  - 71
  - 52
  - 89
  - 36
  - 98
  - 45
  - 63
- - 3
  - 21
  - 22
  - 36
  - 99
  - 95
  - 86
  - 66
  - 81
  - 26
- - 27
  - 74
  - 11
  - 1
  - 62
  - 12
  - 37
  - 75
  - 55
  - 7
- - 20
  - 48
  - 78
  - 42
  - 61
  - 4
  - 58
  - 95
  - 25
  - 65
- - 43
  - 45
  - 12
  - 93
  - 26
  - 17
  - 96
  - 98
  - 20
  - 77
- - 18
  - 48
  - 44
  - 40
  - 90
  - 6
  - 35
  - 37
  - 52
  - 11
- - 5
  - 91
  - 4
  - 90
  - 72
  - 62
  - 8
  - 96
  - 70
  - 92
- - 34
  - 5
  - 50
  - 62
  - 89
  - 71
  - 56
  - 95
  - 0
  - 9
- - 89
  - 3
  - 7
  - 16
  - 73
  - 76
  - 15
  - 83
  - 65
  - 11
- - 65
  - 2
  - 93
  - 64
  - 75
  - 98
  - 46
  - 39
  - 83
  - 96
- - 84
  - 20
  - 39
  - 68
  - 46
  - 65
  - 21
  - 97
  - 82
  - 67
- - 90
  - 72
  - 4
  - 22
  - 0
  - 21
  - 61
  - 5
  - 10
  - 80
- - 77
  - 45
  - 69
  - 99
  - 96
  - 34
  - 84
  - 12
  - 43
  - 83
- - 63
  - 27
  - 77
  - 18
  - 19
  - 25
  - 93
  - 17
  - 65
  - 14
- - 75
  - 54
  - 1
  - 87
  - 17
  - 10
  - 98
  - 49
  - 52
  - 76
- - 49
  - 55
  - 3
  - 87
  - 37
  - 58
  - 68
  - 57
  - 70
  - 52
- - 89
  - 51
  - 33
  - 28
  - 81
  - 76
  - 84
  - 32
  - 59
  - 1
- - 96
  - 63
  - 33
  - 60
  - 10
  - 27
  - 93
  - 4
  - 78
  - 94
- - 23
  - 33
  - 88
  - 79
  - 27
  - 41
  - 52
  - 1
  - 51
  - 4
- - 73
  - 69
  - 9
  - 51
  - 24
  - 59
  - 99
  - 76
  - 85
  - 41
- - 17
  - 53
  - 61
  - 23
  - 64
  - 48
  - 50
  - 69
  - 40
  - 51
- - 30
  - 27
  - 69
  - 60
  - 64
  - 63
  - 55
  - 72
  - 14
  - 48
- - 17
  - 39
  - 81
  - 6
  - 34
  - 37
  - 79
  - 0
  - 16
  - 30
- - 17
  - 80
  - 12
  - 99
  - 0
  - 53
  - 94
  - 81
  - 85
  - 35
- - 24
  - 99
  - 10
  - 84
  - 8
  - 3
  - 63
  - 60
  - 43
  - 23
- - 38
  - 64
  - 28
  - 31
  - 60
  - 87
  - 72
  - 90
  - 69
  - 18
- - 22
  - 74
  - 28
  - 20
  - 42
  - 78
  - 24
  - 67
  - 11
  - 91
- - 36
  - 10
  - 82
  - 79
  - 53
  - 28
  - 93
  - 64
  - 20
  - 96
- - 45
  - 51
  - 18
  - 72
  - 94
  - 97
  - 43
  - 99
  - 90
  - 30
- - 88
  - 59
  - 44
  - 19
  - 22
  - 83
  - 12
  - 20
  - 33
  - 64
- - 95
  - 65
  - 12
  - 67
  - 99
  - 70
  - 87
  - 18
  - 42
  - 69
- - 95
  - 58
  - 69
  - 22
  - 20
  - 39
  - 37
  - 30
  - 99
  - 84
- - 45
  - 59
  - 24
  - 60
  - 49
  - 83
  - 16
  - 39
  - 3
  - 58
- - 87
  - 6
  - 88
  - 29
  - 54
  - 26
  - 31
  - 33
  - 56
  - 16
- - 1
  - 52
  - 7
  - 69
  - 46
  - 4
  - 98
  - 6
  - 85
  - 57
- - 13
  - 14
  - 1
  - 44
  - 59
  - 16
  - 99
  - 23
  - 15
  - 19
- - 66
  - 31
  - 5
  - 69
  - 4
  - 7
  - 55
  - 44
  - 92
  - 42
- - 94
  - 12
  - 43
  - 40
  - 87
  - 35
  - 58
  - 72
  - 32
  - 11
- - 93
  - 56
  - 50
  - 64
  - 11
  - 92
  - 21
  - 28
  - 73
  - 10
- - 44
  - 96
  - 85
  - 32
  - 34
  - 19
  - 79
  - 90
  - 74
  - 89
- - 93
  - 28
  - 23
  - 66
  - 94
  - 56
  - 87
  - 67
  - 86
  - 48
- - 62
  - 23
  - 2
  - 88
  - 79
  - 86
  - 67
  - 19
  - 59
  - 45
- - 20
  - 37
  - 26
  - 86
  - 85
  - 35
  - 25
  - 76
  - 66
  - 10
- - 29
  - 78
  - 72
  - 42
  - 67
  - 73
  - 87
  - 45
  - 96
  - 50
- - 25
  - 41
  - 22
  - 31
  - 69
  - 70
  - 24
  - 67
  - 64
  - 91
- - 62
  - 47
  - 11
  - 75
  - 42
  - 19
  - 27
  - 23
  - 86
  - 7
- - 37
  - 29
  - 89
  - 42
  - 58
  - 63
  - 97
  - 50
  - 21
  - 98
- - 78
  - 81
  - 77
  - 3
  - 52
  - 2
  - 41
  - 64
  - 74
  - 58
- - 64
  - 14
  - 89
  - 87
  - 53
  - 72
  - 59
  - 28
  - 39
  - 47
- - 15
  - 34
  - 57
  - 20
  - 25
  - 64
  - 38
  - 88
  - 14
  - 80
- - 18
  - 74
  - 48
  - 62
  - 78
  - 66
  - 47
  - 41
  - 36
  - 84
- - 7
  - 73
  - 55
  - 81
  - 64
  - 0
  - 93
  - 80
  - 70
  - 54
- - 62
  - 65
  - 21
  - 17
  - 47
  - 80
  - 77
  - 87
  - 68
  - 92
- - 13
  - 90
  - 75
  - 76
  - 82
  - 91
  - 28
  - 59
  - 7
  - 80
- - 94
  - 77
  - 23
  - 61
  - 95
  - 55
  - 15
  - 87
  - 72
  - 51
- - 49
  - 5
  - 60
  - 89
  - 15
  - 16
  - 75
  - 59
  - 34
  - 61
- - 81
  - 96
  - 77
  - 92
  - 5
  - 39
  - 99
  - 8
  - 22
  - 20
- - 34
  - 95
  - 44
  - 56
  - 42
  - 47
  - 90
  - 36
  - 97
  - 46
- - 98
  - 99
  - 41
  - 1
  - 76
  - 2
  - 83
  - 95
  - 52
  - 30
- - 62
  - 79
  - 39
  - 37
  - 48
  - 3
  - 61
  - 90
  - 85
  - 29
- - 59
  - 81
  - 0
  - 74
  - 57
  - 62
  - 73
  - 61
  - 35
  - 4
- - 48
  - 94
  - 21
  - 5
  - 60
  - 67
  - 39
  - 31
  - 64
  - 53
- - 23
  - 57
  - 35
  - 27
  - 34
  - 52
  - 69
  - 15
  - 93
  - 48
- - 14
  - 13
  - 41
  - 79
  - 55
  - 86
  - 4
  - 85
  - 50
  - 98
- - 63
  - 29
  - 96
  - 91
  - 70
  - 61
  - 53
  - 95
  - 41
  - 18
- - 86
  - 3
  - 82
  - 52
  - 91
  - 5
  - 15
  - 56
  - 92
  - 46
- - 6
  - 36
  - 69
  - 28
  - 23
  - 85
  - 70
  - 8
  - 42
  - 73
- - 63
  - 25
  - 6
  - 79
  - 67
  - 85
  - 93
  - 44
  - 26
  - 38
- - 97
  - 54
  - 31
  - 92
  - 20
  - 58
  - 93
  - 90
  - 43
  - 81
- - 81
  - 26
  - 90
  - 31
  - 50
  - 94
  - 75
  - 66
  - 86
  - 64
- - 28
  - 32
  - 52
  - 7
  - 21
  - 36
  - 19
  - 98
  - 33
  - 49
- - 13
  - 4
  - 60
  - 49
  - 99
  - 92
  - 8
  - 81
  - 57
  - 67
- - 95
  - 44
  - 65
  - 70
  - 89
  - 63
  - 21
  - 51
  - 11
  - 47
- - 21
  - 36
  - 38
  - 47
  - 11
  - 1
  - 65
  - 90
  - 13
  - 87
- - 82
  - 10
  - 5
  - 97
  - 98
  - 20
  - 4
  - 41
  - 73
  - 72
- - 31
  - 52
  - 80
  - 68
  - 57
  - 24
  - 78
  - 85
  - 17
  - 83
- - 16
  - 83
  - 35
  - 56
  - 80
  - 76
  - 8
  - 30
  - 90
  - 55
- - 86
  - 33
  - 16
  - 23
  - 54
  - 82
  - 19
  - 74
  - 7
  - 84
- - 89
  - 83
  - 98
  - 12
  - 36
  - 15
  - 40
  - 18
  - 64
  - 87
- - 87
  - 72
  - 67
  - 90
  - 60
  - 43
  - 34
  - 8
  - 93
  - 80
- - 29
  - 59
  - 60
  - 7
  - 87
  - 92
  - 15
  - 23
  - 20
  - 43
- - 36
  - 97
  - 96
  - 5
  - 61
  - 82
  - 64
  - 85
  - 78
  - 87
- - 97
  - 75
  - 22
  - 73
  - 64
  - 85
  - 86
  - 29
  - 84
  - 98
- - 38
  - 73
  - 11
  - 63
  - 50
  - 68
  - 24
  - 19
  - 83
  - 65
- - 36
  - 88
  - 75
  - 99
  - 26
  - 97
  - 83
  - 60
  - 95
  - 85
- - 66
  - 74
  - 50
  - 87
  - 95
  - 41
  - 42
  - 86
  - 43
  - 82
- - 72
  - 48
  - 15
  - 49
  - 62
  - 54
  - 70
  - 22
  - 4
  - 40
- - 67
  - 42
  - 61
  - 64
  - 24
  - 72
  - 32
  - 5
  - 2
  - 90
- - 31
  - 19
  - 62
  - 25
  - 37
  - 18
  - 51
  - 21
  - 82
  - 93
- - 83
  - 58
  - 14
  - 22
  - 29
  - 77
  - 21
  - 38
  - 53
  - 97
- - 40
  - 86
  - 20
  - 54
  - 49
  - 41
  - 76
  - 65
  - 50
  - 43
- - 90
  - 25
  - 6
  - 41
  - 24
  - 43
  - 84
  - 0
  - 39
  - 64
- - 68
  - 82
  - 61
  - 36
  - 3
  - 85
  - 54
  - 8
  - 46
  - 28
- - 99
  - 23
  - 66
  - 48
  - 61
  - 51
  - 1
  - 75
  - 34
  - 82
- - 41
  - 67
  - 19
  - 60
  - 63
  - 96
  - 84
  - 72
  - 30
  - 20
- - 91
  - 49
  - 4
  - 50
  - 64
  - 85
  - 11
  - 27
  - 72
  - 66
- - 92
  - 79
  - 16
  - 25
  - 75
  - 76
  - 53
  - 21
  - 60
  - 12
- - 28
  - 20
  - 24
  - 72
  - 60
  - 76
  - 46
  - 37
  - 56
  - 63
- - 83
  - 9
  - 61
  - 77
  - 22
  - 2
  - 80
  - 79
  - 8
  - 42
- - 53
  - 71
  - 69
  - 26
  - 87
  - 59
  - 2
  - 86
  - 5
  - 8
- - 15
  - 77
  - 36
  - 95
  - 29
  - 33
  - 6
  - 10
  - 13
  - 54
- - 1
  - 57
  - 49
  - 37
  - 12
  - 34
  - 8
  - 52
  - 19
  - 7
- - 95
  - 46
  - 1
  - 15
  - 72
  - 80
  - 96
  - 52
  - 5
  - 51
- - 66
  - 7
  - 45
  - 80
  - 4
  - 83
  - 35
  - 86
  - 17
  - 46
- - 26
  - 56
  - 64
  - 19
  - 49
  - 98
  - 39
  - 6
  - 48
  - 88
- - 18
  - 29
  - 5
  - 50
  - 23
  - 65
  - 85
  - 64
  - 67
  - 3
- - 38
  - 79
  - 77
  - 73
  - 53
  - 28
  - 24
  - 78
  - 87
  - 89
- - 30
  - 77
  - 1
  - 39
  - 95
  - 64
  - 99
  - 0
  - 43
  - 78
- - 8
  - 57
  - 44
  - 6
  - 65
  - 11
  - 96
  - 46
  - 99
  - 19
- - 8
  - 94
  - 91
  - 72
  - 18
  - 27
  - 82
  - 71
  - 61
  - 37
- - 84
  - 1
  - 37
  - 40
  - 55
  - 76
  - 78
  - 41
  - 23
  - 60
- - 71
  - 88
  - 58
  - 68
  - 63
  - 0
  - 84
  - 65
  - 1
  - 74
- - 39
  - 50
  - 52
  - 2
  - 48
  - 65
  - 36
  - 70
  - 0
  - 98
- - 38
  - 8
  - 0
  - 86
  - 90
  - 24
  - 51
  - 10
  - 4
  - 17
- - 54
  - 38
  - 55
  - 71
  - 40
  - 74
  - 15
  - 25
  - 81
  - 22
- - 20
  - 72
  - 11
  - 85
  - 29
  - 4
  - 19
  - 41
  - 6
  - 86
- - 69
  - 84
  - 44
  - 92
  - 47
  - 23
  - 56
  - 82
  - 34
  - 79
- - 66
  - 31
  - 97
  - 53
  - 35
  - 38
  - 0
  - 49
  - 58
  - 14
- - 0
  - 21
  - 19
  - 52
  - 41
  - 25
  - 65
  - 68
  - 46
  - 85
- - 53
  - 10
  - 82
  - 63
  - 75
  - 6
  - 87
  - 74
  - 44
  - 9
- - 65
  - 68
  - 94
  - 73
  - 5
  - 46
  - 89
  - 19
  - 74
  - 80
- - 5
  - 78
  - 61
  - 7
  - 96
  - 55
  - 15
  - 28
  - 81
  - 8
- - 50
  - 62
  - 24
  - 82
  - 80
  - 47
  - 43
  - 29
  - 81
  - 68
- - 26
  - 21
  - 47
  - 4
  - 30
  - 91
  - 51
  - 52
  - 81
  - 38
- - 71
  - 24
  - 56
  - 61
  - 70
  - 97
  - 78
  - 66
  - 57
  - 37
- - 81
  - 9
  - 4
  - 38
  - 36
  - 85
  - 52
  - 46
  - 14
  - 3
- - 8
  - 41
  - 84
  - 12
  - 72
  - 96
  - 69
  - 51
  - 48
  - 16
- - 57
  - 35
  - 24
  - 16
  - 7
  - 87
  - 64
  - 83
  - 9
  - 85
- - 49
  - 65
  - 73
  - 76
  - 19
  - 58
  - 62
  - 27
  - 39
  - 60
- - 3
  - 38
  - 59
  - 5
  - 74
  - 54
  - 53
  - 20
  - 0
  - 69
- - 5
  - 62
  - 47
  - 55
  - 17
  - 57
  - 79
  - 20
  - 93
  - 14
- - 13
  - 49
  - 86
  - 51
  - 12
  - 95
  - 93
  - 41
  - 79
  - 11
- - 10
  - 94
  - 42
  - 68
  - 16
  - 37
  - 84
  - 77
  - 98
  - 6
- - 86
  - 96
  - 0
  - 19
  - 52
  - 36
  - 81
  - 31
  - 10
  - 37
- - 54
  - 42
  - 93
  - 36
  - 57
  - 91
  - 65
  - 19
  - 71
  - 2
- - 13
  - 84
  - 95
  - 55
  - 45
  - 6
  - 36
  - 67
  - 16
  - 82
- - 33
  - 43
  - 76
  - 97
  - 32
  - 75
  - 42
  - 28
  - 82
  - 56
- - 68
  - 61
  - 45
  - 15
  - 53
  - 91
  - 30
  - 58
  - 94
  - 20
- - 40
  - 84
  - 7
  - 56
  - 61
  - 29
  - 93
  - 0
  - 82
  - 13
- - 98
  - 63
  - 87
  - 1
  - 75
  - 84
  - 41
  - 8
  - 31
  - 88
- - 73
  - 75
  - 41
  - 26
  - 37
  - 87
  - 90
  - 32
  - 77
  - 58
- - 87
  - 49
  - 43
  - 46
  - 28
  - 13
  - 82
  - 5
  - 39
  - 91
- - 54
  - 91
  - 1
  - 20
  - 5
  - 3
  - 50
  - 69
  - 30
  - 33
- - 49
  - 22
  - 99
  - 42
  - 36
  - 8
  - 10
  - 90
  - 25
  - 97
- - 37
  - 45
  - 0
  - 25
  - 47
  - 46
  - 83
  - 5
  - 26
  - 40
- - 97
  - 76
  - 1
  - 57
  - 62
  - 28
  - 30
  - 6
  - 38
  - 35
- - 86
  - 50
  - 27
  - 7
  - 46
  - 48
  - 54
  - 13
  - 49
  - 65
- - 11
  - 24
  - 7
  - 8
  - 86
  - 91
  - 47
  - 75
  - 67
  - 44
- - 5
  - 93
  - 39
  - 79
  - 43
  - 84
  - 21
  - 72
  - 51
  - 64
- - 53
  - 64
  - 91
  - 80
  - 84
  - 79
  - 76
  - 71
  - 82
  - 94
- - 13
  - 89
  - 79
  - 33
  - 56
  - 17
  - 49
  - 66
  - 81
  - 12
- - 33
  - 91
  - 93
  - 86
  - 38
  - 76
  - 29
  - 12
  - 31
  - 1
- - 67
  - 13
  - 20
  - 94
  - 57
  - 58
  - 92
  - 66
  - 79
  - 45
- - 54
  - 75
  - 40
  - 58
  - 53
  - 35
  - 90
  - 60
  - 34
  - 86
- - 6
  - 71
  - 9
  - 19
  - 57
  - 47
  - 78
  - 68
  - 53
  - 3
- - 57
  - 62
  - 81
  - 25
  - 20
  - 16
  - 2
  - 46
  - 19
  - 69
- - 45
  - 54
  - 22
  - 46
  - 66
  - 58
  - 74
  - 18
  - 81
  - 9
- - 5
  - 90
  - 81
  - 17
  - 24
  - 65
  - 3
  - 51
  - 79
  - 1
- - 58
  - 88
  - 89
  - 26
  - 7
  - 14
  - 64
  - 6
  - 39
  - 43
- - 41
  - 37
  - 69
  - 12
  - 40
  - 33
  - 27
  - 53
  - 82
  - 45
- - 64
  - 13
  - 45
  - 28
  - 14
  - 6
  - 62
  - 12
  - 34
  - 80
- - 55
  - 91
  - 5
  - 81
  - 20
  - 16
  - 85
  - 90
  - 80
  - 97
- - 15
  - 80
  - 47
  - 70
  - 42
  - 9
  - 39
  - 86
  - 30
  - 38
- - 80
  - 48
  - 0
  - 96
  - 57
  - 2
  - 20
  - 30
  - 6
  - 40
- - 70
  - 27
  - 41
  - 7
  - 42
  - 18
  - 2
  - 67
  - 65
  - 89
- - 99
  - 23
  - 32
  - 71
  - 93
  - 13
  - 70
  - 77
  - 98
  - 25
- - 53
  - 10
  - 38
  - 37
  - 98
  - 47
  - 91
  - 28
  - 63
  - 4
- - 2
  - 21
  - 3
  - 67
  - 34
  - 64
  - 54
  - 7
  - 22
  - 29
- - 75
  - 39
  - 66
  - 22
  - 68
  - 88
  - 19
  - 10
  - 30
  - 54
- - 11
  - 97
  - 60
  - 87
  - 8
  - 5
  - 66
  - 91
  - 63
  - 36
- - 79
  - 92
  - 84
  - 63
  - 34
  - 26
  - 8
  - 73
  - 50
  - 25
- - 97
  - 99
  - 45
  - 95
  - 18
  - 27
  - 80
  - 76
  - 78
  - 25
- - 87
  - 7
  - 66
  - 93
  - 19
  - 80
  - 99
  - 77
  - 86
  - 5
- - 6
  - 39
  - 75
  - 65
  - 35
  - 84
  - 13
  - 36
  - 56
  - 93
- - 62
  - 36
  - 94
  - 19
  - 74
  - 63
  - 88
  - 83
  - 49
  - 98
- - 40
  - 7
  - 11
  - 42
  - 61
  - 70
  - 44
  - 8
  - 98
  - 75
- - 49
  - 83
  - 0
  - 40
  - 35
  - 38
  - 34
  - 46
  - 52
  - 74
- - 58
  - 40
  - 91
  - 83
  - 13
  - 84
  - 61
  - 14
  - 6
  - 11
- - 10
  - 2
  - 62
  - 58
  - 20
  - 34
  - 33
  - 89
  - 25
  - 71
- - 14
  - 90
  - 62
  - 74
  - 35
  - 64
  - 17
  - 25
  - 92
  - 73
- - 77
  - 66
  - 61
  - 14
  - 68
  - 81
  - 67
  - 74
  - 39
  - 41
- - 30
  - 37
  - 24
  - 99
  - 33
  - 66
  - 11
  - 12
  - 20
  - 63
- - 63
  - 74
  - 25
  - 33
  - 64
  - 76
  - 16
  - 55
  - 42
  - 94
- - 50
  - 7
  - 34
  - 77
  - 5
  - 11
  - 40
  - 28
  - 22
  - 32
- - 66
  - 67
  - 99
  - 21
  - 28
  - 82
  - 42
  - 2
  - 16
  - 93
- - 85
  - 73
  - 52
  - 10
  - 99
  - 64
  - 42
  - 18
  - 28
  - 0
- - 81
  - 40
  - 2
  - 61
  - 54
  - 97
  - 68
  - 62
  - 44
  - 33
- - 77
  - 83
  - 21
  - 13
  - 41
  - 78
  - 52
  - 92
  - 72
  - 33
- - 15
  - 50
  - 98
  - 90
  - 47
  - 30
  - 27
  - 82
  - 0
  - 73
- - 51
  - 78
  - 53
  - 11
  - 65
  - 34
  - 0
  - 74
  - 75
  - 95
- - 83
  - 69
  - 48
  - 99
  - 64
  - 93
  - 76
  - 72
  - 66
  - 71
- - 40
  - 27
  - 71
  - 45
  - 82
  - 33
  - 0
  - 88
  - 1
  - 30
- - 55
  - 86
  - 17
  - 49
  - 66
  - 31
  - 98
  - 9
  - 0
  - 70
- - 36
  - 5
  - 68
  - 91
  - 21
  - 46
  - 77
  - 55
  - 80
  - 1
- - 37
  - 60
  - 25
  - 2
  - 63
  - 57
  - 49
  - 30
  - 16
  - 85
- - 93
  - 77
  - 34
  - 13
  - 81
  - 78
  - 10
  - 8
  - 84
  - 7
- - 19
  - 26
  - 18
  - 7
  - 74
  - 22
  - 95
  - 86
  - 79
  - 23
- - 59
  - 94
  - 86
  - 88
  - 3
  - 39
  - 67
  - 68
  - 90
  - 28
- - 6
  - 16
  - 68
  - 1
  - 32
  - 66
  - 56
  - 61
  - 28
  - 64
- - 23
  - 69
  - 60
  - 15
  - 62
  - 72
  - 5
  - 46
  - 59
  - 95
- - 57
  - 72
  - 53
  - 52
  - 34
  - 4
  - 91
  - 62
  - 81
  - 96
- - 81
  - 44
  - 39
  - 50
  - 4
  - 0
  - 22
  - 58
  - 25
  - 10
- - 46
  - 23
  - 49
  - 44
  - 65
  - 17
  - 72
  - 64
  - 25
  - 90
- - 87
  - 58
  - 40
  - 78
  - 26
  - 30
  - 94
  - 86
  - 68
  - 25
- - 35
  - 65
  - 48
  - 57
  - 95
  - 26
  - 49
  - 39
  - 4
  - 71
- - 28
  - 97
  - 48
  - 52
  - 54
  - 90
  - 79
  - 24
  - 83
  - 29
- - 0
  - 60
  - 49
  - 7
  - 62
  - 41
  - 88
  - 16
  - 63
  - 31
- - 80
  - 39
  - 3
  - 32
  - 77
  - 54
  - 42
  - 73
  - 89
  - 92
- - 13
  - 79
  - 5
  - 94
  - 37
  - 98
  - 54
  - 31
  - 36
  - 71
- - 13
  - 58
  - 72
  - 83
  - 61
  - 8
  - 95
  - 80
  - 27
  - 45
- - 45
  - 22
  - 88
  - 56
  - 93
  - 42
  - 37
  - 71
  - 28
  - 17
- - 92
  - 43
  - 44
  - 10
  - 68
  - 42
  - 84
  - 7
  - 94
  - 20
- - 57
  - 83
  - 42
  - 72
  - 40
  - 95
  - 11
  - 89
  - 14
  - 44
- - 3
  - 23
  - 87
  - 4
  - 31
  - 63
  - 77
  - 45
  - 79
  - 76
- - 39
  - 16
  - 34
  - 66
  - 10
  - 65
  - 14
  - 19
  - 49
  - 58
- - 76
  - 41
  - 70
  - 31
  - 79
  - 54
  - 63
  - 51
  - 68
  - 91
- - 34
  - 52
  - 10
  - 51
  - 8
  - 13
  - 96
  - 9
  - 30
  - 33
- - 73
  - 36
  - 96
  - 86
  - 94
  - 59
  - 37
  - 80
  - 6
  - 77
- - 21
  - 58
  - 53
  - 79
  - 41
  - 56
  - 63
  - 50
  - 25
  - 73
- - 75
  - 26
  - 42
  - 69
  - 59
  - 6
  - 96
  - 15
  - 86
  - 28
- - 45
  - 68
  - 32
  - 12
  - 62
  - 3
  - 26
  - 99
  - 84
  - 14
- - 13
  - 34
  - 39
  - 52
  - 7
  - 55
  - 95
  - 2
  - 85
  - 23
- - 74
  - 7
  - 18
  - 9
  - 35
  - 99
  - 14
  - 80
  - 55
  - 40
- - 28
  - 42
  - 80
  - 34
  - 3
  - 19
  - 98
  - 60
  - 13
  - 94
- - 78
  - 47
  - 31
  - 52
  - 74
  - 41
  - 58
  - 5
  - 65
  - 97
- - 2
  - 0
  - 34
  - 26
  - 57
  - 69
  - 3
  - 42
  - 49
  - 30
- - 79
  - 96
  - 99
  - 36
  - 19
  - 72
  - 29
  - 43
  - 78
  - 2
- - 29
  - 61
  - 77
  - 40
  - 20
  - 63
  - 68
  - 31
  - 35
  - 86
- - 80
  - 78
  - 36
  - 16
  - 83
  - 14
  - 37
  - 28
  - 87
  - 92
- - 44
  - 16
  - 21
  - 33
  - 65
  - 94
  - 82
  - 31
  - 45
  - 12
- - 46
  - 63
  - 64
  - 52
  - 33
  - 0
  - 19
  - 76
  - 73
  - 20
- - 22
  - 39
  - 81
  - 87
  - 80
  - 5
  - 89
  - 49
  - 60
  - 31
- - 63
  - 26
  - 4
  - 10
  - 2
  - 87
  - 90
  - 94
  - 73
  - 70
- - 11
  - 36
  - 26
  - 91
  - 42
  - 5
  - 61
  - 90
  - 93
  - 37
- - 26
  - 76
  - 75
  - 34
  - 63
  - 44
  - 36
  - 91
  - 93
  - 39
- - 3
  - 38
  - 96
  - 21
  - 44
  - 8
  - 28
  - 58
  - 35
  - 90
- - 44
  - 96
  - 56
  - 8
  - 95
  - 45
  - 79
  - 3
  - 48
  - 26
- - 92
  - 96
  - 62
  - 78
  - 73
  - 60
  - 43
  - 1
  - 39
  - 7
- - 73
  - 35
  - 89
  - 55
  - 17
  - 28
  - 87
  - 20
  - 54
  - 46
- - 0
  - 57
  - 3
  - 37
  - 20
  - 76
  - 16
  - 28
  - 82
  - 1
- - 9
  - 50
  - 90
  - 84
  - 18
  - 99
  - 77
  - 67
  - 60
  - 38
- - 13
  - 79
  - 88
  - 42
  - 89
  - 41
  - 93
  - 66
  - 53
  - 15
- - 2
  - 28
  - 19
  - 56
  - 33
  - 92
  - 69
  - 86
  - 50
  - 52
- - 37
  - 25
  - 96
  - 56
  - 47
  - 68
  - 79
  - 9
  - 28
  - 86
- - 66
  - 94
  - 22
  - 14
  - 35
  - 92
  - 98
  - 55
  - 2
  - 62
- - 29
  - 45
  - 51
  - 17
  - 70
  - 49
  - 54
  - 67
  - 25
  - 2
- - 53
  - 76
  - 67
  - 26
  - 23
  - 56
  - 62
  - 16
  - 29
  - 82
- - 91
  - 81
  - 56
  - 43
  - 5
  - 96
  - 79
  - 51
  - 46
  - 45
- - 25
  - 59
  - 41
  - 1
  - 19
  - 89
  - 92
  - 35
  - 4
  - 58
- - 94
  - 2
  - 81
  - 16
  - 31
  - 43
  - 17
  - 19
  - 46
  - 78
- - 39
  - 59
  - 16
  - 28
  - 60
  - 63
  - 32
  - 15
  - 73
  - 44
- - 5
  - 22
  - 89
  - 39
  - 48
  - 38
  - 42
  - 18
  - 11
  - 83
- - 65
  - 96
  - 68
  - 52
  - 19
  - 95
  - 41
  - 60
  - 9
  - 29
- - 48
  - 74
  - 82
  - 75
  - 13
  - 42
  - 94
  - 1
  - 69
  - 10
- - 86
  - 12
  - 21
  - 41
  - 82
  - 53
  - 20
  - 96
  - 57
  - 97
- - 89
  - 4
  - 69
  - 80
  - 34
  - 79
  - 43
  - 55
  - 59
  - 42
- - 89
  - 53
  - 28
  - 20
  - 40
  - 16
  - 96
  - 43
  - 27
  - 65
- - 64
  - 97
  - 76
  - 34
  - 66
  - 82
  - 39
  - 83
  - 60
  - 69
- - 61
  - 47
  - 44
  - 78
  - 29
  - 85
  - 2
  - 76
  - 38
  - 40
- - 70
  - 15
  - 1
  - 69
  - 35
  - 18
  - 5
  - 62
  - 45
  - 56
- - 46
  - 5
  - 67
  - 63
  - 56
  - 78
  - 26
  - 36
  - 59
  - 28
- - 46
  - 75
  - 22
  - 14
  - 80
  - 73
  - 99
  - 1
  - 24
  - 23
- - 88
  - 10
  - 48
  - 68
  - 81
  - 50
  - 83
  - 20
  - 7
  - 59
- - 93
  - 65
  - 6
  - 40
  - 86
  - 33
  - 66
  - 14
  - 24
  - 15
- - 42
  - 40
  - 97
  - 95
  - 30
  - 66
  - 78
  - 10
  - 9
  - 46
- - 81
  - 20
  - 34
  - 61
  - 54
  - 89
  - 22
  - 85
  - 57
  - 41
- - 83
  - 12
  - 0
  - 62
  - 85
  - 20
  - 92
  - 47
  - 68
  - 64
- - 58
  - 93
  - 72
  - 90
  - 23
  - 48
  - 6
  - 5
  - 89
  - 81
- - 0
  - 73
  - 56
  - 43
  - 71
  - 83
  - 54
  - 62
  - 13
  - 44
- - 85
  - 65
  - 38
  - 18
  - 5
  - 25
  - 56
  - 62
  - 59
  - 29
- - 33
  - 25
  - 23
  - 14
  - 80
  - 0
  - 35
  - 51
  - 1
  - 60
- - 14
  - 2
  - 31
  - 95
  - 43
  - 5
  - 39
  - 71
  - 57
  - 47
- - 0
  - 3
  - 16
  - 62
  - 65
  - 72
  - 98
  - 30
  - 77
  - 19
- - 18
  - 69
  - 6
  - 92
  - 63
  - 65
  - 52
  - 39
  - 85
  - 15
- - 24
  - 53
  - 49
  - 67
  - 86
  - 45
  - 36
  - 52
  - 89
  - 6
- - 88
  - 74
  - 28
  - 89
  - 32
  - 92
  - 2
  - 14
  - 16
  - 85
- - 60
  - 61
  - 4
  - 13
  - 70
  - 98
  - 65
  - 49
  - 44
  - 43
- - 10
  - 85
  - 1
  - 38
  - 8
  - 46
  - 3
  - 25
  - 56
  - 39
- - 47
  - 12
  - 71
  - 29
  - 77
  - 75
  - 9
  - 2
  - 60
  - 42
- - 69
  - 13
  - 34
  - 52
  - 61
  - 76
  - 37
  - 23
  - 74
  - 73
- - 4
  - 93
  - 9
  - 15
  - 40
  - 51
  - 96
  - 3
  - 19
  - 18
- - 2
  - 37
  - 56
  - 41
  - 45
  - 4
  - 82
  - 12
  - 43
  - 53
- - 34
  - 69
  - 87
  - 9
  - 46
  - 60
  - 80
  - 57
  - 70
  - 90
- - 9
  - 17
  - 44
  - 48
  - 76
  - 3
  - 57
  - 97
  - 83
  - 87
- - 28
  - 15
  - 50
  - 11
  - 99
  - 0
  - 24
  - 94
  - 68
  - 64
- - 87
  - 30
  - 91
  - 41
  - 1
  - 18
  - 39
  - 97
  - 77
  - 62
- - 21
  - 25
  - 37
  - 26
  - 67
  - 19
  - 3
  - 81
  - 63
  - 57
- - 30
  - 66
  - 73
  - 63
  - 10
  - 43
  - 94
  - 5
  - 34
  - 88
- - 65
  - 84
  - 71
  - 22
  - 83
  - 11
  - 57
  - 58
  - 18
  - 68
- - 37
  - 47
  - 83
  - 35
  - 81
  - 11
  - 61
  - 38
  - 27
  - 3
- - 75
  - 48
  - 38
  - 84
  - 35
  - 20
  - 88
  - 99
  - 64
  - 22
- - 52
  - 59
  - 86
  - 97
  - 49
  - 82
  - 47
  - 11
  - 27
  - 13
- - 11
  - 62
  - 9
  - 77
  - 80
  - 73
  - 81
  - 1
  - 28
  - 36
- - 67
  - 81
  - 40
  - 44
  - 55
  - 76
  - 25
  - 61
  - 53
  - 38
- - 67
  - 79
  - 63
  - 59
  - 72
  - 62
  - 37
  - 12
  - 30
  - 25
- - 11
  - 1
  - 2
  - 34
  - 87
  - 73
  - 57
  - 64
  - 56
  - 23
- - 79
  - 76
  - 86
  - 83
  - 0
  - 45
  - 25
  - 80
  - 82
  - 57
- - 86
  - 13
  - 85
  - 17
  - 1
  - 32
  - 43
  - 14
  - 35
  - 52
- - 68
  - 36
  - 34
  - 30
  - 26
  - 80
  - 12
  - 42
  - 38
  - 31
- - 89
  - 47
  - 28
  - 76
  - 78
  - 62
  - 32
  - 64
  - 9
  - 58
- - 10
  - 16
  - 84
  - 79
  - 35
  - 68
  - 44
  - 30
  - 0
  - 13
- - 79
  - 69
  - 32
  - 60
  - 61
  - 45
  - 99
  - 35
  - 78
  - 59
- - 82
  - 42
  - 80
  - 18
  - 16
  - 67
  - 57
  - 71
  - 53
  - 28
- - 98
  - 52
  - 6
  - 26
  - 47
  - 20
  - 64
  - 96
  - 53
  - 55
- - 27
  - 36
  - 86
  - 32
  - 19
  - 63
  - 10
  - 8
  - 11
  - 44
- - 28
  - 64
  - 53
  - 15
  - 7
  - 42
  - 41
  - 97
  - 36
  - 66
- - 34
  - 27
  - 20
  - 86
  - 0
  - 33
  - 45
  - 48
  - 42
  - 7
- - 55
  - 58
  - 95
  - 74
  - 71
  - 54
  - 52
  - 75
  - 94
  - 90
- - 19
  - 92
  - 83
  - 97
  - 81
  - 61
  - 86
  - 49
  - 79
  - 62
- - 36
  - 67
  - 77
  - 37
  - 74
  - 11
  - 95
  - 27
  - 23
  - 98
- - 45
  - 33
  - 5
  - 29
  - 56
  - 47
  - 74
  - 86
  - 76
  - 68
- - 14
  - 0
  - 74
  - 7
  - 4
  - 77
  - 73
  - 81
  - 60
  - 36
- - 41
  - 38
  - 86
  - 70
  - 23
  - 17
  - 98
  - 74
  - 97
  - 65
- - 57
  - 28
  - 34
  - 31
  - 73
  - 84
  - 59
  - 71
  - 66
  - 69
- - 95
  - 87
  - 29
  - 31
  - 70
  - 15
  - 18
  - 1
  - 3
  - 2
- - 13
  - 68
  - 0
  - 33
  - 22
  - 5
  - 3
  - 82
  - 41
  - 38
- - 81
  - 40
  - 35
  - 37
  - 67
  - 33
  - 82
  - 5
  - 18
  - 28
- - 54
  - 43
  - 94
  - 66
  - 32
  - 67
  - 55
  - 30
  - 95
  - 21
- - 9
  - 45
  - 23
  - 4
  - 49
  - 48
  - 32
  - 94
  - 44
  - 18
- - 44
  - 40
  - 27
  - 42
  - 60
  - 3
  - 78
  - 12
  - 87
  - 45
- - 84
  - 58
  - 95
  - 3
  - 62
  - 4
  - 29
  - 90
  - 40
  - 64
- - 18
  - 1
  - 50
  - 76
  - 54
  - 34
  - 30
  - 20
  - 26
  - 77
- - 31
  - 50
  - 87
  - 39
  - 26
  - 71
  - 88
  - 6
  - 22
  - 40
- - 3
  - 39
  - 11
  - 82
  - 33
  - 26
  - 32
  - 63
  - 91
  - 13
- - 0
  - 87
  - 49
  - 78
  - 51
  - 86
  - 80
  - 85
  - 14
  - 72
- - 1
  - 95
  - 26
  - 27
  - 32
  - 60
  - 25
  - 3
  - 92
  - 31
- - 97
  - 56
  - 76
  - 82
  - 57
  - 45
  - 21
  - 32
  - 50
  - 44
- - 2
  - 77
  - 97
  - 70
  - 32
  - 15
  - 53
  - 76
  - 24
  - 36
- - 47
  - 65
  - 15
  - 33
  - 4
  - 43
  - 95
  - 46
  - 69
  - 85
- - 37
  - 96
  - 90
  - 48
  - 13
  - 60
  - 76
  - 56
  - 8
  - 82
- - 32
  - 44
  - 59
  - 47
  - 37
  - 95
  - 1
  - 97
  - 3
  - 41
- - 0
  - 42
  - 79
  - 89
  - 39
  - 72
  - 37
  - 9
  - 70
  - 46
- - 57
  - 96
  - 9
  - 40
  - 21
  - 86
  - 71
  - 6
  - 93
  - 61
- - 27
  - 83
  - 61
  - 60
  - 38
  - 21
  - 96
  - 9
  - 88
  - 69
- - 51
  - 81
  - 16
  - 84
  - 89
  - 6
  - 41
  - 91
  - 56
  - 17
- - 35
  - 30
  - 13
  - 94
  - 27
  - 46
  - 91
  - 21
  - 64
  - 43
- - 46
  - 31
  - 62
  - 9
  - 43
  - 90
  - 92
  - 15
  - 5
  - 25
- - 95
  - 1
  - 78
  - 13
  - 60
  - 41
  - 80
  - 23
  - 33
  - 9
- - 71
  - 55
  - 99
  - 52
  - 2
  - 23
  - 4
  - 39
  - 27
  - 32
- - 11
  - 39
  - 79
  - 64
  - 97
  - 92
  - 73
  - 52
  - 30
  - 89
- - 40
  - 88
  - 60
  - 99
  - 29
  - 10
  - 54
  - 61
  - 94
  - 18
- - 60
  - 29
  - 7
  - 70
  - 8
  - 4
  - 21
  - 5
  - 6
  - 71
- - 33
  - 11
  - 54
  - 59
  - 29
  - 83
  - 44
  - 21
  - 79
  - 42
- - 0
  - 4
  - 90
  - 54
  - 6
  - 84
  - 88
  - 36
  - 24
  - 27
- - 96
  - 28
  - 51
  - 63
  - 31
  - 6
  - 86
  - 21
  - 69
  - 74
- - 87
  - 19
  - 69
  - 35
  - 30
  - 49
  - 76
  - 91
  - 25
  - 59
- - 56
  - 37
  - 16
  - 22
  - 54
  - 25
  - 48
  - 14
  - 19
  - 76
- - 49
  - 23
  - 97
  - 0
  - 98
  - 34
  - 15
  - 29
  - 56
  - 94
- - 1
  - 50
  - 19
  - 82
  - 12
  - 15
  - 67
  - 66
  - 89
  - 38
- - 80
  - 8
  - 24
  - 78
  - 25
  - 87
  - 50
  - 41
  - 98
  - 95
- - 97
  - 9
  - 3
  - 45
  - 1
  - 98
  - 89
  - 40
  - 93
  - 18
- - 7
  - 70
  - 68
  - 11
  - 25
  - 45
  - 47
  - 26
  - 96
  - 52
- - 64
  - 79
  - 49
  - 42
  - 53
  - 6
  - 20
  - 88
  - 60
  - 18
- - 15
  - 2
  - 5
  - 30
  - 68
  - 29
  - 17
  - 43
  - 62
  - 20
- - 35
  - 51
  - 22
  - 58
  - 3
  - 64
  - 8
  - 68
  - 86
  - 38
- - 98
  - 5
  - 46
  - 38
  - 48
  - 16
  - 50
  - 36
  - 64
  - 70
- - 75
  - 34
  - 68
  - 1
  - 44
  - 9
  - 94
  - 31
  - 36
  - 24
- - 19
  - 51
  - 30
  - 41
  - 88
  - 1
  - 70
  - 47
  - 66
  - 76
- - 99
  - 30
  - 29
  - 21
  - 1
  - 18
  - 72
  - 91
  - 47
  - 88
- - 12
  - 19
  - 15
  - 27
  - 2
  - 89
  - 88
  - 90
  - 73
  - 17
- - 74
  - 22
  - 20
  - 53
  - 85
  - 26
  - 32
  - 89
  - 59
  - 75
- - 42
  - 87
  - 57
  - 92
  - 43
  - 81
  - 49
  - 44
  - 10
  - 32
- - 80
  - 38
  - 86
  - 79
  - 50
  - 28
  - 70
  - 12
  - 25
  - 92
- - 57
  - 72
  - 35
  - 84
  - 33
  - 10
  - 25
  - 77
  - 45
  - 46
- - 55
  - 39
  - 95
  - 96
  - 11
  - 84
  - 38
  - 77
  - 66
  - 41
- - 49
  - 7
  - 36
  - 4
  - 8
  - 73
  - 40
  - 33
  - 74
  - 78
- - 41
  - 9
  - 7
  - 15
  - 10
  - 25
  - 73
  - 52
  - 95
  - 42
- - 92
  - 43
  - 49
  - 94
  - 85
  - 14
  - 62
  - 48
  - 37
  - 69
- - 42
  - 22
  - 26
  - 65
  - 46
  - 49
  - 91
  - 96
  - 74
  - 23
- - 6
  - 82
  - 24
  - 23
  - 3
  - 43
  - 27
  - 85
  - 47
  - 51
- - 90
  - 84
  - 51
  - 3
  - 78
  - 65
  - 44
  - 75
  - 38
  - 23
- - 68
  - 22
  - 82
  - 3
  - 84
  - 7
  - 5
  - 65
  - 52
  - 64
- - 99
  - 60
  - 71
  - 7
  - 51
  - 35
  - 28
  - 70
  - 36
  - 96
- - 6
  - 87
  - 93
  - 54
  - 41
  - 59
  - 86
  - 84
  - 72
  - 11
- - 69
  - 79
  - 94
  - 77
  - 66
  - 23
  - 9
  - 97
  - 3
  - 29
- - 29
  - 46
  - 0
  - 50
  - 86
  - 56
  - 17
  - 35
  - 23
  - 99
- - 26
  - 46
  - 42
  - 3
  - 2
  - 69
  - 4
  - 43
  - 40
  - 90
- - 23
  - 94
  - 14
  - 39
  - 81
  - 2
  - 73
  - 1
  - 13
  - 29
- - 28
  - 83
  - 79
  - 69
  - 48
  - 12
  - 75
  - 40
  - 9
  - 93
- - 95
  - 55
  - 75
  - 71
  - 19
  - 46
  - 17
  - 49
  - 20
  - 76
- - 78
  - 59
  - 56
  - 36
  - 45
  - 96
  - 98
  - 93
  - 34
  - 91
- - 3
  - 83
  - 95
  - 50
  - 40
  - 61
  - 24
  - 60
  - 56
  - 55
- - 94
  - 91
  - 25
  - 48
  - 90
  - 80
  - 34
  - 12
  - 75
  - 37
- - 65
  - 32
  - 0
  - 93
  - 24
  - 5
  - 34
  - 84
  - 11
  - 18
- - 86
  - 63
  - 71
  - 69
  - 45
  - 84
  - 26
  - 98
  - 17
  - 57
- - 32
  - 63
  - 18
  - 43
  - 28
  - 52
  - 8
  - 69
  - 66
  - 46
- - 72
  - 52
  - 30
  - 70
  - 47
  - 19
  - 94
  - 79
  - 8
  - 55
- - 62
  - 42
  - 73
  - 98
  - 52
  - 74
  - 79
  - 75
  - 19
  - 70
- - 44
  - 35
  - 95
  - 85
  - 75
  - 15
  - 56
  - 14
  - 65
  - 63
- - 3
  - 67
  - 11
  - 9
  - 50
  - 65
  - 94
  - 88
  - 75
  - 28
- - 36
  - 43
  - 78
  - 46
  - 41
  - 48
  - 99
  - 59
  - 0
  - 56
- - 11
  - 48
  - 94
  - 57
  - 70
  - 63
  - 86
  - 53
  - 67
  - 10
- - 73
  - 20
  - 85
  - 64
  - 50
  - 51
  - 1
  - 84
  - 68
  - 47
- - 24
  - 14
  - 92
  - 18
  - 7
  - 81
  - 84
  - 15
  - 9
  - 57
- - 64
  - 12
  - 3
  - 76
  - 85
  - 35
  - 47
  - 13
  - 60
  - 25
- - 91
  - 92
  - 63
  - 52
  - 9
  - 54
  - 32
  - 44
  - 88
  - 98
- - 79
  - 34
  - 60
  - 52
  - 40
  - 96
  - 37
  - 76
  - 54
  - 21
- - 7
  - 6
  - 70
  - 17
  - 19
  - 84
  - 9
  - 24
  - 87
  - 53
- - 93
  - 49
  - 55
  - 71
  - 19
  - 42
  - 0
  - 84
  - 8
  - 63
- - 34
  - 37
  - 2
  - 79
  - 30
  - 68
  - 80
  - 99
  - 13
  - 46
- - 2
  - 28
  - 61
  - 80
  - 52
  - 81
  - 90
  - 31
  - 77
  - 37
- - 21
  - 13
  - 83
  - 86
  - 24
  - 66
  - 70
  - 80
  - 73
  - 85
- - 78
  - 43
  - 45
  - 35
  - 86
  - 84
  - 40
  - 5
  - 57
  - 16
- - 42
  - 8
  - 80
  - 82
  - 83
  - 47
  - 16
  - 91
  - 6
  - 57
- - 18
  - 0
  - 83
  - 54
  - 56
  - 15
  - 96
  - 6
  - 73
  - 88
- - 53
  - 8
  - 52
  - 90
  - 25
  - 23
  - 78
  - 61
  - 51
  - 87
- - 18
  - 86
  - 46
  - 48
  - 89
  - 68
  - 90
  - 27
  - 51
  - 31
- - 7
  - 11
  - 75
  - 22
  - 90
  - 43
  - 38
  - 62
  - 0
  - 55
- - 6
  - 47
  - 86
  - 2
  - 90
  - 45
  - 8
  - 96
  - 43
  - 62
- - 60
  - 52
  - 84
  - 63
  - 44
  - 78
  - 1
  - 47
  - 14
  - 37
- - 82
  - 8
  - 96
  - 99
  - 16
  - 7
  - 35
  - 27
  - 74
  - 69
- - 17
  - 39
  - 62
  - 72
  - 95
  - 40
  - 69
  - 54
  - 0
  - 45
- - 65
  - 48
  - 30
  - 82
  - 21
  - 94
  - 19
  - 10
  - 92
  - 99
- - 4
  - 50
  - 85
  - 5
  - 70
  - 20
  - 7
  - 42
  - 8
  - 23
- - 31
  - 57
  - 76
  - 56
  - 80
  - 75
  - 65
  - 72
  - 19
  - 70
- - 91
  - 58
  - 32
  - 14
  - 20
  - 86
  - 54
  - 29
  - 37
  - 93
- - 24
  - 47
  - 62
  - 80
  - 22
  - 26
  - 12
  - 69
  - 35
  - 21
- - 75
  - 38
  - 52
  - 36
  - 92
  - 57
  - 19
  - 96
  - 11
  - 85
- - 86
  - 59
  - 68
  - 47
  - 17
  - 35
  - 55
  - 87
  - 79
  - 88
- - 46
  - 85
  - 58
  - 1
  - 80
  - 90
  - 16
  - 26
  - 88
  - 25
- - 70
  - 33
  - 4
  - 72
  - 64
  - 52
  - 87
  - 99
  - 56
  - 6
- - 68
  - 99
  - 76
  - 72
  - 7
  - 30
  - 8
  - 97
  - 50
  - 46
- - 61
  - 30
  - 58
  - 45
  - 88
  - 23
  - 7
  - 22
  - 9
  - 8
- - 2
  - 10
  - 26
  - 63
  - 80
  - 60
  - 23
  - 35
  - 1
  - 21
- - 55
  - 29
  - 37
  - 86
  - 27
  - 57
  - 60
  - 20
  - 53
  - 25
- - 70
  - 76
  - 24
  - 72
  - 60
  - 79
  - 74
  - 5
  - 42
  - 34
- - 10
  - 27
  - 18
  - 68
  - 73
  - 86
  - 19
  - 66
  - 63
  - 67
- - 41
  - 44
  - 17
  - 21
  - 86
  - 89
  - 14
  - 62
  - 7
  - 78
- - 49
  - 79
  - 57
  - 45
  - 64
  - 46
  - 11
  - 4
  - 28
  - 68
- - 73
  - 31
  - 47
  - 24
  - 38
  - 91
  - 77
  - 92
  - 78
  - 51
- - 92
  - 86
  - 40
  - 25
  - 16
  - 58
  - 53
  - 15
  - 43
  - 72
- - 35
  - 53
  - 74
  - 99
  - 4
  - 18
  - 65
  - 90
  - 45
  - 12
- - 17
  - 68
  - 22
  - 74
  - 53
  - 20
  - 70
  - 48
  - 25
  - 95
- - 93
  - 46
  - 67
  - 42
  - 61
  - 9
  - 36
  - 34
  - 45
  - 19
- - 19
  - 74
  - 1
  - 12
  - 94
  - 34
  - 63
  - 55
  - 69
  - 5
- - 97
  - 66
  - 13
  - 59
  - 56
  - 35
  - 1
  - 10
  - 63
  - 46
- - 50
  - 19
  - 56
  - 68
  - 98
  - 24
  - 1
  - 26
  - 91
  - 65
- - 1
  - 28
  - 12
  - 15
  - 54
  - 33
  - 0
  - 88
  - 49
  - 40
- - 24
  - 90
  - 81
  - 93
  - 48
  - 49
  - 44
  - 42
  - 64
  - 34
- - 19
  - 71
  - 51
  - 45
  - 31
  - 44
  - 72
  - 48
  - 36
  - 41
- - 91
  - 82
  - 15
  - 27
  - 31
  - 36
  - 70
  - 2
  - 16
  - 56
- - 36
  - 68
  - 90
  - 94
  - 95
  - 62
  - 57
  - 4
  - 6
  - 48
- - 99
  - 76
  - 36
  - 45
  - 35
  - 44
  - 60
  - 18
  - 15
  - 11
- - 65
  - 6
  - 30
  - 26
  - 29
  - 86
  - 27
  - 16
  - 8
  - 34
- - 47
  - 38
  - 72
  - 5
  - 56
  - 15
  - 60
  - 40
  - 67
  - 45
- - 70
  - 22
  - 94
  - 60
  - 39
  - 18
  - 46
  - 24
  - 10
  - 0
- - 46
  - 9
  - 87
  - 60
  - 31
  - 58
  - 54
  - 79
  - 92
  - 56
- - 69
  - 91
  - 62
  - 24
  - 10
  - 70
  - 76
  - 97
  - 8
  - 3
- - 97
  - 47
  - 19
  - 37
  - 14
  - 55
  - 42
  - 53
  - 8
  - 79
- - 76
  - 86
  - 14
  - 22
  - 55
  - 1
  - 78
  - 85
  - 40
  - 38
- - 16
  - 49
  - 17
  - 15
  - 84
  - 23
  - 52
  - 10
  - 85
  - 3
- - 88
  - 20
  - 61
  - 38
  - 24
  - 6
  - 40
  - 60
  - 2
  - 4
- - 73
  - 30
  - 72
  - 24
  - 85
  - 38
  - 53
  - 10
  - 77
  - 3
- - 14
  - 1
  - 98
  - 12
  - 24
  - 72
  - 84
  - 57
  - 35
  - 78
- - 60
  - 57
  - 40
  - 72
  - 24
  - 52
  - 54
  - 55
  - 32
  - 5
- - 76
  - 43
  - 73
  - 77
  - 79
  - 44
  - 30
  - 54
  - 78
  - 38
- - 28
  - 7
  - 5
  - 10
  - 93
  - 83
  - 76
  - 40
  - 3
  - 35
- - 23
  - 99
  - 71
  - 79
  - 2
  - 15
  - 69
  - 9
  - 67
  - 57
- - 97
  - 69
  - 47
  - 22
  - 4
  - 43
  - 30
  - 34
  - 56
  - 90
- - 74
  - 95
  - 49
  - 54
  - 94
  - 20
  - 47
  - 23
  - 65
  - 30
- - 30
  - 18
  - 92
  - 33
  - 22
  - 84
  - 67
  - 62
  - 31
  - 37
- - 21
  - 46
  - 3
  - 20
  - 72
  - 19
  - 9
  - 67
  - 8
  - 87
- - 84
  - 11
  - 69
  - 92
  - 25
  - 49
  - 4
  - 70
  - 22
  - 63
- - 67
  - 13
  - 53
  - 30
  - 11
  - 50
  - 87
  - 68
  - 41
  - 16
- - 3
  - 42
  - 8
  - 69
  - 81
  - 9
  - 77
  - 84
  - 31
  - 37
- - 23
  - 22
  - 2
  - 85
  - 36
  - 0
  - 97
  - 10
  - 50
  - 77
- - 49
  - 3
  - 39
  - 63
  - 40
  - 57
  - 78
  - 75
  - 68
  - 94
- - 14
  - 76
  - 80
  - 60
  - 42
  - 94
  - 40
  - 98
  - 13
  - 48
- - 22
  - 6
  - 72
  - 65
  - 67
  - 20
  - 54
  - 38
  - 46
  - 63
- - 47
  - 69
  - 5
  - 67
  - 56
  - 45
  - 77
  - 66
  - 87
  - 60
- - 52
  - 71
  - 65
  - 70
  - 44
  - 97
  - 46
  - 88
  - 68
  - 35
- - 2
  - 60
  - 82
  - 14
  - 89
  - 99
  - 74
  - 51
  - 3
  - 20
- - 21
  - 91
  - 96
  - 5
  - 27
  - 30
  - 56
  - 68
  - 36
  - 83
- - 56
  - 25
  - 46
  - 29
  - 68
  - 11
  - 62
  - 6
  - 1
  - 44
- - 60
  - 70
  - 72
  - 37
  - 7
  - 91
  - 32
  - 52
  - 31
  - 48
- - 27
  - 58
  - 34
  - 11
  - 41
  - 5
  - 99
  - 10
  - 82
  - 18
- - 97
  - 54
  - 65
  - 63
  - 17
  - 83
  - 91
  - 59
  - 27
  - 71
- - 76
  - 41
  - 38
  - 7
  - 10
  - 59
  - 91
  - 30
  - 94
  - 58
- - 32
  - 5
  - 90
  - 86
  - 58
  - 95
  - 61
  - 89
  - 25
  - 60
- - 21
  - 12
  - 79
  - 48
  - 78
  - 36
  - 81
  - 4
  - 13
  - 67
- - 11
  - 31
  - 2
  - 6
  - 82
  - 69
  - 74
  - 9
  - 75
  - 99
- - 82
  - 1
  - 64
  - 54
  - 49
  - 99
  - 72
  - 6
  - 93
  - 41
- - 17
  - 64
  - 12
  - 99
  - 45
  - 8
  - 71
  - 89
  - 10
  - 98
- - 30
  - 28
  - 24
  - 31
  - 71
  - 84
  - 80
  - 73
  - 83
  - 72
- - 36
  - 20
  - 96
  - 48
  - 55
  - 43
  - 90
  - 45
  - 84
  - 51
- - 74
  - 53
  - 30
  - 13
  - 58
  - 3
  - 99
  - 62
  - 69
  - 33
- - 90
  - 41
  - 2
  - 86
  - 78
  - 39
  - 6
  - 98
  - 97
  - 17
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 22.940000534057617
- 37.310001373291016
- 44.91999816894531
- 51.40999984741211
- 61.2400016784668
- 55.540000915527344
- 68.37999725341797
- 72.47000122070312
- 73.08000183105469
- 67.38999938964844
- 71.52999877929688
- 71.95999908447266
- 74.13999938964844
- 74.31999969482422
- 70.61000061035156
- 74.81999969482422
- 69.9000015258789
- 72.45999908447266
- 76.16000366210938
- 78.48999786376953
- 77.93000030517578
- 77.79000091552734
- 80.55000305175781
- 77.91000366210938
- 81.48999786376953
- 78.91999816894531
- 79.18000030517578
- 78.37000274658203
- 78.88999938964844
- 81.52999877929688
- 82.61000061035156
- 83.72000122070312
- 83.75
- 83.9800033569336
- 82.9800033569336
- 84.62999725341797
- 83.05999755859375
- 84.26000213623047
- 84.87999725341797
- 83.7699966430664
- 84.18000030517578
- 85.70999908447266
- 85.75
- 86.19000244140625
- 86.18000030517578
- 85.04000091552734
- 86.12999725341797
- 85.88999938964844
- 85.54000091552734
- 85.66000366210938
- 85.4000015258789
- 85.13999938964844
- 85.95999908447266
- 86.48999786376953
- 85.9800033569336
- 87.23999786376953
- 87.05999755859375
- 85.62999725341797
- 86.62999725341797
- 86.41999816894531
- 87.30000305175781
- 86.93000030517578
- 86.31999969482422
- 85.77999877929688
- 86.62999725341797
- 87.43000030517578
- 87.91999816894531
- 87.88999938964844
- 87.70999908447266
- 87.94999694824219
- 87.7300033569336
- 87.61000061035156
- 87.69000244140625
- 87.81999969482422
- 87.75
- 87.26000213623047
- 87.91000366210938
- 88.0199966430664
- 87.44000244140625
- 87.41999816894531
- 87.37000274658203
- 88.2699966430664
- 87.5999984741211
- 87.63999938964844
- 88.0
- 88.04000091552734
- 87.73999786376953
- 87.37000274658203
- 87.98999786376953
- 88.0999984741211
- 87.58999633789062
- 88.26000213623047
- 87.44999694824219
- 88.16000366210938
- 88.5
- 88.83999633789062
- 88.94000244140625
- 88.87999725341797
- 88.93000030517578
- 88.47000122070312
- 88.26000213623047
- 88.68000030517578
- 89.26000213623047
- 89.16000366210938
- 89.43000030517578
- 89.04000091552734
- 88.54000091552734
- 89.12000274658203
- 89.02999877929688
- 89.13999938964844
- 89.01000213623047
- 88.25
- 88.58999633789062
- 88.80999755859375
- 89.45999908447266
- 89.23999786376953
- 89.4800033569336
- 89.54000091552734
- 89.41000366210938
- 89.52999877929688
- 89.45999908447266
- 89.45999908447266
- 89.41999816894531
- 89.54000091552734
- 89.58000183105469
- 89.30999755859375
- 89.2699966430664
- 89.62000274658203
- 89.13999938964844
- 89.77999877929688
- 89.27999877929688
- 89.52999877929688
- 89.37999725341797
- 89.61000061035156
- 89.66999816894531
- 89.05999755859375
- 89.5999984741211
- 89.68000030517578
- 89.41000366210938
- 89.44999694824219
- 88.93000030517578
- 89.51000213623047
- 89.22000122070312
- 89.55999755859375
- 89.83000183105469
- 89.83000183105469
- 89.91999816894531
- 89.87000274658203
- 89.36000061035156
- 89.87999725341797
- 89.9800033569336
- 90.01000213623047
- 90.02999877929688
- 90.27999877929688
- 90.06999969482422
- 89.73999786376953
- 89.33999633789062
- 90.0199966430664
- 90.06999969482422
- 90.0
- 90.37999725341797
- 90.12999725341797
- 90.2300033569336
- 90.30999755859375
- 90.30000305175781
- 90.0199966430664
- 90.05000305175781
- 90.05000305175781
- 89.76000213623047
- 89.3499984741211
- 90.05000305175781
- 90.1500015258789
- 90.3499984741211
- 89.27999877929688
- 90.11000061035156
- 90.33000183105469
- 90.2300033569336
- 89.83000183105469
- 89.79000091552734
- 90.19999694824219
- 90.11000061035156
- 89.79000091552734
- 90.16000366210938
- 90.33999633789062
- 90.0
- 90.0999984741211
- 90.48999786376953
- 90.08000183105469
- 90.41999816894531
- 90.33999633789062
- 90.30000305175781
- 90.38999938964844
- 90.55000305175781
- 90.38999938964844
- 90.26000213623047
- 90.62999725341797
- 90.61000061035156
- 89.41999816894531
- 90.80000305175781
- 90.7699966430664
- 90.5999984741211
- 90.33000183105469
- 90.77999877929688
- 90.62000274658203
- 90.5199966430664
- 90.47000122070312
- 90.72000122070312
- 90.70999908447266
- 90.94000244140625
- 90.43000030517578
- 90.81999969482422
- 90.88999938964844
- 90.19999694824219
- 90.5999984741211
- 90.36000061035156
- 90.80999755859375
- 90.52999877929688
- 90.16999816894531
- 90.41000366210938
- 90.73999786376953
- 90.83999633789062
- 90.66000366210938
- 90.54000091552734
- 90.63999938964844
- 90.66000366210938
- 90.54000091552734
- 90.54000091552734
- 90.5199966430664
- 90.76000213623047
- 90.58999633789062
- 90.52999877929688
- 90.70999908447266
- 90.86000061035156
- 90.83999633789062
- 90.26000213623047
- 90.27999877929688
- 90.80000305175781
- 91.01000213623047
- 91.08000183105469
- 90.81999969482422
- 90.05000305175781
- 90.23999786376953
- 90.80999755859375
- 90.81999969482422
- 90.69999694824219
- 91.05000305175781
- 90.94999694824219
- 90.87000274658203
- 90.9800033569336
- 90.98999786376953
- 90.58999633789062
- 90.9800033569336
- 90.4800033569336
- 90.62000274658203
- 91.11000061035156
- 91.01000213623047
- 91.08000183105469
- 90.66999816894531
- 90.75
- 90.94999694824219
- 90.5
- 90.83999633789062
- 91.01000213623047
- 90.9000015258789
- 90.5999984741211
- 90.86000061035156
- 90.83000183105469
- 91.04000091552734
- 90.91000366210938
- 90.70999908447266
- 90.5
- 90.75
- 91.02999877929688
- 91.12999725341797
- 91.01000213623047
- 91.12000274658203
- 91.06999969482422
- 90.94000244140625
- 91.05000305175781
- 90.87000274658203
- 90.83999633789062
- 91.05000305175781
- 90.94999694824219
- 90.6500015258789
- 91.12999725341797
- 90.44999694824219
- 91.02999877929688
- 90.9000015258789
- 90.87000274658203
- 90.80999755859375
- 90.27999877929688
- 91.43000030517578
- 91.23999786376953
- 90.94999694824219
- 90.83000183105469
- 90.51000213623047
- 91.04000091552734
- 90.86000061035156
- 91.18000030517578
- 91.11000061035156
- 90.91999816894531
- 90.55000305175781
- 90.62000274658203
- 90.77999877929688
- 91.12000274658203
- 90.94000244140625
- 90.94999694824219
- 91.18000030517578
- 91.30999755859375
- 91.30999755859375
- 91.44000244140625
- 91.33999633789062
- 91.31999969482422
- 91.3499984741211
- 91.44999694824219
- 91.0999984741211
- 91.44000244140625
- 91.23999786376953
- 91.41999816894531
- 91.6500015258789
- 91.19999694824219
- 90.97000122070312
- 91.16000366210938
- 91.5
- 91.58000183105469
- 91.45999908447266
- 91.5
- 91.61000061035156
- 91.44999694824219
- 91.37000274658203
- 90.80999755859375
- 91.18000030517578
- 91.36000061035156
- 91.22000122070312
- 91.4000015258789
- 91.27999877929688
- 91.51000213623047
- 91.47000122070312
- 91.51000213623047
- 91.61000061035156
- 91.68000030517578
- 91.56999969482422
- 91.41000366210938
- 91.83999633789062
- 91.66999816894531
- 91.48999786376953
- 91.37000274658203
- 91.51000213623047
- 91.55999755859375
- 91.4800033569336
- 91.61000061035156
- 91.08999633789062
- 91.56999969482422
- 91.44000244140625
- 91.33000183105469
- 91.5199966430664
- 91.58000183105469
- 91.37999725341797
- 91.33999633789062
- 91.41000366210938
- 91.63999938964844
- 91.29000091552734
- 91.2300033569336
- 91.45999908447266
- 91.56999969482422
- 91.5999984741211
- 91.66999816894531
- 91.54000091552734
- 91.76000213623047
- 91.72000122070312
- 91.19000244140625
- 91.5199966430664
- 91.16999816894531
- 91.5999984741211
- 91.18000030517578
- 90.30000305175781
- 90.4800033569336
- 91.5999984741211
- 91.19999694824219
- 91.2699966430664
- 91.12999725341797
- 91.55000305175781
- 91.7699966430664
- 91.44000244140625
- 91.54000091552734
- 91.30000305175781
- 91.37000274658203
- 91.7300033569336
- 91.75
- 91.54000091552734
- 91.6500015258789
- 91.69999694824219
- 91.54000091552734
- 91.9000015258789
- 91.55000305175781
- 91.45999908447266
- 91.2300033569336
- 91.0199966430664
- 90.63999938964844
- 91.38999938964844
- 91.80000305175781
- 91.69000244140625
- 91.68000030517578
- 91.91000366210938
- 91.70999908447266
- 91.79000091552734
- 91.61000061035156
- 91.4800033569336
- 91.5
- 91.62000274658203
- 91.66999816894531
- 91.9000015258789
- 91.93000030517578
- 91.93000030517578
- 91.7699966430664
- 91.88999938964844
- 91.75
- 91.61000061035156
- 91.77999877929688
- 91.48999786376953
- 91.5
- 92.02999877929688
- 91.73999786376953
- 91.66999816894531
- 91.7699966430664
- 91.86000061035156
- 91.80000305175781
- 91.8499984741211
- 91.62000274658203
- 91.52999877929688
- 91.9000015258789
- 91.93000030517578
- 91.94999694824219
- 91.9800033569336
- 91.45999908447266
- 91.83999633789062
- 91.37000274658203
- 91.33999633789062
- 91.44000244140625
- 91.2699966430664
- 91.58999633789062
- 91.68000030517578
- 91.55000305175781
- 91.76000213623047
- 91.4800033569336
- 91.51000213623047
- 91.62999725341797
- 90.98999786376953
- 91.83000183105469
- 91.76000213623047
- 91.91000366210938
- 91.5999984741211
- 91.83999633789062
- 91.88999938964844
- 91.98999786376953
- 91.26000213623047
- 91.69000244140625
- 91.94999694824219
- 91.86000061035156
- 91.5199966430664
- 91.62999725341797
- 91.63999938964844
- 91.97000122070312
- 91.87999725341797
- 91.47000122070312
- 91.27999877929688
- 91.5
- 91.76000213623047
- 91.58000183105469
- 91.80000305175781
- 91.72000122070312
- 91.97000122070312
- 91.88999938964844
- 91.80000305175781
- 92.08999633789062
- 91.9000015258789
- 91.9000015258789
- 91.6500015258789
- 92.0199966430664
- 91.62000274658203
- 91.9000015258789
- 91.77999877929688
- 91.8499984741211
- 91.72000122070312
- 91.81999969482422
- 91.94999694824219
- 92.02999877929688
- 91.94000244140625
- 91.81999969482422
- 91.22000122070312
- 91.62000274658203
- 91.58999633789062
- 91.93000030517578
- 91.5999984741211
- 92.1500015258789
- 91.81999969482422
- 91.83999633789062
- 91.91999816894531
- 91.41000366210938
- 91.91999816894531
test_loss:
- 2.192799648666382
- 2.0864124240875244
- 1.9834020477294922
- 1.894923334121704
- 1.8180474712371826
- 1.7313166965484619
- 1.6216569040298463
- 1.5427840295791626
- 1.469598622894287
- 1.4182760974884032
- 1.3527983797073364
- 1.3017231140136718
- 1.23892315864563
- 1.1928086738586425
- 1.18788604183197
- 1.1137566987991332
- 1.0982320009231568
- 1.0510010636329652
- 1.0047470061302186
- 0.9691143738746643
- 0.9459247142791748
- 0.9275357576370239
- 0.8944115724563598
- 0.8848228862762452
- 0.8426121304512024
- 0.8397897511482239
- 0.8240114682197571
- 0.8102296723365784
- 0.8032379518508911
- 0.7703277644157409
- 0.7522572299003601
- 0.7242251382827759
- 0.7153761975288391
- 0.6980166609764099
- 0.7071945200920104
- 0.6816560820579529
- 0.6895849181175232
- 0.6652664587497711
- 0.6540605916500092
- 0.6590814492702484
- 0.6491793566703796
- 0.6314676877975464
- 0.6185328275680542
- 0.6065818324565887
- 0.6019292999744416
- 0.617274735546112
- 0.5945835346698761
- 0.5926898359298706
- 0.5926914363384247
- 0.5870483413696289
- 0.5849112303733826
- 0.5826392197608947
- 0.5690359755516052
- 0.5613241367340088
- 0.565492652130127
- 0.5465649336338043
- 0.5447409066677094
- 0.5554781363010407
- 0.543155293750763
- 0.5401213842391968
- 0.5283253570079803
- 0.5295303153038025
- 0.5346838064670563
- 0.5379256188869477
- 0.5292956364154816
- 0.5175684519290924
- 0.5117349593639374
- 0.5072249197483063
- 0.5055203686237335
- 0.5007103578090668
- 0.49867141280174254
- 0.4995517288208008
- 0.49817441515922545
- 0.4925199354171753
- 0.4938531226634979
- 0.5002029461860656
- 0.48750153765678406
- 0.4849110960483551
- 0.4961479664802551
- 0.4892026032447815
- 0.48538263306617735
- 0.4745257015705109
- 0.4800396327972412
- 0.4783931079864502
- 0.47433910398483276
- 0.4718251547336578
- 0.4738062077999115
- 0.47561998076438905
- 0.468860887336731
- 0.46644484696388244
- 0.4740681243419647
- 0.46020343441963196
- 0.4703792863368988
- 0.4606825886249542
- 0.45676224732398985
- 0.45201614933013917
- 0.44638718400001526
- 0.4453459722280502
- 0.44236274042129514
- 0.44674074754714965
- 0.4549055868625641
- 0.4448114104032517
- 0.43650392441749575
- 0.43555149760246276
- 0.43198963742256163
- 0.43893795471191405
- 0.4446730063915253
- 0.43492772817611697
- 0.4350789729118347
- 0.43096924562454225
- 0.430313486289978
- 0.44146059198379517
- 0.437160986328125
- 0.43209350008964537
- 0.41881359515190125
- 0.4195979412794113
- 0.4189254402160644
- 0.41702919130325317
- 0.4190185776472092
- 0.41672999382019044
- 0.4183810020208359
- 0.4146867968559265
- 0.4133291314125061
- 0.414779866027832
- 0.41177163920402526
- 0.419518083691597
- 0.4169608779907227
- 0.4088113999843597
- 0.41322230474948884
- 0.4056061465501785
- 0.41709942348003387
- 0.41219835729598997
- 0.413596355843544
- 0.40663168535232547
- 0.40331236624717715
- 0.4127145302534103
- 0.4068731177568436
- 0.40763978383541105
- 0.4089575262784958
- 0.4085655083656311
- 0.4142584577560425
- 0.40060821380615236
- 0.40425573027133943
- 0.4010484309434891
- 0.398522182059288
- 0.39695367290973665
- 0.3975722972869873
- 0.39874017870426176
- 0.403042058634758
- 0.3916682635307312
- 0.39086880884170533
- 0.39491747908592223
- 0.3940221534013748
- 0.38771906480789187
- 0.3916802138566971
- 0.3955626423597336
- 0.4019239387512207
- 0.3893410715341568
- 0.3899774968624115
- 0.3880519296884537
- 0.3839581654310226
- 0.3880087120056152
- 0.3831787947416306
- 0.38020345821380613
- 0.3829275837421417
- 0.38390447974205016
- 0.3879285342216492
- 0.387363699221611
- 0.39451407742500305
- 0.39923173973560333
- 0.382970335483551
- 0.38329016823768614
- 0.37998034267425534
- 0.3925506376743317
- 0.37890007917881013
- 0.3754169762611389
- 0.37748598916530607
- 0.3851942486524582
- 0.3826708059549332
- 0.37505271363258363
- 0.3775311789751053
- 0.38679637997150423
- 0.3804236102342606
- 0.37635862176418305
- 0.37981035392284396
- 0.3784089262962341
- 0.3721111896276474
- 0.3749816600561142
- 0.3698573112487793
- 0.3727916582107544
- 0.37078818793296814
- 0.3691174104213715
- 0.3699033504486084
- 0.37372086524963377
- 0.37176546602249144
- 0.36574198253154755
- 0.36774183282852174
- 0.38289838950634003
- 0.3614186334848404
- 0.3613180644750595
- 0.3672933963775635
- 0.37315898230075834
- 0.36191491570472717
- 0.36308908364772796
- 0.3658884543895721
- 0.36740251150131226
- 0.3593193895816803
- 0.3641934002637863
- 0.3596142310380936
- 0.3638740474700928
- 0.35990108048915864
- 0.35661805629730225
- 0.3672321550607681
- 0.3587929626941681
- 0.3605277896642685
- 0.3567213439941406
- 0.3592930188179016
- 0.36690156660079953
- 0.3604673184633255
- 0.3540970017194748
- 0.353132697057724
- 0.35702539987564086
- 0.35852500607967375
- 0.3589707248926163
- 0.3597928366661072
- 0.36204890978336335
- 0.362310619020462
- 0.3576534285068512
- 0.3536426244020462
- 0.354847788643837
- 0.3585284250020981
- 0.35307955691814424
- 0.3503356202363968
- 0.3501706664562225
- 0.3613750896215439
- 0.35808910286426543
- 0.35072535862922666
- 0.349172576546669
- 0.3469828995466232
- 0.3519362079381943
- 0.3650376762151718
- 0.3601817934036255
- 0.3513515989303589
- 0.3548554483652115
- 0.35159320027828217
- 0.3492606145858765
- 0.3513428422689438
- 0.3496827208995819
- 0.3469112296581268
- 0.34554670667648313
- 0.35227560307979583
- 0.34873616263866425
- 0.3573533777952194
- 0.3532040570497513
- 0.3424629792690277
- 0.3453894357919693
- 0.3456996649265289
- 0.34770656960010526
- 0.3492690865278244
- 0.34436619305610655
- 0.3540344616651535
- 0.3455824376821518
- 0.34242993931770327
- 0.3479413940668106
- 0.3512993018627167
- 0.3465202646017075
- 0.34714550323486326
- 0.3456087924480438
- 0.34673216490745545
- 0.35005745222568513
- 0.35167412247657776
- 0.34935236556529997
- 0.34496488146781923
- 0.3417849122285843
- 0.3431282851457596
- 0.34282045187950133
- 0.34018479385375977
- 0.34259207346439363
- 0.3431526611566544
- 0.3444983658075333
- 0.34404339628219605
- 0.3400246395111084
- 0.34182521278858186
- 0.34901742963790894
- 0.3410585222005844
- 0.35104417448043823
- 0.3428902501821518
- 0.3440675258159637
- 0.3442758556127548
- 0.3447068972349167
- 0.3538585963487625
- 0.33302941212654114
- 0.3376519228696823
- 0.3395231649875641
- 0.34332859160900114
- 0.3481396288156509
- 0.33586412832736967
- 0.33837360463142396
- 0.3348629112482071
- 0.33253518242836
- 0.33937732973098755
- 0.3508803990125656
- 0.3463405172109604
- 0.34363267233371736
- 0.3348004945278168
- 0.3406411572217941
- 0.33863955345153807
- 0.3312795983791351
- 0.33313905935287474
- 0.3324051984548569
- 0.32931346459388733
- 0.3310664434671402
- 0.3288784630060196
- 0.32972719888687135
- 0.3279899212360382
- 0.3342341856479645
- 0.32976537585258486
- 0.32864081678390505
- 0.3260487053632736
- 0.32372275574207304
- 0.3290822871208191
- 0.3358134207487106
- 0.33027645292282104
- 0.3258865058660507
- 0.3241425909280777
- 0.3277031975269318
- 0.32714590606689453
- 0.32387590267658234
- 0.3251167721748352
- 0.3272498435497284
- 0.3415405262708664
- 0.3324151968717575
- 0.32302400805950165
- 0.3249986555218697
- 0.3285110859632492
- 0.3290945558309555
- 0.32402093408107757
- 0.32218674049377444
- 0.32367904765605926
- 0.32299014420509337
- 0.3210153647899628
- 0.3223948603153229
- 0.32441660614013673
- 0.3200643877029419
- 0.32149629299640653
- 0.3238772574186325
- 0.3273348843574524
- 0.3224757005214691
- 0.32246442844867707
- 0.323951518201828
- 0.32265075187683107
- 0.33161144559383393
- 0.32277060673236846
- 0.3265825295448303
- 0.32926480016708376
- 0.3251293517827988
- 0.3240049615859985
- 0.32872623307704923
- 0.32731027007102964
- 0.326017617893219
- 0.32129262182712554
- 0.32507621517181395
- 0.32818398325443265
- 0.32447090334892276
- 0.32418861556053163
- 0.3199138799190521
- 0.31808641374111174
- 0.32277486076354983
- 0.3165878194332123
- 0.31944466438293456
- 0.3275704615950584
- 0.32144679753780364
- 0.3254270210981369
- 0.3194883321285248
- 0.3268334779024124
- 0.34357944605350493
- 0.33735043649673463
- 0.31951160728931427
- 0.32629577634334567
- 0.32543352394104
- 0.3276584515094757
- 0.3174065809726715
- 0.3145008815050125
- 0.31954668345451354
- 0.3190800787687302
- 0.32236604437828065
- 0.3228157254219055
- 0.3169423216104508
- 0.3150163393497467
- 0.31717275416851043
- 0.31505673115253446
- 0.31482824721336367
- 0.31766264173984526
- 0.31263821272850034
- 0.31734885108470917
- 0.3201349952936173
- 0.32451801857948304
- 0.3251075078487396
- 0.33084998035430907
- 0.3200305462598801
- 0.3118797184586525
- 0.31642879629135134
- 0.3152706223011017
- 0.31305620741844176
- 0.31606420509815214
- 0.3130510470867157
- 0.314775372338295
- 0.31793165361881254
- 0.3171219274520874
- 0.3165120729446411
- 0.31376132969856263
- 0.3111142835378647
- 0.31038847959041593
- 0.31008250291347506
- 0.3145429240703583
- 0.3148848900318146
- 0.3135844861507416
- 0.31649539878368377
- 0.3139354625225067
- 0.3185557347774506
- 0.3161575599193573
- 0.3106396721601486
- 0.3123606248140335
- 0.3136600583314896
- 0.30988854022026063
- 0.30935526111125944
- 0.308677144908905
- 0.30852708916664123
- 0.31294925293922427
- 0.3141247545719147
- 0.30797331285476687
- 0.30913215472698213
- 0.3067831936717033
- 0.30726726865768433
- 0.3148521138906479
- 0.3072394850254059
- 0.31534526891708375
- 0.31709430849552156
- 0.31870301275253293
- 0.32016298859119413
- 0.3119689197063446
- 0.31167927114963534
- 0.312927396774292
- 0.3100300978899002
- 0.3135036264896393
- 0.31279162328243254
- 0.3088704720973969
- 0.3217634782075882
- 0.30782858785390854
- 0.3080322551250458
- 0.3070922827243805
- 0.30863349609375
- 0.3084172033071518
- 0.3075699158191681
- 0.30690344433784483
- 0.3173855092763901
- 0.3114852877855301
- 0.3083138672828674
- 0.30709777407646177
- 0.3141581699371338
- 0.3110243123054504
- 0.3106862257003784
- 0.3042968606233597
- 0.3060791877269745
- 0.31341640424728395
- 0.3161987509965897
- 0.3105557975769043
- 0.3071459629297256
- 0.3103752658843994
- 0.3084812184095383
- 0.3112932622909546
- 0.3047917332172394
- 0.3055734344482422
- 0.3066669757604599
- 0.3018840991973877
- 0.30519135284423826
- 0.30689197046756744
- 0.30816773493289945
- 0.3014470964789391
- 0.31055607991218565
- 0.30707845392227173
- 0.3082572316169739
- 0.30439909284114836
- 0.30680724544525145
- 0.3078804988861084
- 0.3052470227360725
- 0.30390336916446686
- 0.30587906816005705
- 0.3077980787754059
- 0.31935620052814484
- 0.3086928642272949
- 0.30889208040237426
- 0.3040062435388565
- 0.3090065737247467
- 0.29853321182727816
- 0.303866442155838
- 0.3043669652938843
- 0.3017183417081833
- 0.310567661190033
- 0.3015676073551178
train_acc:
- 23.174999237060547
- 37.57500076293945
- 45.279998779296875
- 51.540000915527344
- 60.29166793823242
- 55.676666259765625
- 67.71499633789062
- 71.96666717529297
- 72.61499786376953
- 67.25333404541016
- 70.64833068847656
- 71.54166412353516
- 73.55333709716797
- 73.711669921875
- 69.9433364868164
- 74.22166442871094
- 69.75
- 72.01333618164062
- 75.46833038330078
- 77.80166625976562
- 77.59833526611328
- 77.32166290283203
- 79.93000030517578
- 77.59500122070312
- 81.11666870117188
- 78.12999725341797
- 78.63666534423828
- 77.586669921875
- 78.5433349609375
- 80.9316635131836
- 82.06500244140625
- 83.41999816894531
- 83.10832977294922
- 83.65833282470703
- 82.4433364868164
- 84.04499816894531
- 82.57333374023438
- 83.6933364868164
- 84.12333679199219
- 83.27166748046875
- 83.83999633789062
- 84.88999938964844
- 85.05000305175781
- 85.48833465576172
- 85.55500030517578
- 84.50166320800781
- 85.5183334350586
- 85.40666961669922
- 85.18333435058594
- 85.28666687011719
- 84.91666412353516
- 84.3566665649414
- 85.54166412353516
- 85.84166717529297
- 85.44999694824219
- 86.5433349609375
- 86.51000213623047
- 85.25
- 86.05166625976562
- 85.71333312988281
- 86.625
- 86.28500366210938
- 85.63166809082031
- 85.336669921875
- 86.35166931152344
- 86.86499786376953
- 87.15833282470703
- 87.15666961669922
- 87.04166412353516
- 87.3183364868164
- 87.20166778564453
- 87.18499755859375
- 87.09500122070312
- 87.23666381835938
- 87.09833526611328
- 86.7249984741211
- 87.30333709716797
- 87.58999633789062
- 86.91166687011719
- 87.04166412353516
- 87.02333068847656
- 87.6933364868164
- 87.22666931152344
- 87.22000122070312
- 87.58499908447266
- 87.54499816894531
- 87.38500213623047
- 87.20166778564453
- 87.49666595458984
- 87.64167022705078
- 87.19666290283203
- 87.86666870117188
- 87.19999694824219
- 87.72166442871094
- 87.96499633789062
- 88.17666625976562
- 88.3933334350586
- 88.37333679199219
- 88.5183334350586
- 88.20999908447266
- 87.78166961669922
- 88.31999969482422
- 88.70833587646484
- 88.69666290283203
- 88.71333312988281
- 88.43000030517578
- 88.07499694824219
- 88.5199966430664
- 88.461669921875
- 88.68499755859375
- 88.67833709716797
- 87.98999786376953
- 88.22833251953125
- 88.36166381835938
- 88.95166778564453
- 88.80166625976562
- 88.913330078125
- 89.0
- 88.90166473388672
- 89.0566635131836
- 88.92666625976562
- 88.97666931152344
- 88.98500061035156
- 89.00499725341797
- 89.11166381835938
- 88.6883316040039
- 88.836669921875
- 89.16000366210938
- 88.91166687011719
- 89.28500366210938
- 88.79000091552734
- 88.98666381835938
- 88.8566665649414
- 89.13333129882812
- 89.17166900634766
- 88.74166870117188
- 89.1050033569336
- 89.10333251953125
- 88.92166900634766
- 88.9383316040039
- 88.49500274658203
- 89.19000244140625
- 88.92500305175781
- 89.17666625976562
- 89.37666320800781
- 89.43499755859375
- 89.4000015258789
- 89.39833068847656
- 89.15166473388672
- 89.65666961669922
- 89.61833190917969
- 89.4566650390625
- 89.51333618164062
- 89.72000122070312
- 89.58499908447266
- 89.2750015258789
- 88.95333099365234
- 89.52166748046875
- 89.54000091552734
- 89.63333129882812
- 89.78666687011719
- 89.60832977294922
- 89.75499725341797
- 89.85832977294922
- 89.75833129882812
- 89.71333312988281
- 89.55833435058594
- 89.47833251953125
- 89.30500030517578
- 88.97666931152344
- 89.6866683959961
- 89.6683349609375
- 89.81500244140625
- 89.04000091552734
- 89.69666290283203
- 89.90666961669922
- 89.86666870117188
- 89.461669921875
- 89.59166717529297
- 89.80500030517578
- 89.8133316040039
- 89.32666778564453
- 89.66000366210938
- 89.80333709716797
- 89.57499694824219
- 89.68333435058594
- 89.97333526611328
- 89.85333251953125
- 90.04666900634766
- 89.8949966430664
- 89.97000122070312
- 90.0633316040039
- 90.0566635131836
- 89.90166473388672
- 89.84166717529297
- 90.01667022705078
- 89.96333312988281
- 89.13833618164062
- 90.2249984741211
- 90.22333526611328
- 90.01000213623047
- 89.7300033569336
- 90.17666625976562
- 90.12999725341797
- 90.08499908447266
- 89.9383316040039
- 90.28666687011719
- 90.19000244140625
- 90.33499908447266
- 90.07666778564453
- 90.34833526611328
- 90.3949966430664
- 89.91000366210938
- 90.22666931152344
- 90.0816650390625
- 90.28333282470703
- 90.1500015258789
- 89.86333465576172
- 90.13500213623047
- 90.32833099365234
- 90.44166564941406
- 90.24500274658203
- 90.2683334350586
- 90.20999908447266
- 90.16166687011719
- 90.1050033569336
- 90.07499694824219
- 90.18000030517578
- 90.33999633789062
- 90.32166290283203
- 90.23833465576172
- 90.34333038330078
- 90.4383316040039
- 90.37833404541016
- 89.86166381835938
- 89.94666290283203
- 90.40333557128906
- 90.51166534423828
- 90.61000061035156
- 90.4000015258789
- 89.64833068847656
- 89.84666442871094
- 90.3550033569336
- 90.3550033569336
- 90.41000366210938
- 90.51000213623047
- 90.51667022705078
- 90.5199966430664
- 90.48833465576172
- 90.61333465576172
- 90.36333465576172
- 90.51499938964844
- 90.07166290283203
- 90.27166748046875
- 90.74833679199219
- 90.64167022705078
- 90.69833374023438
- 90.5199966430664
- 90.4566650390625
- 90.59333038330078
- 90.14833068847656
- 90.56500244140625
- 90.65166473388672
- 90.43333435058594
- 90.2316665649414
- 90.55833435058594
- 90.54499816894531
- 90.6816635131836
- 90.54833221435547
- 90.35166931152344
- 90.18499755859375
- 90.31999969482422
- 90.61833190917969
- 90.7249984741211
- 90.70333099365234
- 90.69999694824219
- 90.75666809082031
- 90.67833709716797
- 90.70166778564453
- 90.58999633789062
- 90.55000305175781
- 90.8066635131836
- 90.63666534423828
- 90.36333465576172
- 90.76333618164062
- 90.17666625976562
- 90.58333587646484
- 90.55999755859375
- 90.413330078125
- 90.35333251953125
- 89.97166442871094
- 90.91666412353516
- 90.78500366210938
- 90.60333251953125
- 90.48332977294922
- 90.17833709716797
- 90.73833465576172
- 90.63500213623047
- 90.84666442871094
- 90.87000274658203
- 90.63833618164062
- 90.23500061035156
- 90.3933334350586
- 90.51499938964844
- 90.78500366210938
- 90.56500244140625
- 90.62833404541016
- 90.83499908447266
- 90.82666778564453
- 90.82666778564453
- 91.00166320800781
- 90.88333129882812
- 90.98332977294922
- 90.94166564941406
- 91.05333709716797
- 90.8183364868164
- 90.95833587646484
- 90.95833587646484
- 91.038330078125
- 91.15666961669922
- 90.88833618164062
- 90.65333557128906
- 90.91500091552734
- 91.09166717529297
- 91.2249984741211
- 91.08333587646484
- 91.09500122070312
- 91.15499877929688
- 91.13333129882812
- 91.00166320800781
- 90.413330078125
- 90.84666442871094
- 91.15333557128906
- 91.04833221435547
- 91.00166320800781
- 90.9183349609375
- 91.11333465576172
- 91.22000122070312
- 91.18333435058594
- 91.27333068847656
- 91.23833465576172
- 91.17833709716797
- 91.11666870117188
- 91.2699966430664
- 91.2316665649414
- 91.15166473388672
- 91.03166961669922
- 91.19499969482422
- 91.16500091552734
- 91.11833190917969
- 91.2249984741211
- 90.8566665649414
- 91.14833068847656
- 90.99166870117188
- 90.913330078125
- 91.1449966430664
- 91.15833282470703
- 91.02333068847656
- 90.9800033569336
- 91.02166748046875
- 91.26667022705078
- 91.00833129882812
- 90.89666748046875
- 91.11666870117188
- 91.12666320800781
- 91.288330078125
- 91.33000183105469
- 91.19666290283203
- 91.37833404541016
- 91.2750015258789
- 90.73833465576172
- 91.125
- 91.01166534423828
- 91.24166870117188
- 90.91500091552734
- 90.086669921875
- 90.24333190917969
- 91.25499725341797
- 90.93333435058594
- 90.91500091552734
- 90.8550033569336
- 91.24166870117188
- 91.36333465576172
- 91.14167022705078
- 91.15666961669922
- 90.92333221435547
- 91.03500366210938
- 91.36000061035156
- 91.43333435058594
- 91.30000305175781
- 91.3550033569336
- 91.38166809082031
- 91.23833465576172
- 91.42833709716797
- 91.25166320800781
- 91.15499877929688
- 90.89666748046875
- 90.8183364868164
- 90.54499816894531
- 91.00666809082031
- 91.461669921875
- 91.32833099365234
- 91.34833526611328
- 91.42833709716797
- 91.40666961669922
- 91.4433364868164
- 91.33333587646484
- 91.15833282470703
- 91.17833709716797
- 91.1883316040039
- 91.28166961669922
- 91.42333221435547
- 91.50666809082031
- 91.4383316040039
- 91.2750015258789
- 91.31666564941406
- 91.41000366210938
- 91.33999633789062
- 91.50166320800781
- 91.19999694824219
- 91.39833068847656
- 91.50333404541016
- 91.41500091552734
- 91.31999969482422
- 91.4433364868164
- 91.48833465576172
- 91.55000305175781
- 91.5633316040039
- 91.33000183105469
- 91.32833099365234
- 91.5250015258789
- 91.5183334350586
- 91.52833557128906
- 91.52999877929688
- 91.12333679199219
- 91.53166961669922
- 91.17166900634766
- 91.14666748046875
- 91.21833038330078
- 91.07499694824219
- 91.3550033569336
- 91.42833709716797
- 91.27166748046875
- 91.45500183105469
- 91.2750015258789
- 91.30999755859375
- 91.40666961669922
- 90.87166595458984
- 91.55999755859375
- 91.55333709716797
- 91.62166595458984
- 91.42166900634766
- 91.44000244140625
- 91.4566650390625
- 91.49166870117188
- 90.9816665649414
- 91.3566665649414
- 91.54166412353516
- 91.54000091552734
- 91.29000091552734
- 91.39666748046875
- 91.37000274658203
- 91.63333129882812
- 91.55833435058594
- 91.24166870117188
- 91.05999755859375
- 91.22000122070312
- 91.4366683959961
- 91.39833068847656
- 91.50499725341797
- 91.34333038330078
- 91.586669921875
- 91.53500366210938
- 91.60166931152344
- 91.69166564941406
- 91.56999969482422
- 91.5199966430664
- 91.50333404541016
- 91.74666595458984
- 91.40499877929688
- 91.5816650390625
- 91.52999877929688
- 91.6433334350586
- 91.5616683959961
- 91.63500213623047
- 91.62833404541016
- 91.57499694824219
- 91.51166534423828
- 91.5250015258789
- 90.98332977294922
- 91.45833587646484
- 91.36166381835938
- 91.68499755859375
- 91.45999908447266
- 91.76000213623047
- 91.55166625976562
- 91.58000183105469
- 91.63166809082031
- 91.28500366210938
- 91.5999984741211
train_loss:
- 2.1927973271687824
- 2.088279667917887
- 1.9858745180765787
- 1.8988064127604167
- 1.8258322433471679
- 1.73972579981486
- 1.6323911394755046
- 1.5536991452534994
- 1.4804703201293945
- 1.4289813410441081
- 1.3681335812886557
- 1.318744908396403
- 1.2549507017771404
- 1.2103196563720704
- 1.2065926962534586
- 1.1312544186909994
- 1.1160099352518718
- 1.0692273303985596
- 1.022513251876831
- 0.9848883586883544
- 0.9645150502522787
- 0.943193204498291
- 0.9116552858988444
- 0.9018110273996989
- 0.8581401054382324
- 0.8580104891459147
- 0.8425350676218668
- 0.8284776887257894
- 0.8215053929011027
- 0.7887057146708171
- 0.7717220759709676
- 0.7425753341674804
- 0.73425089524587
- 0.715763565381368
- 0.7269862457911174
- 0.7002009651819865
- 0.7083695988972982
- 0.6848892872492472
- 0.6746028149922689
- 0.6796328954060873
- 0.6676605649312337
- 0.6506949210484823
- 0.6376386692682902
- 0.6257336043675741
- 0.6206093769709269
- 0.6350930704116822
- 0.6133058360417684
- 0.6104204087575277
- 0.608836478805542
- 0.603890935643514
- 0.601799515914917
- 0.5987107992808024
- 0.5867828894297282
- 0.5782743759155273
- 0.5829895044962565
- 0.5655048771858215
- 0.563588568687439
- 0.5738916168212891
- 0.561649492931366
- 0.5577839139302572
- 0.5473231320063273
- 0.5460748050689698
- 0.5528262521743774
- 0.5548167397499084
- 0.5461689897537232
- 0.5350168796857198
- 0.5292022893269857
- 0.5259469539960225
- 0.524548905245463
- 0.5182271728833516
- 0.5172886783917745
- 0.5166100434621175
- 0.5161255705515544
- 0.5105955337206523
- 0.5125806578000387
- 0.5183583651224772
- 0.5044056370099386
- 0.5012868596712748
- 0.5126838350931804
- 0.5062749881426494
- 0.5036062796274821
- 0.4921883297920227
- 0.49640763772328694
- 0.4936607296943665
- 0.4904069734255473
- 0.4886085725148519
- 0.49003584626515706
- 0.4915940271695455
- 0.48564211657842
- 0.4825102955500285
- 0.4908821499188741
- 0.47665822327931723
- 0.48585810788472494
- 0.4769450973510742
- 0.47339472583134967
- 0.46935209732055666
- 0.46314045556386313
- 0.46309963471094767
- 0.45987000595728555
- 0.46351410910288493
- 0.4738610087076823
- 0.46247715158462527
- 0.45326528635025026
- 0.45175698652267454
- 0.4498719838142395
- 0.456251877117157
- 0.4624183215777079
- 0.4533102449735006
- 0.4524316541671753
- 0.44722508020401003
- 0.44709564447402955
- 0.45641209383010867
- 0.4521614147186279
- 0.44809837849934897
- 0.43619209604263304
- 0.4366166502634684
- 0.436123575369517
- 0.43380566069285076
- 0.43549501457214357
- 0.4339382139205933
- 0.4358305870056152
- 0.4309768883705139
- 0.4301095542271932
- 0.4319605809211731
- 0.42804483578999836
- 0.4364818620999654
- 0.4331331871350606
- 0.42556321080525716
- 0.4312407899538676
- 0.4232310791969299
- 0.4338158538818359
- 0.4282740180651347
- 0.42930134687423704
- 0.4238188946723938
- 0.4200858550389608
- 0.4294139852523804
- 0.4240955800374349
- 0.4239481928507487
- 0.42428112138112384
- 0.42456827154159543
- 0.4297881379127502
- 0.4166918308258057
- 0.42145874528884886
- 0.4170344446182251
- 0.4146370794614156
- 0.41380596895217897
- 0.413199302927653
- 0.4156314630508423
- 0.4189288454055786
- 0.4085932675997416
- 0.4075456644376119
- 0.41252139422098794
- 0.4107172436396281
- 0.4046741008122762
- 0.4085042660077413
- 0.41142706705729165
- 0.4177209845225016
- 0.4046705071767171
- 0.40576625610987344
- 0.40371406421661377
- 0.40059094060262046
- 0.40461870692571006
- 0.40044485222498577
- 0.396410472424825
- 0.399344344997406
- 0.3999303367296855
- 0.40332395668029786
- 0.4036745613416036
- 0.40911559098561606
- 0.4145296162287394
- 0.39837655261357624
- 0.39933729492823283
- 0.3964238141377767
- 0.40899785022735596
- 0.39663857781092327
- 0.3930798954963684
- 0.39312661800384524
- 0.4002978928565979
- 0.396958024819692
- 0.3906646646976471
- 0.3930544167200724
- 0.4013615949630737
- 0.3962906460444133
- 0.39266662302017213
- 0.3962902815500895
- 0.39296835199991864
- 0.3868197269439697
- 0.3901340915520986
- 0.3861519103050232
- 0.3884142431894938
- 0.38702780335744225
- 0.384971325858434
- 0.3862571011543274
- 0.3887421649932861
- 0.38787697661717735
- 0.3829577375570933
- 0.384954727268219
- 0.3989460579872131
- 0.3789139134565989
- 0.37837823794682823
- 0.3839717135588328
- 0.3893515840212504
- 0.3781687976519267
- 0.3790300352891286
- 0.38064861539204914
- 0.38247976104418435
- 0.37523626914024355
- 0.38021634845733643
- 0.37497774046262106
- 0.37973841212590537
- 0.37439836990038555
- 0.3724600128332774
- 0.38197015732129413
- 0.3740071467081706
- 0.3753445208708445
- 0.3722746606508891
- 0.37570304238001506
- 0.3824698959668477
- 0.3756470037460327
- 0.36955254096984863
- 0.3690523537158966
- 0.3720637410004934
- 0.37291504114468893
- 0.3736374324162801
- 0.37418325333595276
- 0.3760636428038279
- 0.37669124321937564
- 0.37269519896507264
- 0.3689128558953603
- 0.37011064098676044
- 0.37312680439949036
- 0.3674854755242666
- 0.3659980052630107
- 0.3659423189004262
- 0.37572331857681274
- 0.372536438703537
- 0.36567631154060365
- 0.3644136762301127
- 0.3620981776555379
- 0.36685115682284036
- 0.3797814424196879
- 0.3742472439289093
- 0.36617127828598023
- 0.36926718967755634
- 0.36547541084289553
- 0.36405742643674216
- 0.36536691745122274
- 0.3641122334798177
- 0.36194772578875223
- 0.3605787255605062
- 0.3664102286497752
- 0.3641001726945241
- 0.37271060916582743
- 0.36863842016855874
- 0.35725194036165875
- 0.3583648031711578
- 0.35933241477012634
- 0.36121528884569803
- 0.36334457375208534
- 0.3592956775983175
- 0.3676487063407898
- 0.360205521440506
- 0.3576778632481893
- 0.3628505866845449
- 0.36661529919306435
- 0.3607330425898234
- 0.3617828126430511
- 0.3605832022190094
- 0.36107942873636883
- 0.36391696519851685
- 0.36592069849967956
- 0.3634958263238271
- 0.3591295474688212
- 0.35603125999768576
- 0.357396653286616
- 0.357121528673172
- 0.3542945586681366
- 0.3569414552370707
- 0.3568923863093058
- 0.3580179752667745
- 0.35789043391545616
- 0.3535809101422628
- 0.3545355045000712
- 0.3627300461451213
- 0.3555583233833313
- 0.3653661479473114
- 0.3579934754530589
- 0.3586839045683543
- 0.3591059787273407
- 0.35931156543095905
- 0.3685842931270599
- 0.3479128086566925
- 0.3511068245569865
- 0.35337431670824687
- 0.3569179811954498
- 0.36054691438674924
- 0.34937797664006554
- 0.35286130005518596
- 0.34902707371711733
- 0.34643119308153786
- 0.3522091548283895
- 0.36353648074467976
- 0.35947577226956684
- 0.3574645140171051
- 0.3484118662516276
- 0.35335937566757203
- 0.3518641805013021
- 0.3450542139053345
- 0.3463533094882965
- 0.3456182644844055
- 0.34282697850863136
- 0.3441989251454671
- 0.34259094314575195
- 0.3439789229551951
- 0.34138312619527184
- 0.34774849540392555
- 0.3438112934112549
- 0.34258197921117145
- 0.34047927344640094
- 0.33862507068316144
- 0.34290070328712463
- 0.34893810516993207
- 0.3429553571383158
- 0.3395645130157471
- 0.3378845314502716
- 0.3411627000331879
- 0.340228729168574
- 0.33745525177319846
- 0.3384937915802002
- 0.3395732539653778
- 0.3530636898358663
- 0.3443948565006256
- 0.3362067622979482
- 0.33873434279759723
- 0.34182840751012167
- 0.34188831146558124
- 0.3377188689390818
- 0.33574788916905723
- 0.3369913634459178
- 0.3359846959590912
- 0.3348448263168335
- 0.3362207400004069
- 0.33844479201634725
- 0.3343899419148763
- 0.3353422218322754
- 0.3369890223503113
- 0.34003053414026896
- 0.33520225728352865
- 0.33516949162483217
- 0.33686471106211346
- 0.3357457857767741
- 0.34510208786328633
- 0.3371795903682709
- 0.34001179615656535
- 0.3423501807530721
- 0.3385031124273936
- 0.3373009988307953
- 0.34274275269508364
- 0.34163074984550473
- 0.3395351425329844
- 0.3349192524909973
- 0.3382373560746511
- 0.34113036047617595
- 0.3380990796407064
- 0.33769544083277386
- 0.33427227239608764
- 0.3317781620343526
- 0.33660957374572753
- 0.33030170987447105
- 0.3333059533437093
- 0.3410253352959951
- 0.3342311339378357
- 0.3367019810517629
- 0.33195021041234335
- 0.3399862277030945
- 0.3557929390589396
- 0.3502898019472758
- 0.3325613265355428
- 0.3391423424720764
- 0.3391469954331716
- 0.34030022570292157
- 0.33068726139068605
- 0.3279597891966502
- 0.33299770199457807
- 0.3330984656969706
- 0.335901141055425
- 0.3351159580389659
- 0.32945669973691305
- 0.3273576956590017
- 0.32938190223375957
- 0.3283057121912638
- 0.3279183585802714
- 0.3302660083134969
- 0.32554275166193647
- 0.3304303783257802
- 0.33288703190485636
- 0.33838050365447997
- 0.33855339317321775
- 0.34385795946121217
- 0.33329897006352743
- 0.3255424729347229
- 0.32974789056777953
- 0.3287282209078471
- 0.32693728966712954
- 0.3291196609179179
- 0.326427011680603
- 0.32854401648839315
- 0.3310318724950155
- 0.3289912160714467
- 0.3290725651105245
- 0.3271239786307017
- 0.32459629530906675
- 0.32365943744977316
- 0.32350669485727945
- 0.327375962861379
- 0.327190225315094
- 0.324859627755483
- 0.3284027497291565
- 0.3264390551567078
- 0.33074232031504314
- 0.32807856658299767
- 0.3232517261346181
- 0.3249996719360352
- 0.32630100957552594
- 0.3231120631535848
- 0.3224187318166097
- 0.3207805380185445
- 0.3215944043795268
- 0.325980455160141
- 0.3270155077298482
- 0.32097981689771016
- 0.32210808917681377
- 0.3199717307885488
- 0.3197164114793142
- 0.3283595861911774
- 0.3204521774927775
- 0.32917763520876564
- 0.3294364191373189
- 0.32985934969584146
- 0.3311647625287374
- 0.32463517228762306
- 0.32376187467575074
- 0.3259406341870626
- 0.3230943422635396
- 0.32535341149965924
- 0.32526811850865683
- 0.3213186264673869
- 0.3346055683135986
- 0.32023771524429323
- 0.320532252518336
- 0.318893692890803
- 0.3216403402964274
- 0.32163990826606753
- 0.3205609910647074
- 0.32044516304334003
- 0.3294185178756714
- 0.32433264268239337
- 0.3216132055123647
- 0.31957477434476217
- 0.3264627432346344
- 0.323388058535258
- 0.32342126984596253
- 0.31733276659647625
- 0.31932038866678875
- 0.3273446781317393
- 0.3294214896996816
- 0.32389029777844747
- 0.3207042687733968
- 0.32201389792760216
- 0.3204060874144236
- 0.32368747053146363
- 0.3178575840155284
- 0.3184460120042165
- 0.319626722685496
- 0.3145574070930481
- 0.3173383439381917
- 0.31911084202130635
- 0.32027938588460286
- 0.31462461784680684
- 0.32334490977923075
- 0.3191558541138967
- 0.3202886284828186
- 0.3168685251712799
- 0.31855317174593606
- 0.31978294113477074
- 0.31690907494227094
- 0.3159762627919515
- 0.31793528672854104
- 0.319893559217453
- 0.3304683406352997
- 0.3191463587284088
- 0.3198820076306661
- 0.31581765977541604
- 0.32072381273905437
- 0.3110714595476786
- 0.31646480638186136
- 0.31664262742996213
- 0.31332858050664264
- 0.3210761493841807
- 0.3125759095509847


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u100_frac01_2.yaml <==
clients:
- - 35
  - 66
  - 67
  - 72
  - 94
  - 69
  - 2
  - 74
  - 98
  - 41
- - 63
  - 16
  - 42
  - 8
  - 82
  - 13
  - 97
  - 58
  - 40
  - 92
- - 68
  - 45
  - 71
  - 36
  - 26
  - 84
  - 23
  - 47
  - 4
  - 97
- - 85
  - 93
  - 91
  - 50
  - 35
  - 40
  - 94
  - 73
  - 42
  - 30
- - 64
  - 51
  - 38
  - 57
  - 71
  - 39
  - 8
  - 60
  - 92
  - 95
- - 5
  - 14
  - 62
  - 8
  - 46
  - 25
  - 97
  - 4
  - 26
  - 35
- - 38
  - 19
  - 7
  - 41
  - 90
  - 43
  - 6
  - 32
  - 62
  - 33
- - 60
  - 17
  - 40
  - 95
  - 88
  - 46
  - 87
  - 59
  - 43
  - 89
- - 85
  - 1
  - 16
  - 74
  - 12
  - 83
  - 69
  - 86
  - 37
  - 92
- - 60
  - 85
  - 96
  - 23
  - 34
  - 45
  - 28
  - 93
  - 76
  - 77
- - 64
  - 28
  - 50
  - 99
  - 13
  - 81
  - 70
  - 69
  - 41
  - 0
- - 64
  - 61
  - 95
  - 70
  - 72
  - 76
  - 93
  - 48
  - 49
  - 56
- - 54
  - 10
  - 24
  - 50
  - 27
  - 83
  - 53
  - 78
  - 35
  - 2
- - 55
  - 26
  - 37
  - 17
  - 58
  - 53
  - 11
  - 84
  - 0
  - 6
- - 56
  - 9
  - 48
  - 28
  - 14
  - 99
  - 62
  - 18
  - 10
  - 17
- - 71
  - 30
  - 24
  - 25
  - 16
  - 77
  - 13
  - 88
  - 12
  - 5
- - 1
  - 5
  - 43
  - 42
  - 55
  - 12
  - 17
  - 52
  - 58
  - 8
- - 11
  - 63
  - 68
  - 10
  - 38
  - 85
  - 0
  - 30
  - 40
  - 17
- - 19
  - 23
  - 51
  - 64
  - 5
  - 99
  - 13
  - 18
  - 96
  - 10
- - 63
  - 10
  - 28
  - 96
  - 57
  - 44
  - 58
  - 53
  - 23
  - 60
- - 29
  - 81
  - 31
  - 69
  - 83
  - 39
  - 12
  - 25
  - 13
  - 99
- - 75
  - 71
  - 52
  - 39
  - 12
  - 36
  - 0
  - 6
  - 21
  - 70
- - 50
  - 82
  - 4
  - 20
  - 62
  - 70
  - 48
  - 93
  - 69
  - 51
- - 20
  - 79
  - 54
  - 15
  - 57
  - 46
  - 45
  - 33
  - 1
  - 60
- - 2
  - 98
  - 33
  - 57
  - 52
  - 39
  - 90
  - 3
  - 25
  - 0
- - 17
  - 10
  - 46
  - 78
  - 75
  - 97
  - 37
  - 80
  - 11
  - 94
- - 95
  - 79
  - 98
  - 24
  - 13
  - 28
  - 7
  - 87
  - 26
  - 78
- - 58
  - 5
  - 3
  - 47
  - 81
  - 45
  - 68
  - 64
  - 0
  - 76
- - 29
  - 79
  - 24
  - 82
  - 52
  - 93
  - 41
  - 59
  - 40
  - 57
- - 71
  - 65
  - 27
  - 53
  - 66
  - 44
  - 55
  - 88
  - 43
  - 21
- - 53
  - 2
  - 71
  - 18
  - 0
  - 55
  - 3
  - 41
  - 43
  - 52
- - 77
  - 73
  - 39
  - 75
  - 40
  - 22
  - 16
  - 28
  - 13
  - 10
- - 48
  - 33
  - 69
  - 58
  - 54
  - 73
  - 87
  - 86
  - 11
  - 0
- - 66
  - 17
  - 63
  - 81
  - 64
  - 48
  - 82
  - 58
  - 77
  - 6
- - 37
  - 52
  - 59
  - 10
  - 15
  - 70
  - 53
  - 8
  - 83
  - 46
- - 71
  - 28
  - 12
  - 5
  - 67
  - 93
  - 24
  - 97
  - 63
  - 19
- - 33
  - 42
  - 53
  - 67
  - 16
  - 20
  - 52
  - 92
  - 69
  - 34
- - 45
  - 60
  - 69
  - 79
  - 38
  - 34
  - 48
  - 97
  - 25
  - 49
- - 13
  - 50
  - 71
  - 24
  - 39
  - 54
  - 93
  - 31
  - 75
  - 88
- - 13
  - 22
  - 59
  - 35
  - 2
  - 71
  - 36
  - 12
  - 82
  - 70
- - 65
  - 13
  - 22
  - 74
  - 25
  - 91
  - 85
  - 21
  - 12
  - 93
- - 47
  - 0
  - 2
  - 52
  - 12
  - 51
  - 73
  - 95
  - 1
  - 75
- - 70
  - 60
  - 98
  - 24
  - 80
  - 75
  - 82
  - 84
  - 85
  - 97
- - 36
  - 29
  - 6
  - 26
  - 71
  - 0
  - 51
  - 32
  - 44
  - 74
- - 72
  - 63
  - 61
  - 14
  - 96
  - 12
  - 1
  - 33
  - 68
  - 87
- - 4
  - 7
  - 98
  - 19
  - 21
  - 31
  - 73
  - 2
  - 94
  - 33
- - 61
  - 52
  - 86
  - 16
  - 73
  - 90
  - 71
  - 94
  - 65
  - 69
- - 52
  - 79
  - 49
  - 59
  - 89
  - 55
  - 14
  - 44
  - 84
  - 99
- - 2
  - 35
  - 24
  - 77
  - 23
  - 34
  - 84
  - 8
  - 16
  - 21
- - 81
  - 86
  - 16
  - 36
  - 11
  - 73
  - 6
  - 20
  - 33
  - 24
- - 50
  - 15
  - 17
  - 19
  - 61
  - 13
  - 10
  - 31
  - 33
  - 54
- - 81
  - 67
  - 52
  - 36
  - 49
  - 1
  - 62
  - 73
  - 91
  - 97
- - 13
  - 90
  - 45
  - 29
  - 51
  - 89
  - 35
  - 97
  - 27
  - 33
- - 37
  - 76
  - 74
  - 17
  - 57
  - 59
  - 71
  - 9
  - 42
  - 41
- - 26
  - 67
  - 99
  - 21
  - 75
  - 44
  - 74
  - 11
  - 12
  - 89
- - 9
  - 14
  - 97
  - 25
  - 22
  - 0
  - 93
  - 83
  - 82
  - 90
- - 27
  - 32
  - 51
  - 5
  - 14
  - 98
  - 13
  - 38
  - 66
  - 34
- - 7
  - 62
  - 76
  - 35
  - 23
  - 42
  - 19
  - 93
  - 25
  - 77
- - 17
  - 1
  - 14
  - 60
  - 94
  - 39
  - 89
  - 97
  - 67
  - 99
- - 77
  - 94
  - 71
  - 75
  - 54
  - 73
  - 35
  - 28
  - 29
  - 60
- - 79
  - 78
  - 52
  - 74
  - 53
  - 35
  - 60
  - 71
  - 97
  - 26
- - 51
  - 37
  - 98
  - 69
  - 49
  - 56
  - 17
  - 28
  - 64
  - 26
- - 78
  - 21
  - 38
  - 34
  - 5
  - 12
  - 54
  - 58
  - 51
  - 30
- - 83
  - 76
  - 91
  - 5
  - 66
  - 19
  - 10
  - 33
  - 39
  - 56
- - 19
  - 79
  - 75
  - 58
  - 34
  - 27
  - 62
  - 46
  - 44
  - 82
- - 83
  - 16
  - 92
  - 13
  - 22
  - 63
  - 95
  - 74
  - 12
  - 0
- - 43
  - 46
  - 6
  - 40
  - 29
  - 21
  - 66
  - 9
  - 99
  - 93
- - 38
  - 4
  - 74
  - 86
  - 70
  - 96
  - 85
  - 59
  - 83
  - 42
- - 44
  - 33
  - 88
  - 90
  - 97
  - 15
  - 29
  - 68
  - 94
  - 76
- - 89
  - 64
  - 73
  - 10
  - 92
  - 81
  - 37
  - 7
  - 25
  - 26
- - 66
  - 98
  - 69
  - 29
  - 8
  - 61
  - 93
  - 22
  - 48
  - 91
- - 8
  - 59
  - 47
  - 97
  - 78
  - 0
  - 90
  - 20
  - 13
  - 14
- - 14
  - 38
  - 78
  - 61
  - 7
  - 11
  - 62
  - 41
  - 70
  - 34
- - 67
  - 60
  - 42
  - 82
  - 13
  - 71
  - 5
  - 43
  - 77
  - 33
- - 6
  - 12
  - 89
  - 2
  - 56
  - 35
  - 37
  - 44
  - 1
  - 77
- - 10
  - 66
  - 49
  - 27
  - 93
  - 82
  - 45
  - 83
  - 88
  - 52
- - 43
  - 63
  - 18
  - 65
  - 64
  - 21
  - 3
  - 33
  - 34
  - 27
- - 15
  - 49
  - 71
  - 95
  - 90
  - 10
  - 22
  - 26
  - 27
  - 11
- - 86
  - 81
  - 17
  - 59
  - 76
  - 33
  - 90
  - 93
  - 21
  - 22
- - 12
  - 80
  - 16
  - 90
  - 21
  - 75
  - 88
  - 64
  - 73
  - 89
- - 9
  - 12
  - 56
  - 4
  - 93
  - 35
  - 44
  - 73
  - 46
  - 68
- - 22
  - 51
  - 40
  - 52
  - 3
  - 77
  - 47
  - 35
  - 29
  - 59
- - 5
  - 68
  - 65
  - 83
  - 34
  - 98
  - 1
  - 49
  - 8
  - 79
- - 37
  - 64
  - 48
  - 9
  - 66
  - 51
  - 32
  - 30
  - 63
  - 13
- - 48
  - 86
  - 39
  - 73
  - 59
  - 54
  - 75
  - 77
  - 38
  - 10
- - 89
  - 20
  - 32
  - 33
  - 99
  - 77
  - 98
  - 50
  - 0
  - 8
- - 94
  - 46
  - 49
  - 61
  - 84
  - 14
  - 2
  - 98
  - 54
  - 51
- - 13
  - 1
  - 18
  - 68
  - 12
  - 49
  - 72
  - 51
  - 73
  - 46
- - 84
  - 50
  - 3
  - 9
  - 56
  - 35
  - 57
  - 87
  - 14
  - 53
- - 88
  - 39
  - 34
  - 16
  - 61
  - 12
  - 46
  - 79
  - 28
  - 96
- - 36
  - 97
  - 12
  - 10
  - 20
  - 62
  - 13
  - 72
  - 65
  - 49
- - 15
  - 27
  - 42
  - 98
  - 51
  - 95
  - 89
  - 92
  - 35
  - 41
- - 59
  - 0
  - 16
  - 54
  - 95
  - 25
  - 61
  - 35
  - 22
  - 51
- - 27
  - 17
  - 8
  - 21
  - 39
  - 51
  - 37
  - 7
  - 49
  - 83
- - 59
  - 22
  - 66
  - 40
  - 42
  - 63
  - 87
  - 65
  - 57
  - 43
- - 91
  - 47
  - 36
  - 70
  - 18
  - 26
  - 14
  - 10
  - 16
  - 34
- - 60
  - 78
  - 70
  - 81
  - 66
  - 46
  - 62
  - 17
  - 72
  - 53
- - 26
  - 3
  - 2
  - 87
  - 73
  - 37
  - 62
  - 39
  - 5
  - 48
- - 24
  - 46
  - 41
  - 38
  - 58
  - 40
  - 96
  - 55
  - 23
  - 77
- - 82
  - 28
  - 32
  - 23
  - 61
  - 69
  - 68
  - 81
  - 39
  - 1
- - 82
  - 11
  - 7
  - 27
  - 21
  - 0
  - 69
  - 99
  - 71
  - 86
- - 0
  - 82
  - 24
  - 97
  - 43
  - 91
  - 21
  - 62
  - 68
  - 63
- - 37
  - 75
  - 88
  - 46
  - 56
  - 10
  - 85
  - 77
  - 21
  - 8
- - 9
  - 75
  - 94
  - 72
  - 64
  - 74
  - 8
  - 18
  - 60
  - 86
- - 40
  - 10
  - 17
  - 54
  - 19
  - 46
  - 5
  - 32
  - 37
  - 23
- - 64
  - 67
  - 73
  - 53
  - 79
  - 28
  - 33
  - 30
  - 56
  - 9
- - 38
  - 28
  - 2
  - 21
  - 67
  - 49
  - 91
  - 33
  - 83
  - 18
- - 71
  - 40
  - 52
  - 35
  - 81
  - 39
  - 12
  - 77
  - 82
  - 18
- - 81
  - 3
  - 35
  - 40
  - 25
  - 23
  - 13
  - 44
  - 84
  - 43
- - 17
  - 84
  - 80
  - 29
  - 94
  - 93
  - 37
  - 1
  - 2
  - 36
- - 5
  - 6
  - 33
  - 45
  - 36
  - 21
  - 93
  - 47
  - 15
  - 83
- - 89
  - 6
  - 10
  - 37
  - 43
  - 48
  - 7
  - 82
  - 14
  - 40
- - 51
  - 19
  - 37
  - 78
  - 47
  - 43
  - 82
  - 96
  - 20
  - 67
- - 28
  - 93
  - 74
  - 50
  - 64
  - 24
  - 27
  - 16
  - 88
  - 78
- - 82
  - 10
  - 94
  - 87
  - 44
  - 5
  - 70
  - 45
  - 99
  - 28
- - 58
  - 43
  - 14
  - 16
  - 87
  - 50
  - 91
  - 81
  - 70
  - 68
- - 2
  - 69
  - 76
  - 34
  - 79
  - 7
  - 53
  - 93
  - 4
  - 54
- - 51
  - 75
  - 74
  - 2
  - 12
  - 35
  - 57
  - 13
  - 39
  - 58
- - 55
  - 14
  - 56
  - 59
  - 98
  - 96
  - 33
  - 65
  - 82
  - 4
- - 3
  - 43
  - 96
  - 75
  - 58
  - 80
  - 47
  - 92
  - 7
  - 15
- - 58
  - 70
  - 42
  - 72
  - 97
  - 67
  - 83
  - 92
  - 8
  - 21
- - 10
  - 50
  - 41
  - 99
  - 28
  - 89
  - 24
  - 67
  - 32
  - 34
- - 4
  - 20
  - 99
  - 49
  - 17
  - 80
  - 50
  - 83
  - 69
  - 0
- - 21
  - 53
  - 82
  - 57
  - 44
  - 33
  - 70
  - 85
  - 67
  - 68
- - 10
  - 78
  - 97
  - 92
  - 31
  - 49
  - 9
  - 59
  - 67
  - 15
- - 44
  - 78
  - 52
  - 63
  - 4
  - 71
  - 6
  - 17
  - 74
  - 59
- - 82
  - 30
  - 31
  - 80
  - 51
  - 83
  - 44
  - 43
  - 48
  - 27
- - 17
  - 30
  - 58
  - 76
  - 78
  - 42
  - 48
  - 88
  - 41
  - 63
- - 5
  - 70
  - 44
  - 79
  - 48
  - 28
  - 62
  - 80
  - 23
  - 76
- - 56
  - 61
  - 49
  - 40
  - 45
  - 11
  - 74
  - 86
  - 36
  - 62
- - 15
  - 94
  - 61
  - 76
  - 74
  - 20
  - 35
  - 82
  - 78
  - 88
- - 87
  - 22
  - 49
  - 18
  - 37
  - 5
  - 44
  - 81
  - 36
  - 97
- - 94
  - 14
  - 44
  - 77
  - 60
  - 45
  - 11
  - 42
  - 37
  - 54
- - 19
  - 13
  - 74
  - 7
  - 56
  - 6
  - 49
  - 85
  - 1
  - 26
- - 8
  - 45
  - 82
  - 10
  - 62
  - 87
  - 9
  - 4
  - 61
  - 28
- - 64
  - 16
  - 98
  - 58
  - 14
  - 83
  - 73
  - 40
  - 76
  - 97
- - 79
  - 15
  - 5
  - 65
  - 52
  - 18
  - 41
  - 8
  - 62
  - 32
- - 41
  - 85
  - 49
  - 38
  - 56
  - 33
  - 54
  - 96
  - 80
  - 32
- - 92
  - 82
  - 17
  - 95
  - 70
  - 87
  - 4
  - 46
  - 41
  - 43
- - 73
  - 72
  - 82
  - 68
  - 39
  - 24
  - 9
  - 69
  - 28
  - 45
- - 85
  - 15
  - 9
  - 53
  - 2
  - 1
  - 58
  - 21
  - 98
  - 10
- - 9
  - 12
  - 55
  - 87
  - 23
  - 16
  - 39
  - 43
  - 3
  - 77
- - 96
  - 91
  - 4
  - 82
  - 44
  - 23
  - 60
  - 15
  - 28
  - 63
- - 96
  - 83
  - 59
  - 23
  - 4
  - 76
  - 60
  - 81
  - 34
  - 27
- - 90
  - 1
  - 43
  - 98
  - 95
  - 31
  - 89
  - 48
  - 14
  - 65
- - 21
  - 76
  - 36
  - 69
  - 34
  - 43
  - 17
  - 51
  - 90
  - 53
- - 35
  - 32
  - 68
  - 70
  - 40
  - 5
  - 78
  - 80
  - 30
  - 29
- - 18
  - 42
  - 68
  - 35
  - 30
  - 34
  - 83
  - 82
  - 58
  - 39
- - 7
  - 62
  - 3
  - 22
  - 97
  - 54
  - 83
  - 70
  - 5
  - 40
- - 38
  - 88
  - 89
  - 73
  - 7
  - 39
  - 27
  - 4
  - 69
  - 53
- - 30
  - 69
  - 37
  - 56
  - 13
  - 16
  - 12
  - 70
  - 60
  - 88
- - 2
  - 25
  - 61
  - 79
  - 14
  - 27
  - 80
  - 45
  - 4
  - 70
- - 10
  - 66
  - 99
  - 15
  - 57
  - 82
  - 71
  - 4
  - 49
  - 75
- - 39
  - 96
  - 49
  - 68
  - 94
  - 93
  - 48
  - 65
  - 26
  - 79
- - 5
  - 78
  - 6
  - 89
  - 83
  - 4
  - 45
  - 77
  - 36
  - 13
- - 20
  - 44
  - 94
  - 88
  - 85
  - 46
  - 77
  - 0
  - 37
  - 59
- - 28
  - 49
  - 20
  - 31
  - 5
  - 85
  - 29
  - 61
  - 76
  - 54
- - 57
  - 85
  - 10
  - 68
  - 98
  - 33
  - 52
  - 23
  - 64
  - 13
- - 12
  - 41
  - 77
  - 98
  - 34
  - 24
  - 25
  - 80
  - 82
  - 26
- - 43
  - 53
  - 76
  - 37
  - 98
  - 96
  - 82
  - 81
  - 73
  - 17
- - 12
  - 79
  - 27
  - 95
  - 40
  - 24
  - 81
  - 52
  - 98
  - 22
- - 46
  - 39
  - 7
  - 29
  - 32
  - 92
  - 62
  - 21
  - 12
  - 67
- - 5
  - 15
  - 28
  - 80
  - 99
  - 44
  - 58
  - 69
  - 66
  - 91
- - 14
  - 43
  - 42
  - 4
  - 23
  - 6
  - 47
  - 26
  - 31
  - 17
- - 36
  - 43
  - 57
  - 66
  - 58
  - 65
  - 9
  - 78
  - 25
  - 61
- - 34
  - 98
  - 21
  - 4
  - 7
  - 84
  - 15
  - 39
  - 14
  - 47
- - 42
  - 55
  - 33
  - 12
  - 45
  - 80
  - 48
  - 92
  - 25
  - 16
- - 58
  - 26
  - 48
  - 82
  - 55
  - 80
  - 86
  - 75
  - 38
  - 28
- - 36
  - 90
  - 46
  - 76
  - 82
  - 10
  - 63
  - 31
  - 98
  - 41
- - 40
  - 91
  - 15
  - 3
  - 45
  - 72
  - 60
  - 84
  - 32
  - 21
- - 82
  - 84
  - 15
  - 81
  - 67
  - 19
  - 70
  - 39
  - 48
  - 11
- - 70
  - 39
  - 17
  - 90
  - 51
  - 55
  - 36
  - 46
  - 24
  - 1
- - 19
  - 24
  - 33
  - 40
  - 42
  - 80
  - 98
  - 50
  - 9
  - 91
- - 80
  - 24
  - 77
  - 99
  - 7
  - 23
  - 15
  - 20
  - 96
  - 12
- - 38
  - 16
  - 78
  - 82
  - 93
  - 84
  - 8
  - 29
  - 59
  - 28
- - 81
  - 9
  - 48
  - 72
  - 30
  - 32
  - 40
  - 59
  - 76
  - 25
- - 14
  - 58
  - 94
  - 5
  - 8
  - 46
  - 93
  - 37
  - 90
  - 44
- - 28
  - 2
  - 40
  - 78
  - 38
  - 31
  - 20
  - 90
  - 65
  - 23
- - 60
  - 99
  - 81
  - 44
  - 19
  - 67
  - 97
  - 94
  - 88
  - 80
- - 41
  - 18
  - 11
  - 96
  - 50
  - 72
  - 12
  - 29
  - 92
  - 10
- - 88
  - 45
  - 16
  - 20
  - 66
  - 87
  - 60
  - 46
  - 43
  - 98
- - 14
  - 2
  - 42
  - 0
  - 96
  - 63
  - 74
  - 47
  - 19
  - 34
- - 18
  - 42
  - 48
  - 14
  - 49
  - 46
  - 95
  - 93
  - 74
  - 71
- - 5
  - 96
  - 35
  - 76
  - 95
  - 42
  - 81
  - 88
  - 69
  - 27
- - 34
  - 49
  - 12
  - 50
  - 77
  - 63
  - 48
  - 83
  - 76
  - 86
- - 35
  - 69
  - 92
  - 13
  - 71
  - 54
  - 14
  - 1
  - 20
  - 80
- - 17
  - 44
  - 81
  - 72
  - 45
  - 13
  - 51
  - 53
  - 58
  - 41
- - 97
  - 48
  - 63
  - 27
  - 55
  - 70
  - 33
  - 65
  - 31
  - 66
- - 59
  - 57
  - 73
  - 83
  - 44
  - 60
  - 90
  - 32
  - 61
  - 43
- - 29
  - 27
  - 72
  - 32
  - 23
  - 21
  - 90
  - 25
  - 77
  - 43
- - 67
  - 31
  - 82
  - 72
  - 21
  - 33
  - 56
  - 73
  - 46
  - 59
- - 44
  - 4
  - 14
  - 16
  - 27
  - 97
  - 66
  - 40
  - 22
  - 0
- - 79
  - 22
  - 61
  - 50
  - 23
  - 43
  - 87
  - 58
  - 16
  - 93
- - 59
  - 5
  - 47
  - 77
  - 52
  - 87
  - 99
  - 25
  - 83
  - 20
- - 25
  - 73
  - 60
  - 26
  - 34
  - 61
  - 53
  - 83
  - 32
  - 99
- - 27
  - 6
  - 95
  - 54
  - 63
  - 34
  - 51
  - 36
  - 81
  - 90
- - 7
  - 5
  - 93
  - 85
  - 97
  - 0
  - 13
  - 89
  - 2
  - 87
- - 7
  - 67
  - 0
  - 82
  - 20
  - 57
  - 26
  - 83
  - 32
  - 58
- - 51
  - 64
  - 63
  - 54
  - 86
  - 50
  - 17
  - 82
  - 40
  - 2
- - 4
  - 42
  - 77
  - 15
  - 26
  - 10
  - 9
  - 59
  - 23
  - 3
- - 9
  - 41
  - 78
  - 50
  - 84
  - 2
  - 27
  - 47
  - 45
  - 34
- - 37
  - 52
  - 59
  - 78
  - 36
  - 30
  - 71
  - 44
  - 39
  - 2
- - 96
  - 54
  - 33
  - 34
  - 37
  - 56
  - 66
  - 31
  - 16
  - 92
- - 23
  - 86
  - 44
  - 58
  - 67
  - 8
  - 71
  - 26
  - 56
  - 20
- - 39
  - 49
  - 70
  - 50
  - 28
  - 53
  - 7
  - 94
  - 60
  - 26
- - 27
  - 77
  - 54
  - 29
  - 75
  - 18
  - 7
  - 38
  - 39
  - 24
- - 66
  - 98
  - 29
  - 61
  - 35
  - 12
  - 56
  - 85
  - 36
  - 3
- - 37
  - 70
  - 35
  - 25
  - 29
  - 77
  - 89
  - 61
  - 4
  - 54
- - 57
  - 24
  - 29
  - 47
  - 12
  - 15
  - 86
  - 62
  - 97
  - 3
- - 94
  - 57
  - 6
  - 86
  - 87
  - 8
  - 4
  - 26
  - 17
  - 50
- - 96
  - 27
  - 56
  - 83
  - 20
  - 40
  - 24
  - 22
  - 39
  - 92
- - 71
  - 3
  - 0
  - 68
  - 17
  - 12
  - 64
  - 40
  - 24
  - 77
- - 99
  - 33
  - 31
  - 71
  - 67
  - 77
  - 76
  - 95
  - 21
  - 72
- - 98
  - 42
  - 51
  - 95
  - 75
  - 6
  - 46
  - 88
  - 68
  - 69
- - 26
  - 54
  - 21
  - 63
  - 87
  - 98
  - 27
  - 0
  - 58
  - 95
- - 67
  - 95
  - 12
  - 84
  - 31
  - 38
  - 59
  - 0
  - 98
  - 69
- - 14
  - 78
  - 40
  - 97
  - 99
  - 21
  - 82
  - 80
  - 58
  - 31
- - 7
  - 44
  - 8
  - 31
  - 54
  - 65
  - 25
  - 11
  - 13
  - 52
- - 22
  - 40
  - 41
  - 79
  - 63
  - 69
  - 14
  - 34
  - 85
  - 72
- - 96
  - 62
  - 79
  - 72
  - 95
  - 38
  - 68
  - 57
  - 92
  - 98
- - 38
  - 21
  - 59
  - 88
  - 5
  - 66
  - 2
  - 72
  - 63
  - 29
- - 9
  - 80
  - 1
  - 56
  - 11
  - 18
  - 21
  - 69
  - 6
  - 63
- - 72
  - 45
  - 14
  - 85
  - 28
  - 95
  - 98
  - 88
  - 3
  - 89
- - 45
  - 80
  - 33
  - 97
  - 48
  - 52
  - 7
  - 15
  - 30
  - 61
- - 36
  - 88
  - 59
  - 14
  - 63
  - 12
  - 15
  - 13
  - 94
  - 18
- - 27
  - 43
  - 62
  - 36
  - 24
  - 95
  - 29
  - 14
  - 35
  - 25
- - 8
  - 11
  - 48
  - 82
  - 52
  - 23
  - 29
  - 22
  - 36
  - 58
- - 56
  - 0
  - 65
  - 70
  - 57
  - 37
  - 12
  - 28
  - 22
  - 96
- - 13
  - 88
  - 40
  - 78
  - 28
  - 37
  - 29
  - 92
  - 43
  - 70
- - 99
  - 82
  - 30
  - 10
  - 11
  - 26
  - 22
  - 47
  - 62
  - 6
- - 44
  - 20
  - 42
  - 28
  - 91
  - 7
  - 89
  - 52
  - 64
  - 26
- - 66
  - 76
  - 26
  - 64
  - 77
  - 55
  - 1
  - 70
  - 61
  - 69
- - 79
  - 47
  - 50
  - 69
  - 88
  - 3
  - 81
  - 30
  - 29
  - 21
- - 86
  - 55
  - 40
  - 67
  - 62
  - 16
  - 83
  - 98
  - 45
  - 15
- - 85
  - 69
  - 44
  - 34
  - 11
  - 92
  - 17
  - 19
  - 20
  - 71
- - 58
  - 42
  - 94
  - 31
  - 93
  - 24
  - 25
  - 59
  - 26
  - 46
- - 58
  - 83
  - 47
  - 79
  - 6
  - 73
  - 14
  - 72
  - 10
  - 7
- - 89
  - 85
  - 64
  - 65
  - 72
  - 1
  - 34
  - 39
  - 98
  - 52
- - 69
  - 15
  - 83
  - 51
  - 5
  - 25
  - 35
  - 28
  - 24
  - 76
- - 21
  - 40
  - 95
  - 35
  - 46
  - 32
  - 36
  - 19
  - 52
  - 63
- - 62
  - 35
  - 51
  - 11
  - 20
  - 97
  - 68
  - 43
  - 54
  - 49
- - 75
  - 34
  - 42
  - 86
  - 71
  - 83
  - 69
  - 85
  - 68
  - 23
- - 36
  - 0
  - 26
  - 35
  - 8
  - 57
  - 60
  - 38
  - 42
  - 11
- - 93
  - 1
  - 19
  - 37
  - 35
  - 14
  - 27
  - 71
  - 50
  - 60
- - 98
  - 52
  - 65
  - 9
  - 60
  - 87
  - 49
  - 58
  - 96
  - 56
- - 89
  - 30
  - 3
  - 62
  - 5
  - 26
  - 74
  - 22
  - 82
  - 20
- - 40
  - 67
  - 61
  - 3
  - 93
  - 14
  - 26
  - 84
  - 55
  - 39
- - 20
  - 81
  - 93
  - 41
  - 59
  - 63
  - 79
  - 30
  - 82
  - 72
- - 0
  - 92
  - 15
  - 94
  - 52
  - 91
  - 59
  - 16
  - 55
  - 63
- - 87
  - 89
  - 83
  - 16
  - 10
  - 98
  - 4
  - 71
  - 22
  - 56
- - 45
  - 84
  - 41
  - 85
  - 1
  - 93
  - 7
  - 50
  - 11
  - 43
- - 12
  - 6
  - 78
  - 36
  - 81
  - 59
  - 5
  - 37
  - 80
  - 3
- - 19
  - 25
  - 2
  - 63
  - 54
  - 40
  - 60
  - 37
  - 38
  - 13
- - 59
  - 88
  - 98
  - 75
  - 27
  - 68
  - 12
  - 67
  - 71
  - 85
- - 81
  - 75
  - 67
  - 8
  - 27
  - 24
  - 62
  - 1
  - 73
  - 50
- - 93
  - 10
  - 29
  - 22
  - 17
  - 85
  - 71
  - 0
  - 69
  - 6
- - 56
  - 20
  - 13
  - 47
  - 40
  - 71
  - 94
  - 39
  - 92
  - 51
- - 93
  - 25
  - 71
  - 13
  - 59
  - 54
  - 95
  - 3
  - 4
  - 7
- - 3
  - 4
  - 37
  - 8
  - 99
  - 95
  - 51
  - 48
  - 14
  - 98
- - 93
  - 26
  - 78
  - 56
  - 5
  - 83
  - 44
  - 6
  - 13
  - 27
- - 45
  - 8
  - 35
  - 15
  - 95
  - 98
  - 90
  - 57
  - 96
  - 53
- - 39
  - 94
  - 98
  - 33
  - 45
  - 86
  - 11
  - 1
  - 27
  - 54
- - 31
  - 51
  - 32
  - 52
  - 27
  - 0
  - 79
  - 34
  - 56
  - 30
- - 10
  - 43
  - 8
  - 27
  - 41
  - 88
  - 26
  - 56
  - 39
  - 1
- - 78
  - 73
  - 93
  - 49
  - 30
  - 86
  - 28
  - 37
  - 94
  - 89
- - 12
  - 88
  - 57
  - 45
  - 25
  - 77
  - 15
  - 5
  - 89
  - 78
- - 61
  - 82
  - 81
  - 62
  - 55
  - 47
  - 90
  - 96
  - 20
  - 83
- - 62
  - 17
  - 7
  - 40
  - 18
  - 95
  - 1
  - 91
  - 56
  - 19
- - 88
  - 89
  - 55
  - 64
  - 63
  - 11
  - 68
  - 81
  - 34
  - 41
- - 62
  - 12
  - 21
  - 87
  - 71
  - 72
  - 88
  - 89
  - 92
  - 63
- - 97
  - 46
  - 36
  - 47
  - 54
  - 94
  - 74
  - 95
  - 79
  - 44
- - 55
  - 92
  - 51
  - 2
  - 23
  - 31
  - 90
  - 93
  - 25
  - 26
- - 58
  - 82
  - 51
  - 91
  - 46
  - 75
  - 53
  - 9
  - 77
  - 25
- - 99
  - 61
  - 13
  - 42
  - 86
  - 95
  - 54
  - 9
  - 51
  - 40
- - 25
  - 7
  - 74
  - 79
  - 43
  - 70
  - 87
  - 10
  - 51
  - 20
- - 85
  - 4
  - 45
  - 91
  - 60
  - 30
  - 58
  - 49
  - 99
  - 93
- - 47
  - 18
  - 28
  - 78
  - 21
  - 27
  - 99
  - 63
  - 4
  - 53
- - 64
  - 52
  - 23
  - 41
  - 78
  - 25
  - 77
  - 75
  - 57
  - 97
- - 97
  - 79
  - 14
  - 17
  - 69
  - 92
  - 3
  - 1
  - 70
  - 56
- - 46
  - 71
  - 15
  - 88
  - 10
  - 84
  - 47
  - 9
  - 34
  - 29
- - 24
  - 78
  - 34
  - 0
  - 19
  - 95
  - 46
  - 77
  - 69
  - 7
- - 11
  - 47
  - 30
  - 80
  - 19
  - 64
  - 73
  - 67
  - 49
  - 0
- - 94
  - 17
  - 45
  - 71
  - 64
  - 55
  - 43
  - 51
  - 90
  - 77
- - 44
  - 43
  - 10
  - 84
  - 29
  - 77
  - 66
  - 90
  - 83
  - 74
- - 99
  - 92
  - 2
  - 80
  - 23
  - 8
  - 39
  - 87
  - 47
  - 52
- - 18
  - 5
  - 2
  - 12
  - 84
  - 90
  - 34
  - 75
  - 50
  - 48
- - 6
  - 15
  - 59
  - 84
  - 35
  - 41
  - 10
  - 42
  - 90
  - 28
- - 93
  - 82
  - 10
  - 19
  - 60
  - 71
  - 77
  - 43
  - 66
  - 57
- - 57
  - 10
  - 66
  - 4
  - 90
  - 26
  - 2
  - 42
  - 68
  - 49
- - 52
  - 97
  - 2
  - 73
  - 81
  - 14
  - 27
  - 48
  - 22
  - 89
- - 27
  - 70
  - 45
  - 22
  - 72
  - 54
  - 74
  - 73
  - 88
  - 53
- - 39
  - 88
  - 12
  - 77
  - 41
  - 43
  - 45
  - 70
  - 51
  - 50
- - 58
  - 65
  - 27
  - 44
  - 54
  - 43
  - 23
  - 85
  - 29
  - 46
- - 16
  - 36
  - 87
  - 93
  - 17
  - 86
  - 45
  - 99
  - 2
  - 61
- - 3
  - 76
  - 85
  - 52
  - 86
  - 49
  - 93
  - 33
  - 71
  - 88
- - 98
  - 55
  - 9
  - 45
  - 25
  - 19
  - 75
  - 60
  - 56
  - 35
- - 58
  - 62
  - 9
  - 39
  - 43
  - 51
  - 54
  - 87
  - 18
  - 80
- - 9
  - 44
  - 63
  - 4
  - 53
  - 77
  - 34
  - 92
  - 6
  - 69
- - 97
  - 46
  - 95
  - 78
  - 64
  - 93
  - 17
  - 62
  - 43
  - 72
- - 30
  - 68
  - 62
  - 51
  - 98
  - 49
  - 96
  - 92
  - 76
  - 42
- - 25
  - 23
  - 18
  - 45
  - 47
  - 42
  - 33
  - 78
  - 94
  - 71
- - 39
  - 53
  - 27
  - 36
  - 56
  - 4
  - 26
  - 92
  - 91
  - 7
- - 68
  - 46
  - 96
  - 11
  - 49
  - 33
  - 45
  - 66
  - 12
  - 81
- - 58
  - 80
  - 96
  - 6
  - 31
  - 53
  - 79
  - 29
  - 95
  - 16
- - 10
  - 60
  - 43
  - 29
  - 75
  - 41
  - 61
  - 77
  - 99
  - 9
- - 41
  - 43
  - 81
  - 36
  - 86
  - 88
  - 34
  - 18
  - 8
  - 63
- - 57
  - 15
  - 25
  - 24
  - 89
  - 81
  - 18
  - 96
  - 62
  - 21
- - 1
  - 51
  - 79
  - 77
  - 55
  - 60
  - 43
  - 52
  - 38
  - 83
- - 30
  - 12
  - 82
  - 73
  - 78
  - 91
  - 42
  - 76
  - 4
  - 99
- - 68
  - 51
  - 78
  - 99
  - 49
  - 67
  - 2
  - 70
  - 52
  - 92
- - 69
  - 66
  - 76
  - 56
  - 63
  - 24
  - 43
  - 12
  - 31
  - 65
- - 61
  - 25
  - 52
  - 6
  - 27
  - 58
  - 10
  - 51
  - 75
  - 22
- - 66
  - 79
  - 86
  - 82
  - 72
  - 13
  - 99
  - 70
  - 81
  - 61
- - 53
  - 9
  - 30
  - 48
  - 3
  - 87
  - 10
  - 84
  - 59
  - 34
- - 87
  - 64
  - 41
  - 13
  - 47
  - 30
  - 51
  - 96
  - 4
  - 44
- - 23
  - 91
  - 99
  - 68
  - 27
  - 75
  - 92
  - 36
  - 62
  - 82
- - 84
  - 36
  - 0
  - 71
  - 22
  - 86
  - 56
  - 51
  - 65
  - 41
- - 16
  - 41
  - 37
  - 29
  - 79
  - 93
  - 78
  - 68
  - 15
  - 63
- - 46
  - 12
  - 67
  - 45
  - 88
  - 98
  - 18
  - 77
  - 58
  - 80
- - 16
  - 37
  - 98
  - 96
  - 60
  - 93
  - 41
  - 51
  - 63
  - 47
- - 78
  - 25
  - 7
  - 80
  - 32
  - 97
  - 52
  - 71
  - 46
  - 85
- - 67
  - 17
  - 32
  - 80
  - 8
  - 88
  - 23
  - 10
  - 29
  - 97
- - 82
  - 88
  - 43
  - 95
  - 40
  - 53
  - 18
  - 16
  - 22
  - 89
- - 63
  - 27
  - 50
  - 46
  - 66
  - 9
  - 6
  - 80
  - 64
  - 45
- - 39
  - 70
  - 5
  - 28
  - 11
  - 76
  - 45
  - 94
  - 17
  - 66
- - 17
  - 89
  - 46
  - 43
  - 72
  - 9
  - 98
  - 81
  - 25
  - 8
- - 34
  - 33
  - 99
  - 86
  - 55
  - 4
  - 91
  - 51
  - 38
  - 79
- - 71
  - 41
  - 38
  - 43
  - 56
  - 95
  - 11
  - 3
  - 63
  - 23
- - 78
  - 86
  - 7
  - 8
  - 71
  - 25
  - 65
  - 95
  - 64
  - 27
- - 91
  - 16
  - 64
  - 15
  - 74
  - 3
  - 63
  - 75
  - 60
  - 4
- - 52
  - 71
  - 28
  - 37
  - 58
  - 41
  - 69
  - 64
  - 24
  - 93
- - 49
  - 58
  - 24
  - 84
  - 48
  - 15
  - 36
  - 25
  - 91
  - 70
- - 47
  - 18
  - 74
  - 60
  - 32
  - 2
  - 4
  - 73
  - 21
  - 49
- - 35
  - 21
  - 36
  - 8
  - 68
  - 48
  - 16
  - 62
  - 39
  - 49
- - 52
  - 26
  - 73
  - 32
  - 16
  - 14
  - 88
  - 8
  - 0
  - 46
- - 3
  - 34
  - 97
  - 59
  - 62
  - 57
  - 29
  - 95
  - 55
  - 39
- - 58
  - 99
  - 83
  - 85
  - 39
  - 34
  - 29
  - 86
  - 0
  - 75
- - 78
  - 55
  - 73
  - 54
  - 20
  - 12
  - 74
  - 24
  - 39
  - 45
- - 65
  - 74
  - 70
  - 29
  - 12
  - 98
  - 67
  - 32
  - 88
  - 52
- - 49
  - 53
  - 34
  - 15
  - 72
  - 70
  - 99
  - 0
  - 48
  - 54
- - 88
  - 66
  - 59
  - 70
  - 44
  - 57
  - 54
  - 23
  - 16
  - 61
- - 75
  - 86
  - 59
  - 25
  - 26
  - 90
  - 85
  - 61
  - 98
  - 74
- - 30
  - 17
  - 35
  - 19
  - 94
  - 1
  - 18
  - 38
  - 72
  - 46
- - 16
  - 46
  - 67
  - 20
  - 2
  - 92
  - 77
  - 36
  - 45
  - 47
- - 52
  - 34
  - 79
  - 32
  - 21
  - 97
  - 50
  - 22
  - 0
  - 19
- - 20
  - 62
  - 90
  - 40
  - 53
  - 78
  - 5
  - 54
  - 32
  - 44
- - 28
  - 95
  - 15
  - 36
  - 72
  - 10
  - 58
  - 87
  - 2
  - 23
- - 74
  - 68
  - 83
  - 9
  - 48
  - 93
  - 80
  - 39
  - 19
  - 47
- - 68
  - 45
  - 26
  - 6
  - 70
  - 21
  - 4
  - 8
  - 77
  - 64
- - 66
  - 5
  - 11
  - 85
  - 64
  - 33
  - 39
  - 96
  - 17
  - 94
- - 96
  - 50
  - 80
  - 71
  - 12
  - 66
  - 63
  - 52
  - 17
  - 65
- - 4
  - 66
  - 92
  - 83
  - 79
  - 7
  - 22
  - 57
  - 90
  - 25
- - 64
  - 48
  - 26
  - 92
  - 54
  - 12
  - 37
  - 56
  - 79
  - 4
- - 54
  - 68
  - 81
  - 23
  - 33
  - 1
  - 88
  - 7
  - 43
  - 28
- - 83
  - 44
  - 40
  - 27
  - 89
  - 46
  - 56
  - 49
  - 57
  - 78
- - 96
  - 98
  - 95
  - 24
  - 94
  - 61
  - 0
  - 23
  - 86
  - 83
- - 19
  - 18
  - 1
  - 4
  - 7
  - 77
  - 61
  - 34
  - 92
  - 59
- - 35
  - 91
  - 82
  - 4
  - 43
  - 78
  - 77
  - 37
  - 83
  - 55
- - 29
  - 31
  - 23
  - 6
  - 40
  - 53
  - 33
  - 61
  - 66
  - 72
- - 47
  - 72
  - 49
  - 39
  - 10
  - 92
  - 17
  - 36
  - 15
  - 4
- - 24
  - 69
  - 13
  - 65
  - 89
  - 70
  - 0
  - 10
  - 25
  - 64
- - 99
  - 63
  - 96
  - 4
  - 34
  - 56
  - 60
  - 36
  - 7
  - 90
- - 12
  - 35
  - 59
  - 87
  - 50
  - 88
  - 58
  - 38
  - 13
  - 68
- - 12
  - 29
  - 97
  - 41
  - 37
  - 21
  - 65
  - 94
  - 68
  - 47
- - 75
  - 12
  - 85
  - 79
  - 67
  - 30
  - 47
  - 89
  - 1
  - 81
- - 77
  - 50
  - 38
  - 29
  - 66
  - 30
  - 59
  - 52
  - 91
  - 22
- - 55
  - 99
  - 82
  - 0
  - 35
  - 1
  - 22
  - 68
  - 87
  - 45
- - 76
  - 49
  - 1
  - 92
  - 99
  - 94
  - 40
  - 78
  - 66
  - 60
- - 78
  - 48
  - 29
  - 3
  - 6
  - 15
  - 30
  - 54
  - 66
  - 91
- - 95
  - 81
  - 29
  - 93
  - 13
  - 9
  - 22
  - 85
  - 49
  - 68
- - 5
  - 62
  - 33
  - 45
  - 8
  - 14
  - 38
  - 73
  - 64
  - 56
- - 52
  - 15
  - 54
  - 62
  - 72
  - 50
  - 9
  - 26
  - 23
  - 14
- - 0
  - 88
  - 28
  - 7
  - 54
  - 63
  - 52
  - 95
  - 26
  - 35
- - 13
  - 37
  - 12
  - 31
  - 18
  - 41
  - 42
  - 19
  - 53
  - 67
- - 9
  - 36
  - 82
  - 26
  - 32
  - 77
  - 91
  - 86
  - 73
  - 0
- - 57
  - 25
  - 79
  - 20
  - 99
  - 7
  - 95
  - 21
  - 5
  - 65
- - 13
  - 21
  - 4
  - 62
  - 77
  - 91
  - 89
  - 14
  - 3
  - 67
- - 72
  - 45
  - 43
  - 74
  - 93
  - 10
  - 95
  - 99
  - 81
  - 1
- - 0
  - 4
  - 73
  - 93
  - 59
  - 41
  - 6
  - 1
  - 53
  - 56
- - 93
  - 1
  - 79
  - 74
  - 55
  - 52
  - 51
  - 64
  - 25
  - 17
- - 14
  - 83
  - 48
  - 90
  - 51
  - 25
  - 99
  - 19
  - 84
  - 64
- - 79
  - 68
  - 82
  - 63
  - 14
  - 73
  - 47
  - 84
  - 77
  - 36
- - 72
  - 63
  - 87
  - 52
  - 11
  - 89
  - 16
  - 19
  - 1
  - 70
- - 56
  - 37
  - 74
  - 62
  - 39
  - 68
  - 52
  - 89
  - 33
  - 1
- - 34
  - 68
  - 30
  - 77
  - 8
  - 83
  - 72
  - 85
  - 55
  - 43
- - 47
  - 80
  - 83
  - 75
  - 11
  - 30
  - 14
  - 19
  - 12
  - 39
- - 94
  - 80
  - 7
  - 68
  - 48
  - 78
  - 57
  - 5
  - 90
  - 6
- - 57
  - 96
  - 14
  - 40
  - 34
  - 92
  - 38
  - 73
  - 3
  - 1
- - 33
  - 3
  - 12
  - 89
  - 35
  - 6
  - 39
  - 11
  - 32
  - 9
- - 90
  - 88
  - 76
  - 77
  - 29
  - 37
  - 98
  - 44
  - 49
  - 0
- - 89
  - 21
  - 39
  - 70
  - 79
  - 29
  - 85
  - 1
  - 88
  - 47
- - 34
  - 59
  - 71
  - 27
  - 92
  - 68
  - 5
  - 32
  - 99
  - 93
- - 84
  - 50
  - 27
  - 32
  - 16
  - 52
  - 9
  - 41
  - 4
  - 13
- - 21
  - 79
  - 40
  - 26
  - 13
  - 5
  - 48
  - 2
  - 38
  - 61
- - 56
  - 75
  - 29
  - 57
  - 77
  - 87
  - 83
  - 98
  - 60
  - 14
- - 53
  - 89
  - 78
  - 97
  - 23
  - 5
  - 26
  - 52
  - 66
  - 13
- - 88
  - 97
  - 56
  - 29
  - 83
  - 28
  - 58
  - 23
  - 54
  - 1
- - 67
  - 72
  - 58
  - 35
  - 23
  - 14
  - 29
  - 49
  - 79
  - 43
- - 48
  - 66
  - 70
  - 11
  - 99
  - 90
  - 88
  - 21
  - 51
  - 91
- - 82
  - 69
  - 33
  - 53
  - 92
  - 14
  - 18
  - 79
  - 1
  - 16
- - 76
  - 83
  - 35
  - 46
  - 68
  - 42
  - 74
  - 13
  - 38
  - 16
- - 74
  - 78
  - 84
  - 96
  - 46
  - 31
  - 72
  - 64
  - 32
  - 67
- - 23
  - 26
  - 45
  - 21
  - 92
  - 39
  - 47
  - 97
  - 3
  - 36
- - 47
  - 87
  - 14
  - 99
  - 78
  - 36
  - 81
  - 1
  - 21
  - 83
- - 3
  - 92
  - 51
  - 56
  - 33
  - 12
  - 5
  - 65
  - 58
  - 10
- - 96
  - 56
  - 28
  - 95
  - 15
  - 92
  - 91
  - 22
  - 98
  - 6
- - 46
  - 34
  - 89
  - 93
  - 67
  - 6
  - 27
  - 97
  - 98
  - 74
- - 8
  - 81
  - 33
  - 69
  - 77
  - 75
  - 12
  - 39
  - 36
  - 58
- - 47
  - 9
  - 76
  - 8
  - 34
  - 84
  - 89
  - 97
  - 54
  - 95
- - 91
  - 52
  - 79
  - 71
  - 17
  - 6
  - 33
  - 34
  - 65
  - 5
- - 10
  - 84
  - 54
  - 36
  - 42
  - 66
  - 25
  - 93
  - 99
  - 2
- - 38
  - 46
  - 2
  - 93
  - 1
  - 80
  - 57
  - 84
  - 79
  - 31
- - 36
  - 49
  - 51
  - 38
  - 23
  - 99
  - 82
  - 5
  - 89
  - 61
- - 11
  - 75
  - 94
  - 47
  - 9
  - 0
  - 50
  - 41
  - 1
  - 67
- - 16
  - 52
  - 95
  - 0
  - 61
  - 6
  - 71
  - 76
  - 38
  - 89
- - 86
  - 95
  - 31
  - 80
  - 22
  - 33
  - 92
  - 29
  - 90
  - 11
- - 88
  - 86
  - 39
  - 3
  - 47
  - 11
  - 64
  - 24
  - 34
  - 65
- - 64
  - 55
  - 73
  - 93
  - 85
  - 66
  - 58
  - 46
  - 52
  - 25
- - 31
  - 34
  - 42
  - 41
  - 3
  - 87
  - 43
  - 25
  - 5
  - 59
- - 23
  - 87
  - 49
  - 91
  - 69
  - 12
  - 5
  - 15
  - 64
  - 14
- - 55
  - 3
  - 23
  - 74
  - 46
  - 11
  - 82
  - 0
  - 51
  - 22
- - 98
  - 37
  - 8
  - 33
  - 56
  - 47
  - 44
  - 34
  - 83
  - 80
- - 52
  - 99
  - 46
  - 22
  - 95
  - 27
  - 3
  - 11
  - 41
  - 10
- - 18
  - 34
  - 31
  - 12
  - 6
  - 1
  - 98
  - 41
  - 75
  - 53
- - 87
  - 36
  - 42
  - 28
  - 75
  - 39
  - 24
  - 69
  - 33
  - 73
- - 13
  - 45
  - 60
  - 19
  - 10
  - 78
  - 91
  - 72
  - 62
  - 64
- - 17
  - 85
  - 93
  - 44
  - 66
  - 9
  - 55
  - 65
  - 23
  - 5
- - 84
  - 27
  - 41
  - 4
  - 28
  - 99
  - 35
  - 18
  - 19
  - 80
- - 33
  - 66
  - 3
  - 8
  - 11
  - 41
  - 63
  - 67
  - 74
  - 28
- - 81
  - 94
  - 33
  - 34
  - 23
  - 40
  - 7
  - 63
  - 64
  - 69
- - 41
  - 24
  - 1
  - 18
  - 78
  - 62
  - 35
  - 30
  - 21
  - 88
- - 12
  - 24
  - 36
  - 64
  - 66
  - 63
  - 18
  - 75
  - 41
  - 77
- - 42
  - 48
  - 16
  - 87
  - 2
  - 88
  - 35
  - 72
  - 29
  - 79
- - 57
  - 32
  - 14
  - 28
  - 55
  - 82
  - 9
  - 29
  - 53
  - 16
- - 55
  - 51
  - 53
  - 27
  - 49
  - 13
  - 99
  - 40
  - 14
  - 82
- - 4
  - 79
  - 98
  - 56
  - 47
  - 64
  - 91
  - 25
  - 22
  - 87
- - 28
  - 79
  - 90
  - 62
  - 17
  - 18
  - 3
  - 13
  - 70
  - 89
- - 1
  - 75
  - 89
  - 37
  - 52
  - 76
  - 27
  - 2
  - 40
  - 91
- - 44
  - 38
  - 90
  - 53
  - 48
  - 22
  - 67
  - 66
  - 56
  - 84
- - 7
  - 10
  - 90
  - 99
  - 29
  - 26
  - 48
  - 77
  - 50
  - 25
- - 93
  - 87
  - 37
  - 2
  - 43
  - 79
  - 29
  - 8
  - 83
  - 36
- - 74
  - 25
  - 18
  - 13
  - 81
  - 66
  - 94
  - 23
  - 52
  - 92
- - 5
  - 92
  - 66
  - 65
  - 19
  - 78
  - 75
  - 84
  - 10
  - 73
- - 36
  - 44
  - 1
  - 89
  - 96
  - 93
  - 84
  - 53
  - 40
  - 7
- - 58
  - 42
  - 30
  - 38
  - 37
  - 33
  - 52
  - 5
  - 2
  - 26
- - 48
  - 40
  - 47
  - 55
  - 91
  - 76
  - 54
  - 36
  - 35
  - 78
- - 13
  - 18
  - 92
  - 20
  - 46
  - 91
  - 42
  - 54
  - 38
  - 75
- - 12
  - 65
  - 21
  - 45
  - 70
  - 42
  - 63
  - 68
  - 16
  - 6
- - 86
  - 7
  - 89
  - 75
  - 3
  - 81
  - 20
  - 24
  - 9
  - 51
- - 26
  - 1
  - 25
  - 12
  - 11
  - 53
  - 7
  - 2
  - 35
  - 40
- - 72
  - 75
  - 82
  - 29
  - 33
  - 95
  - 71
  - 13
  - 74
  - 5
- - 9
  - 26
  - 85
  - 87
  - 16
  - 18
  - 89
  - 76
  - 41
  - 37
- - 39
  - 57
  - 25
  - 42
  - 66
  - 53
  - 95
  - 30
  - 59
  - 3
- - 68
  - 9
  - 85
  - 60
  - 8
  - 2
  - 3
  - 15
  - 78
  - 5
- - 59
  - 1
  - 77
  - 53
  - 85
  - 80
  - 82
  - 34
  - 45
  - 44
- - 47
  - 19
  - 52
  - 39
  - 32
  - 20
  - 55
  - 17
  - 38
  - 58
- - 73
  - 29
  - 37
  - 94
  - 50
  - 77
  - 33
  - 42
  - 86
  - 91
- - 2
  - 34
  - 70
  - 5
  - 58
  - 14
  - 38
  - 33
  - 89
  - 37
- - 26
  - 52
  - 31
  - 95
  - 94
  - 64
  - 20
  - 21
  - 90
  - 54
- - 67
  - 65
  - 13
  - 61
  - 87
  - 25
  - 16
  - 83
  - 66
  - 39
- - 68
  - 35
  - 41
  - 77
  - 66
  - 19
  - 71
  - 55
  - 92
  - 13
- - 52
  - 16
  - 61
  - 62
  - 83
  - 53
  - 64
  - 37
  - 82
  - 91
- - 6
  - 4
  - 56
  - 99
  - 23
  - 82
  - 77
  - 61
  - 64
  - 66
- - 39
  - 70
  - 61
  - 43
  - 86
  - 24
  - 0
  - 6
  - 2
  - 33
- - 85
  - 79
  - 3
  - 8
  - 37
  - 22
  - 2
  - 1
  - 97
  - 65
- - 1
  - 29
  - 94
  - 17
  - 21
  - 84
  - 42
  - 54
  - 69
  - 43
- - 89
  - 19
  - 44
  - 11
  - 77
  - 68
  - 72
  - 33
  - 59
  - 30
- - 20
  - 62
  - 98
  - 88
  - 91
  - 75
  - 63
  - 28
  - 87
  - 42
- - 2
  - 48
  - 6
  - 77
  - 58
  - 11
  - 68
  - 43
  - 76
  - 26
- - 6
  - 22
  - 17
  - 66
  - 80
  - 73
  - 60
  - 83
  - 24
  - 45
- - 42
  - 33
  - 75
  - 3
  - 93
  - 23
  - 63
  - 31
  - 92
  - 99
- - 90
  - 19
  - 32
  - 17
  - 84
  - 51
  - 20
  - 34
  - 9
  - 53
- - 7
  - 91
  - 12
  - 43
  - 85
  - 95
  - 20
  - 64
  - 0
  - 23
- - 16
  - 23
  - 25
  - 97
  - 55
  - 91
  - 62
  - 94
  - 4
  - 81
- - 89
  - 3
  - 90
  - 75
  - 16
  - 50
  - 29
  - 41
  - 23
  - 77
- - 57
  - 49
  - 13
  - 60
  - 58
  - 81
  - 84
  - 95
  - 85
  - 88
- - 3
  - 23
  - 29
  - 76
  - 36
  - 67
  - 92
  - 51
  - 79
  - 84
- - 63
  - 92
  - 91
  - 94
  - 70
  - 98
  - 4
  - 99
  - 87
  - 40
- - 63
  - 30
  - 66
  - 75
  - 91
  - 18
  - 32
  - 1
  - 43
  - 41
- - 90
  - 2
  - 17
  - 96
  - 79
  - 29
  - 45
  - 15
  - 77
  - 31
- - 2
  - 80
  - 62
  - 32
  - 41
  - 75
  - 78
  - 76
  - 72
  - 19
- - 12
  - 45
  - 63
  - 51
  - 98
  - 9
  - 82
  - 65
  - 19
  - 14
- - 82
  - 17
  - 48
  - 43
  - 36
  - 29
  - 72
  - 20
  - 42
  - 65
- - 95
  - 46
  - 65
  - 70
  - 85
  - 90
  - 2
  - 9
  - 79
  - 34
- - 61
  - 54
  - 34
  - 64
  - 79
  - 10
  - 84
  - 69
  - 14
  - 57
- - 0
  - 73
  - 6
  - 27
  - 49
  - 36
  - 55
  - 85
  - 51
  - 79
- - 17
  - 19
  - 75
  - 58
  - 93
  - 8
  - 69
  - 9
  - 92
  - 12
- - 73
  - 34
  - 35
  - 75
  - 50
  - 92
  - 46
  - 72
  - 76
  - 39
- - 22
  - 26
  - 90
  - 21
  - 60
  - 48
  - 74
  - 82
  - 76
  - 41
- - 81
  - 10
  - 52
  - 23
  - 83
  - 4
  - 27
  - 82
  - 41
  - 57
- - 49
  - 31
  - 72
  - 98
  - 83
  - 95
  - 87
  - 10
  - 52
  - 61
- - 39
  - 61
  - 40
  - 29
  - 3
  - 25
  - 52
  - 63
  - 86
  - 77
- - 45
  - 74
  - 63
  - 68
  - 81
  - 8
  - 50
  - 97
  - 83
  - 78
- - 24
  - 73
  - 28
  - 1
  - 50
  - 57
  - 51
  - 98
  - 80
  - 74
- - 70
  - 53
  - 5
  - 28
  - 65
  - 8
  - 95
  - 36
  - 76
  - 7
- - 10
  - 25
  - 55
  - 73
  - 24
  - 49
  - 93
  - 37
  - 41
  - 66
- - 89
  - 77
  - 67
  - 84
  - 24
  - 95
  - 98
  - 50
  - 94
  - 59
- - 51
  - 53
  - 69
  - 93
  - 83
  - 35
  - 20
  - 71
  - 40
  - 36
- - 75
  - 0
  - 48
  - 5
  - 55
  - 63
  - 21
  - 40
  - 80
  - 90
- - 32
  - 76
  - 81
  - 71
  - 39
  - 57
  - 98
  - 89
  - 90
  - 61
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 22.100000381469727
- 37.31999969482422
- 39.310001373291016
- 45.779998779296875
- 52.040000915527344
- 56.810001373291016
- 62.619998931884766
- 60.52000045776367
- 57.83000183105469
- 66.98999786376953
- 70.94999694824219
- 68.70999908447266
- 72.48999786376953
- 76.97000122070312
- 75.5999984741211
- 77.66999816894531
- 76.80999755859375
- 79.76000213623047
- 77.87999725341797
- 80.0999984741211
- 80.43000030517578
- 81.7699966430664
- 78.55000305175781
- 82.22000122070312
- 82.66000366210938
- 82.37000274658203
- 83.19000244140625
- 83.06999969482422
- 83.18000030517578
- 83.0
- 84.12000274658203
- 83.75
- 85.0999984741211
- 84.52999877929688
- 85.45999908447266
- 85.30999755859375
- 85.22000122070312
- 84.5
- 84.04000091552734
- 85.62999725341797
- 84.83999633789062
- 85.55999755859375
- 84.23999786376953
- 83.80999755859375
- 84.88999938964844
- 85.58000183105469
- 85.31999969482422
- 85.62000274658203
- 85.97000122070312
- 85.93000030517578
- 85.7699966430664
- 85.94999694824219
- 86.08999633789062
- 86.23999786376953
- 85.98999786376953
- 85.4000015258789
- 86.68000030517578
- 86.31999969482422
- 86.19999694824219
- 86.63999938964844
- 86.23999786376953
- 86.52999877929688
- 85.5999984741211
- 86.33999633789062
- 86.54000091552734
- 85.16999816894531
- 85.83999633789062
- 86.55000305175781
- 86.54000091552734
- 86.73999786376953
- 87.01000213623047
- 87.0199966430664
- 86.44000244140625
- 87.45999908447266
- 87.26000213623047
- 86.86000061035156
- 87.9000015258789
- 87.55999755859375
- 87.22000122070312
- 87.7699966430664
- 87.75
- 87.72000122070312
- 87.08999633789062
- 87.62999725341797
- 87.37000274658203
- 87.69000244140625
- 87.31999969482422
- 87.55000305175781
- 88.3499984741211
- 88.26000213623047
- 87.76000213623047
- 87.80999755859375
- 88.0999984741211
- 88.36000061035156
- 88.19999694824219
- 88.08999633789062
- 87.79000091552734
- 87.9000015258789
- 88.47000122070312
- 88.45999908447266
- 88.19999694824219
- 88.19999694824219
- 88.29000091552734
- 88.33000183105469
- 88.52999877929688
- 88.47000122070312
- 88.33999633789062
- 88.11000061035156
- 88.30000305175781
- 88.2300033569336
- 87.69000244140625
- 88.30999755859375
- 88.62000274658203
- 88.54000091552734
- 88.7300033569336
- 88.73999786376953
- 89.08999633789062
- 88.83999633789062
- 88.91000366210938
- 88.76000213623047
- 88.62999725341797
- 88.56999969482422
- 88.68000030517578
- 88.9000015258789
- 88.73999786376953
- 88.86000061035156
- 88.91999816894531
- 88.8499984741211
- 88.69999694824219
- 88.91999816894531
- 89.0
- 88.97000122070312
- 89.08000183105469
- 89.29000091552734
- 88.93000030517578
- 89.18000030517578
- 89.05000305175781
- 88.38999938964844
- 89.0
- 88.58000183105469
- 88.87999725341797
- 88.9800033569336
- 89.04000091552734
- 89.05999755859375
- 88.62000274658203
- 89.19999694824219
- 89.12999725341797
- 89.23999786376953
- 89.0
- 89.20999908447266
- 89.05000305175781
- 89.12999725341797
- 89.13999938964844
- 89.16000366210938
- 88.97000122070312
- 89.37999725341797
- 89.3499984741211
- 89.12999725341797
- 89.05999755859375
- 88.87000274658203
- 89.12999725341797
- 89.0199966430664
- 89.37000274658203
- 89.5999984741211
- 89.54000091552734
- 89.27999877929688
- 89.38999938964844
- 88.95999908447266
- 89.08999633789062
- 89.47000122070312
- 89.38999938964844
- 89.4800033569336
- 89.58999633789062
- 89.6500015258789
- 89.69000244140625
- 89.18000030517578
- 89.56999969482422
- 89.45999908447266
- 89.80000305175781
- 89.93000030517578
- 89.5199966430664
- 89.61000061035156
- 89.62000274658203
- 89.36000061035156
- 89.31999969482422
- 89.55000305175781
- 89.27999877929688
- 89.44000244140625
- 89.66000366210938
- 89.7300033569336
- 89.66999816894531
- 89.93000030517578
- 89.93000030517578
- 89.87999725341797
- 89.6500015258789
- 89.69999694824219
- 89.54000091552734
- 89.55000305175781
- 89.7699966430664
- 89.91999816894531
- 89.97000122070312
- 89.91999816894531
- 90.08999633789062
- 89.76000213623047
- 89.72000122070312
- 89.7699966430664
- 89.75
- 89.7300033569336
- 89.83999633789062
- 89.94999694824219
- 89.93000030517578
- 90.13999938964844
- 89.8499984741211
- 90.18000030517578
- 89.98999786376953
- 90.1500015258789
- 90.0
- 89.80999755859375
- 90.05000305175781
- 90.12000274658203
- 90.08000183105469
- 90.30999755859375
- 90.0199966430664
- 89.98999786376953
- 90.1500015258789
- 90.11000061035156
- 90.13999938964844
- 90.20999908447266
- 90.4000015258789
- 90.52999877929688
- 90.37999725341797
- 90.16000366210938
- 90.25
- 90.30999755859375
- 90.12999725341797
- 89.91999816894531
- 90.23999786376953
- 90.2699966430664
- 90.04000091552734
- 90.30000305175781
- 90.27999877929688
- 90.16999816894531
- 90.52999877929688
- 90.30999755859375
- 90.41000366210938
- 90.41000366210938
- 90.23999786376953
- 90.06999969482422
- 90.33000183105469
- 90.3499984741211
- 90.23999786376953
- 90.62999725341797
- 90.30999755859375
- 90.8499984741211
- 90.25
- 90.44999694824219
- 90.66999816894531
- 90.58000183105469
- 90.69999694824219
- 90.73999786376953
- 90.58000183105469
- 90.69000244140625
- 90.43000030517578
- 90.5199966430664
- 90.66999816894531
- 90.4800033569336
- 90.51000213623047
- 90.5199966430664
- 90.47000122070312
- 90.33999633789062
- 90.3499984741211
- 90.16000366210938
- 90.37999725341797
- 90.66999816894531
- 90.37000274658203
- 90.2699966430664
- 90.48999786376953
- 90.58999633789062
- 90.33000183105469
- 90.23999786376953
- 90.33999633789062
- 90.41000366210938
- 90.73999786376953
- 90.63999938964844
- 90.5
- 90.36000061035156
- 90.62000274658203
- 90.75
- 90.54000091552734
- 90.5199966430664
- 90.26000213623047
- 90.54000091552734
- 90.68000030517578
- 90.77999877929688
- 90.77999877929688
- 90.66999816894531
- 90.76000213623047
- 90.9000015258789
- 90.83000183105469
- 90.7300033569336
- 91.02999877929688
- 90.62000274658203
- 90.41999816894531
- 90.80999755859375
- 90.58999633789062
- 90.63999938964844
- 90.68000030517578
- 90.52999877929688
- 90.77999877929688
- 90.66999816894531
- 90.73999786376953
- 90.63999938964844
- 90.62999725341797
- 91.0
- 90.95999908447266
- 90.79000091552734
- 90.69000244140625
- 90.87000274658203
- 91.0
- 90.77999877929688
- 90.81999969482422
- 90.69000244140625
- 90.81999969482422
- 90.81999969482422
- 90.7300033569336
- 90.58999633789062
- 90.68000030517578
- 90.45999908447266
- 90.58000183105469
- 90.94999694824219
- 91.0999984741211
- 90.94000244140625
- 90.80999755859375
- 91.06999969482422
- 90.87999725341797
- 90.91000366210938
- 90.80999755859375
- 90.98999786376953
- 91.05999755859375
- 90.87999725341797
- 90.83000183105469
- 91.06999969482422
- 90.98999786376953
- 91.05999755859375
- 91.05999755859375
- 90.86000061035156
- 90.75
- 90.73999786376953
- 90.88999938964844
- 90.94999694824219
- 90.87999725341797
- 90.95999908447266
- 90.94999694824219
- 90.97000122070312
- 91.05999755859375
- 90.83999633789062
- 90.97000122070312
- 91.30000305175781
- 91.08999633789062
- 90.97000122070312
- 91.08000183105469
- 91.08000183105469
- 91.19000244140625
- 91.08999633789062
- 91.04000091552734
- 90.79000091552734
- 90.88999938964844
- 90.83999633789062
- 90.87999725341797
- 91.08999633789062
- 91.06999969482422
- 91.11000061035156
- 91.0
- 91.05000305175781
- 91.12999725341797
- 91.11000061035156
- 91.11000061035156
- 90.7699966430664
- 90.93000030517578
- 91.12999725341797
- 90.9800033569336
- 91.18000030517578
- 91.29000091552734
- 91.0999984741211
- 91.3499984741211
- 91.18000030517578
- 91.23999786376953
- 91.02999877929688
- 91.02999877929688
- 90.94000244140625
- 90.94999694824219
- 90.97000122070312
- 91.12000274658203
- 91.05000305175781
- 91.0999984741211
- 90.9800033569336
- 91.22000122070312
- 91.0
- 91.0999984741211
- 91.16999816894531
- 91.23999786376953
- 91.16000366210938
- 91.13999938964844
- 90.9800033569336
- 91.12999725341797
- 91.16000366210938
- 91.13999938964844
- 91.27999877929688
- 90.91999816894531
- 90.93000030517578
- 91.05999755859375
- 91.27999877929688
- 91.23999786376953
- 91.37000274658203
- 90.95999908447266
- 91.16999816894531
- 91.05999755859375
- 91.06999969482422
- 91.55000305175781
- 91.33000183105469
- 91.12999725341797
- 91.33000183105469
- 90.94999694824219
- 91.37000274658203
- 91.37999725341797
- 91.29000091552734
- 91.2699966430664
- 91.20999908447266
- 91.45999908447266
- 91.30999755859375
- 91.41999816894531
- 91.44999694824219
- 91.08000183105469
- 91.52999877929688
- 91.38999938964844
- 91.30999755859375
- 91.2699966430664
- 91.26000213623047
- 91.20999908447266
- 91.3499984741211
- 90.9800033569336
- 91.12999725341797
- 91.31999969482422
- 91.2300033569336
- 91.13999938964844
- 91.22000122070312
- 90.91999816894531
- 91.19000244140625
- 91.23999786376953
- 91.12999725341797
- 91.16000366210938
- 91.19000244140625
- 91.30000305175781
- 91.05000305175781
- 91.19000244140625
- 91.56999969482422
- 91.3499984741211
- 91.4000015258789
- 91.4800033569336
- 91.25
- 91.26000213623047
- 91.4800033569336
- 91.37000274658203
- 91.4800033569336
- 91.6500015258789
- 91.5199966430664
- 91.5199966430664
- 91.37999725341797
- 91.5199966430664
- 91.58999633789062
- 91.36000061035156
- 91.05000305175781
- 91.22000122070312
- 91.4000015258789
- 91.43000030517578
- 91.47000122070312
- 91.54000091552734
- 91.38999938964844
- 91.56999969482422
- 91.54000091552734
- 91.5999984741211
- 91.6500015258789
- 91.48999786376953
- 91.4800033569336
- 91.55999755859375
- 91.5
- 91.45999908447266
- 91.4000015258789
- 91.55000305175781
- 91.54000091552734
- 91.58000183105469
- 91.54000091552734
- 91.36000061035156
- 91.30999755859375
- 91.31999969482422
- 91.62999725341797
- 91.54000091552734
- 91.44999694824219
- 91.44000244140625
- 91.51000213623047
test_loss:
- 2.1976894847869874
- 2.0912654041290284
- 2.002940936088562
- 1.9222479640960692
- 1.8386611600875855
- 1.753238109779358
- 1.6757053945541383
- 1.6214033178329468
- 1.5563036960601806
- 1.4673093685150147
- 1.3968854347229005
- 1.3603546237945556
- 1.2905114404678344
- 1.2211552927017213
- 1.181816658592224
- 1.1321085509300233
- 1.094472347164154
- 1.0461557408332824
- 1.0224835847854614
- 0.9882399230957031
- 0.9569114492416382
- 0.9320413887023926
- 0.9269476717948913
- 0.87919342212677
- 0.8551245277404785
- 0.8398445265769958
- 0.8155990695953369
- 0.8044388788223267
- 0.7883399742126465
- 0.7742736249923706
- 0.7534960662841796
- 0.7374168083190918
- 0.7238944339752197
- 0.7122408793449402
- 0.6978731207847595
- 0.6890488290786743
- 0.6812724598884583
- 0.6833006655693055
- 0.6774755764961242
- 0.6507789091587066
- 0.6538559448242187
- 0.6414606051921844
- 0.6481406011581421
- 0.6491236434459686
- 0.6302865108013153
- 0.6154138485908508
- 0.6198203996181488
- 0.6028136263847351
- 0.5952091723918915
- 0.5919850616455078
- 0.5942881150722503
- 0.5855445733547211
- 0.578858134174347
- 0.5719317341327668
- 0.5732156305313111
- 0.57645298910141
- 0.5588901770114899
- 0.5540562612533569
- 0.5576134100914002
- 0.5465548880577087
- 0.5445528621196747
- 0.5454683497428894
- 0.5519915043830872
- 0.5436200116157531
- 0.537190691280365
- 0.5513905618190765
- 0.5441391878128051
- 0.5301620676517487
- 0.5284383692264557
- 0.521749059343338
- 0.5189200659751892
- 0.5172354444026948
- 0.5241186659812928
- 0.5082022582054139
- 0.5075758668422699
- 0.5083186806678772
- 0.4951632665634155
- 0.4930452573776245
- 0.4976500654220581
- 0.4928017162322998
- 0.4888297924995422
- 0.48649049696922303
- 0.48857913069725034
- 0.4852753466129303
- 0.4911107348918915
- 0.4838285942077637
- 0.4854789626121521
- 0.48459913697242735
- 0.4706885462760925
- 0.47106110467910767
- 0.47611581387519836
- 0.470519248342514
- 0.4672666763305664
- 0.46566115756034854
- 0.4670237874984741
- 0.4654776212692261
- 0.47313983788490294
- 0.4722440977573395
- 0.45967682666778564
- 0.4566143300056458
- 0.4646217586040497
- 0.4569215750217438
- 0.45140876779556277
- 0.45381428446769717
- 0.45207577805519106
- 0.44736776862144473
- 0.45030455651283263
- 0.45673715448379515
- 0.45790527424812316
- 0.45529451155662537
- 0.4606222689151764
- 0.45153635511398316
- 0.44789886169433596
- 0.4452220538139343
- 0.43983853707313536
- 0.4370707931518555
- 0.43413796582221986
- 0.438209635925293
- 0.43474965813159944
- 0.4399223247051239
- 0.4363357666492462
- 0.43589939908981323
- 0.42978679099082945
- 0.4271374654769897
- 0.4297218316555023
- 0.4312700810909271
- 0.4289423968315125
- 0.4262842848777771
- 0.42812852749824526
- 0.42901213035583496
- 0.42822637205123903
- 0.4296599301815033
- 0.4221043852329254
- 0.4174558185815811
- 0.42146438703536987
- 0.41559259054660797
- 0.4179728551864624
- 0.4306705023765564
- 0.4197813020706177
- 0.4268603642463684
- 0.42233702650070193
- 0.41761411581039426
- 0.418015078830719
- 0.41541945695877075
- 0.42290393300056456
- 0.41139204156398773
- 0.4139286218881607
- 0.4104386996269226
- 0.41633963844776156
- 0.4116756102561951
- 0.4133013472557068
- 0.41307476887702943
- 0.41247124502658844
- 0.4108184235572815
- 0.41283316881656645
- 0.4066134306192398
- 0.40444242515563966
- 0.40880669119358065
- 0.40812365703582765
- 0.4112378612756729
- 0.4078477324962616
- 0.4076721408367157
- 0.40370069572925565
- 0.39815217974185946
- 0.3985290796995163
- 0.4059634389877319
- 0.39898244693279267
- 0.4068473349094391
- 0.40554499487876894
- 0.3997149266004562
- 0.3983755474090576
- 0.4008551433801651
- 0.39805723400115967
- 0.39378997004032135
- 0.3935005630970001
- 0.3977031611442566
- 0.3926807862520218
- 0.39088299877643584
- 0.3886510632276535
- 0.3871791887998581
- 0.39273855376243594
- 0.39261529948711393
- 0.3922726729393005
- 0.3935282175064087
- 0.39567412543296815
- 0.3911557550907135
- 0.39854267444610597
- 0.39330820677280426
- 0.38883455808162687
- 0.389327432346344
- 0.38832618913650513
- 0.3846933915138245
- 0.3841187435626984
- 0.385263357257843
- 0.38975585141181945
- 0.38908933067321777
- 0.38851701767444613
- 0.38995519642829896
- 0.3860912406206131
- 0.38201663937568664
- 0.38101783492565156
- 0.38215271055698397
- 0.38039240188598633
- 0.38489094107151034
- 0.38285819687843325
- 0.38425587673187256
- 0.38737523889541625
- 0.3840982064962387
- 0.38116955637931826
- 0.3787178832769394
- 0.3830587341785431
- 0.3801546027183533
- 0.38430393567085264
- 0.3751791283130646
- 0.37668468401432037
- 0.37459635465145114
- 0.3782886993646622
- 0.3817943351507187
- 0.3773478615522385
- 0.3748401219606399
- 0.3740191319704056
- 0.370965643453598
- 0.37342301197052
- 0.3771033573389053
- 0.37127011828422546
- 0.3721674402952194
- 0.37031912481784823
- 0.3703077957391739
- 0.36729304645061495
- 0.36597666018009184
- 0.3697326648950577
- 0.37079216759204864
- 0.3710284466981888
- 0.37033918924331666
- 0.3720997042179108
- 0.3751302498340607
- 0.36873690683841703
- 0.3688377151966095
- 0.37067493493556974
- 0.36870595846176146
- 0.3654962643146515
- 0.36578247005939485
- 0.3627125602722168
- 0.3647932693004608
- 0.3628244282245636
- 0.36338418140411377
- 0.3662673758268356
- 0.37099847254753116
- 0.36756210439205167
- 0.3645328848361969
- 0.3656199229001999
- 0.36121803731918334
- 0.3644230993270874
- 0.35814923183918
- 0.36575625989437105
- 0.36160060839653013
- 0.3587715903520584
- 0.35726558966636657
- 0.3572262382507324
- 0.3579219101667404
- 0.3595235478878021
- 0.35735912597179414
- 0.3607341562509537
- 0.3567399278879166
- 0.35353702890872957
- 0.35449501631259916
- 0.3581898388624191
- 0.35646364600658415
- 0.35859593496322634
- 0.3611185350179672
- 0.35831819505691526
- 0.3624367634296417
- 0.35795580010414124
- 0.35419609558582305
- 0.3575296285152435
- 0.35720588569641115
- 0.3546350884914398
- 0.3529731062412262
- 0.3589547427415848
- 0.3591859464883804
- 0.36085664703845977
- 0.3563570976495743
- 0.3506628350019455
- 0.35422776913642884
- 0.35629629783630373
- 0.3588937129974365
- 0.3536904715538025
- 0.3480874512910843
- 0.35183075399398805
- 0.3526440227508545
- 0.35554510550498963
- 0.35096253304481506
- 0.34756229836940766
- 0.34793997411727906
- 0.34872659978866577
- 0.34731685032844545
- 0.3465559241771698
- 0.3450129884004593
- 0.34623441195487975
- 0.3470088822364807
- 0.34298254170417786
- 0.34900698487758636
- 0.3517287816762924
- 0.34599153468608856
- 0.349723378777504
- 0.3456149099111557
- 0.34626777820587157
- 0.3488571844339371
- 0.3440757023572922
- 0.34532431445121764
- 0.3449612811565399
- 0.3469590624332428
- 0.34505999116897584
- 0.34338273756504056
- 0.3423562381029129
- 0.34283399748802185
- 0.34466636226177216
- 0.34266451370716094
- 0.34083828456401827
- 0.3456654642820358
- 0.3439597569942474
- 0.34536609613895414
- 0.34362849378585814
- 0.34271200699806215
- 0.34454056134223937
- 0.3492615769147873
- 0.34523575496673586
- 0.3507849829673767
- 0.34483119490146635
- 0.3393761247634888
- 0.338552036690712
- 0.33819302151203157
- 0.3409780626773834
- 0.3362970554113388
- 0.34058407254219053
- 0.33853923811912534
- 0.33938365590572356
- 0.3378856289148331
- 0.337209926533699
- 0.3404105581521988
- 0.3390215135335922
- 0.33522798306941987
- 0.33707679908275606
- 0.33532846755981444
- 0.3366154470443726
- 0.33945048856735227
- 0.33985282607078554
- 0.3424589028120041
- 0.3367844639539719
- 0.3371305320739746
- 0.33829479472637175
- 0.339450572681427
- 0.33768866996765134
- 0.33624976511001586
- 0.3374862094640732
- 0.33675451643466947
- 0.3360714016675949
- 0.33271208033561706
- 0.33351323454380033
- 0.33203080413341524
- 0.3346799557209015
- 0.33826837134361265
- 0.3354358134508133
- 0.33638300952911376
- 0.3352876274585724
- 0.33775350964069367
- 0.3370707446098328
- 0.3342860064506531
- 0.33887520518302916
- 0.33133446543216705
- 0.332657945728302
- 0.33080154762268066
- 0.3341158752202988
- 0.33298408184051514
- 0.33412581374645234
- 0.3320191610813141
- 0.33374111557006836
- 0.3398084690570831
- 0.3383729929447174
- 0.3334822385549545
- 0.3324578426122665
- 0.33117868773937226
- 0.32760483362674714
- 0.33115080773830413
- 0.32659830992221833
- 0.3306373443841934
- 0.3288853903055191
- 0.3302400361537933
- 0.3291043128013611
- 0.33069972064495085
- 0.332996244096756
- 0.3306745879650116
- 0.33290285489559174
- 0.3313044702768326
- 0.33126132469177244
- 0.3317286478996277
- 0.3290558354139328
- 0.33508679223060606
- 0.33247772896289823
- 0.3292019595146179
- 0.3290249075174332
- 0.3276267231225967
- 0.3283516178607941
- 0.32926168994903565
- 0.32765236876010895
- 0.3282645107984543
- 0.3275043907880783
- 0.3307330360889435
- 0.333163351392746
- 0.33326525676250457
- 0.3294092094421387
- 0.3252849506139755
- 0.3257571046113968
- 0.32228684980869293
- 0.3307756010055542
- 0.32609319469928744
- 0.326897226190567
- 0.3300041223049164
- 0.32350529067516326
- 0.32570941936969755
- 0.3248446815252304
- 0.32480371849536893
- 0.32891874575614927
- 0.32229723069667815
- 0.32089951758384705
- 0.323754275560379
- 0.32464860661029815
- 0.32461826155185697
- 0.3202881310224533
- 0.32486632449626923
- 0.32248391122817993
- 0.32115795369148253
- 0.3284001777887344
- 0.31940685284137726
- 0.3202574172258377
- 0.3230715185880661
- 0.32743496911525727
- 0.3296897596120834
- 0.3293585603952408
- 0.3237258064031601
- 0.32966936309337613
- 0.3265255229473114
- 0.3260109629869461
- 0.3255017613887787
- 0.325121608543396
- 0.3238327027797699
- 0.33136316893100737
- 0.32481564428806303
- 0.3235026348352432
- 0.3274469710111618
- 0.32411734762191774
- 0.32511617753505706
- 0.3232948970556259
- 0.3271964494943619
- 0.32374059789180754
- 0.31752723522186277
- 0.32151261708736417
- 0.32005531446933744
- 0.32156977729797365
- 0.3234867687225342
- 0.32954955987930296
- 0.3222833068370819
- 0.3205790978193283
- 0.3179880615472794
- 0.3186400939464569
- 0.3208476136445999
- 0.3178760765314102
- 0.3231187963962555
- 0.31818675549030306
- 0.3169304485559464
- 0.31962482085227967
- 0.3282524758815765
- 0.32420191934108733
- 0.3221983258485794
- 0.31771205699443816
- 0.3191628148078918
- 0.3180433011054993
- 0.31853958461284637
- 0.3164966803073883
- 0.32110654385089876
- 0.3212827693939209
- 0.31551161839962005
- 0.31844989161491394
- 0.3156965837955475
- 0.316612407875061
- 0.3145451715230942
- 0.318255743432045
- 0.3185306840658188
- 0.316214901638031
- 0.313456537938118
- 0.31722392535209654
- 0.31740096802711487
- 0.3194148479223251
- 0.32411782639026643
- 0.3225793611049652
- 0.31599037454128265
- 0.31455505378246307
- 0.3169339886188507
- 0.31620315763950346
- 0.3164709790229797
train_acc:
- 22.001667022705078
- 36.551666259765625
- 38.70166778564453
- 44.64666748046875
- 51.470001220703125
- 56.29166793823242
- 61.96500015258789
- 59.98500061035156
- 57.724998474121094
- 66.73500061035156
- 70.54666900634766
- 68.61333465576172
- 72.375
- 76.55166625976562
- 74.97333526611328
- 77.46833038330078
- 76.788330078125
- 79.25333404541016
- 77.15166473388672
- 79.34166717529297
- 79.83499908447266
- 80.97333526611328
- 78.2750015258789
- 81.77999877929688
- 81.961669921875
- 81.83000183105469
- 82.6066665649414
- 82.625
- 82.66500091552734
- 82.45333099365234
- 83.72833251953125
- 83.4433364868164
- 84.44000244140625
- 84.05166625976562
- 84.74166870117188
- 84.6433334350586
- 84.55999755859375
- 83.98500061035156
- 83.80999755859375
- 84.88999938964844
- 84.33999633789062
- 84.66166687011719
- 83.69999694824219
- 83.30833435058594
- 84.3116683959961
- 84.92666625976562
- 84.77666473388672
- 85.05500030517578
- 85.32833099365234
- 85.28333282470703
- 85.18499755859375
- 85.27666473388672
- 85.17166900634766
- 85.3116683959961
- 85.25666809082031
- 84.67333221435547
- 85.77999877929688
- 85.56500244140625
- 85.50666809082031
- 86.09166717529297
- 85.87333679199219
- 85.96833038330078
- 85.14833068847656
- 85.81500244140625
- 86.02999877929688
- 84.67833709716797
- 85.0616683959961
- 85.84666442871094
- 85.90166473388672
- 86.04166412353516
- 86.29499816894531
- 86.41000366210938
- 85.79000091552734
- 86.55333709716797
- 86.48666381835938
- 86.16999816894531
- 87.15833282470703
- 86.99166870117188
- 86.67333221435547
- 87.1449966430664
- 86.96666717529297
- 87.06500244140625
- 86.79000091552734
- 87.1500015258789
- 86.64167022705078
- 87.00166320800781
- 86.73332977294922
- 86.98332977294922
- 87.7933349609375
- 87.74166870117188
- 87.28333282470703
- 87.4749984741211
- 87.66666412353516
- 87.83999633789062
- 87.61333465576172
- 87.66666412353516
- 87.14666748046875
- 86.9566650390625
- 87.9183349609375
- 88.08999633789062
- 87.62166595458984
- 87.82166290283203
- 87.85832977294922
- 87.69000244140625
- 87.79499816894531
- 88.03333282470703
- 87.95333099365234
- 87.58000183105469
- 87.586669921875
- 87.67500305175781
- 87.39167022705078
- 87.80000305175781
- 87.94000244140625
- 87.95833587646484
- 88.26333618164062
- 88.21666717529297
- 88.54000091552734
- 88.16500091552734
- 88.32666778564453
- 88.18333435058594
- 88.21833038330078
- 88.16166687011719
- 88.38500213623047
- 88.59166717529297
- 88.39666748046875
- 88.49666595458984
- 88.38166809082031
- 88.5199966430664
- 88.33000183105469
- 88.2750015258789
- 88.47000122070312
- 88.41999816894531
- 88.72333526611328
- 88.8316650390625
- 88.52666473388672
- 88.82333374023438
- 88.73666381835938
- 88.01166534423828
- 88.55999755859375
- 88.16000366210938
- 88.44499969482422
- 88.5433349609375
- 88.61499786376953
- 88.663330078125
- 88.1933364868164
- 88.7249984741211
- 88.63666534423828
- 88.73500061035156
- 88.58999633789062
- 88.80333709716797
- 88.59500122070312
- 88.663330078125
- 88.73332977294922
- 88.68000030517578
- 88.55166625976562
- 88.9366683959961
- 88.98999786376953
- 88.69666290283203
- 88.7316665649414
- 88.50333404541016
- 88.74166870117188
- 88.70500183105469
- 88.85832977294922
- 89.15833282470703
- 89.12000274658203
- 88.788330078125
- 89.0633316040039
- 88.60832977294922
- 88.72333526611328
- 89.05833435058594
- 89.1500015258789
- 88.97833251953125
- 89.10832977294922
- 89.3499984741211
- 89.38833618164062
- 88.94999694824219
- 89.20833587646484
- 89.12000274658203
- 89.35832977294922
- 89.48332977294922
- 89.20500183105469
- 89.29000091552734
- 89.20500183105469
- 89.0
- 89.01499938964844
- 89.1066665649414
- 88.97000122070312
- 89.09666442871094
- 89.3133316040039
- 89.42666625976562
- 89.4316635131836
- 89.57166290283203
- 89.60166931152344
- 89.51499938964844
- 89.27999877929688
- 89.35832977294922
- 89.19499969482422
- 89.16666412353516
- 89.47000122070312
- 89.55500030517578
- 89.62000274658203
- 89.50666809082031
- 89.63666534423828
- 89.40499877929688
- 89.42500305175781
- 89.4316635131836
- 89.35333251953125
- 89.4366683959961
- 89.57333374023438
- 89.63666534423828
- 89.48833465576172
- 89.67166900634766
- 89.37999725341797
- 89.70999908447266
- 89.67833709716797
- 89.75666809082031
- 89.5999984741211
- 89.47333526611328
- 89.57666778564453
- 89.6933364868164
- 89.72333526611328
- 89.8550033569336
- 89.69000244140625
- 89.58333587646484
- 89.86000061035156
- 89.68000030517578
- 89.78333282470703
- 89.75
- 89.96666717529297
- 90.04000091552734
- 89.94999694824219
- 89.84666442871094
- 89.8316650390625
- 89.92500305175781
- 89.83333587646484
- 89.62833404541016
- 89.9433364868164
- 89.88500213623047
- 89.82166290283203
- 89.97833251953125
- 89.96666717529297
- 89.88500213623047
- 90.086669921875
- 89.98666381835938
- 90.00666809082031
- 89.99166870117188
- 89.96666717529297
- 89.72166442871094
- 89.88500213623047
- 89.97333526611328
- 90.038330078125
- 90.15166473388672
- 89.92333221435547
- 90.29666900634766
- 89.99166870117188
- 90.15499877929688
- 90.2316665649414
- 90.1683349609375
- 90.25166320800781
- 90.24833679199219
- 90.08000183105469
- 90.29833221435547
- 90.02666473388672
- 90.22666931152344
- 90.27833557128906
- 90.26499938964844
- 90.12000274658203
- 90.1866683959961
- 90.06500244140625
- 90.0816650390625
- 90.11833190917969
- 89.95333099365234
- 90.04666900634766
- 90.22333526611328
- 90.01333618164062
- 89.98332977294922
- 90.18000030517578
- 90.25166320800781
- 89.98666381835938
- 89.96499633789062
- 89.83833312988281
- 90.08000183105469
- 90.30999755859375
- 90.19833374023438
- 90.1500015258789
- 90.02333068847656
- 90.1683349609375
- 90.36499786376953
- 90.14666748046875
- 90.13500213623047
- 90.0633316040039
- 90.23332977294922
- 90.38666534423828
- 90.375
- 90.3116683959961
- 90.32833099365234
- 90.3933334350586
- 90.48666381835938
- 90.37000274658203
- 90.25666809082031
- 90.55833435058594
- 90.25
- 90.13999938964844
- 90.46833038330078
- 90.1883316040039
- 90.36499786376953
- 90.41166687011719
- 90.16000366210938
- 90.3499984741211
- 90.34500122070312
- 90.38333129882812
- 90.26333618164062
- 90.375
- 90.51667022705078
- 90.5199966430664
- 90.42833709716797
- 90.37833404541016
- 90.5433349609375
- 90.54499816894531
- 90.44833374023438
- 90.44666290283203
- 90.3949966430664
- 90.39167022705078
- 90.43499755859375
- 90.37166595458984
- 90.20833587646484
- 90.3550033569336
- 90.0616683959961
- 90.34666442871094
- 90.57666778564453
- 90.62000274658203
- 90.62666320800781
- 90.5633316040039
- 90.74333190917969
- 90.58833312988281
- 90.6433334350586
- 90.54666900634766
- 90.56999969482422
- 90.66666412353516
- 90.50833129882812
- 90.47166442871094
- 90.71333312988281
- 90.63500213623047
- 90.73332977294922
- 90.68000030517578
- 90.5183334350586
- 90.51499938964844
- 90.47000122070312
- 90.66666412353516
- 90.5683364868164
- 90.51166534423828
- 90.39833068847656
- 90.61666870117188
- 90.8133316040039
- 90.65333557128906
- 90.79166412353516
- 90.84500122070312
- 90.88500213623047
- 90.77333068847656
- 90.89167022705078
- 90.83833312988281
- 90.70833587646484
- 90.7750015258789
- 90.76667022705078
- 90.76333618164062
- 90.5683364868164
- 90.65499877929688
- 90.74166870117188
- 90.48500061035156
- 90.8933334350586
- 90.71333312988281
- 90.8183364868164
- 90.75333404541016
- 90.82333374023438
- 90.79166412353516
- 90.788330078125
- 90.69999694824219
- 90.4316635131836
- 90.54499816894531
- 90.79833221435547
- 90.836669921875
- 90.9000015258789
- 90.87666320800781
- 90.76166534423828
- 90.9749984741211
- 90.8933334350586
- 90.91666412353516
- 90.77333068847656
- 90.83499908447266
- 90.75166320800781
- 90.66999816894531
- 90.7249984741211
- 90.72833251953125
- 90.69666290283203
- 90.77333068847656
- 90.61166381835938
- 90.88500213623047
- 90.51667022705078
- 90.67166900634766
- 90.96666717529297
- 90.87666320800781
- 90.87166595458984
- 90.90333557128906
- 90.86333465576172
- 90.94000244140625
- 90.9316635131836
- 90.8949966430664
- 90.84166717529297
- 90.5683364868164
- 90.67333221435547
- 90.71333312988281
- 90.94999694824219
- 90.97000122070312
- 91.06666564941406
- 90.62833404541016
- 90.88500213623047
- 90.93333435058594
- 90.69166564941406
- 91.11333465576172
- 90.97666931152344
- 90.87333679199219
- 90.9383316040039
- 90.70833587646484
- 91.09333038330078
- 91.13500213623047
- 90.93499755859375
- 90.9316635131836
- 90.84333038330078
- 91.1866683959961
- 90.99833679199219
- 91.16500091552734
- 91.1066665649414
- 90.94499969482422
- 91.2933349609375
- 91.17500305175781
- 91.16166687011719
- 90.91000366210938
- 90.88666534423828
- 90.8499984741211
- 90.97666931152344
- 90.76166534423828
- 90.82666778564453
- 90.9366683959961
- 90.95333099365234
- 90.92333221435547
- 90.93333435058594
- 90.75333404541016
- 90.90499877929688
- 90.95833587646484
- 90.76000213623047
- 90.9000015258789
- 90.97666931152344
- 90.98332977294922
- 90.75333404541016
- 90.87999725341797
- 91.28333282470703
- 91.22833251953125
- 91.22833251953125
- 91.16500091552734
- 91.0816650390625
- 90.8949966430664
- 91.18333435058594
- 91.19999694824219
- 91.29000091552734
- 91.24833679199219
- 91.13333129882812
- 91.27833557128906
- 90.98332977294922
- 91.2300033569336
- 91.35333251953125
- 91.1816635131836
- 90.87333679199219
- 91.05333709716797
- 91.22000122070312
- 91.34166717529297
- 91.2750015258789
- 91.34333038330078
- 91.30833435058594
- 91.35166931152344
- 91.2066650390625
- 91.211669921875
- 91.38500213623047
- 91.28666687011719
- 91.31999969482422
- 91.30000305175781
- 91.375
- 91.20333099365234
- 91.2300033569336
- 91.35166931152344
- 91.41500091552734
- 91.25499725341797
- 91.26000213623047
- 91.15166473388672
- 90.90333557128906
- 91.14833068847656
- 91.37999725341797
- 91.34833526611328
- 91.2683334350586
- 91.22833251953125
- 91.24166870117188
train_loss:
- 2.1978693051656086
- 2.09428937886556
- 2.007092958323161
- 1.9290927538553875
- 1.8471783261617025
- 1.7616744969685871
- 1.685466911315918
- 1.6309161781311035
- 1.567650444285075
- 1.480202062479655
- 1.4119240175882974
- 1.3764711430867513
- 1.3084168134053549
- 1.2397232635498048
- 1.2014158882141113
- 1.152381038157145
- 1.1142826405843098
- 1.0664771381378173
- 1.0437571240743002
- 1.008945602162679
- 0.976959156926473
- 0.9531756136576335
- 0.9475041718800863
- 0.9001022041320801
- 0.8764700647989909
- 0.8606173828125
- 0.83736473681132
- 0.8262779727935791
- 0.8097342244466146
- 0.7949879193623861
- 0.7734408726374308
- 0.7575779245376587
- 0.743826384862264
- 0.7321489456176757
- 0.7186470596949259
- 0.7100531642913819
- 0.7012195822397868
- 0.7028818185170491
- 0.6963548928578694
- 0.6698846591949463
- 0.6734204628626506
- 0.6612898219426473
- 0.6669068090438843
- 0.6674737183888754
- 0.649088299369812
- 0.6330531990687053
- 0.6376960735321044
- 0.6211147590637207
- 0.6137012739181519
- 0.6105502370198568
- 0.61186846631368
- 0.6040066346486409
- 0.5979812768300374
- 0.591258846282959
- 0.5918885805765788
- 0.5949833674748739
- 0.5770726884841919
- 0.5722908908208211
- 0.5768995081583659
- 0.5654273684183756
- 0.5629544620513915
- 0.5629828428268433
- 0.5680967470804851
- 0.5605090343793233
- 0.5547833540598551
- 0.5687367862065633
- 0.5619150349617005
- 0.5475130247751872
- 0.5453818576176961
- 0.5393938973744711
- 0.535973647848765
- 0.5337034459431966
- 0.5412083494504293
- 0.5256707327842712
- 0.5252484831809997
- 0.5249254635175069
- 0.5114489806493123
- 0.5106736995061238
- 0.5147358254432678
- 0.5088187975565592
- 0.5053068666776022
- 0.5022759669303895
- 0.5040102980295817
- 0.5008477872530619
- 0.5073568770408631
- 0.500544774723053
- 0.5020949586868286
- 0.49988721090952554
- 0.48752300154368083
- 0.48713715381622313
- 0.49162999572753907
- 0.48641199544270836
- 0.4833349013328552
- 0.48190613110860187
- 0.482524693330129
- 0.4809491300582886
- 0.48895477803548176
- 0.48894907026290896
- 0.4757403110186259
- 0.47256901706059773
- 0.4796384735107422
- 0.47316681276957195
- 0.4679779662768046
- 0.47040190706253054
- 0.46880701621373494
- 0.4640404122988383
- 0.467215536181132
- 0.4739148273150126
- 0.474412602519989
- 0.47090633147557576
- 0.47570443696975706
- 0.4669227815945943
- 0.4642684027989705
- 0.4611878732363383
- 0.45641800451278686
- 0.4541059996287028
- 0.45039354705810547
- 0.4545376097679138
- 0.4508248661994934
- 0.45551871334711713
- 0.4518434575398763
- 0.4513311277707418
- 0.44472572507858277
- 0.44256251106262207
- 0.44420345414479573
- 0.44620358403523763
- 0.44480804386138917
- 0.4413646637598673
- 0.4434322463035584
- 0.44339393587112425
- 0.4438016009966532
- 0.4441121160507202
- 0.43649810422261553
- 0.4313416714986165
- 0.43456669664382935
- 0.42947232297261556
- 0.43190166231791177
- 0.4440799036026001
- 0.434224605401357
- 0.440861759408315
- 0.43784708058039346
- 0.43282357829411827
- 0.432674006652832
- 0.4305944937705994
- 0.43799545758565267
- 0.4267997717857361
- 0.42936754573186237
- 0.42486520455678306
- 0.4309713600476583
- 0.42637772665023804
- 0.4279039624849955
- 0.4270916907310486
- 0.42663407773971557
- 0.42495087064107256
- 0.4265526089032491
- 0.4206896666208903
- 0.4181206636110942
- 0.4226195071220398
- 0.4215519868850708
- 0.42502566146850584
- 0.4219047016143799
- 0.4208905922571818
- 0.41733475732803343
- 0.412456951936086
- 0.4125066399892171
- 0.41956955334345497
- 0.41280521415074667
- 0.42049336458841957
- 0.4185404443422953
- 0.41283390509287515
- 0.4108717990557353
- 0.41390003725687663
- 0.41071021184921264
- 0.4071204355875651
- 0.4063452765146891
- 0.4118201110204061
- 0.40669260466893514
- 0.4050519374847412
- 0.40250053122838336
- 0.40060258324941
- 0.40597548281351725
- 0.40634685115814206
- 0.4068769651412964
- 0.40833748636245726
- 0.40999599342346194
- 0.40506536305745444
- 0.4108181069056193
- 0.40523192030588784
- 0.40006393642425536
- 0.4014982855161031
- 0.40077457650502524
- 0.3967580286026001
- 0.39614061326980593
- 0.397515615940094
- 0.4028541448911031
- 0.4016078732172648
- 0.40219347740809125
- 0.40246984300613403
- 0.39916001116434735
- 0.39563837362925214
- 0.3939401547114054
- 0.3953668115933736
- 0.39330702489217123
- 0.3972065210660299
- 0.39557825377782185
- 0.39748230311075844
- 0.4005345869064331
- 0.39730843502680463
- 0.39416670713424684
- 0.3917887778600057
- 0.3965785714149475
- 0.3936541347185771
- 0.39825237248738604
- 0.3884025148391724
- 0.38967386018435163
- 0.38809145959218344
- 0.391164190642039
- 0.39471773796081544
- 0.3905647370974223
- 0.38838797095616656
- 0.38749723553657534
- 0.38448082291285196
- 0.3877905803998311
- 0.3910870854059855
- 0.384645215066274
- 0.3849546514034271
- 0.3833384659767151
- 0.38303342986106875
- 0.3804337621370951
- 0.37932318309148155
- 0.3825669816017151
- 0.38411636664072674
- 0.38375173802375795
- 0.3824556704998016
- 0.38398559778531394
- 0.38715162544250487
- 0.3797906932671865
- 0.3800590940952301
- 0.3832783348083496
- 0.38094353184700014
- 0.37757544878323873
- 0.37686011732419333
- 0.37461295199394223
- 0.37708123024304707
- 0.37473648387591046
- 0.3760993310292562
- 0.3787696635723114
- 0.38360109491348265
- 0.37964585162798564
- 0.3761886455535889
- 0.3776578747431437
- 0.37345590697924297
- 0.3767841411272685
- 0.37041065117518107
- 0.37772713327407836
- 0.37309211729367575
- 0.3706076138337453
- 0.3689536643187205
- 0.36945817136764525
- 0.36955893125534056
- 0.37215244193077085
- 0.369979017384847
- 0.3736554363886515
- 0.3690409874280294
- 0.3661682649453481
- 0.3673838594913483
- 0.3709464815457662
- 0.36993974776268007
- 0.3711806981086731
- 0.3729068886597951
- 0.37108893860181175
- 0.3754451222260793
- 0.3712213428338369
- 0.3672208974043528
- 0.37041690362294516
- 0.3690638773282369
- 0.36666892682711283
- 0.36474426414171857
- 0.37022680083910625
- 0.3714170040448507
- 0.373868909962972
- 0.3689409941037496
- 0.3628336596171061
- 0.3665588743845622
- 0.36777224791844687
- 0.3705519645214081
- 0.36511664924621584
- 0.3607143559773763
- 0.36468552954991657
- 0.3657376648902893
- 0.3686287837823232
- 0.36379423721631365
- 0.360459600130717
- 0.3605211466948191
- 0.36202470661799113
- 0.3593748702208201
- 0.358768030834198
- 0.357244415251414
- 0.3589600907643636
- 0.3594523098786672
- 0.3553561239560445
- 0.3616986437161763
- 0.3642912015120188
- 0.35815992935498553
- 0.3611048632144928
- 0.3576836156527201
- 0.35791933035850526
- 0.36117224694887795
- 0.3558739818096161
- 0.356048507642746
- 0.3569593449751536
- 0.3588073887983958
- 0.3565486345132192
- 0.35449553982416787
- 0.3535302633444468
- 0.35451530090967814
- 0.3562992660999298
- 0.3547950474580129
- 0.3523131693204244
- 0.3572476231098175
- 0.356728040822347
- 0.35683339087168375
- 0.3558070384025574
- 0.3542258263429006
- 0.3565710446357727
- 0.36108588263193764
- 0.35698144634564716
- 0.361994082514445
- 0.3552296454270681
- 0.34996976838111876
- 0.34930959730148314
- 0.3496864256540934
- 0.35135459526379903
- 0.3473623799006144
- 0.35172879622777303
- 0.34943573470115663
- 0.3510978272755941
- 0.3494743084112803
- 0.3488351711432139
- 0.3518683003902435
- 0.35082010485331216
- 0.34664837873776755
- 0.349123398288091
- 0.3474496300697327
- 0.34773222567240397
- 0.3498361081759135
- 0.34993133818308514
- 0.35273027486801145
- 0.3471875270843506
- 0.34734962576230366
- 0.34889051294326784
- 0.35113414204915366
- 0.3484393745581309
- 0.346723823928833
- 0.3476977426687876
- 0.34686726368268334
- 0.34628186820348106
- 0.34244700633684794
- 0.3427625672976176
- 0.3420761887550354
- 0.3440842801729838
- 0.34794735617637634
- 0.34596293053627014
- 0.3457828312555949
- 0.3445882639249166
- 0.3469254995505015
- 0.3464511066754659
- 0.3438614264170329
- 0.3492675514221191
- 0.3416308599154154
- 0.343076571003596
- 0.34117685715357465
- 0.3441344971974691
- 0.3425181017716726
- 0.34359763790766396
- 0.3423791084130605
- 0.34476371364593505
- 0.35103221041361493
- 0.3492033306916555
- 0.343219944079717
- 0.3417108105500539
- 0.34121310795148213
- 0.33800912872950234
- 0.3416732289155324
- 0.3372593539396922
- 0.34085631047884624
- 0.3394178310553233
- 0.3416291638851166
- 0.3403013696988424
- 0.3415688989798228
- 0.34340249818166096
- 0.3414293966929118
- 0.3441314952850342
- 0.34335405639012656
- 0.3424077781359355
- 0.3437603325366974
- 0.34047594267527265
- 0.3471303074836731
- 0.34419921781222024
- 0.3406825311819712
- 0.3399670099894206
- 0.33887636671066285
- 0.33919404759407046
- 0.3399313131014506
- 0.3385447828610738
- 0.3383245674610138
- 0.3381582612832387
- 0.3416457548936208
- 0.34487956592241925
- 0.34454839955965677
- 0.340901540629069
- 0.3367030995210012
- 0.33717551134427387
- 0.3335143174807231
- 0.34213879469235736
- 0.33731555026372273
- 0.33732425433794655
- 0.3415419839700063
- 0.33455216250419617
- 0.3360420306841532
- 0.33649650467236836
- 0.3357845048745473
- 0.33996585086186726
- 0.3325886231740316
- 0.3312812375386556
- 0.33512458200454714
- 0.3357791522026062
- 0.3353849544366201
- 0.33102525130907695
- 0.3341997194290161
- 0.3321565363566081
- 0.33183402694066366
- 0.3379598258495331
- 0.3292055372556051
- 0.32950493569374084
- 0.33213153131802875
- 0.3369998670736949
- 0.3392441343784332
- 0.33944003858566285
- 0.33440747056007386
- 0.3386017086982727
- 0.33652139682769777
- 0.33635429379145304
- 0.3365277470906575
- 0.33625940154393513
- 0.3338927966753642
- 0.34054816897710166
- 0.3358401246388753
- 0.33401247267723083
- 0.33754229486783344
- 0.3343482084115346
- 0.33492561101913454
- 0.3339746154944102
- 0.3373839920679728
- 0.33442428104082744
- 0.3269044834772746
- 0.330681635093689
- 0.33049626628557843
- 0.33148028106689453
- 0.3330203777472178
- 0.3390541569073995
- 0.33182373355229694
- 0.3296709972381592
- 0.32767953367233277
- 0.3282241537412008
- 0.3306838617801666
- 0.32737350757916767
- 0.3326382814407349
- 0.3271777994473775
- 0.3260061363061269
- 0.32925456603368125
- 0.3374375944296519
- 0.3324603706359863
- 0.33124758671124777
- 0.32692207171122234
- 0.3283576480547587
- 0.3271139826456706
- 0.327722656917572
- 0.3253831312656403
- 0.3299269687493642
- 0.33049119029045104
- 0.3249776111920675
- 0.3269736081600189
- 0.3247505550702413
- 0.32571074503262837
- 0.32308054277102155
- 0.32774748900731404
- 0.327215025138855
- 0.3253549992084503
- 0.3227010012467702
- 0.3265805534362793
- 0.326517009417216
- 0.328303741868337
- 0.3330672496000926
- 0.33040663545926413
- 0.3239067022164663
- 0.3231842898368835
- 0.3255377247333527
- 0.3246960737546285
- 0.3255393965403239


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u100_frac03.yaml <==
clients:
- - 20
  - 64
  - 74
  - 1
  - 66
  - 0
  - 80
  - 36
  - 2
  - 19
  - 4
  - 41
  - 91
  - 43
  - 92
  - 85
  - 49
  - 30
  - 40
  - 51
  - 28
  - 89
  - 9
  - 29
  - 17
  - 26
  - 3
  - 96
  - 12
  - 63
- - 43
  - 6
  - 84
  - 63
  - 41
  - 40
  - 67
  - 60
  - 37
  - 50
  - 8
  - 5
  - 27
  - 25
  - 35
  - 39
  - 51
  - 69
  - 53
  - 16
  - 49
  - 65
  - 56
  - 29
  - 92
  - 80
  - 73
  - 26
  - 99
  - 52
- - 23
  - 91
  - 41
  - 78
  - 69
  - 38
  - 16
  - 58
  - 95
  - 25
  - 94
  - 68
  - 46
  - 52
  - 73
  - 24
  - 79
  - 22
  - 30
  - 13
  - 39
  - 53
  - 93
  - 60
  - 64
  - 75
  - 71
  - 44
  - 86
  - 33
- - 81
  - 4
  - 69
  - 29
  - 91
  - 22
  - 36
  - 19
  - 73
  - 78
  - 41
  - 2
  - 39
  - 67
  - 26
  - 5
  - 70
  - 55
  - 11
  - 99
  - 27
  - 40
  - 1
  - 53
  - 37
  - 88
  - 65
  - 84
  - 9
  - 30
- - 51
  - 29
  - 93
  - 66
  - 69
  - 89
  - 42
  - 16
  - 82
  - 31
  - 68
  - 25
  - 54
  - 19
  - 45
  - 1
  - 34
  - 8
  - 63
  - 27
  - 49
  - 97
  - 94
  - 33
  - 37
  - 43
  - 48
  - 81
  - 20
  - 6
- - 80
  - 72
  - 52
  - 32
  - 88
  - 93
  - 57
  - 92
  - 5
  - 44
  - 22
  - 19
  - 27
  - 48
  - 31
  - 82
  - 64
  - 49
  - 34
  - 25
  - 0
  - 28
  - 11
  - 99
  - 83
  - 76
  - 96
  - 95
  - 42
  - 21
- - 0
  - 23
  - 39
  - 76
  - 51
  - 61
  - 98
  - 80
  - 83
  - 91
  - 45
  - 33
  - 7
  - 10
  - 50
  - 81
  - 90
  - 95
  - 74
  - 97
  - 26
  - 48
  - 36
  - 57
  - 68
  - 87
  - 24
  - 3
  - 15
  - 55
- - 6
  - 13
  - 56
  - 23
  - 42
  - 73
  - 64
  - 27
  - 55
  - 60
  - 7
  - 18
  - 58
  - 12
  - 50
  - 30
  - 14
  - 94
  - 31
  - 87
  - 91
  - 32
  - 3
  - 83
  - 38
  - 86
  - 25
  - 19
  - 37
  - 79
- - 4
  - 0
  - 60
  - 18
  - 19
  - 90
  - 77
  - 92
  - 21
  - 38
  - 24
  - 99
  - 3
  - 76
  - 49
  - 95
  - 45
  - 47
  - 10
  - 52
  - 86
  - 83
  - 46
  - 87
  - 31
  - 81
  - 79
  - 63
  - 93
  - 36
- - 86
  - 64
  - 34
  - 2
  - 84
  - 10
  - 26
  - 23
  - 82
  - 61
  - 20
  - 22
  - 8
  - 49
  - 29
  - 63
  - 27
  - 32
  - 93
  - 45
  - 31
  - 0
  - 39
  - 67
  - 98
  - 73
  - 41
  - 50
  - 74
  - 55
- - 10
  - 64
  - 8
  - 14
  - 82
  - 40
  - 36
  - 44
  - 58
  - 33
  - 77
  - 39
  - 69
  - 11
  - 78
  - 95
  - 49
  - 32
  - 18
  - 54
  - 47
  - 35
  - 9
  - 25
  - 70
  - 22
  - 4
  - 5
  - 12
  - 83
- - 99
  - 43
  - 30
  - 34
  - 37
  - 14
  - 95
  - 39
  - 28
  - 36
  - 65
  - 96
  - 13
  - 70
  - 52
  - 45
  - 77
  - 24
  - 78
  - 88
  - 17
  - 49
  - 7
  - 50
  - 75
  - 61
  - 22
  - 44
  - 72
  - 62
- - 78
  - 45
  - 47
  - 77
  - 62
  - 60
  - 63
  - 11
  - 84
  - 42
  - 70
  - 67
  - 9
  - 21
  - 95
  - 76
  - 56
  - 23
  - 12
  - 96
  - 16
  - 20
  - 36
  - 58
  - 91
  - 64
  - 81
  - 89
  - 38
  - 5
- - 84
  - 66
  - 39
  - 30
  - 95
  - 94
  - 71
  - 59
  - 3
  - 70
  - 58
  - 2
  - 75
  - 26
  - 34
  - 90
  - 23
  - 98
  - 46
  - 69
  - 33
  - 76
  - 80
  - 24
  - 56
  - 97
  - 37
  - 19
  - 47
  - 9
- - 77
  - 29
  - 93
  - 94
  - 62
  - 31
  - 75
  - 49
  - 33
  - 34
  - 82
  - 92
  - 50
  - 48
  - 1
  - 13
  - 71
  - 72
  - 19
  - 12
  - 76
  - 0
  - 36
  - 97
  - 83
  - 60
  - 74
  - 61
  - 57
  - 55
- - 9
  - 43
  - 31
  - 35
  - 18
  - 37
  - 55
  - 71
  - 67
  - 45
  - 3
  - 87
  - 96
  - 12
  - 95
  - 24
  - 0
  - 54
  - 70
  - 8
  - 99
  - 15
  - 34
  - 11
  - 92
  - 79
  - 33
  - 29
  - 36
  - 90
- - 84
  - 7
  - 92
  - 26
  - 42
  - 14
  - 39
  - 58
  - 91
  - 29
  - 18
  - 0
  - 2
  - 63
  - 66
  - 4
  - 51
  - 9
  - 78
  - 31
  - 30
  - 88
  - 38
  - 15
  - 49
  - 46
  - 90
  - 25
  - 22
  - 67
- - 56
  - 84
  - 64
  - 92
  - 28
  - 8
  - 74
  - 4
  - 59
  - 61
  - 86
  - 37
  - 55
  - 7
  - 83
  - 97
  - 40
  - 71
  - 41
  - 30
  - 20
  - 23
  - 99
  - 14
  - 10
  - 19
  - 66
  - 70
  - 11
  - 89
- - 54
  - 89
  - 95
  - 70
  - 13
  - 10
  - 47
  - 16
  - 83
  - 53
  - 98
  - 30
  - 18
  - 20
  - 49
  - 2
  - 60
  - 55
  - 0
  - 80
  - 86
  - 58
  - 6
  - 43
  - 19
  - 15
  - 11
  - 57
  - 28
  - 78
- - 87
  - 70
  - 74
  - 12
  - 42
  - 57
  - 36
  - 65
  - 23
  - 71
  - 10
  - 24
  - 15
  - 54
  - 53
  - 83
  - 62
  - 43
  - 3
  - 7
  - 26
  - 19
  - 29
  - 37
  - 75
  - 93
  - 98
  - 39
  - 32
  - 47
- - 98
  - 10
  - 9
  - 13
  - 89
  - 49
  - 44
  - 19
  - 30
  - 69
  - 39
  - 52
  - 21
  - 81
  - 88
  - 42
  - 45
  - 8
  - 47
  - 40
  - 99
  - 1
  - 36
  - 77
  - 84
  - 20
  - 38
  - 67
  - 29
  - 14
- - 81
  - 52
  - 18
  - 73
  - 60
  - 41
  - 58
  - 15
  - 98
  - 3
  - 25
  - 7
  - 43
  - 80
  - 55
  - 71
  - 72
  - 83
  - 76
  - 2
  - 23
  - 28
  - 19
  - 44
  - 54
  - 86
  - 32
  - 68
  - 24
  - 69
- - 4
  - 49
  - 54
  - 58
  - 77
  - 71
  - 7
  - 96
  - 29
  - 74
  - 21
  - 10
  - 84
  - 41
  - 82
  - 35
  - 38
  - 99
  - 44
  - 68
  - 57
  - 73
  - 97
  - 36
  - 75
  - 98
  - 12
  - 11
  - 1
  - 55
- - 2
  - 37
  - 54
  - 44
  - 89
  - 95
  - 61
  - 16
  - 17
  - 22
  - 10
  - 24
  - 81
  - 7
  - 86
  - 15
  - 94
  - 28
  - 91
  - 82
  - 52
  - 11
  - 62
  - 40
  - 87
  - 97
  - 19
  - 0
  - 98
  - 8
- - 61
  - 96
  - 38
  - 77
  - 80
  - 86
  - 76
  - 47
  - 92
  - 9
  - 44
  - 87
  - 6
  - 12
  - 33
  - 21
  - 83
  - 27
  - 60
  - 91
  - 64
  - 37
  - 34
  - 97
  - 15
  - 93
  - 94
  - 52
  - 19
  - 22
- - 53
  - 21
  - 69
  - 76
  - 22
  - 25
  - 87
  - 33
  - 29
  - 41
  - 4
  - 34
  - 42
  - 85
  - 48
  - 89
  - 50
  - 3
  - 74
  - 11
  - 77
  - 47
  - 24
  - 17
  - 19
  - 9
  - 27
  - 16
  - 61
  - 90
- - 95
  - 54
  - 83
  - 43
  - 35
  - 57
  - 26
  - 76
  - 79
  - 28
  - 85
  - 96
  - 84
  - 91
  - 62
  - 55
  - 65
  - 56
  - 17
  - 21
  - 0
  - 72
  - 67
  - 19
  - 25
  - 36
  - 81
  - 69
  - 68
  - 24
- - 15
  - 27
  - 84
  - 37
  - 85
  - 78
  - 55
  - 65
  - 87
  - 41
  - 24
  - 11
  - 35
  - 36
  - 79
  - 48
  - 47
  - 70
  - 60
  - 33
  - 73
  - 67
  - 62
  - 86
  - 43
  - 69
  - 88
  - 4
  - 23
  - 26
- - 66
  - 64
  - 85
  - 86
  - 54
  - 82
  - 78
  - 49
  - 57
  - 10
  - 3
  - 55
  - 87
  - 90
  - 61
  - 93
  - 37
  - 94
  - 71
  - 56
  - 53
  - 8
  - 40
  - 88
  - 99
  - 68
  - 74
  - 16
  - 6
  - 2
- - 49
  - 60
  - 11
  - 97
  - 81
  - 51
  - 4
  - 30
  - 2
  - 22
  - 9
  - 32
  - 55
  - 88
  - 79
  - 74
  - 16
  - 61
  - 42
  - 98
  - 65
  - 92
  - 93
  - 23
  - 75
  - 46
  - 13
  - 62
  - 69
  - 19
- - 63
  - 67
  - 95
  - 11
  - 69
  - 13
  - 25
  - 97
  - 19
  - 81
  - 0
  - 32
  - 77
  - 35
  - 27
  - 59
  - 24
  - 62
  - 55
  - 9
  - 98
  - 26
  - 4
  - 34
  - 80
  - 54
  - 52
  - 43
  - 84
  - 7
- - 49
  - 17
  - 70
  - 76
  - 90
  - 75
  - 83
  - 7
  - 14
  - 48
  - 16
  - 74
  - 52
  - 53
  - 57
  - 42
  - 60
  - 62
  - 37
  - 64
  - 24
  - 1
  - 73
  - 86
  - 98
  - 55
  - 96
  - 68
  - 65
  - 9
- - 76
  - 24
  - 74
  - 68
  - 79
  - 34
  - 9
  - 35
  - 45
  - 95
  - 33
  - 51
  - 55
  - 20
  - 17
  - 88
  - 53
  - 27
  - 16
  - 12
  - 59
  - 75
  - 2
  - 5
  - 93
  - 96
  - 47
  - 57
  - 56
  - 66
- - 16
  - 76
  - 98
  - 31
  - 24
  - 87
  - 50
  - 39
  - 7
  - 69
  - 85
  - 21
  - 27
  - 54
  - 80
  - 35
  - 95
  - 84
  - 70
  - 25
  - 10
  - 28
  - 97
  - 81
  - 2
  - 15
  - 89
  - 92
  - 9
  - 79
- - 6
  - 1
  - 76
  - 77
  - 82
  - 61
  - 23
  - 24
  - 89
  - 33
  - 51
  - 66
  - 35
  - 53
  - 12
  - 87
  - 88
  - 94
  - 81
  - 22
  - 13
  - 91
  - 8
  - 7
  - 96
  - 55
  - 72
  - 47
  - 29
  - 63
- - 90
  - 55
  - 58
  - 82
  - 6
  - 12
  - 70
  - 56
  - 75
  - 69
  - 78
  - 71
  - 35
  - 45
  - 81
  - 74
  - 38
  - 4
  - 85
  - 61
  - 95
  - 13
  - 23
  - 11
  - 10
  - 15
  - 5
  - 16
  - 21
  - 37
- - 16
  - 29
  - 72
  - 42
  - 75
  - 74
  - 59
  - 32
  - 82
  - 44
  - 34
  - 7
  - 0
  - 67
  - 62
  - 78
  - 49
  - 98
  - 86
  - 5
  - 33
  - 45
  - 56
  - 50
  - 84
  - 36
  - 58
  - 24
  - 21
  - 28
- - 56
  - 37
  - 85
  - 59
  - 86
  - 45
  - 97
  - 71
  - 49
  - 31
  - 68
  - 3
  - 52
  - 77
  - 15
  - 83
  - 67
  - 98
  - 13
  - 87
  - 92
  - 4
  - 27
  - 44
  - 16
  - 17
  - 33
  - 94
  - 76
  - 35
- - 83
  - 56
  - 28
  - 64
  - 29
  - 98
  - 44
  - 2
  - 19
  - 4
  - 70
  - 54
  - 35
  - 33
  - 60
  - 30
  - 74
  - 94
  - 90
  - 1
  - 72
  - 81
  - 36
  - 24
  - 77
  - 49
  - 65
  - 68
  - 78
  - 3
- - 73
  - 56
  - 34
  - 81
  - 19
  - 59
  - 13
  - 27
  - 28
  - 24
  - 76
  - 20
  - 70
  - 47
  - 6
  - 39
  - 40
  - 50
  - 37
  - 35
  - 29
  - 85
  - 43
  - 42
  - 99
  - 0
  - 63
  - 94
  - 14
  - 60
- - 86
  - 13
  - 64
  - 29
  - 71
  - 62
  - 72
  - 11
  - 14
  - 45
  - 73
  - 31
  - 80
  - 57
  - 68
  - 54
  - 8
  - 84
  - 24
  - 69
  - 77
  - 78
  - 67
  - 61
  - 55
  - 88
  - 33
  - 70
  - 15
  - 28
- - 20
  - 94
  - 99
  - 38
  - 56
  - 91
  - 87
  - 24
  - 42
  - 31
  - 1
  - 59
  - 34
  - 82
  - 0
  - 45
  - 3
  - 7
  - 29
  - 80
  - 41
  - 96
  - 85
  - 8
  - 58
  - 50
  - 67
  - 21
  - 62
  - 79
- - 22
  - 50
  - 82
  - 39
  - 11
  - 52
  - 69
  - 96
  - 78
  - 2
  - 63
  - 40
  - 90
  - 23
  - 85
  - 33
  - 31
  - 26
  - 12
  - 19
  - 88
  - 16
  - 5
  - 64
  - 97
  - 89
  - 62
  - 20
  - 73
  - 68
- - 77
  - 72
  - 32
  - 40
  - 12
  - 10
  - 42
  - 65
  - 20
  - 0
  - 53
  - 26
  - 30
  - 8
  - 2
  - 85
  - 44
  - 79
  - 25
  - 4
  - 52
  - 84
  - 22
  - 56
  - 38
  - 64
  - 31
  - 99
  - 69
  - 71
- - 75
  - 51
  - 81
  - 31
  - 46
  - 37
  - 92
  - 35
  - 2
  - 20
  - 45
  - 36
  - 74
  - 70
  - 28
  - 86
  - 16
  - 18
  - 58
  - 59
  - 26
  - 10
  - 47
  - 52
  - 90
  - 85
  - 89
  - 40
  - 41
  - 94
- - 27
  - 54
  - 25
  - 75
  - 66
  - 48
  - 58
  - 43
  - 30
  - 13
  - 79
  - 92
  - 99
  - 28
  - 49
  - 23
  - 4
  - 22
  - 38
  - 8
  - 34
  - 46
  - 72
  - 52
  - 19
  - 64
  - 10
  - 36
  - 76
  - 91
- - 41
  - 26
  - 60
  - 74
  - 70
  - 24
  - 53
  - 93
  - 79
  - 45
  - 81
  - 19
  - 97
  - 44
  - 50
  - 15
  - 5
  - 39
  - 86
  - 20
  - 65
  - 73
  - 94
  - 36
  - 90
  - 29
  - 7
  - 17
  - 63
  - 43
- - 13
  - 8
  - 7
  - 66
  - 46
  - 86
  - 2
  - 63
  - 59
  - 48
  - 52
  - 15
  - 72
  - 45
  - 1
  - 19
  - 53
  - 68
  - 12
  - 10
  - 30
  - 35
  - 36
  - 56
  - 17
  - 65
  - 64
  - 41
  - 18
  - 95
- - 30
  - 40
  - 33
  - 44
  - 7
  - 20
  - 23
  - 50
  - 59
  - 25
  - 37
  - 31
  - 16
  - 58
  - 95
  - 65
  - 1
  - 90
  - 79
  - 85
  - 96
  - 54
  - 0
  - 71
  - 92
  - 69
  - 45
  - 18
  - 27
  - 84
- - 11
  - 78
  - 95
  - 63
  - 89
  - 34
  - 91
  - 16
  - 62
  - 40
  - 1
  - 52
  - 55
  - 74
  - 18
  - 39
  - 38
  - 51
  - 81
  - 83
  - 42
  - 61
  - 76
  - 90
  - 14
  - 60
  - 96
  - 31
  - 50
  - 94
- - 74
  - 89
  - 20
  - 91
  - 24
  - 69
  - 56
  - 58
  - 9
  - 61
  - 77
  - 98
  - 52
  - 65
  - 41
  - 5
  - 92
  - 66
  - 15
  - 70
  - 86
  - 84
  - 68
  - 62
  - 38
  - 64
  - 50
  - 42
  - 10
  - 45
- - 61
  - 9
  - 73
  - 22
  - 79
  - 86
  - 25
  - 83
  - 96
  - 75
  - 24
  - 70
  - 62
  - 10
  - 3
  - 77
  - 71
  - 88
  - 38
  - 17
  - 68
  - 36
  - 7
  - 11
  - 39
  - 34
  - 42
  - 5
  - 16
  - 49
- - 58
  - 23
  - 95
  - 3
  - 12
  - 74
  - 10
  - 6
  - 25
  - 69
  - 28
  - 84
  - 21
  - 45
  - 57
  - 73
  - 31
  - 5
  - 43
  - 40
  - 1
  - 55
  - 36
  - 91
  - 81
  - 22
  - 90
  - 83
  - 26
  - 30
- - 44
  - 29
  - 19
  - 17
  - 48
  - 93
  - 79
  - 41
  - 10
  - 78
  - 14
  - 6
  - 83
  - 24
  - 91
  - 95
  - 69
  - 4
  - 22
  - 98
  - 86
  - 57
  - 74
  - 2
  - 8
  - 49
  - 34
  - 84
  - 31
  - 80
- - 88
  - 65
  - 2
  - 22
  - 60
  - 27
  - 47
  - 46
  - 80
  - 0
  - 97
  - 96
  - 17
  - 78
  - 75
  - 77
  - 31
  - 54
  - 66
  - 99
  - 6
  - 61
  - 16
  - 23
  - 90
  - 64
  - 62
  - 20
  - 73
  - 35
- - 70
  - 77
  - 90
  - 35
  - 49
  - 11
  - 27
  - 54
  - 53
  - 88
  - 75
  - 37
  - 25
  - 76
  - 16
  - 86
  - 67
  - 44
  - 93
  - 96
  - 50
  - 95
  - 47
  - 85
  - 41
  - 13
  - 1
  - 4
  - 36
  - 33
- - 33
  - 25
  - 88
  - 0
  - 99
  - 58
  - 28
  - 11
  - 94
  - 30
  - 75
  - 6
  - 24
  - 91
  - 26
  - 64
  - 8
  - 48
  - 23
  - 76
  - 98
  - 22
  - 53
  - 93
  - 84
  - 62
  - 46
  - 72
  - 18
  - 92
- - 24
  - 87
  - 41
  - 73
  - 35
  - 81
  - 18
  - 57
  - 30
  - 62
  - 54
  - 94
  - 60
  - 88
  - 10
  - 48
  - 72
  - 20
  - 19
  - 74
  - 84
  - 5
  - 61
  - 4
  - 3
  - 92
  - 8
  - 53
  - 39
  - 13
- - 77
  - 41
  - 56
  - 50
  - 46
  - 66
  - 30
  - 18
  - 3
  - 71
  - 20
  - 65
  - 5
  - 40
  - 73
  - 14
  - 98
  - 19
  - 88
  - 33
  - 26
  - 16
  - 28
  - 13
  - 62
  - 39
  - 12
  - 75
  - 7
  - 53
- - 21
  - 92
  - 3
  - 42
  - 76
  - 40
  - 20
  - 53
  - 0
  - 10
  - 54
  - 95
  - 90
  - 98
  - 35
  - 2
  - 79
  - 96
  - 88
  - 84
  - 57
  - 9
  - 89
  - 69
  - 45
  - 38
  - 77
  - 94
  - 7
  - 61
- - 74
  - 85
  - 99
  - 49
  - 50
  - 88
  - 36
  - 64
  - 76
  - 53
  - 4
  - 93
  - 65
  - 30
  - 3
  - 46
  - 24
  - 91
  - 21
  - 54
  - 37
  - 86
  - 12
  - 90
  - 70
  - 68
  - 8
  - 33
  - 61
  - 35
- - 92
  - 32
  - 62
  - 16
  - 25
  - 86
  - 18
  - 90
  - 58
  - 95
  - 27
  - 56
  - 77
  - 14
  - 23
  - 81
  - 47
  - 52
  - 7
  - 49
  - 78
  - 45
  - 33
  - 96
  - 42
  - 34
  - 8
  - 20
  - 65
  - 66
- - 26
  - 60
  - 1
  - 18
  - 7
  - 29
  - 93
  - 90
  - 34
  - 17
  - 81
  - 10
  - 88
  - 21
  - 3
  - 20
  - 74
  - 16
  - 66
  - 67
  - 9
  - 83
  - 71
  - 68
  - 51
  - 76
  - 11
  - 92
  - 82
  - 50
- - 94
  - 83
  - 99
  - 43
  - 1
  - 73
  - 15
  - 32
  - 65
  - 27
  - 12
  - 13
  - 24
  - 9
  - 64
  - 34
  - 21
  - 33
  - 57
  - 97
  - 52
  - 84
  - 81
  - 95
  - 8
  - 26
  - 98
  - 79
  - 2
  - 41
- - 31
  - 76
  - 94
  - 90
  - 14
  - 57
  - 21
  - 7
  - 98
  - 91
  - 15
  - 6
  - 60
  - 42
  - 28
  - 48
  - 72
  - 85
  - 73
  - 47
  - 97
  - 83
  - 23
  - 67
  - 59
  - 5
  - 20
  - 78
  - 35
  - 70
- - 59
  - 45
  - 77
  - 95
  - 46
  - 94
  - 40
  - 55
  - 37
  - 51
  - 93
  - 92
  - 70
  - 63
  - 13
  - 57
  - 21
  - 28
  - 69
  - 42
  - 11
  - 44
  - 35
  - 4
  - 27
  - 83
  - 79
  - 36
  - 72
  - 86
- - 25
  - 7
  - 44
  - 24
  - 83
  - 58
  - 94
  - 3
  - 31
  - 62
  - 51
  - 57
  - 91
  - 8
  - 90
  - 10
  - 9
  - 43
  - 89
  - 45
  - 60
  - 4
  - 64
  - 41
  - 53
  - 16
  - 72
  - 74
  - 68
  - 99
- - 73
  - 16
  - 98
  - 91
  - 18
  - 87
  - 92
  - 71
  - 13
  - 19
  - 81
  - 27
  - 82
  - 57
  - 48
  - 89
  - 21
  - 47
  - 45
  - 84
  - 38
  - 78
  - 15
  - 49
  - 76
  - 75
  - 44
  - 60
  - 32
  - 90
- - 46
  - 4
  - 98
  - 82
  - 73
  - 37
  - 28
  - 59
  - 51
  - 71
  - 57
  - 86
  - 68
  - 63
  - 67
  - 8
  - 10
  - 9
  - 12
  - 43
  - 74
  - 41
  - 65
  - 14
  - 62
  - 15
  - 33
  - 58
  - 48
  - 25
- - 71
  - 99
  - 31
  - 3
  - 43
  - 93
  - 67
  - 27
  - 82
  - 4
  - 49
  - 56
  - 10
  - 25
  - 15
  - 63
  - 68
  - 38
  - 81
  - 54
  - 75
  - 86
  - 60
  - 5
  - 70
  - 98
  - 90
  - 28
  - 13
  - 91
- - 52
  - 45
  - 96
  - 99
  - 42
  - 85
  - 3
  - 25
  - 94
  - 21
  - 68
  - 35
  - 72
  - 54
  - 78
  - 2
  - 9
  - 65
  - 34
  - 84
  - 89
  - 60
  - 64
  - 50
  - 19
  - 97
  - 23
  - 70
  - 27
  - 63
- - 99
  - 17
  - 22
  - 75
  - 64
  - 88
  - 90
  - 40
  - 94
  - 28
  - 96
  - 58
  - 54
  - 55
  - 34
  - 19
  - 32
  - 53
  - 70
  - 69
  - 51
  - 98
  - 25
  - 48
  - 6
  - 63
  - 8
  - 79
  - 4
  - 50
- - 63
  - 87
  - 31
  - 62
  - 13
  - 88
  - 6
  - 66
  - 38
  - 36
  - 33
  - 58
  - 57
  - 45
  - 23
  - 61
  - 93
  - 69
  - 4
  - 47
  - 54
  - 80
  - 44
  - 17
  - 81
  - 82
  - 22
  - 77
  - 56
  - 92
- - 20
  - 26
  - 22
  - 60
  - 33
  - 23
  - 38
  - 28
  - 96
  - 82
  - 97
  - 32
  - 35
  - 66
  - 78
  - 50
  - 85
  - 59
  - 86
  - 48
  - 51
  - 71
  - 5
  - 58
  - 63
  - 40
  - 29
  - 43
  - 31
  - 25
- - 13
  - 59
  - 19
  - 76
  - 90
  - 64
  - 27
  - 72
  - 71
  - 24
  - 56
  - 89
  - 32
  - 65
  - 94
  - 43
  - 57
  - 82
  - 42
  - 10
  - 12
  - 25
  - 3
  - 4
  - 26
  - 40
  - 1
  - 22
  - 14
  - 66
- - 62
  - 44
  - 7
  - 89
  - 97
  - 55
  - 13
  - 29
  - 85
  - 2
  - 84
  - 50
  - 71
  - 52
  - 34
  - 98
  - 77
  - 70
  - 95
  - 93
  - 56
  - 83
  - 99
  - 65
  - 86
  - 59
  - 74
  - 94
  - 20
  - 88
- - 63
  - 71
  - 7
  - 50
  - 30
  - 16
  - 82
  - 76
  - 93
  - 62
  - 57
  - 49
  - 77
  - 6
  - 91
  - 90
  - 73
  - 86
  - 5
  - 98
  - 23
  - 97
  - 8
  - 89
  - 35
  - 78
  - 99
  - 18
  - 12
  - 40
- - 9
  - 47
  - 5
  - 37
  - 8
  - 87
  - 83
  - 68
  - 71
  - 86
  - 93
  - 26
  - 56
  - 79
  - 2
  - 23
  - 1
  - 0
  - 76
  - 52
  - 61
  - 15
  - 51
  - 91
  - 36
  - 21
  - 95
  - 30
  - 84
  - 13
- - 11
  - 67
  - 43
  - 73
  - 40
  - 14
  - 39
  - 4
  - 28
  - 27
  - 5
  - 26
  - 66
  - 29
  - 74
  - 98
  - 63
  - 85
  - 54
  - 48
  - 41
  - 94
  - 7
  - 57
  - 24
  - 87
  - 61
  - 56
  - 71
  - 42
- - 73
  - 65
  - 87
  - 54
  - 70
  - 88
  - 52
  - 43
  - 81
  - 8
  - 57
  - 64
  - 18
  - 90
  - 76
  - 34
  - 91
  - 14
  - 3
  - 6
  - 72
  - 94
  - 25
  - 11
  - 0
  - 68
  - 2
  - 74
  - 99
  - 63
- - 61
  - 40
  - 95
  - 76
  - 72
  - 12
  - 36
  - 15
  - 89
  - 88
  - 22
  - 1
  - 13
  - 11
  - 63
  - 6
  - 43
  - 62
  - 45
  - 98
  - 69
  - 25
  - 96
  - 92
  - 14
  - 23
  - 60
  - 78
  - 67
  - 73
- - 91
  - 16
  - 78
  - 14
  - 37
  - 98
  - 25
  - 32
  - 57
  - 2
  - 27
  - 76
  - 44
  - 53
  - 0
  - 60
  - 66
  - 83
  - 93
  - 58
  - 36
  - 3
  - 22
  - 20
  - 51
  - 39
  - 4
  - 80
  - 10
  - 13
- - 7
  - 67
  - 68
  - 15
  - 85
  - 14
  - 48
  - 84
  - 98
  - 93
  - 56
  - 64
  - 81
  - 45
  - 42
  - 32
  - 99
  - 5
  - 1
  - 34
  - 60
  - 90
  - 58
  - 86
  - 39
  - 66
  - 33
  - 24
  - 70
  - 41
- - 19
  - 75
  - 66
  - 50
  - 77
  - 60
  - 32
  - 46
  - 57
  - 95
  - 0
  - 5
  - 29
  - 68
  - 62
  - 71
  - 94
  - 73
  - 24
  - 7
  - 12
  - 84
  - 58
  - 52
  - 86
  - 18
  - 3
  - 55
  - 72
  - 85
- - 11
  - 85
  - 55
  - 34
  - 53
  - 89
  - 77
  - 61
  - 37
  - 46
  - 82
  - 18
  - 22
  - 33
  - 16
  - 52
  - 65
  - 81
  - 84
  - 45
  - 74
  - 69
  - 41
  - 79
  - 66
  - 48
  - 1
  - 10
  - 7
  - 19
- - 77
  - 89
  - 18
  - 62
  - 91
  - 3
  - 48
  - 82
  - 54
  - 52
  - 41
  - 66
  - 84
  - 92
  - 33
  - 65
  - 59
  - 51
  - 78
  - 34
  - 98
  - 29
  - 27
  - 2
  - 24
  - 88
  - 72
  - 12
  - 94
  - 35
- - 98
  - 30
  - 20
  - 15
  - 77
  - 33
  - 32
  - 57
  - 43
  - 58
  - 19
  - 61
  - 46
  - 64
  - 17
  - 54
  - 80
  - 29
  - 82
  - 4
  - 12
  - 38
  - 69
  - 68
  - 63
  - 9
  - 60
  - 36
  - 62
  - 1
- - 89
  - 34
  - 66
  - 80
  - 93
  - 99
  - 55
  - 77
  - 15
  - 87
  - 32
  - 26
  - 5
  - 16
  - 21
  - 13
  - 86
  - 48
  - 27
  - 0
  - 90
  - 39
  - 98
  - 29
  - 65
  - 28
  - 25
  - 60
  - 24
  - 95
- - 69
  - 85
  - 12
  - 8
  - 24
  - 91
  - 6
  - 83
  - 0
  - 31
  - 42
  - 86
  - 84
  - 36
  - 89
  - 80
  - 45
  - 94
  - 28
  - 32
  - 81
  - 65
  - 16
  - 95
  - 15
  - 26
  - 29
  - 49
  - 79
  - 58
- - 18
  - 32
  - 43
  - 6
  - 77
  - 83
  - 97
  - 69
  - 68
  - 39
  - 15
  - 80
  - 72
  - 33
  - 92
  - 64
  - 56
  - 13
  - 89
  - 57
  - 66
  - 67
  - 11
  - 87
  - 42
  - 49
  - 98
  - 25
  - 50
  - 78
- - 52
  - 50
  - 96
  - 56
  - 75
  - 38
  - 67
  - 98
  - 12
  - 33
  - 21
  - 59
  - 24
  - 81
  - 17
  - 18
  - 73
  - 58
  - 95
  - 76
  - 87
  - 84
  - 86
  - 57
  - 97
  - 45
  - 46
  - 11
  - 53
  - 5
- - 13
  - 68
  - 33
  - 99
  - 32
  - 53
  - 44
  - 97
  - 15
  - 46
  - 38
  - 43
  - 83
  - 19
  - 82
  - 26
  - 94
  - 49
  - 60
  - 25
  - 17
  - 55
  - 74
  - 84
  - 78
  - 41
  - 73
  - 52
  - 4
  - 58
- - 56
  - 90
  - 48
  - 74
  - 4
  - 66
  - 38
  - 11
  - 51
  - 7
  - 93
  - 59
  - 46
  - 55
  - 34
  - 16
  - 2
  - 15
  - 42
  - 9
  - 75
  - 12
  - 6
  - 81
  - 35
  - 79
  - 57
  - 27
  - 77
  - 80
- - 26
  - 3
  - 71
  - 2
  - 65
  - 23
  - 84
  - 32
  - 56
  - 74
  - 63
  - 48
  - 28
  - 67
  - 80
  - 38
  - 93
  - 52
  - 66
  - 60
  - 33
  - 43
  - 8
  - 77
  - 62
  - 99
  - 27
  - 1
  - 41
  - 13
- - 16
  - 30
  - 93
  - 81
  - 52
  - 48
  - 80
  - 86
  - 78
  - 46
  - 5
  - 1
  - 67
  - 19
  - 37
  - 47
  - 20
  - 6
  - 0
  - 29
  - 49
  - 85
  - 8
  - 10
  - 38
  - 21
  - 31
  - 73
  - 42
  - 35
- - 37
  - 75
  - 96
  - 9
  - 72
  - 47
  - 74
  - 15
  - 66
  - 97
  - 18
  - 31
  - 95
  - 38
  - 93
  - 69
  - 40
  - 85
  - 73
  - 20
  - 17
  - 11
  - 92
  - 99
  - 27
  - 60
  - 64
  - 84
  - 82
  - 77
- - 48
  - 20
  - 79
  - 9
  - 11
  - 10
  - 58
  - 67
  - 86
  - 3
  - 32
  - 51
  - 90
  - 27
  - 30
  - 52
  - 46
  - 24
  - 26
  - 83
  - 71
  - 95
  - 19
  - 57
  - 77
  - 64
  - 37
  - 38
  - 47
  - 44
- - 8
  - 0
  - 22
  - 44
  - 26
  - 54
  - 31
  - 93
  - 39
  - 73
  - 9
  - 85
  - 23
  - 12
  - 88
  - 3
  - 43
  - 46
  - 6
  - 47
  - 18
  - 13
  - 14
  - 10
  - 99
  - 89
  - 68
  - 87
  - 91
  - 7
- - 33
  - 83
  - 19
  - 79
  - 58
  - 56
  - 55
  - 93
  - 12
  - 35
  - 62
  - 5
  - 71
  - 3
  - 65
  - 20
  - 45
  - 15
  - 48
  - 0
  - 68
  - 73
  - 61
  - 2
  - 29
  - 51
  - 88
  - 36
  - 63
  - 77
- - 48
  - 8
  - 67
  - 99
  - 89
  - 24
  - 97
  - 12
  - 52
  - 20
  - 42
  - 5
  - 88
  - 26
  - 39
  - 70
  - 65
  - 71
  - 28
  - 61
  - 31
  - 77
  - 50
  - 69
  - 34
  - 16
  - 90
  - 49
  - 63
  - 83
- - 71
  - 67
  - 97
  - 12
  - 36
  - 50
  - 80
  - 86
  - 82
  - 96
  - 25
  - 83
  - 37
  - 55
  - 6
  - 48
  - 32
  - 34
  - 33
  - 58
  - 20
  - 92
  - 99
  - 27
  - 87
  - 35
  - 62
  - 11
  - 98
  - 13
- - 67
  - 77
  - 49
  - 43
  - 37
  - 89
  - 34
  - 87
  - 74
  - 14
  - 90
  - 78
  - 82
  - 98
  - 2
  - 86
  - 81
  - 5
  - 36
  - 69
  - 15
  - 42
  - 35
  - 57
  - 62
  - 80
  - 71
  - 12
  - 32
  - 50
- - 74
  - 0
  - 87
  - 89
  - 86
  - 47
  - 54
  - 58
  - 6
  - 50
  - 23
  - 72
  - 14
  - 70
  - 93
  - 85
  - 95
  - 90
  - 91
  - 80
  - 33
  - 96
  - 15
  - 88
  - 42
  - 5
  - 98
  - 44
  - 84
  - 25
- - 67
  - 22
  - 64
  - 61
  - 86
  - 90
  - 38
  - 19
  - 84
  - 99
  - 95
  - 54
  - 39
  - 98
  - 81
  - 46
  - 69
  - 70
  - 33
  - 51
  - 79
  - 31
  - 92
  - 72
  - 68
  - 10
  - 9
  - 40
  - 89
  - 34
- - 73
  - 69
  - 9
  - 44
  - 61
  - 20
  - 49
  - 31
  - 12
  - 90
  - 3
  - 63
  - 22
  - 87
  - 42
  - 70
  - 29
  - 80
  - 82
  - 74
  - 60
  - 81
  - 0
  - 45
  - 23
  - 37
  - 43
  - 46
  - 55
  - 67
- - 89
  - 51
  - 25
  - 82
  - 95
  - 14
  - 3
  - 75
  - 58
  - 17
  - 26
  - 27
  - 84
  - 53
  - 44
  - 33
  - 28
  - 24
  - 71
  - 69
  - 97
  - 68
  - 85
  - 0
  - 91
  - 4
  - 22
  - 77
  - 72
  - 83
- - 70
  - 7
  - 77
  - 54
  - 83
  - 0
  - 73
  - 47
  - 5
  - 98
  - 10
  - 33
  - 18
  - 82
  - 25
  - 85
  - 62
  - 78
  - 58
  - 31
  - 14
  - 32
  - 67
  - 61
  - 9
  - 42
  - 29
  - 52
  - 80
  - 2
- - 8
  - 10
  - 74
  - 25
  - 15
  - 54
  - 52
  - 51
  - 9
  - 72
  - 73
  - 47
  - 89
  - 18
  - 5
  - 61
  - 7
  - 97
  - 36
  - 99
  - 82
  - 98
  - 30
  - 60
  - 20
  - 92
  - 33
  - 44
  - 27
  - 40
- - 80
  - 90
  - 58
  - 5
  - 19
  - 79
  - 88
  - 91
  - 22
  - 73
  - 67
  - 61
  - 41
  - 26
  - 93
  - 12
  - 35
  - 45
  - 92
  - 39
  - 78
  - 2
  - 72
  - 15
  - 84
  - 10
  - 50
  - 42
  - 81
  - 9
- - 20
  - 10
  - 57
  - 12
  - 22
  - 69
  - 23
  - 88
  - 15
  - 82
  - 9
  - 83
  - 70
  - 74
  - 51
  - 76
  - 61
  - 37
  - 71
  - 75
  - 28
  - 33
  - 63
  - 41
  - 36
  - 78
  - 26
  - 24
  - 40
  - 96
- - 85
  - 8
  - 9
  - 78
  - 76
  - 15
  - 70
  - 73
  - 47
  - 5
  - 74
  - 21
  - 60
  - 24
  - 64
  - 82
  - 52
  - 23
  - 50
  - 17
  - 68
  - 11
  - 75
  - 84
  - 4
  - 69
  - 38
  - 63
  - 44
  - 29
- - 85
  - 8
  - 39
  - 68
  - 28
  - 42
  - 43
  - 15
  - 32
  - 16
  - 90
  - 17
  - 0
  - 98
  - 57
  - 31
  - 27
  - 97
  - 30
  - 76
  - 78
  - 9
  - 54
  - 4
  - 11
  - 55
  - 58
  - 34
  - 35
  - 26
- - 18
  - 97
  - 83
  - 37
  - 82
  - 23
  - 30
  - 1
  - 19
  - 61
  - 36
  - 76
  - 66
  - 86
  - 99
  - 81
  - 96
  - 58
  - 91
  - 59
  - 22
  - 16
  - 84
  - 94
  - 43
  - 53
  - 9
  - 49
  - 70
  - 60
- - 17
  - 99
  - 50
  - 43
  - 28
  - 9
  - 12
  - 42
  - 96
  - 69
  - 52
  - 71
  - 68
  - 39
  - 62
  - 81
  - 87
  - 94
  - 18
  - 59
  - 61
  - 23
  - 22
  - 49
  - 5
  - 35
  - 77
  - 66
  - 30
  - 70
- - 33
  - 30
  - 71
  - 57
  - 63
  - 25
  - 40
  - 49
  - 59
  - 8
  - 83
  - 69
  - 5
  - 44
  - 72
  - 80
  - 7
  - 3
  - 58
  - 28
  - 2
  - 43
  - 74
  - 15
  - 75
  - 38
  - 11
  - 94
  - 96
  - 42
- - 49
  - 76
  - 31
  - 87
  - 0
  - 67
  - 69
  - 15
  - 23
  - 72
  - 85
  - 53
  - 24
  - 93
  - 32
  - 56
  - 17
  - 58
  - 59
  - 6
  - 5
  - 26
  - 99
  - 35
  - 19
  - 55
  - 82
  - 30
  - 79
  - 91
- - 47
  - 19
  - 90
  - 77
  - 4
  - 76
  - 72
  - 48
  - 37
  - 53
  - 28
  - 59
  - 80
  - 78
  - 26
  - 64
  - 38
  - 52
  - 27
  - 10
  - 34
  - 97
  - 75
  - 0
  - 39
  - 1
  - 91
  - 96
  - 45
  - 70
- - 41
  - 33
  - 21
  - 43
  - 54
  - 36
  - 67
  - 57
  - 76
  - 45
  - 80
  - 44
  - 18
  - 84
  - 78
  - 86
  - 74
  - 30
  - 62
  - 83
  - 50
  - 90
  - 89
  - 13
  - 39
  - 61
  - 56
  - 5
  - 58
  - 69
- - 97
  - 36
  - 32
  - 5
  - 28
  - 90
  - 35
  - 41
  - 11
  - 31
  - 12
  - 9
  - 83
  - 6
  - 68
  - 76
  - 82
  - 37
  - 60
  - 34
  - 79
  - 72
  - 92
  - 15
  - 13
  - 30
  - 18
  - 84
  - 67
  - 57
- - 23
  - 51
  - 35
  - 88
  - 29
  - 76
  - 11
  - 72
  - 13
  - 99
  - 50
  - 7
  - 71
  - 2
  - 31
  - 39
  - 93
  - 85
  - 37
  - 83
  - 52
  - 17
  - 44
  - 21
  - 22
  - 1
  - 96
  - 65
  - 94
  - 5
- - 24
  - 14
  - 84
  - 15
  - 88
  - 4
  - 73
  - 82
  - 9
  - 42
  - 77
  - 98
  - 35
  - 63
  - 61
  - 36
  - 70
  - 39
  - 99
  - 59
  - 78
  - 90
  - 97
  - 60
  - 0
  - 50
  - 94
  - 43
  - 45
  - 31
- - 42
  - 64
  - 20
  - 48
  - 74
  - 84
  - 31
  - 82
  - 27
  - 34
  - 38
  - 55
  - 11
  - 59
  - 13
  - 45
  - 28
  - 75
  - 99
  - 83
  - 62
  - 72
  - 32
  - 97
  - 96
  - 56
  - 85
  - 66
  - 95
  - 93
- - 42
  - 83
  - 28
  - 94
  - 84
  - 87
  - 71
  - 41
  - 23
  - 61
  - 95
  - 88
  - 57
  - 49
  - 3
  - 6
  - 4
  - 14
  - 76
  - 17
  - 5
  - 9
  - 59
  - 47
  - 18
  - 25
  - 80
  - 13
  - 54
  - 91
- - 87
  - 20
  - 14
  - 65
  - 64
  - 61
  - 81
  - 85
  - 76
  - 18
  - 52
  - 41
  - 96
  - 56
  - 25
  - 92
  - 83
  - 59
  - 2
  - 69
  - 84
  - 3
  - 73
  - 62
  - 30
  - 49
  - 46
  - 5
  - 39
  - 98
- - 97
  - 38
  - 22
  - 3
  - 92
  - 62
  - 51
  - 89
  - 59
  - 39
  - 95
  - 6
  - 72
  - 24
  - 45
  - 86
  - 93
  - 4
  - 37
  - 49
  - 9
  - 5
  - 2
  - 58
  - 16
  - 40
  - 27
  - 20
  - 50
  - 88
- - 33
  - 92
  - 29
  - 69
  - 91
  - 16
  - 79
  - 25
  - 89
  - 21
  - 26
  - 75
  - 17
  - 96
  - 38
  - 53
  - 60
  - 48
  - 7
  - 47
  - 52
  - 23
  - 76
  - 54
  - 34
  - 30
  - 10
  - 77
  - 19
  - 73
- - 39
  - 5
  - 84
  - 83
  - 88
  - 90
  - 58
  - 51
  - 93
  - 35
  - 14
  - 42
  - 29
  - 71
  - 86
  - 76
  - 80
  - 56
  - 60
  - 81
  - 82
  - 47
  - 65
  - 50
  - 68
  - 91
  - 3
  - 2
  - 26
  - 52
- - 71
  - 62
  - 2
  - 58
  - 32
  - 91
  - 22
  - 38
  - 25
  - 9
  - 14
  - 83
  - 6
  - 46
  - 20
  - 68
  - 78
  - 50
  - 88
  - 31
  - 54
  - 72
  - 33
  - 49
  - 45
  - 55
  - 51
  - 73
  - 35
  - 79
- - 62
  - 36
  - 8
  - 37
  - 98
  - 51
  - 94
  - 56
  - 40
  - 58
  - 24
  - 22
  - 92
  - 87
  - 63
  - 47
  - 49
  - 29
  - 30
  - 95
  - 80
  - 81
  - 76
  - 70
  - 17
  - 34
  - 28
  - 2
  - 45
  - 4
- - 59
  - 32
  - 69
  - 97
  - 67
  - 38
  - 58
  - 82
  - 75
  - 86
  - 9
  - 55
  - 65
  - 77
  - 21
  - 34
  - 80
  - 78
  - 6
  - 81
  - 33
  - 99
  - 7
  - 29
  - 43
  - 10
  - 14
  - 30
  - 63
  - 95
- - 6
  - 98
  - 15
  - 47
  - 21
  - 52
  - 76
  - 81
  - 94
  - 32
  - 28
  - 16
  - 12
  - 56
  - 35
  - 60
  - 0
  - 33
  - 49
  - 48
  - 89
  - 67
  - 38
  - 39
  - 82
  - 71
  - 93
  - 97
  - 74
  - 80
- - 45
  - 0
  - 37
  - 66
  - 9
  - 75
  - 81
  - 22
  - 3
  - 96
  - 4
  - 33
  - 6
  - 38
  - 99
  - 71
  - 46
  - 48
  - 79
  - 43
  - 15
  - 12
  - 89
  - 70
  - 67
  - 53
  - 17
  - 2
  - 55
  - 87
- - 25
  - 0
  - 92
  - 56
  - 73
  - 57
  - 87
  - 47
  - 52
  - 96
  - 81
  - 78
  - 75
  - 84
  - 4
  - 5
  - 76
  - 40
  - 6
  - 10
  - 42
  - 93
  - 8
  - 18
  - 61
  - 72
  - 41
  - 83
  - 79
  - 15
- - 71
  - 74
  - 69
  - 53
  - 3
  - 82
  - 52
  - 12
  - 55
  - 24
  - 9
  - 39
  - 32
  - 77
  - 80
  - 75
  - 15
  - 48
  - 22
  - 33
  - 30
  - 97
  - 21
  - 23
  - 87
  - 27
  - 28
  - 64
  - 7
  - 60
- - 58
  - 13
  - 39
  - 37
  - 90
  - 78
  - 96
  - 49
  - 4
  - 25
  - 5
  - 51
  - 55
  - 35
  - 80
  - 66
  - 61
  - 91
  - 92
  - 73
  - 38
  - 9
  - 28
  - 53
  - 88
  - 6
  - 24
  - 67
  - 27
  - 20
- - 25
  - 23
  - 5
  - 86
  - 17
  - 90
  - 51
  - 19
  - 10
  - 8
  - 36
  - 26
  - 71
  - 96
  - 20
  - 53
  - 30
  - 83
  - 84
  - 34
  - 7
  - 89
  - 99
  - 95
  - 65
  - 55
  - 16
  - 52
  - 33
  - 0
- - 0
  - 8
  - 79
  - 65
  - 13
  - 56
  - 29
  - 78
  - 55
  - 33
  - 32
  - 18
  - 88
  - 45
  - 7
  - 52
  - 69
  - 86
  - 47
  - 71
  - 4
  - 73
  - 50
  - 38
  - 22
  - 26
  - 98
  - 30
  - 44
  - 53
- - 26
  - 1
  - 4
  - 23
  - 36
  - 32
  - 11
  - 88
  - 80
  - 68
  - 20
  - 7
  - 18
  - 97
  - 12
  - 79
  - 40
  - 3
  - 6
  - 64
  - 90
  - 85
  - 52
  - 87
  - 99
  - 14
  - 39
  - 44
  - 89
  - 27
- - 70
  - 42
  - 98
  - 22
  - 91
  - 86
  - 94
  - 84
  - 43
  - 92
  - 27
  - 88
  - 58
  - 64
  - 81
  - 26
  - 4
  - 2
  - 5
  - 39
  - 80
  - 40
  - 16
  - 13
  - 65
  - 60
  - 8
  - 30
  - 66
  - 54
- - 12
  - 58
  - 5
  - 76
  - 16
  - 44
  - 25
  - 9
  - 20
  - 34
  - 68
  - 6
  - 35
  - 24
  - 46
  - 95
  - 32
  - 63
  - 59
  - 80
  - 51
  - 61
  - 47
  - 33
  - 7
  - 57
  - 13
  - 93
  - 21
  - 8
- - 89
  - 95
  - 61
  - 32
  - 11
  - 24
  - 68
  - 96
  - 27
  - 93
  - 52
  - 79
  - 88
  - 57
  - 47
  - 70
  - 53
  - 82
  - 75
  - 64
  - 21
  - 67
  - 86
  - 10
  - 84
  - 55
  - 69
  - 2
  - 62
  - 23
- - 13
  - 32
  - 36
  - 94
  - 79
  - 68
  - 51
  - 57
  - 60
  - 63
  - 75
  - 87
  - 35
  - 43
  - 67
  - 42
  - 59
  - 91
  - 18
  - 2
  - 22
  - 10
  - 85
  - 47
  - 9
  - 98
  - 69
  - 54
  - 72
  - 97
- - 49
  - 79
  - 92
  - 77
  - 31
  - 27
  - 50
  - 78
  - 43
  - 71
  - 54
  - 90
  - 53
  - 56
  - 89
  - 36
  - 16
  - 48
  - 95
  - 74
  - 38
  - 46
  - 91
  - 42
  - 51
  - 63
  - 12
  - 85
  - 0
  - 26
- - 66
  - 4
  - 91
  - 70
  - 7
  - 54
  - 27
  - 61
  - 55
  - 77
  - 26
  - 63
  - 74
  - 20
  - 72
  - 44
  - 51
  - 73
  - 79
  - 46
  - 86
  - 98
  - 75
  - 41
  - 11
  - 24
  - 80
  - 31
  - 52
  - 12
- - 16
  - 92
  - 26
  - 69
  - 54
  - 95
  - 76
  - 64
  - 85
  - 6
  - 33
  - 77
  - 30
  - 75
  - 70
  - 38
  - 9
  - 17
  - 45
  - 67
  - 78
  - 81
  - 83
  - 4
  - 47
  - 72
  - 58
  - 82
  - 93
  - 37
- - 26
  - 55
  - 30
  - 80
  - 8
  - 29
  - 75
  - 86
  - 78
  - 62
  - 83
  - 63
  - 9
  - 36
  - 99
  - 23
  - 82
  - 94
  - 3
  - 93
  - 49
  - 96
  - 97
  - 59
  - 92
  - 22
  - 45
  - 12
  - 14
  - 25
- - 88
  - 76
  - 55
  - 81
  - 64
  - 71
  - 90
  - 96
  - 61
  - 35
  - 51
  - 62
  - 48
  - 32
  - 80
  - 25
  - 33
  - 89
  - 10
  - 56
  - 13
  - 94
  - 52
  - 27
  - 83
  - 75
  - 34
  - 11
  - 50
  - 93
- - 81
  - 12
  - 13
  - 30
  - 91
  - 24
  - 71
  - 92
  - 46
  - 86
  - 28
  - 15
  - 57
  - 14
  - 67
  - 54
  - 18
  - 93
  - 85
  - 8
  - 43
  - 60
  - 7
  - 52
  - 19
  - 63
  - 50
  - 26
  - 51
  - 42
- - 8
  - 41
  - 66
  - 25
  - 79
  - 12
  - 91
  - 84
  - 21
  - 95
  - 11
  - 30
  - 85
  - 5
  - 99
  - 59
  - 80
  - 47
  - 56
  - 32
  - 94
  - 17
  - 13
  - 34
  - 83
  - 98
  - 52
  - 63
  - 6
  - 9
- - 11
  - 54
  - 68
  - 59
  - 61
  - 70
  - 57
  - 48
  - 23
  - 92
  - 64
  - 67
  - 36
  - 38
  - 96
  - 42
  - 35
  - 81
  - 4
  - 10
  - 91
  - 13
  - 27
  - 51
  - 41
  - 73
  - 7
  - 66
  - 17
  - 6
- - 68
  - 15
  - 38
  - 76
  - 18
  - 62
  - 3
  - 70
  - 42
  - 92
  - 0
  - 6
  - 20
  - 45
  - 83
  - 25
  - 16
  - 63
  - 72
  - 88
  - 23
  - 75
  - 80
  - 36
  - 41
  - 84
  - 44
  - 43
  - 81
  - 49
- - 83
  - 56
  - 4
  - 31
  - 48
  - 87
  - 25
  - 0
  - 67
  - 75
  - 18
  - 68
  - 98
  - 94
  - 40
  - 9
  - 97
  - 62
  - 27
  - 92
  - 78
  - 20
  - 69
  - 21
  - 81
  - 19
  - 41
  - 63
  - 85
  - 50
- - 84
  - 37
  - 17
  - 1
  - 25
  - 60
  - 21
  - 45
  - 6
  - 3
  - 5
  - 75
  - 61
  - 33
  - 49
  - 97
  - 59
  - 28
  - 83
  - 82
  - 46
  - 94
  - 80
  - 30
  - 43
  - 14
  - 54
  - 50
  - 52
  - 91
- - 88
  - 75
  - 22
  - 61
  - 13
  - 87
  - 79
  - 84
  - 29
  - 98
  - 80
  - 27
  - 2
  - 54
  - 18
  - 42
  - 50
  - 65
  - 14
  - 48
  - 34
  - 99
  - 91
  - 67
  - 58
  - 33
  - 85
  - 25
  - 49
  - 12
- - 36
  - 19
  - 96
  - 25
  - 97
  - 88
  - 39
  - 68
  - 41
  - 77
  - 42
  - 55
  - 85
  - 56
  - 44
  - 87
  - 65
  - 80
  - 13
  - 7
  - 20
  - 12
  - 84
  - 31
  - 0
  - 76
  - 72
  - 95
  - 79
  - 71
- - 64
  - 71
  - 76
  - 90
  - 43
  - 99
  - 74
  - 79
  - 33
  - 91
  - 84
  - 50
  - 66
  - 40
  - 59
  - 42
  - 41
  - 60
  - 53
  - 85
  - 65
  - 56
  - 12
  - 14
  - 36
  - 57
  - 67
  - 58
  - 89
  - 82
- - 45
  - 95
  - 18
  - 67
  - 36
  - 24
  - 88
  - 85
  - 81
  - 38
  - 5
  - 48
  - 9
  - 7
  - 15
  - 17
  - 89
  - 83
  - 80
  - 34
  - 69
  - 42
  - 12
  - 46
  - 37
  - 82
  - 87
  - 10
  - 16
  - 23
- - 78
  - 7
  - 18
  - 49
  - 83
  - 52
  - 81
  - 43
  - 95
  - 72
  - 66
  - 2
  - 80
  - 93
  - 17
  - 79
  - 70
  - 71
  - 34
  - 41
  - 55
  - 76
  - 39
  - 21
  - 10
  - 97
  - 11
  - 54
  - 19
  - 57
- - 5
  - 27
  - 71
  - 45
  - 52
  - 48
  - 92
  - 33
  - 16
  - 73
  - 56
  - 38
  - 44
  - 51
  - 14
  - 94
  - 15
  - 21
  - 99
  - 34
  - 46
  - 89
  - 22
  - 54
  - 43
  - 70
  - 75
  - 47
  - 49
  - 85
- - 53
  - 23
  - 11
  - 89
  - 0
  - 56
  - 22
  - 52
  - 1
  - 92
  - 68
  - 80
  - 24
  - 29
  - 90
  - 32
  - 86
  - 21
  - 94
  - 13
  - 25
  - 30
  - 39
  - 10
  - 33
  - 18
  - 63
  - 95
  - 73
  - 61
- - 57
  - 28
  - 94
  - 48
  - 17
  - 63
  - 33
  - 5
  - 70
  - 38
  - 69
  - 12
  - 44
  - 65
  - 42
  - 1
  - 84
  - 58
  - 75
  - 73
  - 96
  - 45
  - 91
  - 98
  - 55
  - 29
  - 34
  - 76
  - 74
  - 52
- - 7
  - 49
  - 71
  - 12
  - 20
  - 72
  - 91
  - 5
  - 38
  - 56
  - 73
  - 67
  - 30
  - 85
  - 50
  - 31
  - 43
  - 81
  - 35
  - 1
  - 11
  - 88
  - 47
  - 95
  - 97
  - 62
  - 82
  - 10
  - 63
  - 55
- - 80
  - 96
  - 84
  - 28
  - 74
  - 67
  - 90
  - 71
  - 83
  - 95
  - 27
  - 16
  - 14
  - 34
  - 97
  - 66
  - 4
  - 79
  - 56
  - 61
  - 77
  - 13
  - 82
  - 51
  - 35
  - 24
  - 6
  - 60
  - 92
  - 72
- - 67
  - 10
  - 12
  - 42
  - 16
  - 90
  - 54
  - 40
  - 6
  - 95
  - 51
  - 78
  - 35
  - 21
  - 83
  - 32
  - 2
  - 4
  - 82
  - 85
  - 8
  - 84
  - 24
  - 26
  - 34
  - 81
  - 93
  - 45
  - 50
  - 0
- - 89
  - 75
  - 4
  - 36
  - 29
  - 27
  - 56
  - 94
  - 43
  - 1
  - 86
  - 30
  - 88
  - 9
  - 25
  - 99
  - 13
  - 17
  - 60
  - 65
  - 96
  - 79
  - 15
  - 98
  - 16
  - 62
  - 37
  - 23
  - 49
  - 24
- - 71
  - 16
  - 25
  - 47
  - 5
  - 31
  - 75
  - 43
  - 44
  - 78
  - 17
  - 50
  - 41
  - 94
  - 70
  - 3
  - 46
  - 10
  - 18
  - 28
  - 77
  - 87
  - 0
  - 65
  - 21
  - 36
  - 6
  - 51
  - 24
  - 97
- - 50
  - 65
  - 75
  - 88
  - 26
  - 68
  - 49
  - 8
  - 17
  - 45
  - 77
  - 73
  - 51
  - 90
  - 24
  - 48
  - 95
  - 85
  - 91
  - 93
  - 31
  - 79
  - 54
  - 59
  - 16
  - 37
  - 78
  - 34
  - 94
  - 30
- - 37
  - 23
  - 9
  - 87
  - 34
  - 76
  - 25
  - 10
  - 33
  - 53
  - 31
  - 74
  - 5
  - 35
  - 16
  - 81
  - 68
  - 86
  - 0
  - 94
  - 77
  - 84
  - 43
  - 99
  - 95
  - 50
  - 51
  - 73
  - 48
  - 3
- - 80
  - 51
  - 58
  - 85
  - 54
  - 82
  - 11
  - 29
  - 10
  - 77
  - 79
  - 88
  - 4
  - 66
  - 2
  - 84
  - 55
  - 97
  - 44
  - 17
  - 7
  - 67
  - 31
  - 12
  - 74
  - 46
  - 22
  - 8
  - 25
  - 21
- - 75
  - 41
  - 35
  - 12
  - 20
  - 47
  - 91
  - 66
  - 17
  - 25
  - 76
  - 7
  - 88
  - 33
  - 23
  - 84
  - 36
  - 80
  - 29
  - 55
  - 74
  - 51
  - 67
  - 2
  - 65
  - 3
  - 95
  - 71
  - 6
  - 92
- - 98
  - 94
  - 61
  - 26
  - 38
  - 25
  - 24
  - 20
  - 87
  - 14
  - 88
  - 84
  - 80
  - 64
  - 41
  - 46
  - 45
  - 52
  - 51
  - 1
  - 17
  - 11
  - 28
  - 75
  - 15
  - 56
  - 59
  - 93
  - 72
  - 33
- - 23
  - 36
  - 39
  - 11
  - 22
  - 54
  - 6
  - 91
  - 44
  - 58
  - 46
  - 27
  - 42
  - 60
  - 32
  - 19
  - 71
  - 64
  - 55
  - 0
  - 98
  - 79
  - 69
  - 70
  - 47
  - 63
  - 76
  - 4
  - 37
  - 10
- - 94
  - 0
  - 32
  - 38
  - 18
  - 10
  - 74
  - 60
  - 25
  - 15
  - 53
  - 16
  - 79
  - 92
  - 80
  - 97
  - 81
  - 23
  - 28
  - 34
  - 78
  - 86
  - 2
  - 75
  - 69
  - 48
  - 77
  - 73
  - 46
  - 62
- - 60
  - 92
  - 86
  - 42
  - 65
  - 11
  - 10
  - 43
  - 94
  - 81
  - 21
  - 14
  - 91
  - 79
  - 76
  - 59
  - 90
  - 63
  - 22
  - 19
  - 0
  - 31
  - 39
  - 50
  - 64
  - 1
  - 5
  - 75
  - 78
  - 46
- - 89
  - 54
  - 67
  - 87
  - 30
  - 93
  - 99
  - 1
  - 27
  - 17
  - 22
  - 33
  - 29
  - 80
  - 95
  - 53
  - 60
  - 4
  - 12
  - 88
  - 90
  - 62
  - 15
  - 10
  - 24
  - 2
  - 23
  - 37
  - 38
  - 36
- - 87
  - 67
  - 91
  - 60
  - 80
  - 17
  - 75
  - 20
  - 59
  - 82
  - 41
  - 15
  - 21
  - 53
  - 55
  - 12
  - 28
  - 88
  - 36
  - 29
  - 58
  - 43
  - 26
  - 25
  - 86
  - 79
  - 1
  - 45
  - 73
  - 69
- - 29
  - 88
  - 15
  - 65
  - 73
  - 42
  - 54
  - 82
  - 68
  - 59
  - 19
  - 35
  - 17
  - 61
  - 97
  - 57
  - 90
  - 53
  - 75
  - 30
  - 4
  - 80
  - 56
  - 81
  - 26
  - 71
  - 25
  - 36
  - 10
  - 9
- - 99
  - 92
  - 45
  - 57
  - 39
  - 62
  - 26
  - 1
  - 87
  - 54
  - 20
  - 37
  - 79
  - 88
  - 49
  - 61
  - 65
  - 64
  - 30
  - 40
  - 98
  - 13
  - 16
  - 85
  - 10
  - 36
  - 60
  - 15
  - 68
  - 42
- - 25
  - 24
  - 94
  - 68
  - 39
  - 41
  - 83
  - 11
  - 99
  - 93
  - 81
  - 37
  - 60
  - 29
  - 87
  - 21
  - 36
  - 10
  - 16
  - 66
  - 43
  - 45
  - 30
  - 46
  - 27
  - 31
  - 75
  - 96
  - 35
  - 71
- - 47
  - 74
  - 62
  - 33
  - 66
  - 51
  - 92
  - 13
  - 34
  - 17
  - 16
  - 1
  - 52
  - 37
  - 19
  - 63
  - 4
  - 32
  - 48
  - 28
  - 81
  - 73
  - 70
  - 25
  - 11
  - 86
  - 44
  - 8
  - 21
  - 91
- - 14
  - 78
  - 48
  - 40
  - 31
  - 75
  - 80
  - 95
  - 68
  - 28
  - 69
  - 64
  - 13
  - 60
  - 67
  - 85
  - 90
  - 52
  - 97
  - 17
  - 45
  - 44
  - 34
  - 54
  - 5
  - 36
  - 99
  - 63
  - 18
  - 33
- - 54
  - 36
  - 11
  - 69
  - 77
  - 50
  - 0
  - 32
  - 79
  - 70
  - 8
  - 13
  - 10
  - 51
  - 64
  - 26
  - 46
  - 99
  - 43
  - 53
  - 42
  - 21
  - 41
  - 7
  - 20
  - 47
  - 90
  - 45
  - 80
  - 82
- - 54
  - 53
  - 96
  - 38
  - 83
  - 72
  - 9
  - 66
  - 77
  - 15
  - 80
  - 57
  - 37
  - 40
  - 56
  - 45
  - 21
  - 17
  - 84
  - 0
  - 29
  - 47
  - 14
  - 34
  - 33
  - 19
  - 55
  - 86
  - 68
  - 41
- - 36
  - 73
  - 76
  - 13
  - 83
  - 94
  - 39
  - 8
  - 88
  - 61
  - 67
  - 50
  - 92
  - 5
  - 29
  - 48
  - 74
  - 24
  - 35
  - 19
  - 82
  - 71
  - 91
  - 31
  - 20
  - 62
  - 90
  - 22
  - 28
  - 96
- - 57
  - 96
  - 1
  - 88
  - 50
  - 80
  - 60
  - 87
  - 25
  - 13
  - 15
  - 19
  - 44
  - 46
  - 36
  - 35
  - 84
  - 28
  - 2
  - 47
  - 79
  - 89
  - 55
  - 21
  - 42
  - 8
  - 71
  - 59
  - 3
  - 95
- - 30
  - 54
  - 50
  - 37
  - 25
  - 91
  - 56
  - 95
  - 90
  - 29
  - 10
  - 83
  - 87
  - 62
  - 38
  - 60
  - 5
  - 49
  - 13
  - 81
  - 12
  - 28
  - 75
  - 70
  - 72
  - 85
  - 46
  - 19
  - 27
  - 58
- - 79
  - 31
  - 94
  - 47
  - 58
  - 69
  - 43
  - 44
  - 8
  - 45
  - 63
  - 19
  - 65
  - 97
  - 24
  - 13
  - 60
  - 55
  - 64
  - 62
  - 18
  - 46
  - 10
  - 61
  - 48
  - 21
  - 34
  - 56
  - 96
  - 82
- - 49
  - 52
  - 99
  - 0
  - 51
  - 7
  - 25
  - 39
  - 29
  - 70
  - 23
  - 87
  - 5
  - 66
  - 92
  - 8
  - 15
  - 88
  - 74
  - 24
  - 1
  - 60
  - 2
  - 30
  - 86
  - 42
  - 12
  - 10
  - 55
  - 41
- - 26
  - 73
  - 22
  - 53
  - 78
  - 82
  - 61
  - 90
  - 45
  - 85
  - 56
  - 71
  - 42
  - 1
  - 29
  - 66
  - 54
  - 63
  - 88
  - 97
  - 20
  - 19
  - 89
  - 98
  - 64
  - 11
  - 83
  - 8
  - 96
  - 79
- - 10
  - 41
  - 9
  - 22
  - 16
  - 55
  - 20
  - 46
  - 99
  - 8
  - 54
  - 29
  - 31
  - 63
  - 4
  - 71
  - 45
  - 84
  - 19
  - 5
  - 34
  - 13
  - 93
  - 87
  - 90
  - 86
  - 42
  - 79
  - 98
  - 39
- - 11
  - 89
  - 4
  - 14
  - 90
  - 3
  - 38
  - 78
  - 53
  - 15
  - 71
  - 46
  - 50
  - 41
  - 34
  - 28
  - 96
  - 70
  - 69
  - 0
  - 19
  - 24
  - 45
  - 82
  - 40
  - 98
  - 57
  - 72
  - 73
  - 75
- - 3
  - 48
  - 33
  - 96
  - 53
  - 29
  - 1
  - 83
  - 26
  - 68
  - 76
  - 30
  - 42
  - 79
  - 89
  - 80
  - 14
  - 47
  - 27
  - 49
  - 88
  - 11
  - 97
  - 69
  - 32
  - 52
  - 38
  - 85
  - 84
  - 51
- - 1
  - 69
  - 82
  - 5
  - 37
  - 46
  - 95
  - 32
  - 57
  - 24
  - 41
  - 98
  - 49
  - 71
  - 33
  - 73
  - 25
  - 17
  - 72
  - 43
  - 92
  - 21
  - 22
  - 55
  - 88
  - 20
  - 63
  - 79
  - 99
  - 80
- - 61
  - 87
  - 45
  - 42
  - 99
  - 11
  - 54
  - 67
  - 98
  - 21
  - 9
  - 10
  - 40
  - 48
  - 64
  - 97
  - 58
  - 36
  - 74
  - 56
  - 88
  - 7
  - 86
  - 28
  - 27
  - 31
  - 53
  - 19
  - 30
  - 55
- - 24
  - 28
  - 35
  - 56
  - 95
  - 25
  - 7
  - 74
  - 50
  - 21
  - 91
  - 32
  - 37
  - 31
  - 22
  - 87
  - 34
  - 69
  - 83
  - 45
  - 98
  - 23
  - 93
  - 44
  - 94
  - 16
  - 70
  - 61
  - 52
  - 66
- - 5
  - 95
  - 52
  - 84
  - 0
  - 72
  - 76
  - 38
  - 28
  - 55
  - 45
  - 2
  - 46
  - 35
  - 54
  - 10
  - 75
  - 64
  - 62
  - 73
  - 82
  - 93
  - 91
  - 27
  - 70
  - 57
  - 44
  - 50
  - 67
  - 94
- - 74
  - 50
  - 69
  - 41
  - 55
  - 52
  - 21
  - 54
  - 77
  - 47
  - 3
  - 0
  - 51
  - 85
  - 7
  - 9
  - 60
  - 87
  - 64
  - 39
  - 11
  - 48
  - 67
  - 12
  - 72
  - 65
  - 27
  - 71
  - 94
  - 17
- - 50
  - 38
  - 17
  - 95
  - 25
  - 57
  - 9
  - 92
  - 16
  - 68
  - 53
  - 77
  - 85
  - 51
  - 55
  - 41
  - 27
  - 96
  - 44
  - 79
  - 78
  - 75
  - 19
  - 21
  - 48
  - 60
  - 59
  - 23
  - 88
  - 64
- - 28
  - 21
  - 45
  - 92
  - 18
  - 51
  - 13
  - 6
  - 81
  - 78
  - 79
  - 46
  - 40
  - 17
  - 19
  - 22
  - 52
  - 67
  - 20
  - 68
  - 1
  - 12
  - 83
  - 34
  - 56
  - 3
  - 77
  - 43
  - 87
  - 69
- - 90
  - 45
  - 96
  - 59
  - 15
  - 73
  - 67
  - 25
  - 55
  - 24
  - 58
  - 93
  - 66
  - 38
  - 44
  - 42
  - 85
  - 40
  - 46
  - 43
  - 98
  - 34
  - 99
  - 64
  - 60
  - 1
  - 36
  - 57
  - 29
  - 22
- - 74
  - 81
  - 1
  - 21
  - 95
  - 70
  - 93
  - 54
  - 23
  - 16
  - 13
  - 73
  - 43
  - 33
  - 48
  - 32
  - 7
  - 75
  - 39
  - 88
  - 29
  - 59
  - 91
  - 28
  - 40
  - 5
  - 27
  - 63
  - 20
  - 3
- - 4
  - 87
  - 72
  - 79
  - 11
  - 24
  - 16
  - 77
  - 58
  - 32
  - 47
  - 1
  - 91
  - 70
  - 28
  - 99
  - 49
  - 48
  - 2
  - 71
  - 69
  - 42
  - 82
  - 57
  - 9
  - 68
  - 39
  - 55
  - 18
  - 80
- - 26
  - 88
  - 11
  - 79
  - 1
  - 40
  - 94
  - 66
  - 10
  - 31
  - 8
  - 39
  - 19
  - 77
  - 52
  - 81
  - 0
  - 21
  - 58
  - 2
  - 71
  - 22
  - 92
  - 86
  - 83
  - 57
  - 28
  - 15
  - 48
  - 41
- - 75
  - 99
  - 23
  - 5
  - 46
  - 86
  - 8
  - 61
  - 17
  - 96
  - 58
  - 14
  - 4
  - 18
  - 15
  - 93
  - 28
  - 32
  - 62
  - 50
  - 24
  - 63
  - 27
  - 73
  - 60
  - 9
  - 69
  - 38
  - 81
  - 70
- - 89
  - 85
  - 62
  - 36
  - 20
  - 14
  - 73
  - 47
  - 34
  - 91
  - 54
  - 88
  - 10
  - 56
  - 40
  - 5
  - 31
  - 83
  - 80
  - 99
  - 52
  - 49
  - 95
  - 87
  - 32
  - 68
  - 44
  - 1
  - 42
  - 74
- - 0
  - 31
  - 9
  - 54
  - 34
  - 60
  - 5
  - 46
  - 52
  - 2
  - 82
  - 30
  - 93
  - 26
  - 67
  - 79
  - 74
  - 16
  - 51
  - 91
  - 43
  - 18
  - 27
  - 78
  - 85
  - 90
  - 75
  - 22
  - 84
  - 66
- - 71
  - 81
  - 14
  - 54
  - 59
  - 34
  - 45
  - 80
  - 8
  - 1
  - 44
  - 89
  - 11
  - 10
  - 38
  - 72
  - 9
  - 26
  - 2
  - 56
  - 67
  - 85
  - 28
  - 29
  - 17
  - 49
  - 7
  - 58
  - 82
  - 65
- - 97
  - 14
  - 16
  - 71
  - 94
  - 45
  - 32
  - 4
  - 20
  - 77
  - 90
  - 61
  - 44
  - 62
  - 70
  - 26
  - 88
  - 3
  - 6
  - 82
  - 31
  - 78
  - 19
  - 10
  - 11
  - 39
  - 75
  - 53
  - 47
  - 60
- - 2
  - 92
  - 5
  - 8
  - 40
  - 70
  - 37
  - 29
  - 43
  - 61
  - 33
  - 62
  - 10
  - 79
  - 0
  - 25
  - 73
  - 57
  - 71
  - 46
  - 4
  - 98
  - 78
  - 95
  - 47
  - 20
  - 77
  - 34
  - 67
  - 82
- - 23
  - 38
  - 16
  - 60
  - 59
  - 22
  - 2
  - 41
  - 85
  - 26
  - 7
  - 50
  - 14
  - 88
  - 80
  - 0
  - 62
  - 94
  - 83
  - 34
  - 61
  - 68
  - 46
  - 31
  - 27
  - 97
  - 67
  - 75
  - 8
  - 54
- - 80
  - 51
  - 88
  - 79
  - 24
  - 43
  - 40
  - 91
  - 84
  - 15
  - 92
  - 56
  - 75
  - 34
  - 93
  - 22
  - 65
  - 98
  - 26
  - 95
  - 64
  - 52
  - 21
  - 63
  - 23
  - 78
  - 72
  - 87
  - 42
  - 9
- - 16
  - 49
  - 18
  - 8
  - 93
  - 22
  - 14
  - 34
  - 40
  - 83
  - 37
  - 53
  - 70
  - 28
  - 80
  - 15
  - 19
  - 86
  - 98
  - 45
  - 44
  - 62
  - 9
  - 4
  - 76
  - 57
  - 90
  - 64
  - 20
  - 50
- - 86
  - 46
  - 84
  - 60
  - 24
  - 43
  - 87
  - 82
  - 5
  - 39
  - 11
  - 96
  - 55
  - 68
  - 79
  - 13
  - 70
  - 12
  - 34
  - 72
  - 81
  - 23
  - 67
  - 41
  - 62
  - 4
  - 76
  - 53
  - 57
  - 26
- - 8
  - 12
  - 55
  - 17
  - 49
  - 37
  - 21
  - 35
  - 71
  - 38
  - 9
  - 56
  - 33
  - 77
  - 1
  - 27
  - 80
  - 75
  - 69
  - 41
  - 85
  - 87
  - 10
  - 45
  - 68
  - 62
  - 78
  - 74
  - 31
  - 51
- - 98
  - 31
  - 32
  - 6
  - 39
  - 27
  - 64
  - 43
  - 99
  - 70
  - 82
  - 68
  - 40
  - 89
  - 36
  - 69
  - 51
  - 4
  - 95
  - 15
  - 25
  - 76
  - 53
  - 38
  - 71
  - 35
  - 62
  - 92
  - 73
  - 49
- - 14
  - 17
  - 88
  - 2
  - 16
  - 77
  - 40
  - 69
  - 39
  - 42
  - 82
  - 81
  - 38
  - 13
  - 18
  - 99
  - 71
  - 76
  - 62
  - 19
  - 68
  - 89
  - 20
  - 74
  - 28
  - 21
  - 37
  - 44
  - 72
  - 8
- - 71
  - 63
  - 68
  - 19
  - 32
  - 73
  - 76
  - 11
  - 9
  - 52
  - 41
  - 67
  - 12
  - 18
  - 50
  - 90
  - 45
  - 26
  - 20
  - 69
  - 58
  - 95
  - 91
  - 96
  - 27
  - 35
  - 53
  - 57
  - 94
  - 82
- - 13
  - 65
  - 55
  - 9
  - 6
  - 33
  - 3
  - 25
  - 91
  - 46
  - 28
  - 7
  - 36
  - 62
  - 21
  - 57
  - 61
  - 1
  - 95
  - 56
  - 88
  - 30
  - 75
  - 34
  - 94
  - 54
  - 86
  - 83
  - 59
  - 12
- - 66
  - 10
  - 69
  - 29
  - 94
  - 9
  - 72
  - 97
  - 99
  - 95
  - 39
  - 48
  - 70
  - 36
  - 50
  - 49
  - 86
  - 85
  - 15
  - 73
  - 52
  - 61
  - 89
  - 16
  - 43
  - 31
  - 17
  - 54
  - 0
  - 19
- - 96
  - 90
  - 14
  - 21
  - 2
  - 67
  - 72
  - 11
  - 77
  - 92
  - 85
  - 31
  - 97
  - 23
  - 19
  - 35
  - 49
  - 32
  - 42
  - 70
  - 15
  - 24
  - 58
  - 87
  - 88
  - 18
  - 36
  - 71
  - 20
  - 30
- - 67
  - 24
  - 55
  - 45
  - 80
  - 61
  - 75
  - 12
  - 57
  - 49
  - 26
  - 86
  - 5
  - 41
  - 65
  - 2
  - 69
  - 31
  - 76
  - 87
  - 44
  - 78
  - 63
  - 17
  - 79
  - 22
  - 71
  - 90
  - 56
  - 58
- - 81
  - 57
  - 71
  - 88
  - 58
  - 99
  - 17
  - 32
  - 83
  - 3
  - 98
  - 26
  - 91
  - 79
  - 14
  - 16
  - 25
  - 72
  - 38
  - 63
  - 48
  - 46
  - 39
  - 73
  - 30
  - 20
  - 24
  - 2
  - 52
  - 76
- - 22
  - 37
  - 44
  - 87
  - 67
  - 91
  - 50
  - 40
  - 36
  - 32
  - 25
  - 23
  - 4
  - 31
  - 98
  - 56
  - 71
  - 64
  - 62
  - 47
  - 13
  - 93
  - 88
  - 75
  - 68
  - 20
  - 72
  - 26
  - 94
  - 35
- - 95
  - 94
  - 81
  - 18
  - 83
  - 32
  - 44
  - 85
  - 59
  - 5
  - 12
  - 67
  - 51
  - 20
  - 9
  - 15
  - 58
  - 0
  - 39
  - 92
  - 41
  - 34
  - 54
  - 35
  - 17
  - 21
  - 89
  - 99
  - 13
  - 29
- - 1
  - 6
  - 64
  - 65
  - 4
  - 50
  - 19
  - 20
  - 8
  - 7
  - 45
  - 39
  - 69
  - 94
  - 24
  - 92
  - 86
  - 21
  - 34
  - 76
  - 77
  - 17
  - 75
  - 83
  - 53
  - 73
  - 63
  - 23
  - 96
  - 91
- - 11
  - 35
  - 14
  - 50
  - 77
  - 44
  - 16
  - 52
  - 15
  - 67
  - 7
  - 12
  - 79
  - 95
  - 28
  - 36
  - 92
  - 53
  - 61
  - 96
  - 70
  - 31
  - 63
  - 73
  - 91
  - 54
  - 72
  - 9
  - 46
  - 2
- - 41
  - 74
  - 27
  - 19
  - 43
  - 33
  - 91
  - 72
  - 67
  - 90
  - 59
  - 97
  - 9
  - 51
  - 77
  - 38
  - 7
  - 3
  - 1
  - 70
  - 22
  - 85
  - 73
  - 55
  - 25
  - 79
  - 58
  - 53
  - 23
  - 96
- - 32
  - 27
  - 25
  - 85
  - 98
  - 70
  - 61
  - 35
  - 9
  - 63
  - 17
  - 93
  - 23
  - 81
  - 66
  - 80
  - 13
  - 18
  - 55
  - 68
  - 65
  - 21
  - 16
  - 20
  - 58
  - 91
  - 54
  - 39
  - 29
  - 83
- - 29
  - 70
  - 44
  - 75
  - 49
  - 45
  - 97
  - 53
  - 39
  - 34
  - 41
  - 71
  - 2
  - 90
  - 95
  - 26
  - 38
  - 50
  - 62
  - 99
  - 25
  - 28
  - 16
  - 73
  - 89
  - 79
  - 96
  - 69
  - 27
  - 57
- - 48
  - 5
  - 40
  - 37
  - 65
  - 41
  - 50
  - 47
  - 39
  - 84
  - 31
  - 62
  - 82
  - 30
  - 35
  - 53
  - 46
  - 86
  - 71
  - 20
  - 69
  - 73
  - 14
  - 29
  - 81
  - 58
  - 68
  - 80
  - 74
  - 88
- - 95
  - 8
  - 21
  - 18
  - 15
  - 89
  - 6
  - 63
  - 60
  - 56
  - 99
  - 48
  - 72
  - 57
  - 37
  - 4
  - 42
  - 54
  - 71
  - 66
  - 19
  - 74
  - 40
  - 88
  - 7
  - 51
  - 1
  - 5
  - 67
  - 28
- - 49
  - 95
  - 2
  - 10
  - 0
  - 30
  - 56
  - 57
  - 28
  - 6
  - 51
  - 61
  - 5
  - 85
  - 86
  - 38
  - 90
  - 83
  - 22
  - 39
  - 48
  - 8
  - 71
  - 13
  - 3
  - 59
  - 53
  - 42
  - 78
  - 75
- - 80
  - 93
  - 40
  - 86
  - 14
  - 35
  - 92
  - 51
  - 98
  - 54
  - 78
  - 95
  - 62
  - 27
  - 77
  - 55
  - 67
  - 44
  - 83
  - 50
  - 56
  - 0
  - 42
  - 74
  - 24
  - 94
  - 10
  - 59
  - 3
  - 20
- - 54
  - 6
  - 22
  - 73
  - 52
  - 15
  - 4
  - 63
  - 59
  - 82
  - 11
  - 36
  - 40
  - 83
  - 78
  - 16
  - 26
  - 80
  - 7
  - 30
  - 65
  - 62
  - 0
  - 51
  - 72
  - 96
  - 29
  - 44
  - 20
  - 87
- - 50
  - 30
  - 76
  - 35
  - 40
  - 72
  - 24
  - 13
  - 15
  - 36
  - 7
  - 8
  - 53
  - 3
  - 31
  - 88
  - 73
  - 58
  - 69
  - 56
  - 28
  - 29
  - 87
  - 45
  - 25
  - 20
  - 4
  - 99
  - 32
  - 5
- - 94
  - 6
  - 58
  - 70
  - 77
  - 18
  - 47
  - 67
  - 30
  - 9
  - 84
  - 88
  - 85
  - 59
  - 66
  - 79
  - 92
  - 83
  - 98
  - 48
  - 95
  - 5
  - 10
  - 65
  - 53
  - 0
  - 14
  - 39
  - 96
  - 51
- - 35
  - 16
  - 97
  - 79
  - 23
  - 18
  - 71
  - 1
  - 96
  - 15
  - 25
  - 68
  - 57
  - 29
  - 37
  - 11
  - 2
  - 55
  - 88
  - 51
  - 8
  - 89
  - 77
  - 47
  - 74
  - 87
  - 5
  - 32
  - 48
  - 92
- - 62
  - 14
  - 71
  - 94
  - 10
  - 33
  - 18
  - 79
  - 11
  - 55
  - 90
  - 49
  - 80
  - 40
  - 95
  - 93
  - 9
  - 77
  - 24
  - 61
  - 91
  - 2
  - 53
  - 74
  - 57
  - 56
  - 97
  - 37
  - 92
  - 22
- - 50
  - 91
  - 77
  - 4
  - 26
  - 98
  - 0
  - 83
  - 64
  - 56
  - 28
  - 11
  - 17
  - 37
  - 53
  - 39
  - 94
  - 61
  - 10
  - 27
  - 59
  - 35
  - 93
  - 96
  - 7
  - 25
  - 14
  - 79
  - 58
  - 32
- - 80
  - 48
  - 77
  - 60
  - 78
  - 86
  - 1
  - 14
  - 87
  - 62
  - 51
  - 79
  - 37
  - 64
  - 81
  - 41
  - 28
  - 13
  - 96
  - 30
  - 67
  - 63
  - 0
  - 23
  - 11
  - 20
  - 22
  - 99
  - 70
  - 53
- - 97
  - 10
  - 88
  - 87
  - 64
  - 24
  - 98
  - 83
  - 85
  - 0
  - 89
  - 4
  - 60
  - 91
  - 99
  - 96
  - 25
  - 92
  - 17
  - 94
  - 59
  - 72
  - 20
  - 50
  - 90
  - 42
  - 5
  - 79
  - 61
  - 19
- - 81
  - 91
  - 79
  - 77
  - 1
  - 7
  - 93
  - 19
  - 49
  - 41
  - 52
  - 38
  - 32
  - 43
  - 82
  - 61
  - 57
  - 53
  - 54
  - 26
  - 78
  - 89
  - 80
  - 85
  - 55
  - 44
  - 16
  - 28
  - 72
  - 76
- - 98
  - 51
  - 34
  - 64
  - 63
  - 52
  - 24
  - 25
  - 87
  - 33
  - 40
  - 62
  - 42
  - 23
  - 14
  - 17
  - 60
  - 78
  - 7
  - 48
  - 53
  - 39
  - 18
  - 6
  - 4
  - 93
  - 10
  - 80
  - 29
  - 96
- - 98
  - 13
  - 2
  - 45
  - 46
  - 51
  - 63
  - 93
  - 19
  - 32
  - 10
  - 52
  - 71
  - 7
  - 25
  - 58
  - 0
  - 35
  - 88
  - 62
  - 50
  - 4
  - 90
  - 89
  - 59
  - 41
  - 84
  - 72
  - 28
  - 99
- - 36
  - 18
  - 48
  - 29
  - 43
  - 58
  - 82
  - 62
  - 10
  - 51
  - 87
  - 95
  - 75
  - 85
  - 81
  - 12
  - 5
  - 79
  - 91
  - 86
  - 96
  - 4
  - 26
  - 37
  - 28
  - 99
  - 54
  - 74
  - 19
  - 15
- - 39
  - 43
  - 19
  - 0
  - 1
  - 78
  - 75
  - 7
  - 5
  - 15
  - 82
  - 84
  - 16
  - 56
  - 2
  - 68
  - 29
  - 47
  - 95
  - 48
  - 32
  - 63
  - 11
  - 45
  - 40
  - 76
  - 14
  - 27
  - 50
  - 70
- - 71
  - 66
  - 37
  - 8
  - 7
  - 29
  - 85
  - 1
  - 87
  - 58
  - 64
  - 19
  - 84
  - 53
  - 59
  - 41
  - 65
  - 51
  - 96
  - 56
  - 43
  - 92
  - 49
  - 4
  - 22
  - 74
  - 36
  - 30
  - 70
  - 39
- - 85
  - 99
  - 80
  - 49
  - 89
  - 43
  - 82
  - 61
  - 47
  - 54
  - 35
  - 95
  - 46
  - 79
  - 77
  - 20
  - 24
  - 13
  - 51
  - 34
  - 92
  - 69
  - 32
  - 78
  - 58
  - 64
  - 23
  - 30
  - 81
  - 2
- - 70
  - 15
  - 87
  - 6
  - 19
  - 62
  - 44
  - 10
  - 43
  - 17
  - 82
  - 80
  - 56
  - 26
  - 28
  - 89
  - 8
  - 1
  - 39
  - 35
  - 27
  - 51
  - 57
  - 9
  - 98
  - 13
  - 33
  - 34
  - 3
  - 16
- - 79
  - 48
  - 86
  - 5
  - 82
  - 43
  - 2
  - 70
  - 16
  - 12
  - 92
  - 60
  - 0
  - 13
  - 67
  - 91
  - 30
  - 98
  - 76
  - 80
  - 74
  - 53
  - 37
  - 83
  - 27
  - 25
  - 3
  - 18
  - 21
  - 32
- - 59
  - 44
  - 27
  - 13
  - 97
  - 21
  - 2
  - 37
  - 25
  - 79
  - 46
  - 40
  - 86
  - 22
  - 48
  - 91
  - 74
  - 64
  - 23
  - 95
  - 4
  - 16
  - 39
  - 49
  - 6
  - 10
  - 96
  - 8
  - 56
  - 51
- - 4
  - 21
  - 20
  - 38
  - 84
  - 66
  - 76
  - 83
  - 16
  - 6
  - 61
  - 11
  - 36
  - 47
  - 10
  - 64
  - 81
  - 80
  - 3
  - 9
  - 65
  - 75
  - 85
  - 95
  - 87
  - 25
  - 12
  - 97
  - 45
  - 37
- - 77
  - 92
  - 11
  - 5
  - 76
  - 2
  - 68
  - 81
  - 73
  - 54
  - 80
  - 52
  - 30
  - 50
  - 47
  - 17
  - 9
  - 13
  - 91
  - 62
  - 10
  - 35
  - 7
  - 3
  - 86
  - 39
  - 0
  - 25
  - 33
  - 90
- - 13
  - 40
  - 33
  - 61
  - 1
  - 56
  - 3
  - 77
  - 78
  - 7
  - 32
  - 9
  - 14
  - 6
  - 10
  - 17
  - 45
  - 42
  - 58
  - 88
  - 21
  - 62
  - 69
  - 34
  - 28
  - 83
  - 90
  - 81
  - 12
  - 92
- - 47
  - 7
  - 60
  - 22
  - 79
  - 49
  - 31
  - 73
  - 42
  - 53
  - 97
  - 71
  - 58
  - 66
  - 12
  - 8
  - 4
  - 76
  - 70
  - 46
  - 30
  - 96
  - 90
  - 91
  - 44
  - 98
  - 13
  - 21
  - 77
  - 61
- - 32
  - 34
  - 61
  - 81
  - 94
  - 71
  - 9
  - 38
  - 97
  - 70
  - 40
  - 37
  - 76
  - 21
  - 85
  - 69
  - 16
  - 73
  - 11
  - 18
  - 92
  - 53
  - 27
  - 26
  - 35
  - 33
  - 98
  - 10
  - 50
  - 72
- - 79
  - 97
  - 72
  - 16
  - 31
  - 36
  - 33
  - 14
  - 15
  - 35
  - 88
  - 66
  - 82
  - 0
  - 64
  - 89
  - 70
  - 69
  - 40
  - 1
  - 20
  - 68
  - 6
  - 51
  - 43
  - 18
  - 42
  - 7
  - 12
  - 44
- - 73
  - 20
  - 40
  - 89
  - 47
  - 84
  - 81
  - 14
  - 75
  - 6
  - 29
  - 9
  - 15
  - 8
  - 65
  - 76
  - 16
  - 46
  - 66
  - 92
  - 64
  - 2
  - 69
  - 22
  - 60
  - 86
  - 93
  - 77
  - 0
  - 44
- - 99
  - 33
  - 49
  - 90
  - 98
  - 48
  - 12
  - 96
  - 45
  - 68
  - 11
  - 10
  - 9
  - 88
  - 95
  - 81
  - 82
  - 85
  - 69
  - 64
  - 17
  - 29
  - 60
  - 76
  - 18
  - 2
  - 67
  - 58
  - 24
  - 47
- - 75
  - 76
  - 1
  - 34
  - 96
  - 6
  - 48
  - 94
  - 12
  - 81
  - 72
  - 44
  - 23
  - 0
  - 82
  - 54
  - 18
  - 45
  - 5
  - 46
  - 7
  - 17
  - 78
  - 26
  - 19
  - 25
  - 92
  - 70
  - 11
  - 16
- - 98
  - 38
  - 49
  - 68
  - 57
  - 74
  - 85
  - 0
  - 71
  - 50
  - 86
  - 33
  - 27
  - 31
  - 48
  - 83
  - 89
  - 26
  - 55
  - 78
  - 63
  - 29
  - 97
  - 20
  - 53
  - 18
  - 36
  - 94
  - 25
  - 34
- - 45
  - 15
  - 64
  - 3
  - 38
  - 78
  - 11
  - 37
  - 83
  - 88
  - 72
  - 20
  - 32
  - 69
  - 91
  - 81
  - 18
  - 54
  - 29
  - 10
  - 65
  - 79
  - 0
  - 30
  - 22
  - 92
  - 21
  - 96
  - 97
  - 36
- - 48
  - 20
  - 30
  - 1
  - 9
  - 40
  - 32
  - 8
  - 67
  - 53
  - 93
  - 36
  - 94
  - 61
  - 83
  - 46
  - 91
  - 13
  - 38
  - 65
  - 64
  - 4
  - 63
  - 59
  - 74
  - 2
  - 86
  - 87
  - 51
  - 27
- - 55
  - 39
  - 15
  - 40
  - 61
  - 9
  - 82
  - 84
  - 62
  - 72
  - 98
  - 17
  - 8
  - 7
  - 25
  - 79
  - 10
  - 99
  - 32
  - 92
  - 49
  - 30
  - 54
  - 89
  - 35
  - 48
  - 50
  - 74
  - 20
  - 22
- - 16
  - 78
  - 27
  - 66
  - 36
  - 90
  - 55
  - 12
  - 48
  - 88
  - 19
  - 87
  - 4
  - 85
  - 33
  - 76
  - 53
  - 51
  - 95
  - 62
  - 70
  - 81
  - 54
  - 67
  - 61
  - 24
  - 96
  - 5
  - 58
  - 34
- - 67
  - 15
  - 24
  - 76
  - 29
  - 10
  - 88
  - 66
  - 93
  - 77
  - 12
  - 51
  - 61
  - 84
  - 39
  - 98
  - 7
  - 22
  - 79
  - 42
  - 37
  - 55
  - 53
  - 60
  - 97
  - 62
  - 48
  - 86
  - 43
  - 74
- - 21
  - 59
  - 41
  - 45
  - 6
  - 38
  - 62
  - 17
  - 91
  - 68
  - 44
  - 22
  - 82
  - 63
  - 40
  - 86
  - 85
  - 65
  - 42
  - 5
  - 0
  - 29
  - 84
  - 27
  - 18
  - 20
  - 73
  - 81
  - 90
  - 51
- - 67
  - 31
  - 69
  - 47
  - 77
  - 89
  - 9
  - 91
  - 66
  - 19
  - 71
  - 15
  - 34
  - 68
  - 27
  - 83
  - 37
  - 72
  - 2
  - 16
  - 99
  - 50
  - 87
  - 54
  - 44
  - 95
  - 41
  - 22
  - 61
  - 29
- - 80
  - 33
  - 9
  - 36
  - 43
  - 84
  - 44
  - 97
  - 93
  - 10
  - 66
  - 38
  - 68
  - 5
  - 81
  - 53
  - 31
  - 85
  - 6
  - 54
  - 11
  - 29
  - 52
  - 71
  - 58
  - 40
  - 13
  - 25
  - 86
  - 32
- - 54
  - 15
  - 25
  - 46
  - 94
  - 18
  - 58
  - 8
  - 7
  - 9
  - 80
  - 64
  - 11
  - 0
  - 87
  - 73
  - 37
  - 49
  - 74
  - 59
  - 99
  - 68
  - 95
  - 42
  - 6
  - 62
  - 89
  - 39
  - 67
  - 5
- - 31
  - 80
  - 74
  - 46
  - 2
  - 35
  - 63
  - 37
  - 22
  - 10
  - 75
  - 52
  - 67
  - 20
  - 90
  - 48
  - 14
  - 66
  - 3
  - 12
  - 85
  - 9
  - 18
  - 86
  - 96
  - 95
  - 93
  - 49
  - 56
  - 78
- - 41
  - 42
  - 93
  - 92
  - 86
  - 13
  - 49
  - 27
  - 78
  - 40
  - 57
  - 36
  - 43
  - 1
  - 35
  - 67
  - 85
  - 29
  - 21
  - 10
  - 33
  - 61
  - 97
  - 75
  - 24
  - 18
  - 50
  - 11
  - 77
  - 54
- - 7
  - 17
  - 81
  - 51
  - 97
  - 9
  - 35
  - 36
  - 94
  - 83
  - 84
  - 6
  - 39
  - 74
  - 33
  - 14
  - 15
  - 67
  - 63
  - 64
  - 86
  - 20
  - 16
  - 55
  - 31
  - 88
  - 41
  - 49
  - 72
  - 32
- - 49
  - 97
  - 23
  - 61
  - 11
  - 40
  - 46
  - 93
  - 60
  - 73
  - 94
  - 66
  - 64
  - 53
  - 4
  - 86
  - 21
  - 63
  - 6
  - 48
  - 42
  - 59
  - 33
  - 68
  - 26
  - 65
  - 92
  - 17
  - 3
  - 12
- - 43
  - 53
  - 21
  - 74
  - 88
  - 45
  - 19
  - 6
  - 17
  - 42
  - 56
  - 89
  - 30
  - 16
  - 27
  - 13
  - 86
  - 84
  - 70
  - 46
  - 32
  - 34
  - 25
  - 51
  - 49
  - 38
  - 29
  - 11
  - 0
  - 96
- - 28
  - 20
  - 62
  - 61
  - 66
  - 86
  - 21
  - 23
  - 3
  - 85
  - 30
  - 1
  - 99
  - 38
  - 92
  - 77
  - 49
  - 32
  - 18
  - 67
  - 91
  - 75
  - 79
  - 56
  - 0
  - 9
  - 40
  - 24
  - 76
  - 74
- - 12
  - 90
  - 40
  - 6
  - 30
  - 82
  - 49
  - 22
  - 24
  - 41
  - 39
  - 96
  - 74
  - 36
  - 25
  - 48
  - 53
  - 31
  - 32
  - 7
  - 99
  - 47
  - 71
  - 15
  - 84
  - 83
  - 85
  - 86
  - 95
  - 78
- - 56
  - 92
  - 73
  - 26
  - 23
  - 7
  - 5
  - 84
  - 0
  - 91
  - 79
  - 27
  - 54
  - 89
  - 55
  - 63
  - 18
  - 17
  - 35
  - 1
  - 64
  - 49
  - 10
  - 44
  - 95
  - 33
  - 50
  - 59
  - 71
  - 36
- - 12
  - 11
  - 5
  - 41
  - 87
  - 21
  - 59
  - 30
  - 9
  - 64
  - 98
  - 94
  - 71
  - 93
  - 56
  - 20
  - 85
  - 23
  - 79
  - 74
  - 76
  - 77
  - 22
  - 40
  - 90
  - 89
  - 66
  - 17
  - 61
  - 67
- - 48
  - 2
  - 84
  - 51
  - 76
  - 96
  - 41
  - 47
  - 52
  - 5
  - 64
  - 74
  - 77
  - 45
  - 40
  - 63
  - 89
  - 0
  - 26
  - 35
  - 3
  - 65
  - 49
  - 62
  - 18
  - 1
  - 94
  - 91
  - 39
  - 42
- - 17
  - 22
  - 63
  - 1
  - 72
  - 3
  - 45
  - 65
  - 92
  - 80
  - 56
  - 49
  - 36
  - 16
  - 62
  - 70
  - 67
  - 34
  - 42
  - 20
  - 76
  - 12
  - 10
  - 4
  - 77
  - 27
  - 30
  - 8
  - 79
  - 5
- - 59
  - 32
  - 87
  - 64
  - 1
  - 58
  - 6
  - 78
  - 85
  - 83
  - 9
  - 15
  - 90
  - 12
  - 49
  - 27
  - 24
  - 54
  - 50
  - 77
  - 2
  - 93
  - 91
  - 76
  - 28
  - 14
  - 43
  - 53
  - 21
  - 65
- - 0
  - 30
  - 38
  - 66
  - 8
  - 74
  - 49
  - 5
  - 59
  - 78
  - 9
  - 76
  - 35
  - 60
  - 69
  - 61
  - 37
  - 75
  - 50
  - 54
  - 20
  - 97
  - 88
  - 95
  - 39
  - 56
  - 21
  - 11
  - 91
  - 94
- - 22
  - 11
  - 45
  - 49
  - 27
  - 34
  - 82
  - 72
  - 48
  - 83
  - 9
  - 66
  - 7
  - 58
  - 21
  - 68
  - 3
  - 63
  - 44
  - 23
  - 35
  - 69
  - 28
  - 94
  - 65
  - 99
  - 47
  - 90
  - 59
  - 80
- - 75
  - 16
  - 84
  - 25
  - 33
  - 61
  - 85
  - 93
  - 3
  - 72
  - 10
  - 54
  - 55
  - 96
  - 64
  - 99
  - 88
  - 67
  - 98
  - 90
  - 0
  - 43
  - 13
  - 48
  - 73
  - 94
  - 27
  - 80
  - 39
  - 36
- - 49
  - 34
  - 56
  - 60
  - 18
  - 62
  - 69
  - 11
  - 63
  - 82
  - 68
  - 4
  - 81
  - 70
  - 73
  - 66
  - 42
  - 36
  - 45
  - 80
  - 1
  - 79
  - 76
  - 71
  - 7
  - 53
  - 74
  - 54
  - 50
  - 40
- - 91
  - 66
  - 59
  - 84
  - 62
  - 63
  - 34
  - 90
  - 97
  - 45
  - 20
  - 3
  - 69
  - 76
  - 24
  - 92
  - 9
  - 98
  - 40
  - 88
  - 75
  - 61
  - 37
  - 42
  - 28
  - 78
  - 82
  - 29
  - 89
  - 81
- - 20
  - 28
  - 64
  - 46
  - 29
  - 39
  - 36
  - 79
  - 47
  - 43
  - 38
  - 5
  - 69
  - 66
  - 77
  - 18
  - 73
  - 67
  - 32
  - 50
  - 23
  - 65
  - 68
  - 94
  - 19
  - 55
  - 35
  - 97
  - 34
  - 42
- - 92
  - 30
  - 16
  - 35
  - 95
  - 89
  - 59
  - 37
  - 91
  - 58
  - 17
  - 8
  - 56
  - 70
  - 21
  - 10
  - 88
  - 83
  - 90
  - 11
  - 18
  - 46
  - 24
  - 0
  - 99
  - 63
  - 28
  - 44
  - 26
  - 64
- - 7
  - 90
  - 53
  - 24
  - 78
  - 55
  - 26
  - 50
  - 19
  - 14
  - 1
  - 4
  - 75
  - 9
  - 80
  - 45
  - 83
  - 36
  - 13
  - 38
  - 39
  - 49
  - 84
  - 95
  - 91
  - 31
  - 40
  - 41
  - 77
  - 33
- - 95
  - 41
  - 75
  - 32
  - 11
  - 43
  - 72
  - 19
  - 65
  - 81
  - 57
  - 53
  - 73
  - 76
  - 67
  - 35
  - 51
  - 42
  - 86
  - 71
  - 64
  - 5
  - 3
  - 70
  - 99
  - 44
  - 25
  - 97
  - 28
  - 38
- - 17
  - 24
  - 70
  - 20
  - 38
  - 89
  - 90
  - 21
  - 2
  - 91
  - 69
  - 43
  - 60
  - 10
  - 8
  - 84
  - 59
  - 45
  - 48
  - 57
  - 19
  - 56
  - 81
  - 14
  - 12
  - 67
  - 50
  - 93
  - 52
  - 98
- - 36
  - 17
  - 90
  - 67
  - 50
  - 70
  - 13
  - 64
  - 15
  - 46
  - 92
  - 2
  - 16
  - 33
  - 19
  - 43
  - 42
  - 63
  - 12
  - 86
  - 39
  - 44
  - 28
  - 62
  - 99
  - 3
  - 27
  - 84
  - 75
  - 66
- - 52
  - 36
  - 78
  - 7
  - 72
  - 94
  - 98
  - 84
  - 49
  - 58
  - 1
  - 79
  - 59
  - 43
  - 69
  - 39
  - 33
  - 89
  - 66
  - 9
  - 61
  - 51
  - 20
  - 15
  - 83
  - 81
  - 65
  - 60
  - 24
  - 40
- - 90
  - 4
  - 2
  - 19
  - 72
  - 96
  - 10
  - 21
  - 17
  - 81
  - 31
  - 66
  - 36
  - 95
  - 82
  - 54
  - 16
  - 30
  - 20
  - 93
  - 91
  - 9
  - 80
  - 25
  - 32
  - 7
  - 99
  - 23
  - 83
  - 71
- - 20
  - 72
  - 86
  - 12
  - 63
  - 26
  - 66
  - 5
  - 17
  - 7
  - 33
  - 53
  - 60
  - 73
  - 94
  - 84
  - 70
  - 87
  - 93
  - 85
  - 10
  - 6
  - 30
  - 99
  - 39
  - 69
  - 19
  - 2
  - 96
  - 79
- - 90
  - 93
  - 74
  - 69
  - 45
  - 73
  - 53
  - 63
  - 66
  - 17
  - 24
  - 37
  - 92
  - 65
  - 1
  - 52
  - 99
  - 54
  - 79
  - 6
  - 44
  - 88
  - 50
  - 67
  - 14
  - 2
  - 36
  - 29
  - 62
  - 68
- - 57
  - 69
  - 22
  - 16
  - 35
  - 30
  - 31
  - 25
  - 94
  - 71
  - 37
  - 80
  - 64
  - 53
  - 33
  - 32
  - 70
  - 99
  - 67
  - 50
  - 36
  - 29
  - 24
  - 21
  - 91
  - 55
  - 79
  - 5
  - 34
  - 42
- - 43
  - 5
  - 57
  - 31
  - 75
  - 15
  - 98
  - 63
  - 88
  - 9
  - 47
  - 62
  - 14
  - 73
  - 49
  - 34
  - 6
  - 42
  - 19
  - 30
  - 3
  - 71
  - 20
  - 28
  - 10
  - 72
  - 95
  - 35
  - 33
  - 54
- - 50
  - 4
  - 18
  - 0
  - 61
  - 89
  - 49
  - 64
  - 16
  - 77
  - 25
  - 48
  - 12
  - 32
  - 22
  - 82
  - 90
  - 74
  - 93
  - 43
  - 53
  - 37
  - 42
  - 84
  - 29
  - 46
  - 3
  - 17
  - 60
  - 71
- - 2
  - 54
  - 90
  - 73
  - 93
  - 10
  - 0
  - 4
  - 6
  - 62
  - 74
  - 11
  - 37
  - 20
  - 78
  - 57
  - 68
  - 85
  - 3
  - 81
  - 15
  - 35
  - 98
  - 16
  - 43
  - 52
  - 12
  - 28
  - 40
  - 77
- - 82
  - 52
  - 58
  - 29
  - 5
  - 53
  - 72
  - 13
  - 99
  - 43
  - 24
  - 17
  - 30
  - 38
  - 78
  - 6
  - 83
  - 42
  - 49
  - 66
  - 32
  - 95
  - 36
  - 64
  - 31
  - 34
  - 18
  - 60
  - 37
  - 80
- - 73
  - 17
  - 82
  - 25
  - 6
  - 42
  - 71
  - 77
  - 86
  - 90
  - 84
  - 97
  - 22
  - 30
  - 64
  - 13
  - 35
  - 2
  - 93
  - 41
  - 96
  - 83
  - 94
  - 74
  - 29
  - 23
  - 0
  - 34
  - 33
  - 9
- - 29
  - 28
  - 78
  - 34
  - 58
  - 9
  - 39
  - 42
  - 90
  - 86
  - 55
  - 46
  - 30
  - 41
  - 77
  - 1
  - 27
  - 32
  - 40
  - 81
  - 82
  - 98
  - 63
  - 12
  - 3
  - 56
  - 20
  - 19
  - 18
  - 17
- - 82
  - 52
  - 0
  - 91
  - 10
  - 86
  - 9
  - 37
  - 7
  - 20
  - 55
  - 12
  - 63
  - 77
  - 15
  - 19
  - 36
  - 24
  - 35
  - 53
  - 5
  - 51
  - 4
  - 23
  - 43
  - 28
  - 6
  - 64
  - 38
  - 92
- - 84
  - 3
  - 65
  - 64
  - 12
  - 92
  - 97
  - 75
  - 15
  - 47
  - 77
  - 54
  - 89
  - 10
  - 40
  - 95
  - 36
  - 86
  - 63
  - 82
  - 94
  - 23
  - 48
  - 0
  - 60
  - 35
  - 21
  - 88
  - 25
  - 44
- - 26
  - 82
  - 14
  - 87
  - 57
  - 70
  - 64
  - 78
  - 86
  - 15
  - 39
  - 98
  - 12
  - 41
  - 55
  - 76
  - 21
  - 24
  - 66
  - 30
  - 74
  - 92
  - 17
  - 91
  - 65
  - 33
  - 38
  - 88
  - 50
  - 18
- - 73
  - 29
  - 32
  - 64
  - 18
  - 94
  - 83
  - 95
  - 87
  - 71
  - 20
  - 82
  - 60
  - 16
  - 3
  - 68
  - 46
  - 33
  - 45
  - 31
  - 4
  - 78
  - 7
  - 40
  - 50
  - 28
  - 96
  - 15
  - 30
  - 13
- - 34
  - 15
  - 3
  - 39
  - 64
  - 61
  - 54
  - 32
  - 90
  - 11
  - 65
  - 4
  - 25
  - 72
  - 27
  - 18
  - 33
  - 41
  - 29
  - 84
  - 6
  - 83
  - 42
  - 78
  - 79
  - 59
  - 13
  - 67
  - 91
  - 10
- - 49
  - 50
  - 17
  - 35
  - 66
  - 25
  - 87
  - 52
  - 94
  - 80
  - 74
  - 68
  - 83
  - 2
  - 97
  - 39
  - 57
  - 70
  - 7
  - 48
  - 58
  - 78
  - 29
  - 99
  - 75
  - 3
  - 40
  - 47
  - 5
  - 13
- - 90
  - 74
  - 70
  - 2
  - 88
  - 73
  - 34
  - 46
  - 38
  - 82
  - 45
  - 19
  - 66
  - 75
  - 5
  - 26
  - 17
  - 58
  - 80
  - 10
  - 21
  - 3
  - 69
  - 32
  - 92
  - 63
  - 29
  - 91
  - 30
  - 81
- - 81
  - 25
  - 52
  - 59
  - 5
  - 67
  - 54
  - 1
  - 44
  - 43
  - 20
  - 90
  - 21
  - 2
  - 83
  - 49
  - 10
  - 41
  - 60
  - 58
  - 7
  - 68
  - 4
  - 29
  - 75
  - 19
  - 12
  - 50
  - 64
  - 99
- - 15
  - 3
  - 91
  - 14
  - 55
  - 53
  - 10
  - 80
  - 2
  - 36
  - 33
  - 79
  - 0
  - 84
  - 5
  - 39
  - 48
  - 13
  - 19
  - 26
  - 27
  - 16
  - 64
  - 35
  - 23
  - 25
  - 56
  - 93
  - 99
  - 45
- - 37
  - 77
  - 4
  - 1
  - 43
  - 34
  - 52
  - 0
  - 46
  - 47
  - 63
  - 90
  - 8
  - 29
  - 14
  - 50
  - 66
  - 82
  - 60
  - 51
  - 33
  - 64
  - 24
  - 68
  - 55
  - 87
  - 54
  - 22
  - 11
  - 39
- - 95
  - 45
  - 66
  - 6
  - 98
  - 40
  - 90
  - 78
  - 48
  - 16
  - 83
  - 38
  - 60
  - 21
  - 43
  - 31
  - 44
  - 96
  - 18
  - 73
  - 39
  - 14
  - 22
  - 87
  - 61
  - 34
  - 4
  - 70
  - 15
  - 72
- - 7
  - 72
  - 65
  - 16
  - 35
  - 89
  - 93
  - 39
  - 56
  - 45
  - 3
  - 71
  - 67
  - 14
  - 2
  - 11
  - 41
  - 15
  - 53
  - 24
  - 76
  - 79
  - 17
  - 73
  - 70
  - 42
  - 36
  - 87
  - 52
  - 0
- - 18
  - 40
  - 77
  - 78
  - 45
  - 14
  - 81
  - 1
  - 80
  - 34
  - 97
  - 74
  - 69
  - 72
  - 62
  - 35
  - 33
  - 6
  - 91
  - 93
  - 52
  - 54
  - 3
  - 82
  - 19
  - 30
  - 90
  - 36
  - 7
  - 76
- - 1
  - 73
  - 13
  - 42
  - 15
  - 46
  - 93
  - 67
  - 18
  - 45
  - 54
  - 78
  - 85
  - 26
  - 32
  - 71
  - 23
  - 43
  - 57
  - 70
  - 0
  - 22
  - 10
  - 65
  - 68
  - 49
  - 53
  - 25
  - 98
  - 12
- - 48
  - 62
  - 6
  - 36
  - 3
  - 10
  - 63
  - 33
  - 72
  - 65
  - 30
  - 93
  - 84
  - 45
  - 25
  - 70
  - 49
  - 5
  - 2
  - 28
  - 69
  - 18
  - 24
  - 66
  - 20
  - 99
  - 91
  - 32
  - 12
  - 40
- - 15
  - 69
  - 81
  - 82
  - 98
  - 56
  - 53
  - 5
  - 68
  - 31
  - 66
  - 43
  - 80
  - 58
  - 95
  - 97
  - 35
  - 90
  - 33
  - 39
  - 29
  - 9
  - 10
  - 12
  - 44
  - 1
  - 54
  - 8
  - 94
  - 84
- - 98
  - 56
  - 12
  - 21
  - 36
  - 51
  - 49
  - 79
  - 58
  - 75
  - 29
  - 72
  - 15
  - 26
  - 97
  - 77
  - 94
  - 88
  - 20
  - 85
  - 39
  - 10
  - 30
  - 32
  - 76
  - 5
  - 53
  - 73
  - 25
  - 71
- - 43
  - 19
  - 84
  - 47
  - 35
  - 24
  - 18
  - 74
  - 15
  - 2
  - 95
  - 46
  - 52
  - 26
  - 88
  - 48
  - 40
  - 93
  - 5
  - 68
  - 3
  - 13
  - 49
  - 1
  - 76
  - 71
  - 39
  - 20
  - 89
  - 85
- - 76
  - 65
  - 77
  - 72
  - 99
  - 91
  - 42
  - 8
  - 74
  - 52
  - 92
  - 43
  - 9
  - 7
  - 61
  - 81
  - 80
  - 15
  - 50
  - 39
  - 51
  - 87
  - 20
  - 95
  - 90
  - 48
  - 62
  - 98
  - 97
  - 1
- - 74
  - 17
  - 86
  - 93
  - 47
  - 65
  - 66
  - 99
  - 57
  - 59
  - 90
  - 52
  - 3
  - 76
  - 35
  - 82
  - 6
  - 0
  - 42
  - 83
  - 15
  - 94
  - 31
  - 22
  - 96
  - 40
  - 48
  - 7
  - 62
  - 9
- - 23
  - 45
  - 61
  - 34
  - 70
  - 29
  - 11
  - 69
  - 50
  - 98
  - 86
  - 49
  - 80
  - 60
  - 0
  - 43
  - 44
  - 68
  - 48
  - 31
  - 16
  - 93
  - 64
  - 96
  - 18
  - 26
  - 53
  - 67
  - 15
  - 78
- - 37
  - 12
  - 69
  - 93
  - 73
  - 35
  - 4
  - 36
  - 26
  - 3
  - 81
  - 9
  - 5
  - 1
  - 44
  - 33
  - 97
  - 60
  - 99
  - 13
  - 31
  - 22
  - 64
  - 19
  - 88
  - 77
  - 87
  - 10
  - 49
  - 28
- - 84
  - 89
  - 18
  - 69
  - 45
  - 64
  - 97
  - 83
  - 13
  - 67
  - 16
  - 58
  - 91
  - 10
  - 39
  - 29
  - 47
  - 59
  - 94
  - 80
  - 37
  - 63
  - 31
  - 52
  - 28
  - 17
  - 79
  - 22
  - 92
  - 30
- - 3
  - 29
  - 92
  - 84
  - 35
  - 53
  - 71
  - 46
  - 76
  - 33
  - 10
  - 70
  - 49
  - 56
  - 95
  - 15
  - 85
  - 60
  - 40
  - 63
  - 88
  - 79
  - 89
  - 93
  - 77
  - 83
  - 90
  - 51
  - 26
  - 66
- - 73
  - 70
  - 77
  - 84
  - 97
  - 10
  - 71
  - 19
  - 69
  - 0
  - 48
  - 21
  - 25
  - 32
  - 68
  - 26
  - 43
  - 76
  - 23
  - 46
  - 34
  - 52
  - 79
  - 37
  - 56
  - 80
  - 91
  - 53
  - 96
  - 67
- - 84
  - 14
  - 72
  - 10
  - 33
  - 95
  - 29
  - 55
  - 9
  - 53
  - 51
  - 62
  - 32
  - 46
  - 96
  - 16
  - 87
  - 92
  - 13
  - 60
  - 49
  - 19
  - 8
  - 80
  - 18
  - 38
  - 1
  - 67
  - 23
  - 77
- - 36
  - 85
  - 63
  - 31
  - 78
  - 60
  - 2
  - 21
  - 99
  - 94
  - 65
  - 83
  - 28
  - 29
  - 51
  - 81
  - 33
  - 43
  - 39
  - 79
  - 69
  - 74
  - 96
  - 13
  - 27
  - 82
  - 53
  - 89
  - 7
  - 48
- - 63
  - 12
  - 37
  - 51
  - 76
  - 28
  - 0
  - 80
  - 74
  - 56
  - 4
  - 20
  - 30
  - 5
  - 2
  - 57
  - 26
  - 84
  - 81
  - 33
  - 46
  - 96
  - 67
  - 98
  - 18
  - 54
  - 82
  - 16
  - 43
  - 99
- - 19
  - 26
  - 87
  - 13
  - 65
  - 18
  - 84
  - 6
  - 11
  - 61
  - 78
  - 77
  - 4
  - 81
  - 93
  - 48
  - 49
  - 70
  - 20
  - 40
  - 71
  - 35
  - 25
  - 98
  - 56
  - 97
  - 47
  - 64
  - 55
  - 24
- - 68
  - 56
  - 28
  - 8
  - 78
  - 92
  - 58
  - 60
  - 64
  - 94
  - 45
  - 90
  - 99
  - 21
  - 29
  - 79
  - 7
  - 77
  - 12
  - 65
  - 73
  - 84
  - 1
  - 46
  - 93
  - 41
  - 33
  - 61
  - 37
  - 59
- - 46
  - 10
  - 40
  - 37
  - 93
  - 26
  - 53
  - 68
  - 42
  - 31
  - 8
  - 89
  - 73
  - 55
  - 56
  - 12
  - 82
  - 45
  - 13
  - 67
  - 76
  - 94
  - 39
  - 77
  - 62
  - 88
  - 29
  - 11
  - 80
  - 79
- - 60
  - 67
  - 99
  - 53
  - 65
  - 57
  - 73
  - 46
  - 78
  - 75
  - 24
  - 23
  - 34
  - 39
  - 47
  - 69
  - 3
  - 12
  - 92
  - 0
  - 43
  - 10
  - 19
  - 17
  - 7
  - 8
  - 27
  - 82
  - 9
  - 44
- - 49
  - 71
  - 60
  - 36
  - 44
  - 41
  - 87
  - 16
  - 50
  - 55
  - 70
  - 53
  - 63
  - 72
  - 76
  - 84
  - 23
  - 88
  - 98
  - 34
  - 97
  - 99
  - 95
  - 42
  - 12
  - 21
  - 28
  - 27
  - 62
  - 15
- - 64
  - 29
  - 73
  - 54
  - 13
  - 80
  - 44
  - 69
  - 12
  - 59
  - 74
  - 46
  - 88
  - 71
  - 56
  - 2
  - 42
  - 96
  - 97
  - 94
  - 22
  - 91
  - 78
  - 39
  - 26
  - 43
  - 6
  - 70
  - 14
  - 87
- - 97
  - 38
  - 82
  - 43
  - 61
  - 48
  - 32
  - 56
  - 90
  - 84
  - 96
  - 9
  - 46
  - 45
  - 69
  - 60
  - 51
  - 39
  - 33
  - 59
  - 4
  - 23
  - 58
  - 83
  - 19
  - 49
  - 63
  - 16
  - 76
  - 21
- - 53
  - 52
  - 32
  - 81
  - 67
  - 62
  - 70
  - 80
  - 88
  - 91
  - 19
  - 41
  - 13
  - 84
  - 59
  - 31
  - 18
  - 43
  - 56
  - 68
  - 54
  - 22
  - 93
  - 63
  - 76
  - 75
  - 24
  - 30
  - 9
  - 97
- - 71
  - 89
  - 44
  - 15
  - 37
  - 4
  - 77
  - 21
  - 46
  - 8
  - 23
  - 92
  - 67
  - 48
  - 41
  - 50
  - 53
  - 63
  - 32
  - 36
  - 62
  - 90
  - 64
  - 70
  - 65
  - 2
  - 42
  - 74
  - 61
  - 88
- - 28
  - 10
  - 20
  - 96
  - 42
  - 48
  - 90
  - 45
  - 31
  - 63
  - 50
  - 95
  - 79
  - 73
  - 69
  - 46
  - 56
  - 51
  - 0
  - 3
  - 64
  - 78
  - 17
  - 26
  - 52
  - 86
  - 49
  - 72
  - 35
  - 44
- - 20
  - 62
  - 79
  - 88
  - 47
  - 49
  - 83
  - 18
  - 51
  - 71
  - 21
  - 40
  - 91
  - 69
  - 4
  - 57
  - 27
  - 95
  - 13
  - 35
  - 97
  - 17
  - 24
  - 5
  - 87
  - 68
  - 85
  - 94
  - 53
  - 26
- - 27
  - 80
  - 38
  - 1
  - 64
  - 69
  - 76
  - 6
  - 97
  - 44
  - 98
  - 83
  - 30
  - 20
  - 37
  - 24
  - 61
  - 50
  - 36
  - 81
  - 67
  - 42
  - 93
  - 86
  - 58
  - 60
  - 12
  - 71
  - 25
  - 74
- - 63
  - 94
  - 98
  - 45
  - 58
  - 36
  - 23
  - 62
  - 73
  - 49
  - 8
  - 70
  - 12
  - 85
  - 13
  - 31
  - 95
  - 42
  - 44
  - 87
  - 14
  - 9
  - 99
  - 27
  - 75
  - 50
  - 35
  - 54
  - 17
  - 68
- - 11
  - 87
  - 32
  - 55
  - 0
  - 6
  - 95
  - 78
  - 17
  - 29
  - 12
  - 61
  - 83
  - 44
  - 81
  - 67
  - 35
  - 15
  - 92
  - 25
  - 10
  - 96
  - 31
  - 71
  - 54
  - 84
  - 33
  - 24
  - 2
  - 16
- - 89
  - 75
  - 80
  - 22
  - 91
  - 6
  - 58
  - 87
  - 97
  - 85
  - 3
  - 93
  - 5
  - 79
  - 33
  - 17
  - 73
  - 34
  - 82
  - 23
  - 61
  - 86
  - 64
  - 81
  - 65
  - 49
  - 31
  - 2
  - 68
  - 14
- - 72
  - 46
  - 48
  - 94
  - 60
  - 35
  - 84
  - 44
  - 7
  - 66
  - 15
  - 24
  - 57
  - 53
  - 98
  - 30
  - 28
  - 86
  - 74
  - 67
  - 82
  - 40
  - 73
  - 3
  - 36
  - 29
  - 9
  - 31
  - 70
  - 8
- - 45
  - 78
  - 28
  - 31
  - 39
  - 74
  - 9
  - 82
  - 43
  - 68
  - 2
  - 33
  - 4
  - 80
  - 42
  - 0
  - 29
  - 93
  - 14
  - 46
  - 37
  - 8
  - 3
  - 49
  - 97
  - 51
  - 26
  - 95
  - 81
  - 27
- - 35
  - 9
  - 78
  - 39
  - 43
  - 56
  - 59
  - 26
  - 92
  - 67
  - 31
  - 37
  - 97
  - 33
  - 91
  - 17
  - 76
  - 65
  - 77
  - 80
  - 83
  - 74
  - 38
  - 5
  - 28
  - 22
  - 30
  - 0
  - 32
  - 62
- - 72
  - 62
  - 23
  - 46
  - 89
  - 41
  - 5
  - 31
  - 65
  - 77
  - 49
  - 17
  - 39
  - 94
  - 43
  - 26
  - 15
  - 9
  - 66
  - 25
  - 3
  - 95
  - 34
  - 60
  - 38
  - 4
  - 99
  - 76
  - 29
  - 28
- - 4
  - 93
  - 40
  - 74
  - 12
  - 60
  - 87
  - 33
  - 56
  - 83
  - 49
  - 25
  - 51
  - 15
  - 46
  - 47
  - 36
  - 34
  - 62
  - 52
  - 19
  - 20
  - 63
  - 82
  - 23
  - 10
  - 13
  - 31
  - 17
  - 64
- - 48
  - 51
  - 64
  - 86
  - 46
  - 7
  - 4
  - 37
  - 0
  - 19
  - 63
  - 35
  - 90
  - 59
  - 89
  - 57
  - 41
  - 65
  - 71
  - 6
  - 9
  - 60
  - 39
  - 62
  - 5
  - 78
  - 23
  - 84
  - 10
  - 72
- - 35
  - 29
  - 56
  - 51
  - 6
  - 14
  - 61
  - 53
  - 79
  - 26
  - 9
  - 96
  - 82
  - 4
  - 69
  - 99
  - 36
  - 46
  - 40
  - 20
  - 43
  - 80
  - 39
  - 81
  - 78
  - 38
  - 32
  - 95
  - 91
  - 12
- - 36
  - 1
  - 7
  - 21
  - 46
  - 51
  - 8
  - 73
  - 22
  - 82
  - 80
  - 24
  - 9
  - 56
  - 10
  - 98
  - 25
  - 5
  - 2
  - 86
  - 87
  - 59
  - 15
  - 13
  - 17
  - 16
  - 65
  - 32
  - 43
  - 50
- - 21
  - 28
  - 31
  - 36
  - 69
  - 4
  - 49
  - 93
  - 74
  - 77
  - 58
  - 75
  - 5
  - 56
  - 86
  - 1
  - 47
  - 99
  - 15
  - 22
  - 80
  - 83
  - 67
  - 33
  - 57
  - 46
  - 7
  - 35
  - 48
  - 81
- - 13
  - 74
  - 49
  - 11
  - 42
  - 65
  - 90
  - 26
  - 78
  - 75
  - 20
  - 29
  - 83
  - 62
  - 17
  - 82
  - 28
  - 45
  - 38
  - 72
  - 21
  - 80
  - 51
  - 98
  - 96
  - 73
  - 55
  - 19
  - 15
  - 59
- - 78
  - 50
  - 56
  - 33
  - 97
  - 18
  - 62
  - 34
  - 54
  - 72
  - 25
  - 90
  - 96
  - 48
  - 2
  - 80
  - 77
  - 69
  - 44
  - 88
  - 95
  - 21
  - 24
  - 43
  - 10
  - 86
  - 1
  - 92
  - 14
  - 20
- - 85
  - 82
  - 81
  - 14
  - 47
  - 87
  - 38
  - 41
  - 2
  - 22
  - 67
  - 89
  - 39
  - 73
  - 30
  - 99
  - 59
  - 35
  - 98
  - 12
  - 57
  - 53
  - 45
  - 40
  - 91
  - 15
  - 28
  - 7
  - 49
  - 96
- - 17
  - 83
  - 49
  - 81
  - 85
  - 79
  - 14
  - 9
  - 3
  - 78
  - 37
  - 62
  - 40
  - 31
  - 74
  - 39
  - 87
  - 29
  - 7
  - 59
  - 94
  - 54
  - 76
  - 60
  - 86
  - 46
  - 44
  - 61
  - 75
  - 52
- - 71
  - 24
  - 83
  - 17
  - 1
  - 36
  - 35
  - 34
  - 90
  - 21
  - 85
  - 59
  - 57
  - 15
  - 19
  - 43
  - 73
  - 16
  - 10
  - 81
  - 61
  - 80
  - 77
  - 51
  - 92
  - 98
  - 28
  - 4
  - 93
  - 31
- - 95
  - 36
  - 43
  - 68
  - 39
  - 90
  - 22
  - 79
  - 24
  - 8
  - 12
  - 11
  - 91
  - 61
  - 5
  - 60
  - 67
  - 93
  - 25
  - 57
  - 47
  - 82
  - 33
  - 92
  - 14
  - 74
  - 37
  - 3
  - 86
  - 48
- - 99
  - 3
  - 92
  - 9
  - 82
  - 91
  - 64
  - 52
  - 7
  - 80
  - 71
  - 5
  - 42
  - 49
  - 27
  - 90
  - 76
  - 32
  - 45
  - 70
  - 23
  - 78
  - 60
  - 24
  - 73
  - 44
  - 83
  - 96
  - 15
  - 37
- - 21
  - 71
  - 25
  - 86
  - 16
  - 33
  - 41
  - 35
  - 77
  - 70
  - 83
  - 44
  - 82
  - 30
  - 99
  - 23
  - 53
  - 66
  - 42
  - 24
  - 4
  - 95
  - 94
  - 47
  - 12
  - 59
  - 78
  - 39
  - 90
  - 5
- - 39
  - 62
  - 2
  - 48
  - 25
  - 97
  - 40
  - 72
  - 15
  - 13
  - 47
  - 94
  - 81
  - 70
  - 5
  - 18
  - 26
  - 73
  - 46
  - 14
  - 88
  - 17
  - 7
  - 55
  - 22
  - 38
  - 10
  - 77
  - 91
  - 41
- - 22
  - 5
  - 96
  - 65
  - 14
  - 20
  - 39
  - 83
  - 94
  - 16
  - 18
  - 57
  - 75
  - 21
  - 41
  - 2
  - 54
  - 52
  - 42
  - 25
  - 63
  - 36
  - 51
  - 93
  - 58
  - 95
  - 34
  - 82
  - 3
  - 11
- - 97
  - 51
  - 89
  - 40
  - 21
  - 86
  - 93
  - 53
  - 70
  - 65
  - 48
  - 60
  - 35
  - 33
  - 78
  - 42
  - 96
  - 62
  - 15
  - 56
  - 72
  - 99
  - 8
  - 91
  - 7
  - 9
  - 23
  - 95
  - 79
  - 45
- - 82
  - 43
  - 58
  - 9
  - 41
  - 79
  - 84
  - 2
  - 80
  - 17
  - 13
  - 92
  - 60
  - 33
  - 29
  - 95
  - 52
  - 68
  - 56
  - 8
  - 40
  - 48
  - 77
  - 44
  - 36
  - 4
  - 85
  - 65
  - 87
  - 37
- - 0
  - 15
  - 25
  - 86
  - 53
  - 62
  - 41
  - 58
  - 81
  - 67
  - 90
  - 6
  - 70
  - 64
  - 61
  - 92
  - 74
  - 46
  - 23
  - 65
  - 76
  - 32
  - 7
  - 98
  - 77
  - 80
  - 40
  - 51
  - 4
  - 72
- - 11
  - 72
  - 57
  - 21
  - 58
  - 85
  - 52
  - 69
  - 92
  - 82
  - 43
  - 99
  - 31
  - 28
  - 41
  - 62
  - 18
  - 27
  - 74
  - 40
  - 61
  - 67
  - 38
  - 71
  - 64
  - 80
  - 16
  - 14
  - 53
  - 55
- - 17
  - 12
  - 58
  - 85
  - 54
  - 51
  - 78
  - 18
  - 67
  - 47
  - 46
  - 39
  - 7
  - 77
  - 15
  - 9
  - 5
  - 80
  - 60
  - 79
  - 53
  - 89
  - 37
  - 30
  - 52
  - 71
  - 44
  - 8
  - 2
  - 23
- - 35
  - 13
  - 3
  - 93
  - 98
  - 1
  - 30
  - 45
  - 69
  - 87
  - 48
  - 7
  - 49
  - 31
  - 20
  - 22
  - 43
  - 50
  - 25
  - 40
  - 12
  - 88
  - 81
  - 6
  - 47
  - 76
  - 4
  - 56
  - 55
  - 36
- - 53
  - 66
  - 12
  - 5
  - 10
  - 31
  - 83
  - 55
  - 4
  - 84
  - 91
  - 30
  - 62
  - 56
  - 88
  - 85
  - 71
  - 50
  - 72
  - 79
  - 47
  - 34
  - 18
  - 22
  - 65
  - 81
  - 78
  - 57
  - 1
  - 51
- - 67
  - 69
  - 85
  - 23
  - 35
  - 47
  - 65
  - 96
  - 78
  - 41
  - 73
  - 32
  - 31
  - 46
  - 52
  - 64
  - 58
  - 74
  - 33
  - 18
  - 75
  - 94
  - 59
  - 62
  - 60
  - 39
  - 77
  - 97
  - 92
  - 26
- - 54
  - 73
  - 10
  - 96
  - 14
  - 88
  - 51
  - 39
  - 34
  - 69
  - 42
  - 99
  - 7
  - 92
  - 63
  - 87
  - 0
  - 68
  - 13
  - 75
  - 72
  - 9
  - 20
  - 16
  - 98
  - 59
  - 2
  - 23
  - 74
  - 67
- - 14
  - 6
  - 55
  - 61
  - 78
  - 67
  - 29
  - 38
  - 64
  - 57
  - 15
  - 18
  - 32
  - 95
  - 91
  - 8
  - 58
  - 63
  - 89
  - 51
  - 81
  - 68
  - 47
  - 20
  - 24
  - 46
  - 50
  - 25
  - 72
  - 59
- - 79
  - 78
  - 66
  - 81
  - 89
  - 75
  - 26
  - 6
  - 72
  - 36
  - 33
  - 83
  - 47
  - 87
  - 19
  - 97
  - 76
  - 90
  - 35
  - 48
  - 31
  - 94
  - 20
  - 8
  - 92
  - 55
  - 10
  - 52
  - 34
  - 61
- - 5
  - 0
  - 28
  - 15
  - 71
  - 98
  - 84
  - 27
  - 93
  - 13
  - 80
  - 16
  - 23
  - 33
  - 45
  - 53
  - 59
  - 2
  - 57
  - 88
  - 73
  - 17
  - 95
  - 37
  - 51
  - 44
  - 69
  - 39
  - 18
  - 99
- - 44
  - 91
  - 81
  - 61
  - 56
  - 37
  - 90
  - 19
  - 60
  - 77
  - 39
  - 15
  - 57
  - 7
  - 51
  - 9
  - 40
  - 6
  - 46
  - 24
  - 29
  - 89
  - 28
  - 93
  - 41
  - 94
  - 54
  - 52
  - 43
  - 84
- - 57
  - 45
  - 53
  - 71
  - 21
  - 15
  - 8
  - 93
  - 44
  - 3
  - 72
  - 65
  - 75
  - 30
  - 14
  - 28
  - 99
  - 73
  - 62
  - 91
  - 23
  - 51
  - 81
  - 47
  - 17
  - 4
  - 69
  - 39
  - 66
  - 31
- - 15
  - 53
  - 87
  - 92
  - 98
  - 95
  - 12
  - 97
  - 33
  - 94
  - 16
  - 1
  - 73
  - 27
  - 66
  - 11
  - 79
  - 22
  - 13
  - 54
  - 75
  - 34
  - 28
  - 82
  - 30
  - 51
  - 6
  - 70
  - 50
  - 7
- - 8
  - 48
  - 20
  - 15
  - 32
  - 5
  - 70
  - 81
  - 1
  - 2
  - 7
  - 21
  - 67
  - 59
  - 64
  - 0
  - 6
  - 9
  - 90
  - 71
  - 12
  - 88
  - 53
  - 43
  - 27
  - 23
  - 18
  - 96
  - 42
  - 83
- - 36
  - 24
  - 20
  - 65
  - 67
  - 32
  - 59
  - 16
  - 73
  - 75
  - 63
  - 48
  - 76
  - 90
  - 30
  - 4
  - 35
  - 41
  - 91
  - 6
  - 39
  - 26
  - 84
  - 25
  - 10
  - 94
  - 7
  - 77
  - 0
  - 52
- - 30
  - 99
  - 47
  - 54
  - 63
  - 90
  - 39
  - 6
  - 2
  - 14
  - 10
  - 33
  - 43
  - 71
  - 11
  - 98
  - 93
  - 41
  - 13
  - 35
  - 0
  - 24
  - 55
  - 73
  - 83
  - 95
  - 86
  - 97
  - 19
  - 4
- - 60
  - 84
  - 28
  - 41
  - 2
  - 7
  - 27
  - 55
  - 77
  - 4
  - 54
  - 59
  - 71
  - 90
  - 33
  - 69
  - 13
  - 78
  - 48
  - 40
  - 30
  - 29
  - 23
  - 25
  - 93
  - 79
  - 37
  - 22
  - 17
  - 49
- - 5
  - 79
  - 86
  - 78
  - 24
  - 41
  - 94
  - 30
  - 7
  - 15
  - 80
  - 75
  - 83
  - 88
  - 76
  - 6
  - 33
  - 68
  - 39
  - 3
  - 97
  - 49
  - 77
  - 89
  - 71
  - 18
  - 19
  - 27
  - 14
  - 55
- - 66
  - 2
  - 76
  - 16
  - 82
  - 49
  - 68
  - 86
  - 37
  - 23
  - 44
  - 45
  - 33
  - 25
  - 72
  - 98
  - 17
  - 84
  - 26
  - 8
  - 65
  - 80
  - 78
  - 67
  - 56
  - 99
  - 10
  - 14
  - 97
  - 13
- - 89
  - 0
  - 40
  - 4
  - 7
  - 19
  - 90
  - 70
  - 52
  - 97
  - 88
  - 45
  - 86
  - 39
  - 69
  - 79
  - 27
  - 25
  - 84
  - 42
  - 13
  - 11
  - 50
  - 26
  - 92
  - 61
  - 76
  - 59
  - 78
  - 35
- - 86
  - 48
  - 83
  - 56
  - 67
  - 89
  - 74
  - 11
  - 63
  - 90
  - 95
  - 59
  - 35
  - 49
  - 57
  - 40
  - 69
  - 75
  - 70
  - 94
  - 50
  - 71
  - 65
  - 62
  - 66
  - 60
  - 27
  - 85
  - 79
  - 9
- - 48
  - 68
  - 93
  - 81
  - 51
  - 73
  - 82
  - 69
  - 27
  - 61
  - 50
  - 20
  - 76
  - 72
  - 28
  - 49
  - 60
  - 62
  - 86
  - 71
  - 80
  - 41
  - 96
  - 34
  - 75
  - 37
  - 53
  - 16
  - 54
  - 43
- - 59
  - 91
  - 35
  - 57
  - 99
  - 90
  - 80
  - 46
  - 43
  - 92
  - 62
  - 47
  - 33
  - 49
  - 19
  - 88
  - 24
  - 30
  - 58
  - 95
  - 32
  - 96
  - 48
  - 36
  - 81
  - 21
  - 98
  - 82
  - 9
  - 78
- - 9
  - 92
  - 25
  - 90
  - 74
  - 68
  - 40
  - 82
  - 12
  - 16
  - 97
  - 14
  - 5
  - 87
  - 55
  - 76
  - 56
  - 89
  - 78
  - 24
  - 70
  - 11
  - 29
  - 93
  - 3
  - 13
  - 22
  - 38
  - 67
  - 41
- - 17
  - 1
  - 63
  - 77
  - 68
  - 50
  - 66
  - 14
  - 25
  - 15
  - 44
  - 9
  - 78
  - 29
  - 16
  - 65
  - 57
  - 95
  - 56
  - 55
  - 38
  - 8
  - 37
  - 23
  - 62
  - 60
  - 49
  - 81
  - 13
  - 53
- - 64
  - 15
  - 46
  - 83
  - 34
  - 12
  - 14
  - 50
  - 38
  - 69
  - 93
  - 53
  - 67
  - 5
  - 89
  - 27
  - 10
  - 95
  - 55
  - 66
  - 85
  - 48
  - 77
  - 16
  - 94
  - 98
  - 17
  - 99
  - 41
  - 33
- - 34
  - 95
  - 48
  - 78
  - 37
  - 26
  - 27
  - 16
  - 72
  - 56
  - 49
  - 61
  - 92
  - 39
  - 99
  - 87
  - 21
  - 15
  - 35
  - 82
  - 75
  - 46
  - 36
  - 45
  - 25
  - 62
  - 18
  - 91
  - 74
  - 70
- - 75
  - 97
  - 83
  - 79
  - 55
  - 51
  - 99
  - 15
  - 95
  - 27
  - 12
  - 1
  - 25
  - 26
  - 14
  - 21
  - 42
  - 70
  - 5
  - 46
  - 90
  - 63
  - 43
  - 36
  - 62
  - 69
  - 56
  - 35
  - 49
  - 28
- - 84
  - 33
  - 43
  - 17
  - 74
  - 2
  - 28
  - 3
  - 63
  - 93
  - 38
  - 15
  - 8
  - 91
  - 94
  - 40
  - 80
  - 10
  - 88
  - 68
  - 76
  - 78
  - 54
  - 58
  - 56
  - 5
  - 59
  - 37
  - 60
  - 26
- - 75
  - 43
  - 42
  - 79
  - 64
  - 19
  - 86
  - 96
  - 66
  - 36
  - 23
  - 2
  - 6
  - 85
  - 9
  - 61
  - 30
  - 20
  - 11
  - 41
  - 71
  - 47
  - 29
  - 54
  - 80
  - 33
  - 46
  - 5
  - 93
  - 45
- - 35
  - 10
  - 77
  - 98
  - 86
  - 81
  - 91
  - 20
  - 48
  - 87
  - 84
  - 8
  - 1
  - 62
  - 28
  - 14
  - 32
  - 76
  - 19
  - 60
  - 0
  - 7
  - 12
  - 37
  - 41
  - 68
  - 69
  - 96
  - 3
  - 17
- - 47
  - 91
  - 23
  - 25
  - 32
  - 85
  - 50
  - 24
  - 97
  - 96
  - 31
  - 38
  - 30
  - 76
  - 37
  - 18
  - 11
  - 45
  - 49
  - 8
  - 53
  - 68
  - 29
  - 51
  - 87
  - 28
  - 74
  - 67
  - 62
  - 33
- - 81
  - 8
  - 63
  - 80
  - 75
  - 14
  - 26
  - 99
  - 68
  - 65
  - 24
  - 35
  - 72
  - 33
  - 66
  - 56
  - 52
  - 37
  - 91
  - 51
  - 55
  - 28
  - 47
  - 67
  - 0
  - 96
  - 29
  - 54
  - 77
  - 97
- - 38
  - 9
  - 18
  - 60
  - 62
  - 1
  - 21
  - 88
  - 23
  - 7
  - 91
  - 39
  - 4
  - 44
  - 25
  - 37
  - 48
  - 59
  - 65
  - 45
  - 40
  - 92
  - 84
  - 31
  - 56
  - 42
  - 5
  - 66
  - 50
  - 28
- - 19
  - 30
  - 84
  - 41
  - 63
  - 10
  - 14
  - 92
  - 22
  - 88
  - 33
  - 62
  - 81
  - 82
  - 86
  - 23
  - 2
  - 65
  - 17
  - 69
  - 91
  - 68
  - 15
  - 6
  - 61
  - 12
  - 66
  - 51
  - 53
  - 76
- - 79
  - 40
  - 43
  - 67
  - 54
  - 96
  - 42
  - 98
  - 29
  - 18
  - 10
  - 53
  - 0
  - 48
  - 76
  - 20
  - 66
  - 7
  - 78
  - 6
  - 39
  - 87
  - 33
  - 24
  - 3
  - 92
  - 37
  - 77
  - 70
  - 80
- - 42
  - 17
  - 72
  - 94
  - 53
  - 16
  - 60
  - 62
  - 14
  - 73
  - 37
  - 50
  - 32
  - 46
  - 47
  - 41
  - 91
  - 66
  - 28
  - 12
  - 80
  - 40
  - 22
  - 39
  - 43
  - 13
  - 44
  - 36
  - 15
  - 20
- - 77
  - 91
  - 21
  - 72
  - 54
  - 10
  - 64
  - 97
  - 58
  - 98
  - 59
  - 26
  - 20
  - 95
  - 43
  - 8
  - 52
  - 55
  - 16
  - 53
  - 70
  - 99
  - 86
  - 66
  - 17
  - 96
  - 45
  - 41
  - 7
  - 29
- - 72
  - 29
  - 45
  - 64
  - 32
  - 98
  - 23
  - 77
  - 18
  - 36
  - 80
  - 25
  - 26
  - 22
  - 35
  - 12
  - 69
  - 4
  - 21
  - 48
  - 30
  - 73
  - 13
  - 52
  - 94
  - 41
  - 81
  - 49
  - 19
  - 7
- - 44
  - 55
  - 25
  - 72
  - 21
  - 74
  - 18
  - 56
  - 48
  - 80
  - 0
  - 92
  - 6
  - 38
  - 52
  - 49
  - 11
  - 7
  - 43
  - 51
  - 91
  - 26
  - 16
  - 3
  - 66
  - 89
  - 85
  - 88
  - 70
  - 36
- - 73
  - 69
  - 89
  - 34
  - 45
  - 79
  - 47
  - 37
  - 14
  - 71
  - 12
  - 27
  - 3
  - 44
  - 49
  - 28
  - 60
  - 68
  - 58
  - 21
  - 80
  - 16
  - 95
  - 35
  - 2
  - 48
  - 87
  - 81
  - 20
  - 59
- - 96
  - 88
  - 45
  - 29
  - 10
  - 73
  - 19
  - 99
  - 90
  - 39
  - 16
  - 55
  - 53
  - 83
  - 28
  - 23
  - 58
  - 54
  - 60
  - 7
  - 18
  - 24
  - 57
  - 59
  - 82
  - 62
  - 69
  - 56
  - 64
  - 3
- - 32
  - 52
  - 56
  - 82
  - 3
  - 81
  - 46
  - 6
  - 15
  - 16
  - 10
  - 90
  - 20
  - 62
  - 41
  - 36
  - 97
  - 55
  - 89
  - 60
  - 29
  - 88
  - 47
  - 22
  - 92
  - 35
  - 57
  - 14
  - 40
  - 1
- - 78
  - 38
  - 15
  - 59
  - 44
  - 60
  - 18
  - 63
  - 91
  - 13
  - 23
  - 19
  - 75
  - 58
  - 80
  - 73
  - 41
  - 99
  - 43
  - 2
  - 84
  - 82
  - 51
  - 27
  - 42
  - 55
  - 30
  - 96
  - 77
  - 47
- - 49
  - 45
  - 13
  - 19
  - 38
  - 5
  - 93
  - 74
  - 64
  - 8
  - 51
  - 27
  - 89
  - 79
  - 54
  - 82
  - 69
  - 99
  - 26
  - 76
  - 92
  - 84
  - 50
  - 66
  - 16
  - 41
  - 52
  - 46
  - 36
  - 1
- - 97
  - 71
  - 21
  - 79
  - 65
  - 73
  - 40
  - 23
  - 80
  - 38
  - 31
  - 51
  - 7
  - 18
  - 14
  - 42
  - 36
  - 72
  - 5
  - 94
  - 60
  - 74
  - 75
  - 68
  - 84
  - 17
  - 76
  - 32
  - 46
  - 91
- - 81
  - 88
  - 52
  - 71
  - 77
  - 68
  - 78
  - 73
  - 38
  - 20
  - 31
  - 86
  - 9
  - 39
  - 58
  - 32
  - 26
  - 62
  - 37
  - 74
  - 57
  - 90
  - 23
  - 2
  - 63
  - 6
  - 99
  - 51
  - 76
  - 8
- - 9
  - 94
  - 22
  - 47
  - 93
  - 28
  - 24
  - 2
  - 88
  - 85
  - 84
  - 40
  - 75
  - 62
  - 51
  - 74
  - 4
  - 13
  - 32
  - 60
  - 31
  - 70
  - 0
  - 67
  - 42
  - 97
  - 49
  - 54
  - 7
  - 19
- - 11
  - 27
  - 1
  - 14
  - 47
  - 59
  - 79
  - 67
  - 23
  - 72
  - 30
  - 89
  - 3
  - 34
  - 31
  - 13
  - 70
  - 43
  - 25
  - 60
  - 46
  - 56
  - 87
  - 63
  - 22
  - 50
  - 76
  - 73
  - 24
  - 21
- - 58
  - 19
  - 6
  - 33
  - 26
  - 25
  - 73
  - 47
  - 69
  - 78
  - 4
  - 34
  - 99
  - 21
  - 64
  - 30
  - 11
  - 29
  - 94
  - 66
  - 54
  - 88
  - 56
  - 5
  - 85
  - 98
  - 79
  - 13
  - 86
  - 57
- - 0
  - 9
  - 52
  - 27
  - 24
  - 2
  - 21
  - 99
  - 6
  - 66
  - 55
  - 46
  - 40
  - 19
  - 60
  - 72
  - 44
  - 85
  - 49
  - 82
  - 16
  - 98
  - 80
  - 15
  - 13
  - 96
  - 58
  - 91
  - 92
  - 3
- - 68
  - 38
  - 28
  - 20
  - 46
  - 95
  - 26
  - 60
  - 79
  - 96
  - 13
  - 18
  - 97
  - 6
  - 84
  - 14
  - 55
  - 49
  - 78
  - 86
  - 36
  - 25
  - 59
  - 58
  - 39
  - 16
  - 77
  - 76
  - 12
  - 15
- - 71
  - 0
  - 9
  - 51
  - 54
  - 49
  - 66
  - 26
  - 41
  - 27
  - 67
  - 86
  - 78
  - 90
  - 1
  - 79
  - 12
  - 13
  - 19
  - 35
  - 14
  - 46
  - 38
  - 98
  - 83
  - 92
  - 8
  - 62
  - 72
  - 11
- - 42
  - 21
  - 41
  - 45
  - 10
  - 69
  - 99
  - 53
  - 3
  - 98
  - 72
  - 32
  - 27
  - 71
  - 16
  - 64
  - 97
  - 18
  - 91
  - 78
  - 96
  - 74
  - 8
  - 67
  - 51
  - 66
  - 88
  - 58
  - 89
  - 40
- - 91
  - 10
  - 6
  - 41
  - 70
  - 92
  - 16
  - 78
  - 72
  - 98
  - 28
  - 14
  - 26
  - 21
  - 36
  - 99
  - 80
  - 29
  - 82
  - 87
  - 15
  - 94
  - 68
  - 62
  - 13
  - 64
  - 35
  - 25
  - 18
  - 56
- - 11
  - 83
  - 15
  - 49
  - 17
  - 79
  - 1
  - 2
  - 48
  - 66
  - 8
  - 41
  - 91
  - 13
  - 42
  - 3
  - 93
  - 87
  - 55
  - 73
  - 47
  - 37
  - 84
  - 86
  - 4
  - 68
  - 9
  - 0
  - 88
  - 44
- - 7
  - 70
  - 18
  - 1
  - 89
  - 83
  - 75
  - 52
  - 47
  - 33
  - 30
  - 6
  - 36
  - 61
  - 31
  - 77
  - 58
  - 53
  - 64
  - 85
  - 68
  - 67
  - 56
  - 74
  - 88
  - 13
  - 55
  - 94
  - 34
  - 9
- - 4
  - 9
  - 55
  - 0
  - 91
  - 24
  - 60
  - 21
  - 27
  - 98
  - 90
  - 37
  - 54
  - 20
  - 16
  - 32
  - 67
  - 89
  - 73
  - 42
  - 72
  - 86
  - 31
  - 41
  - 59
  - 64
  - 22
  - 57
  - 28
  - 97
- - 41
  - 7
  - 9
  - 58
  - 48
  - 26
  - 80
  - 69
  - 38
  - 75
  - 44
  - 52
  - 59
  - 36
  - 79
  - 91
  - 12
  - 68
  - 47
  - 28
  - 20
  - 93
  - 46
  - 83
  - 24
  - 32
  - 49
  - 57
  - 29
  - 6
- - 10
  - 78
  - 75
  - 3
  - 11
  - 69
  - 24
  - 73
  - 86
  - 15
  - 77
  - 22
  - 6
  - 9
  - 96
  - 1
  - 67
  - 27
  - 55
  - 92
  - 81
  - 52
  - 83
  - 98
  - 13
  - 51
  - 99
  - 60
  - 18
  - 84
- - 79
  - 60
  - 46
  - 94
  - 27
  - 44
  - 78
  - 29
  - 53
  - 93
  - 57
  - 36
  - 55
  - 72
  - 91
  - 24
  - 86
  - 0
  - 23
  - 21
  - 63
  - 85
  - 13
  - 26
  - 50
  - 33
  - 92
  - 68
  - 97
  - 43
- - 65
  - 99
  - 55
  - 49
  - 22
  - 80
  - 71
  - 36
  - 2
  - 72
  - 7
  - 76
  - 90
  - 42
  - 1
  - 88
  - 78
  - 54
  - 98
  - 57
  - 33
  - 35
  - 30
  - 8
  - 23
  - 91
  - 40
  - 84
  - 12
  - 45
- - 69
  - 25
  - 86
  - 90
  - 77
  - 85
  - 20
  - 81
  - 11
  - 96
  - 2
  - 13
  - 17
  - 3
  - 93
  - 63
  - 38
  - 94
  - 43
  - 71
  - 95
  - 5
  - 48
  - 60
  - 30
  - 45
  - 28
  - 82
  - 80
  - 39
- - 0
  - 24
  - 29
  - 41
  - 20
  - 68
  - 51
  - 74
  - 23
  - 36
  - 56
  - 50
  - 86
  - 30
  - 19
  - 92
  - 80
  - 46
  - 99
  - 67
  - 10
  - 22
  - 65
  - 37
  - 42
  - 91
  - 27
  - 97
  - 21
  - 76
- - 26
  - 28
  - 2
  - 13
  - 79
  - 72
  - 74
  - 36
  - 44
  - 39
  - 71
  - 56
  - 60
  - 41
  - 69
  - 24
  - 86
  - 1
  - 47
  - 40
  - 54
  - 65
  - 57
  - 51
  - 11
  - 16
  - 50
  - 94
  - 96
  - 3
- - 50
  - 59
  - 0
  - 60
  - 29
  - 4
  - 54
  - 52
  - 72
  - 22
  - 27
  - 97
  - 92
  - 84
  - 19
  - 9
  - 46
  - 48
  - 38
  - 75
  - 96
  - 40
  - 25
  - 6
  - 53
  - 95
  - 43
  - 31
  - 37
  - 85
- - 57
  - 0
  - 53
  - 91
  - 11
  - 92
  - 80
  - 63
  - 49
  - 96
  - 62
  - 16
  - 21
  - 27
  - 32
  - 6
  - 74
  - 85
  - 37
  - 75
  - 22
  - 15
  - 9
  - 98
  - 71
  - 4
  - 34
  - 72
  - 87
  - 70
- - 11
  - 57
  - 34
  - 12
  - 18
  - 2
  - 95
  - 92
  - 50
  - 44
  - 21
  - 1
  - 23
  - 37
  - 90
  - 91
  - 58
  - 46
  - 62
  - 79
  - 96
  - 77
  - 86
  - 71
  - 36
  - 45
  - 3
  - 49
  - 67
  - 38
- - 47
  - 17
  - 35
  - 9
  - 74
  - 80
  - 51
  - 68
  - 77
  - 59
  - 40
  - 98
  - 2
  - 49
  - 45
  - 42
  - 46
  - 44
  - 48
  - 32
  - 38
  - 93
  - 82
  - 69
  - 23
  - 8
  - 95
  - 41
  - 22
  - 79
- - 5
  - 40
  - 82
  - 49
  - 20
  - 47
  - 78
  - 9
  - 24
  - 11
  - 10
  - 72
  - 27
  - 19
  - 29
  - 31
  - 81
  - 94
  - 95
  - 1
  - 7
  - 13
  - 48
  - 63
  - 12
  - 76
  - 39
  - 14
  - 87
  - 25
- - 60
  - 50
  - 99
  - 13
  - 66
  - 31
  - 29
  - 53
  - 78
  - 95
  - 21
  - 5
  - 75
  - 19
  - 27
  - 32
  - 72
  - 64
  - 47
  - 51
  - 26
  - 91
  - 82
  - 93
  - 9
  - 25
  - 63
  - 97
  - 35
  - 49
- - 39
  - 51
  - 95
  - 23
  - 72
  - 45
  - 46
  - 44
  - 68
  - 61
  - 15
  - 31
  - 36
  - 98
  - 70
  - 12
  - 5
  - 75
  - 17
  - 13
  - 0
  - 7
  - 43
  - 48
  - 59
  - 86
  - 67
  - 4
  - 30
  - 63
- - 37
  - 66
  - 26
  - 12
  - 78
  - 33
  - 48
  - 93
  - 20
  - 64
  - 3
  - 39
  - 46
  - 17
  - 63
  - 53
  - 80
  - 31
  - 30
  - 87
  - 55
  - 90
  - 42
  - 94
  - 43
  - 9
  - 2
  - 79
  - 92
  - 35
- - 16
  - 6
  - 98
  - 7
  - 90
  - 56
  - 78
  - 74
  - 82
  - 84
  - 3
  - 71
  - 0
  - 23
  - 77
  - 50
  - 47
  - 41
  - 43
  - 75
  - 66
  - 9
  - 76
  - 59
  - 87
  - 22
  - 85
  - 45
  - 55
  - 95
- - 50
  - 52
  - 91
  - 40
  - 34
  - 85
  - 11
  - 3
  - 68
  - 57
  - 51
  - 73
  - 62
  - 13
  - 19
  - 60
  - 65
  - 44
  - 75
  - 77
  - 24
  - 64
  - 89
  - 63
  - 99
  - 87
  - 80
  - 16
  - 94
  - 76
- - 0
  - 90
  - 85
  - 50
  - 25
  - 97
  - 42
  - 20
  - 71
  - 79
  - 78
  - 99
  - 1
  - 76
  - 30
  - 75
  - 84
  - 65
  - 5
  - 34
  - 15
  - 16
  - 14
  - 55
  - 40
  - 17
  - 41
  - 27
  - 53
  - 89
- - 53
  - 11
  - 98
  - 68
  - 40
  - 73
  - 0
  - 89
  - 18
  - 91
  - 99
  - 5
  - 88
  - 43
  - 34
  - 27
  - 31
  - 9
  - 78
  - 92
  - 22
  - 62
  - 48
  - 4
  - 76
  - 7
  - 63
  - 54
  - 65
  - 1
- - 93
  - 88
  - 44
  - 60
  - 76
  - 92
  - 7
  - 14
  - 9
  - 50
  - 3
  - 65
  - 53
  - 77
  - 86
  - 40
  - 64
  - 85
  - 58
  - 73
  - 38
  - 83
  - 52
  - 54
  - 75
  - 33
  - 49
  - 57
  - 72
  - 95
- - 6
  - 61
  - 54
  - 94
  - 93
  - 35
  - 4
  - 15
  - 18
  - 21
  - 32
  - 86
  - 81
  - 42
  - 11
  - 91
  - 31
  - 26
  - 64
  - 51
  - 46
  - 44
  - 3
  - 66
  - 9
  - 13
  - 49
  - 95
  - 78
  - 27
- - 89
  - 30
  - 70
  - 35
  - 60
  - 87
  - 12
  - 4
  - 46
  - 97
  - 79
  - 64
  - 54
  - 81
  - 29
  - 66
  - 26
  - 18
  - 24
  - 57
  - 72
  - 22
  - 23
  - 52
  - 36
  - 43
  - 76
  - 37
  - 42
  - 38
- - 1
  - 56
  - 17
  - 86
  - 76
  - 59
  - 23
  - 16
  - 6
  - 43
  - 41
  - 24
  - 42
  - 68
  - 66
  - 64
  - 22
  - 46
  - 39
  - 15
  - 99
  - 8
  - 71
  - 94
  - 61
  - 98
  - 58
  - 78
  - 47
  - 91
- - 22
  - 68
  - 17
  - 44
  - 58
  - 8
  - 31
  - 39
  - 98
  - 29
  - 41
  - 97
  - 57
  - 90
  - 3
  - 27
  - 47
  - 43
  - 42
  - 24
  - 91
  - 25
  - 2
  - 81
  - 93
  - 82
  - 6
  - 87
  - 54
  - 35
- - 40
  - 51
  - 43
  - 32
  - 89
  - 28
  - 2
  - 82
  - 76
  - 98
  - 48
  - 87
  - 29
  - 59
  - 15
  - 95
  - 57
  - 6
  - 61
  - 12
  - 7
  - 67
  - 1
  - 38
  - 10
  - 55
  - 60
  - 0
  - 26
  - 96
- - 46
  - 35
  - 8
  - 5
  - 53
  - 2
  - 14
  - 93
  - 33
  - 69
  - 21
  - 96
  - 97
  - 45
  - 3
  - 51
  - 91
  - 68
  - 67
  - 48
  - 41
  - 92
  - 15
  - 9
  - 66
  - 6
  - 57
  - 27
  - 32
  - 43
- - 14
  - 40
  - 80
  - 90
  - 8
  - 78
  - 48
  - 30
  - 56
  - 49
  - 2
  - 62
  - 26
  - 25
  - 59
  - 29
  - 88
  - 83
  - 64
  - 52
  - 4
  - 11
  - 7
  - 33
  - 82
  - 67
  - 85
  - 99
  - 24
  - 66
- - 67
  - 50
  - 57
  - 65
  - 90
  - 56
  - 92
  - 39
  - 41
  - 37
  - 51
  - 76
  - 91
  - 2
  - 6
  - 9
  - 97
  - 33
  - 29
  - 38
  - 7
  - 59
  - 45
  - 58
  - 14
  - 82
  - 47
  - 34
  - 94
  - 32
- - 67
  - 78
  - 35
  - 71
  - 57
  - 74
  - 60
  - 21
  - 72
  - 1
  - 52
  - 31
  - 27
  - 65
  - 55
  - 3
  - 66
  - 63
  - 73
  - 81
  - 76
  - 89
  - 40
  - 82
  - 14
  - 83
  - 93
  - 75
  - 86
  - 50
- - 99
  - 20
  - 71
  - 27
  - 79
  - 0
  - 28
  - 91
  - 30
  - 51
  - 49
  - 96
  - 18
  - 11
  - 67
  - 66
  - 22
  - 12
  - 70
  - 26
  - 92
  - 74
  - 88
  - 87
  - 37
  - 48
  - 60
  - 14
  - 85
  - 21
- - 15
  - 8
  - 21
  - 37
  - 13
  - 9
  - 10
  - 43
  - 34
  - 71
  - 30
  - 60
  - 14
  - 29
  - 55
  - 92
  - 54
  - 47
  - 95
  - 98
  - 59
  - 56
  - 67
  - 2
  - 12
  - 68
  - 42
  - 97
  - 61
  - 99
- - 33
  - 2
  - 51
  - 68
  - 45
  - 67
  - 39
  - 28
  - 54
  - 58
  - 59
  - 93
  - 48
  - 81
  - 43
  - 35
  - 63
  - 3
  - 82
  - 50
  - 14
  - 94
  - 69
  - 53
  - 26
  - 62
  - 9
  - 77
  - 41
  - 20
- - 45
  - 69
  - 11
  - 61
  - 97
  - 2
  - 30
  - 31
  - 79
  - 60
  - 40
  - 8
  - 7
  - 5
  - 15
  - 64
  - 51
  - 22
  - 63
  - 47
  - 1
  - 80
  - 85
  - 54
  - 16
  - 6
  - 42
  - 49
  - 82
  - 72
- - 18
  - 31
  - 95
  - 0
  - 96
  - 7
  - 16
  - 15
  - 28
  - 63
  - 85
  - 60
  - 93
  - 90
  - 26
  - 89
  - 39
  - 61
  - 46
  - 69
  - 79
  - 75
  - 10
  - 8
  - 4
  - 36
  - 74
  - 34
  - 56
  - 22
- - 43
  - 12
  - 82
  - 57
  - 7
  - 0
  - 49
  - 48
  - 50
  - 30
  - 51
  - 62
  - 79
  - 24
  - 75
  - 64
  - 15
  - 53
  - 78
  - 68
  - 14
  - 80
  - 6
  - 91
  - 66
  - 10
  - 60
  - 21
  - 33
  - 23
- - 88
  - 57
  - 3
  - 86
  - 19
  - 70
  - 68
  - 71
  - 32
  - 55
  - 79
  - 97
  - 85
  - 64
  - 84
  - 78
  - 74
  - 52
  - 12
  - 20
  - 2
  - 31
  - 96
  - 43
  - 91
  - 81
  - 5
  - 82
  - 38
  - 50
- - 76
  - 14
  - 62
  - 17
  - 38
  - 85
  - 88
  - 32
  - 51
  - 16
  - 13
  - 61
  - 49
  - 10
  - 6
  - 36
  - 9
  - 23
  - 34
  - 64
  - 93
  - 80
  - 7
  - 1
  - 59
  - 53
  - 50
  - 86
  - 57
  - 66
- - 73
  - 44
  - 83
  - 16
  - 71
  - 69
  - 24
  - 10
  - 79
  - 56
  - 20
  - 47
  - 21
  - 76
  - 4
  - 61
  - 15
  - 25
  - 95
  - 19
  - 66
  - 92
  - 41
  - 82
  - 48
  - 63
  - 65
  - 1
  - 43
  - 35
- - 29
  - 6
  - 90
  - 81
  - 0
  - 61
  - 58
  - 51
  - 69
  - 2
  - 15
  - 17
  - 30
  - 9
  - 4
  - 87
  - 38
  - 10
  - 26
  - 92
  - 68
  - 67
  - 45
  - 74
  - 79
  - 88
  - 8
  - 55
  - 78
  - 46
- - 27
  - 21
  - 24
  - 81
  - 91
  - 3
  - 44
  - 63
  - 70
  - 38
  - 20
  - 39
  - 32
  - 98
  - 57
  - 17
  - 56
  - 72
  - 96
  - 1
  - 55
  - 23
  - 68
  - 4
  - 62
  - 69
  - 47
  - 99
  - 18
  - 49
- - 57
  - 49
  - 55
  - 72
  - 5
  - 14
  - 83
  - 71
  - 66
  - 41
  - 76
  - 38
  - 90
  - 91
  - 74
  - 36
  - 22
  - 31
  - 29
  - 30
  - 85
  - 63
  - 48
  - 87
  - 60
  - 28
  - 94
  - 9
  - 39
  - 46
- - 8
  - 49
  - 18
  - 48
  - 47
  - 77
  - 66
  - 24
  - 69
  - 92
  - 37
  - 15
  - 78
  - 30
  - 6
  - 4
  - 36
  - 21
  - 12
  - 53
  - 65
  - 95
  - 42
  - 51
  - 40
  - 14
  - 72
  - 89
  - 87
  - 58
- - 98
  - 10
  - 3
  - 79
  - 76
  - 21
  - 59
  - 95
  - 80
  - 96
  - 70
  - 0
  - 97
  - 29
  - 50
  - 48
  - 93
  - 22
  - 19
  - 74
  - 90
  - 60
  - 46
  - 43
  - 44
  - 9
  - 55
  - 4
  - 16
  - 69
- - 44
  - 25
  - 47
  - 28
  - 33
  - 5
  - 59
  - 18
  - 58
  - 89
  - 86
  - 46
  - 19
  - 20
  - 84
  - 67
  - 4
  - 97
  - 50
  - 35
  - 68
  - 31
  - 48
  - 6
  - 91
  - 7
  - 65
  - 78
  - 82
  - 22
- - 36
  - 82
  - 84
  - 2
  - 46
  - 73
  - 16
  - 23
  - 0
  - 86
  - 15
  - 52
  - 79
  - 98
  - 67
  - 61
  - 76
  - 83
  - 5
  - 78
  - 72
  - 9
  - 42
  - 59
  - 94
  - 11
  - 31
  - 20
  - 68
  - 32
- - 91
  - 11
  - 20
  - 87
  - 95
  - 29
  - 46
  - 5
  - 43
  - 17
  - 63
  - 33
  - 59
  - 73
  - 10
  - 68
  - 60
  - 94
  - 45
  - 40
  - 55
  - 82
  - 76
  - 51
  - 81
  - 88
  - 28
  - 48
  - 98
  - 75
- - 63
  - 67
  - 85
  - 42
  - 19
  - 5
  - 59
  - 1
  - 66
  - 9
  - 60
  - 49
  - 62
  - 34
  - 0
  - 24
  - 70
  - 74
  - 26
  - 27
  - 99
  - 10
  - 73
  - 69
  - 80
  - 83
  - 13
  - 92
  - 40
  - 87
- - 36
  - 20
  - 75
  - 1
  - 81
  - 30
  - 45
  - 59
  - 84
  - 66
  - 92
  - 52
  - 64
  - 76
  - 78
  - 2
  - 7
  - 15
  - 42
  - 33
  - 50
  - 22
  - 87
  - 90
  - 26
  - 23
  - 18
  - 61
  - 82
  - 79
- - 58
  - 22
  - 34
  - 21
  - 43
  - 93
  - 11
  - 46
  - 26
  - 63
  - 83
  - 9
  - 79
  - 64
  - 94
  - 40
  - 28
  - 44
  - 15
  - 89
  - 95
  - 47
  - 36
  - 32
  - 60
  - 24
  - 56
  - 72
  - 55
  - 61
- - 13
  - 23
  - 50
  - 82
  - 92
  - 49
  - 78
  - 76
  - 44
  - 81
  - 70
  - 46
  - 56
  - 83
  - 74
  - 52
  - 97
  - 67
  - 90
  - 98
  - 47
  - 37
  - 19
  - 71
  - 96
  - 29
  - 7
  - 8
  - 80
  - 95
- - 50
  - 13
  - 81
  - 73
  - 65
  - 59
  - 53
  - 6
  - 8
  - 5
  - 76
  - 75
  - 18
  - 88
  - 41
  - 1
  - 37
  - 94
  - 83
  - 29
  - 14
  - 12
  - 49
  - 33
  - 44
  - 80
  - 74
  - 0
  - 92
  - 3
- - 4
  - 74
  - 92
  - 97
  - 69
  - 18
  - 29
  - 13
  - 1
  - 5
  - 57
  - 42
  - 20
  - 52
  - 47
  - 2
  - 45
  - 82
  - 21
  - 22
  - 63
  - 79
  - 56
  - 87
  - 75
  - 8
  - 35
  - 85
  - 51
  - 16
- - 56
  - 33
  - 60
  - 31
  - 58
  - 93
  - 0
  - 73
  - 97
  - 8
  - 43
  - 1
  - 65
  - 14
  - 36
  - 4
  - 66
  - 21
  - 51
  - 2
  - 5
  - 62
  - 67
  - 37
  - 46
  - 10
  - 38
  - 47
  - 32
  - 84
- - 96
  - 59
  - 66
  - 7
  - 26
  - 14
  - 92
  - 15
  - 88
  - 62
  - 93
  - 50
  - 41
  - 18
  - 40
  - 3
  - 70
  - 85
  - 82
  - 55
  - 61
  - 22
  - 64
  - 65
  - 5
  - 8
  - 24
  - 79
  - 4
  - 11
- - 69
  - 58
  - 57
  - 91
  - 78
  - 63
  - 49
  - 8
  - 16
  - 72
  - 50
  - 4
  - 40
  - 44
  - 73
  - 66
  - 61
  - 74
  - 92
  - 70
  - 2
  - 37
  - 27
  - 17
  - 51
  - 88
  - 0
  - 43
  - 77
  - 75
- - 21
  - 8
  - 12
  - 79
  - 60
  - 44
  - 10
  - 74
  - 70
  - 26
  - 22
  - 13
  - 16
  - 62
  - 1
  - 40
  - 66
  - 57
  - 47
  - 96
  - 5
  - 20
  - 19
  - 31
  - 56
  - 59
  - 58
  - 76
  - 25
  - 75
- - 43
  - 18
  - 42
  - 63
  - 41
  - 14
  - 84
  - 58
  - 85
  - 35
  - 37
  - 28
  - 89
  - 98
  - 67
  - 48
  - 73
  - 62
  - 30
  - 19
  - 71
  - 50
  - 87
  - 0
  - 23
  - 78
  - 9
  - 93
  - 66
  - 49
- - 8
  - 96
  - 71
  - 11
  - 19
  - 38
  - 87
  - 33
  - 89
  - 76
  - 13
  - 63
  - 51
  - 53
  - 3
  - 0
  - 70
  - 78
  - 52
  - 72
  - 43
  - 57
  - 49
  - 82
  - 91
  - 79
  - 1
  - 67
  - 92
  - 55
- - 58
  - 79
  - 36
  - 74
  - 60
  - 96
  - 65
  - 40
  - 88
  - 3
  - 94
  - 89
  - 80
  - 39
  - 61
  - 72
  - 42
  - 37
  - 99
  - 35
  - 75
  - 83
  - 73
  - 44
  - 27
  - 49
  - 29
  - 31
  - 17
  - 28
- - 72
  - 20
  - 1
  - 17
  - 13
  - 76
  - 79
  - 67
  - 70
  - 95
  - 40
  - 24
  - 78
  - 16
  - 63
  - 69
  - 98
  - 54
  - 60
  - 62
  - 99
  - 52
  - 66
  - 14
  - 85
  - 53
  - 83
  - 2
  - 82
  - 74
- - 79
  - 78
  - 53
  - 70
  - 55
  - 86
  - 66
  - 27
  - 63
  - 49
  - 6
  - 81
  - 94
  - 14
  - 96
  - 68
  - 19
  - 50
  - 3
  - 44
  - 48
  - 58
  - 72
  - 83
  - 92
  - 75
  - 1
  - 77
  - 54
  - 91
- - 73
  - 51
  - 93
  - 8
  - 65
  - 59
  - 83
  - 38
  - 36
  - 32
  - 0
  - 11
  - 85
  - 77
  - 70
  - 98
  - 12
  - 43
  - 37
  - 24
  - 55
  - 33
  - 66
  - 34
  - 42
  - 7
  - 54
  - 74
  - 9
  - 90
- - 67
  - 3
  - 91
  - 68
  - 71
  - 80
  - 98
  - 2
  - 69
  - 46
  - 61
  - 35
  - 24
  - 64
  - 53
  - 86
  - 90
  - 51
  - 19
  - 1
  - 45
  - 42
  - 29
  - 8
  - 83
  - 41
  - 54
  - 75
  - 0
  - 28
- - 34
  - 28
  - 97
  - 63
  - 94
  - 70
  - 6
  - 84
  - 16
  - 54
  - 10
  - 52
  - 19
  - 42
  - 55
  - 71
  - 88
  - 48
  - 86
  - 20
  - 3
  - 18
  - 25
  - 73
  - 39
  - 32
  - 9
  - 51
  - 30
  - 60
- - 70
  - 68
  - 26
  - 58
  - 89
  - 79
  - 16
  - 36
  - 81
  - 11
  - 10
  - 24
  - 23
  - 1
  - 96
  - 93
  - 25
  - 9
  - 63
  - 88
  - 62
  - 4
  - 41
  - 57
  - 28
  - 6
  - 49
  - 67
  - 0
  - 74
- - 97
  - 53
  - 87
  - 33
  - 78
  - 61
  - 62
  - 26
  - 50
  - 66
  - 86
  - 8
  - 17
  - 32
  - 38
  - 67
  - 91
  - 56
  - 23
  - 4
  - 44
  - 5
  - 88
  - 77
  - 18
  - 24
  - 10
  - 29
  - 51
  - 52
- - 94
  - 76
  - 58
  - 47
  - 61
  - 57
  - 55
  - 25
  - 38
  - 42
  - 87
  - 62
  - 33
  - 20
  - 16
  - 9
  - 96
  - 18
  - 75
  - 50
  - 43
  - 40
  - 24
  - 11
  - 60
  - 56
  - 17
  - 68
  - 35
  - 29
- - 85
  - 4
  - 49
  - 93
  - 13
  - 47
  - 43
  - 74
  - 53
  - 91
  - 76
  - 89
  - 28
  - 65
  - 51
  - 27
  - 94
  - 16
  - 9
  - 87
  - 59
  - 3
  - 20
  - 75
  - 62
  - 26
  - 36
  - 82
  - 48
  - 21
- - 84
  - 78
  - 95
  - 91
  - 28
  - 86
  - 35
  - 46
  - 3
  - 8
  - 56
  - 16
  - 68
  - 63
  - 49
  - 52
  - 58
  - 64
  - 73
  - 12
  - 82
  - 5
  - 54
  - 43
  - 83
  - 27
  - 66
  - 21
  - 37
  - 32
- - 51
  - 57
  - 92
  - 88
  - 1
  - 55
  - 8
  - 13
  - 4
  - 19
  - 89
  - 45
  - 21
  - 29
  - 5
  - 12
  - 33
  - 87
  - 37
  - 16
  - 28
  - 47
  - 69
  - 34
  - 26
  - 64
  - 18
  - 78
  - 54
  - 81
- - 48
  - 92
  - 38
  - 37
  - 39
  - 7
  - 78
  - 26
  - 98
  - 15
  - 21
  - 9
  - 35
  - 51
  - 96
  - 93
  - 10
  - 69
  - 85
  - 64
  - 94
  - 82
  - 88
  - 45
  - 61
  - 5
  - 25
  - 53
  - 50
  - 13
- - 32
  - 85
  - 13
  - 5
  - 91
  - 23
  - 2
  - 39
  - 1
  - 54
  - 49
  - 61
  - 26
  - 24
  - 47
  - 63
  - 44
  - 84
  - 66
  - 79
  - 80
  - 25
  - 94
  - 4
  - 15
  - 73
  - 82
  - 86
  - 33
  - 6
- - 73
  - 15
  - 52
  - 31
  - 92
  - 79
  - 34
  - 51
  - 11
  - 64
  - 99
  - 35
  - 69
  - 55
  - 87
  - 40
  - 66
  - 3
  - 14
  - 80
  - 26
  - 54
  - 32
  - 1
  - 18
  - 58
  - 30
  - 44
  - 96
  - 57
- - 12
  - 8
  - 26
  - 79
  - 98
  - 7
  - 11
  - 61
  - 19
  - 15
  - 30
  - 80
  - 92
  - 58
  - 21
  - 81
  - 94
  - 57
  - 14
  - 71
  - 73
  - 32
  - 82
  - 33
  - 36
  - 95
  - 37
  - 41
  - 27
  - 0
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 24.260000228881836
- 40.0
- 46.0099983215332
- 55.52000045776367
- 60.599998474121094
- 61.84000015258789
- 64.88999938964844
- 67.80999755859375
- 68.51000213623047
- 68.97000122070312
- 70.72000122070312
- 71.29000091552734
- 73.33999633789062
- 73.6500015258789
- 73.66999816894531
- 75.58999633789062
- 75.81999969482422
- 76.5999984741211
- 76.41999816894531
- 77.94000244140625
- 78.70999908447266
- 77.81999969482422
- 77.91999816894531
- 78.77999877929688
- 79.2699966430664
- 79.33000183105469
- 81.01000213623047
- 79.97000122070312
- 80.68000030517578
- 79.7699966430664
- 80.12999725341797
- 80.33000183105469
- 81.30000305175781
- 81.56999969482422
- 80.87000274658203
- 81.91999816894531
- 82.5999984741211
- 82.75
- 82.04000091552734
- 81.55000305175781
- 82.75
- 83.6500015258789
- 83.81999969482422
- 84.05999755859375
- 85.05999755859375
- 84.76000213623047
- 84.29000091552734
- 84.68000030517578
- 84.81999969482422
- 83.54000091552734
- 84.41999816894531
- 85.12999725341797
- 84.77999877929688
- 85.37000274658203
- 84.94000244140625
- 84.8499984741211
- 85.91999816894531
- 85.33000183105469
- 85.63999938964844
- 86.0999984741211
- 85.44000244140625
- 85.86000061035156
- 86.1500015258789
- 85.81999969482422
- 86.0
- 86.02999877929688
- 86.16999816894531
- 86.61000061035156
- 86.22000122070312
- 86.51000213623047
- 86.62999725341797
- 86.70999908447266
- 86.62000274658203
- 86.79000091552734
- 87.05000305175781
- 86.75
- 86.79000091552734
- 87.13999938964844
- 87.5
- 87.44000244140625
- 87.29000091552734
- 87.47000122070312
- 87.58999633789062
- 87.48999786376953
- 87.33999633789062
- 87.41999816894531
- 87.45999908447266
- 87.30999755859375
- 87.63999938964844
- 87.69000244140625
- 87.62000274658203
- 87.5
- 87.5999984741211
- 87.91999816894531
- 87.87999725341797
- 87.94000244140625
- 87.95999908447266
- 87.7699966430664
- 87.91000366210938
- 88.11000061035156
- 88.37999725341797
- 88.1500015258789
- 88.29000091552734
- 88.1500015258789
- 88.05000305175781
- 87.56999969482422
- 87.7699966430664
- 88.12000274658203
- 88.20999908447266
- 87.80999755859375
- 87.56999969482422
- 88.08000183105469
- 88.29000091552734
- 88.38999938964844
- 88.5
- 88.58000183105469
- 88.7699966430664
- 88.70999908447266
- 88.45999908447266
- 88.30000305175781
- 88.08999633789062
- 88.36000061035156
- 88.26000213623047
- 88.52999877929688
- 88.54000091552734
- 88.55000305175781
- 88.52999877929688
- 88.2300033569336
- 88.45999908447266
- 88.51000213623047
- 88.63999938964844
- 88.95999908447266
- 88.62999725341797
- 88.55999755859375
- 88.55000305175781
- 88.63999938964844
- 88.70999908447266
- 88.93000030517578
- 89.08999633789062
- 88.62999725341797
- 89.01000213623047
- 89.0199966430664
- 88.81999969482422
- 88.83999633789062
- 88.7699966430664
- 89.0
- 88.94000244140625
- 89.25
- 89.04000091552734
- 89.0999984741211
- 88.72000122070312
- 89.08000183105469
- 89.05999755859375
- 89.26000213623047
- 89.2300033569336
- 89.11000061035156
- 89.05999755859375
- 88.9000015258789
- 88.79000091552734
- 88.88999938964844
- 89.12000274658203
- 89.12999725341797
- 89.0
- 89.20999908447266
- 89.69000244140625
- 89.36000061035156
- 89.55000305175781
- 89.51000213623047
- 89.6500015258789
- 89.43000030517578
- 89.43000030517578
- 89.36000061035156
- 88.94000244140625
- 89.05999755859375
- 89.04000091552734
- 89.4000015258789
- 89.55000305175781
- 89.68000030517578
- 89.75
- 89.83999633789062
- 89.5999984741211
- 89.37999725341797
- 89.38999938964844
- 89.6500015258789
- 89.70999908447266
- 89.30000305175781
- 89.63999938964844
- 89.4800033569336
- 89.47000122070312
- 89.48999786376953
- 89.52999877929688
- 89.45999908447266
- 89.7300033569336
- 90.12999725341797
- 90.0999984741211
- 90.08999633789062
- 89.87999725341797
- 89.79000091552734
- 90.0
- 89.91000366210938
- 89.88999938964844
- 89.83000183105469
- 89.80999755859375
- 89.58000183105469
- 89.54000091552734
- 89.91999816894531
- 89.83999633789062
- 89.70999908447266
- 90.08000183105469
- 90.30999755859375
- 90.05000305175781
- 89.9000015258789
- 90.02999877929688
- 90.1500015258789
- 90.0
- 90.05000305175781
- 89.97000122070312
- 89.72000122070312
- 90.05000305175781
- 89.79000091552734
- 89.80999755859375
- 90.05000305175781
- 90.16999816894531
- 89.91999816894531
- 90.12999725341797
- 89.97000122070312
- 90.06999969482422
- 90.1500015258789
- 90.05999755859375
- 90.05999755859375
- 90.19999694824219
- 90.27999877929688
- 90.20999908447266
- 90.13999938964844
- 89.94000244140625
- 90.30999755859375
- 90.5199966430664
- 90.30999755859375
- 90.3499984741211
- 90.36000061035156
- 90.12000274658203
- 90.25
- 90.33999633789062
- 90.27999877929688
- 90.2699966430664
- 90.30999755859375
- 89.80999755859375
- 90.33000183105469
- 90.48999786376953
- 90.41000366210938
- 90.30999755859375
- 90.11000061035156
- 90.4800033569336
- 90.72000122070312
- 90.66000366210938
- 90.41000366210938
- 90.41999816894531
- 90.45999908447266
- 90.41000366210938
- 90.27999877929688
- 90.51000213623047
- 90.48999786376953
- 90.45999908447266
- 90.62000274658203
- 90.54000091552734
- 90.54000091552734
- 90.26000213623047
- 90.30999755859375
- 90.44000244140625
- 90.37999725341797
- 90.4000015258789
- 90.36000061035156
- 90.47000122070312
- 90.2699966430664
- 90.45999908447266
- 90.63999938964844
- 90.54000091552734
- 90.55999755859375
- 90.61000061035156
- 90.77999877929688
- 90.47000122070312
- 90.61000061035156
- 90.83999633789062
- 90.62999725341797
- 90.5199966430664
- 90.19999694824219
- 90.44000244140625
- 90.83999633789062
- 90.73999786376953
- 90.54000091552734
- 90.63999938964844
- 90.8499984741211
- 90.83000183105469
- 90.62000274658203
- 90.69999694824219
- 90.55000305175781
- 90.56999969482422
- 90.6500015258789
- 90.7300033569336
- 90.47000122070312
- 90.79000091552734
- 90.6500015258789
- 90.51000213623047
- 90.63999938964844
- 90.7699966430664
- 90.81999969482422
- 90.5999984741211
- 90.72000122070312
- 90.93000030517578
- 90.91999816894531
- 90.77999877929688
- 90.80999755859375
- 90.79000091552734
- 90.52999877929688
- 90.41000366210938
- 90.70999908447266
- 90.8499984741211
- 90.8499984741211
- 90.83000183105469
- 90.5199966430664
- 90.5
- 90.86000061035156
- 90.2699966430664
- 90.51000213623047
- 90.68000030517578
- 90.72000122070312
- 90.5999984741211
- 90.6500015258789
- 90.76000213623047
- 91.08999633789062
- 90.9000015258789
- 90.80999755859375
- 90.81999969482422
- 90.77999877929688
- 90.5999984741211
- 90.48999786376953
- 90.4800033569336
- 90.52999877929688
- 90.63999938964844
- 90.8499984741211
- 90.83000183105469
- 90.93000030517578
- 91.02999877929688
- 90.86000061035156
- 90.9000015258789
- 90.87999725341797
- 90.94000244140625
- 90.69999694824219
- 90.66999816894531
- 90.77999877929688
- 90.94999694824219
- 90.94000244140625
- 90.81999969482422
- 90.91000366210938
- 91.16999816894531
- 90.69000244140625
- 90.91999816894531
- 91.05999755859375
- 90.95999908447266
- 90.8499984741211
- 90.97000122070312
- 91.05999755859375
- 91.04000091552734
- 90.94000244140625
- 91.02999877929688
- 90.81999969482422
- 90.97000122070312
- 90.94999694824219
- 90.87999725341797
- 90.8499984741211
- 90.94000244140625
- 90.9800033569336
- 90.83999633789062
- 90.79000091552734
- 90.88999938964844
- 90.86000061035156
- 90.86000061035156
- 90.81999969482422
- 91.12999725341797
- 90.97000122070312
- 90.91999816894531
- 91.0
- 91.0
- 90.87999725341797
- 90.94999694824219
- 90.9800033569336
- 91.08999633789062
- 91.16999816894531
- 91.22000122070312
- 91.0
- 91.0199966430664
- 91.05999755859375
- 91.01000213623047
- 91.06999969482422
- 90.83999633789062
- 91.02999877929688
- 90.98999786376953
- 91.27999877929688
- 91.18000030517578
- 90.98999786376953
- 91.12000274658203
- 91.05999755859375
- 90.9800033569336
- 90.81999969482422
- 91.13999938964844
- 91.12000274658203
- 91.11000061035156
- 91.0999984741211
- 91.19999694824219
- 91.12999725341797
- 91.2300033569336
- 91.19999694824219
- 91.2300033569336
- 91.12999725341797
- 91.30999755859375
- 91.12000274658203
- 91.0999984741211
- 91.20999908447266
- 91.18000030517578
- 91.11000061035156
- 91.19999694824219
- 91.1500015258789
- 91.20999908447266
- 91.30999755859375
- 91.2699966430664
- 91.19999694824219
- 91.22000122070312
- 91.08000183105469
- 91.19999694824219
- 91.05999755859375
- 91.20999908447266
- 91.05999755859375
- 91.12999725341797
- 91.18000030517578
- 90.97000122070312
- 91.19000244140625
- 91.23999786376953
- 91.05999755859375
- 91.20999908447266
- 91.08000183105469
- 91.27999877929688
- 91.19999694824219
- 91.18000030517578
- 91.31999969482422
- 91.20999908447266
- 91.02999877929688
- 91.29000091552734
- 91.1500015258789
- 91.12000274658203
- 91.1500015258789
- 91.16999816894531
- 91.19999694824219
- 91.27999877929688
- 91.16000366210938
- 91.3499984741211
- 91.33000183105469
- 91.16999816894531
- 91.26000213623047
- 91.30000305175781
- 91.13999938964844
- 91.1500015258789
- 91.05999755859375
- 91.18000030517578
- 91.22000122070312
- 91.31999969482422
- 91.2300033569336
- 91.2300033569336
- 91.1500015258789
- 91.18000030517578
- 91.19000244140625
- 91.33999633789062
- 91.37000274658203
- 91.38999938964844
- 91.33999633789062
- 91.3499984741211
- 91.37999725341797
- 91.30999755859375
- 91.36000061035156
- 91.29000091552734
- 91.3499984741211
- 91.05999755859375
- 91.12999725341797
- 91.30000305175781
- 91.29000091552734
- 91.29000091552734
- 91.22000122070312
- 91.2699966430664
- 91.29000091552734
- 91.30999755859375
- 91.4000015258789
- 91.36000061035156
- 91.16999816894531
- 91.36000061035156
- 91.30999755859375
- 91.27999877929688
- 91.45999908447266
- 91.4000015258789
- 91.33999633789062
- 91.33000183105469
- 91.27999877929688
test_loss:
- 2.20829432182312
- 2.0959821659088136
- 1.9951376178741456
- 1.8932506378173828
- 1.802400890159607
- 1.713675131225586
- 1.632646197128296
- 1.5520328310012816
- 1.4797833629608155
- 1.4179740585327147
- 1.356512993621826
- 1.3034670642852784
- 1.2420432870864868
- 1.1989915544509888
- 1.1600539161682129
- 1.1157444769859315
- 1.0791046311378478
- 1.0420870423316955
- 1.0129770784378052
- 0.9739073045730591
- 0.9426368210792542
- 0.9222133207321167
- 0.9010918535232544
- 0.8735838382720947
- 0.8505463082313538
- 0.8335773758888244
- 0.8087463310241699
- 0.8014188258171081
- 0.7819457495689393
- 0.7783191240310668
- 0.7625146088600159
- 0.7501031229019165
- 0.7334392404556275
- 0.7240486720085144
- 0.7216657616615295
- 0.7018542660713196
- 0.6905775363922119
- 0.6820381806373597
- 0.6848311017036438
- 0.6832528096199035
- 0.6647216666221618
- 0.6504981660842896
- 0.6428667923927307
- 0.6364758243560791
- 0.6254227796077728
- 0.6206539811611176
- 0.615619169473648
- 0.6113483290195465
- 0.6050378803253174
- 0.6118815937995911
- 0.5976217252731323
- 0.5879727447986602
- 0.5875771216392517
- 0.5780099249362946
- 0.5788746583461761
- 0.5760202609539032
- 0.5664248237133026
- 0.5680199024677277
- 0.5610097503185272
- 0.5546147552013397
- 0.5582799301624298
- 0.5531617001056671
- 0.5477701097011566
- 0.5463546038150787
- 0.5430092279911041
- 0.540347491979599
- 0.5363973199367523
- 0.5271066206932068
- 0.5282967264175416
- 0.5234143318653107
- 0.5204009632587433
- 0.5193463847160339
- 0.5171896648406983
- 0.5126506692409515
- 0.5103095098018646
- 0.5115369087219238
- 0.5080897170066834
- 0.5011633571624756
- 0.49693973121643065
- 0.4990108934879303
- 0.4964294270992279
- 0.4943029947757721
- 0.49268554930686953
- 0.4905609655380249
- 0.4905570360660553
- 0.49034601111412046
- 0.48777758297920226
- 0.4870605047225952
- 0.47876681303977964
- 0.47796414103507995
- 0.47950060300827024
- 0.47925687198638917
- 0.47716209545135496
- 0.47334395289421083
- 0.4691181872844696
- 0.46756621351242067
- 0.46660757350921633
- 0.4687367753505707
- 0.46402116379737857
- 0.4638038688659668
- 0.4606317433357239
- 0.46094216570854185
- 0.4556786931037903
- 0.45727750673294065
- 0.45594146847724915
- 0.4615532190799713
- 0.46118487582206724
- 0.4532597896575928
- 0.4502075404167175
- 0.45516084036827087
- 0.45841634516716
- 0.4504004833698273
- 0.44637106590271
- 0.4454177829265594
- 0.44277286653518677
- 0.44300771169662473
- 0.4411331485271454
- 0.43852222695350646
- 0.43993245692253113
- 0.44206547269821167
- 0.44372008681297304
- 0.44162716884613035
- 0.4417027114391327
- 0.43631616382598876
- 0.4370628460407257
- 0.4361807173252106
- 0.4341967269897461
- 0.4397452281951904
- 0.43438304748535156
- 0.4332208393096924
- 0.4294820100307465
- 0.42632683391571047
- 0.4289370013713837
- 0.43159026403427125
- 0.42799923505783083
- 0.4265026783466339
- 0.426590274143219
- 0.4239124685764313
- 0.4198964913368225
- 0.42498516397476194
- 0.41908098778724673
- 0.42075626449584963
- 0.4252759168148041
- 0.41887440361976624
- 0.41946966605186464
- 0.41657345128059386
- 0.4169230285644531
- 0.4129100426197052
- 0.41340489015579224
- 0.41174338178634645
- 0.42046397767066956
- 0.4143304886341095
- 0.4123552468299866
- 0.41101694974899294
- 0.40861549763679506
- 0.411150887966156
- 0.411344633436203
- 0.41250481786727905
- 0.4127865682601929
- 0.4140441556930542
- 0.40689198241233826
- 0.407393985748291
- 0.4109797308444977
- 0.4086318711280823
- 0.4045643390655518
- 0.4068456230163574
- 0.4020693597316742
- 0.400388383436203
- 0.39900099120140076
- 0.40009455032348634
- 0.40165152916908264
- 0.39910342721939085
- 0.4069330812454224
- 0.40725257930755615
- 0.40520542273521426
- 0.396763178062439
- 0.3966159529685974
- 0.39487987947463987
- 0.39513274331092835
- 0.3929542422294617
- 0.39505664038658145
- 0.39838866777420046
- 0.39597154564857484
- 0.39228129653930666
- 0.39150926842689515
- 0.3981322988510132
- 0.39233573751449585
- 0.39191699209213254
- 0.3931127161502838
- 0.3926777726650238
- 0.39241657619476317
- 0.3937119066238403
- 0.38937824902534485
- 0.3849616793632507
- 0.38552935152053835
- 0.3849743097782135
- 0.3874000811100006
- 0.3853456151723862
- 0.38619647183418276
- 0.38590238165855406
- 0.38774686069488523
- 0.3869812391757965
- 0.38637918953895567
- 0.3867994068622589
- 0.3888615144729614
- 0.38437794280052184
- 0.3839640423297882
- 0.3862691349029541
- 0.37971431324481963
- 0.3774158938884735
- 0.3776878862142563
- 0.37814256451129913
- 0.37915805993080137
- 0.3793407730579376
- 0.37916611890792845
- 0.38109360976219175
- 0.38020577807426453
- 0.3843767485141754
- 0.3774218493938446
- 0.3792512249946594
- 0.3793420825958252
- 0.37825312643051145
- 0.3754834803581238
- 0.3767266395568848
- 0.3768525965690613
- 0.3779286540031433
- 0.37852951154708864
- 0.375799195432663
- 0.3763773759841919
- 0.3772186725139618
- 0.37448204612731933
- 0.3708824295759201
- 0.3697571095943451
- 0.3720932541131973
- 0.3756876060962677
- 0.37203821806907655
- 0.3699546288490295
- 0.3730867209434509
- 0.3714455688476562
- 0.3683756736040115
- 0.3714969437122345
- 0.3717260088443756
- 0.3697308595180511
- 0.36944904780387877
- 0.36808018336296083
- 0.3687452280521393
- 0.37481764011383056
- 0.36833179852962494
- 0.36693533282279966
- 0.36665789232254026
- 0.36865450420379636
- 0.37059476838111877
- 0.36584689984321594
- 0.36336755194664
- 0.3615532151937485
- 0.3638534999847412
- 0.36384289088249205
- 0.364169696187973
- 0.3660735836982727
- 0.3670682863235474
- 0.36403324320316316
- 0.3648108836174011
- 0.3650931056499481
- 0.3598596875190735
- 0.3613344994544983
- 0.36336163425445556
- 0.36555004839897154
- 0.3666467282772064
- 0.3630633535861969
- 0.36128406879901886
- 0.35910817096233366
- 0.3610249526977539
- 0.3623757754802704
- 0.365247230386734
- 0.359578347325325
- 0.3601061683177948
- 0.36169465732574463
- 0.36103371891975405
- 0.36019480237960816
- 0.35461328144073484
- 0.3553559430360794
- 0.3546657573699951
- 0.35575330982208253
- 0.35516257660388945
- 0.35564514570236205
- 0.3618671206712723
- 0.3588493485689163
- 0.3533724204540253
- 0.355447004032135
- 0.3591049695968628
- 0.3550528264284134
- 0.35226076436042786
- 0.3511678090572357
- 0.3570508373260498
- 0.3542957911014557
- 0.3547003441810608
- 0.35544154455661775
- 0.3527448417663574
- 0.35213347113132476
- 0.35593694994449615
- 0.35235941355228423
- 0.35428512234687803
- 0.3534031891345978
- 0.3517162180662155
- 0.35124727418422697
- 0.3494310214996338
- 0.3543215700626373
- 0.3507523905754089
- 0.34901432220935824
- 0.34749610223770144
- 0.35179076595306397
- 0.3487526126384735
- 0.35076155614852905
- 0.35408973712921143
- 0.355369643330574
- 0.35000877203941344
- 0.34683165380954745
- 0.35072307155132293
- 0.34966213936805723
- 0.35180185959339144
- 0.3534615252733231
- 0.3487095668554306
- 0.3535581578493118
- 0.3507068214416504
- 0.3495009084939957
- 0.3497572887182236
- 0.3516561373710632
- 0.3512394824028015
- 0.34750075976848604
- 0.34446135411262513
- 0.34546541090011595
- 0.34592753167152407
- 0.3472414396286011
- 0.34697976305484773
- 0.34894803247451783
- 0.35180008893013
- 0.3506305964231491
- 0.3463852231025696
- 0.3466361739873886
- 0.3434504448890686
- 0.345273503613472
- 0.3425654410362244
- 0.3424240314722061
- 0.34368470501899717
- 0.34353924922943113
- 0.3434838408946991
- 0.34208995823860167
- 0.34663995456695557
- 0.34600275301933286
- 0.3448045191526413
- 0.340149946808815
- 0.34430745067596435
- 0.3432583667755127
- 0.34006355068683625
- 0.3399594011068344
- 0.34423973433971405
- 0.3400138064622879
- 0.3395602625846863
- 0.3408403876066208
- 0.3431610066890717
- 0.3411096108198166
- 0.3394563219547272
- 0.34011941554546354
- 0.3419911777257919
- 0.33801829679012296
- 0.340385265994072
- 0.33782351455688475
- 0.3386953058719635
- 0.34112491629123687
- 0.3414694986104965
- 0.33876504509449007
- 0.33520992000102995
- 0.34061068127155303
- 0.34058501007556913
- 0.33968021380901336
- 0.3419497513771057
- 0.3401085025548935
- 0.34064471156597137
- 0.3371612231016159
- 0.3356066140174866
- 0.33772774291038515
- 0.33788593759536745
- 0.3357858054637909
- 0.3381557927846909
- 0.33796426517963407
- 0.3389748984336853
- 0.33732691295146944
- 0.3334257183551788
- 0.3343089433193207
- 0.3369350604534149
- 0.3355403252124786
- 0.3348101471662521
- 0.33411475148200986
- 0.33370846145153044
- 0.3374386682510376
- 0.33404862015247344
- 0.33444848296642304
- 0.3300811849832535
- 0.3334076369047165
- 0.33478303000926973
- 0.3340174152374268
- 0.3349205143928528
- 0.33460890786647796
- 0.33429144933223726
- 0.33131781523227694
- 0.3301576571702957
- 0.33210946505069733
- 0.3315652128458023
- 0.3303875388622284
- 0.3320902716398239
- 0.3313427528619766
- 0.32898412013053896
- 0.328944797873497
- 0.33052632830142975
- 0.3279109493970871
- 0.3321728971719742
- 0.3311473251104355
- 0.32908836739063263
- 0.33109201080799106
- 0.33081905024051667
- 0.3296892993927002
- 0.33031033132076265
- 0.3299181259393692
- 0.3274672351360321
- 0.32657123684883116
- 0.3291034007549286
- 0.32985082161426543
- 0.3293730686426163
- 0.328320046210289
- 0.33331687724590303
- 0.3290417587041855
- 0.3329341356515884
- 0.3286471830844879
- 0.3295085552930832
- 0.3314638877391815
- 0.3284926232099533
- 0.32862881507873537
- 0.33105930850505827
- 0.32700787847042084
- 0.3285512418270111
- 0.3272214733839035
- 0.3278435570240021
- 0.3289900888681412
- 0.3261564504861832
- 0.32672585327625275
- 0.32906061289310456
- 0.3262898039340973
- 0.32942840235233306
- 0.33010933310985563
- 0.33179159569740296
- 0.32823937261104585
- 0.32712809224128725
- 0.3236548192024231
- 0.32623317148685455
- 0.3243011574983597
- 0.3241699767112732
- 0.3248644723415375
- 0.32486345705986025
- 0.3252720154285431
- 0.3277972803354263
- 0.3257915092945099
- 0.328000058054924
- 0.325848841381073
- 0.3276047037839889
- 0.3247946916103363
- 0.32671890087127686
- 0.3248410379886627
- 0.32788940079212187
- 0.32632076799869536
- 0.32485012893676757
- 0.3227217169046402
- 0.32130694971084595
- 0.3215140644788742
- 0.3224809513092041
- 0.32328666698932645
- 0.3205652706861496
- 0.3223703404188156
- 0.3204165757894516
- 0.32165711073875425
- 0.3224848708629608
- 0.32576120569705963
- 0.325129440331459
- 0.3226573560476303
- 0.32103701870441437
- 0.32095686440467835
- 0.32164187161922453
- 0.32323743991851805
- 0.3222680141687393
- 0.31965445120334623
- 0.32072492146492004
- 0.3205918358564377
- 0.325727970957756
- 0.3217013606786728
- 0.3252152725696564
- 0.32337208557128905
- 0.3213798944711685
- 0.32122912669181825
- 0.32207490198612215
- 0.3205891755104065
- 0.32300429236888883
train_acc:
- 24.059999465942383
- 40.375
- 45.96666717529297
- 55.50833511352539
- 60.38166809082031
- 61.56666564941406
- 64.72833251953125
- 67.46666717529297
- 68.24833679199219
- 68.65333557128906
- 70.25499725341797
- 70.91666412353516
- 72.83000183105469
- 73.21833038330078
- 73.12833404541016
- 74.86499786376953
- 75.26166534423828
- 76.06999969482422
- 75.99666595458984
- 77.5566635131836
- 77.84666442871094
- 77.45166778564453
- 77.30999755859375
- 78.11333465576172
- 78.83333587646484
- 78.7683334350586
- 79.94000244140625
- 79.30166625976562
- 79.8499984741211
- 79.19499969482422
- 79.60832977294922
- 79.63666534423828
- 80.4800033569336
- 80.73999786376953
- 80.02833557128906
- 80.97000122070312
- 81.7683334350586
- 81.86333465576172
- 81.22166442871094
- 80.80333709716797
- 81.65166473388672
- 82.538330078125
- 82.80166625976562
- 82.9800033569336
- 83.85832977294922
- 83.74166870117188
- 83.4800033569336
- 83.72666931152344
- 83.87333679199219
- 82.76000213623047
- 83.37166595458984
- 84.06500244140625
- 83.82499694824219
- 84.38500213623047
- 83.89833068847656
- 83.79499816894531
- 84.80500030517578
- 84.44666290283203
- 84.67500305175781
- 85.02833557128906
- 84.30333709716797
- 84.81999969482422
- 85.08333587646484
- 84.93499755859375
- 85.1933364868164
- 85.07833099365234
- 85.05500030517578
- 85.62666320800781
- 85.3499984741211
- 85.62999725341797
- 85.57833099365234
- 85.7750015258789
- 85.76499938964844
- 86.11833190917969
- 86.25833129882812
- 85.71333312988281
- 85.80999755859375
- 86.10333251953125
- 86.52666473388672
- 86.56500244140625
- 86.413330078125
- 86.46666717529297
- 86.63666534423828
- 86.49333190917969
- 86.63333129882812
- 86.57833099365234
- 86.70500183105469
- 86.39833068847656
- 86.76166534423828
- 86.79833221435547
- 86.69999694824219
- 86.6066665649414
- 86.79499816894531
- 86.98833465576172
- 87.12999725341797
- 87.08333587646484
- 87.22666931152344
- 87.07666778564453
- 87.0816650390625
- 87.37999725341797
- 87.60832977294922
- 87.34666442871094
- 87.41666412353516
- 87.34666442871094
- 87.22000122070312
- 86.71333312988281
- 86.9183349609375
- 87.45500183105469
- 87.40666961669922
- 87.09333038330078
- 86.89167022705078
- 87.44666290283203
- 87.48500061035156
- 87.69000244140625
- 87.75166320800781
- 87.7316665649414
- 87.96666717529297
- 88.02166748046875
- 87.80833435058594
- 87.65666961669922
- 87.42666625976562
- 87.66500091552734
- 87.6050033569336
- 87.88833618164062
- 87.8066635131836
- 87.86333465576172
- 87.77166748046875
- 87.46333312988281
- 87.79000091552734
- 87.77333068847656
- 88.0250015258789
- 88.31666564941406
- 87.94833374023438
- 87.78666687011719
- 88.09166717529297
- 88.01000213623047
- 88.18000030517578
- 88.32166290283203
- 88.50166320800781
- 88.03500366210938
- 88.43499755859375
- 88.33833312988281
- 88.1449966430664
- 88.36000061035156
- 88.24333190917969
- 88.42166900634766
- 88.38833618164062
- 88.65499877929688
- 88.54166412353516
- 88.54166412353516
- 87.9000015258789
- 88.41166687011719
- 88.4316635131836
- 88.538330078125
- 88.62000274658203
- 88.48500061035156
- 88.42500305175781
- 88.20333099365234
- 88.13999938964844
- 88.211669921875
- 88.54833221435547
- 88.49333190917969
- 88.2699966430664
- 88.49833679199219
- 88.83333587646484
- 88.63833618164062
- 88.81999969482422
- 88.81500244140625
- 88.94499969482422
- 88.8566665649414
- 88.79833221435547
- 88.82833099365234
- 88.2933349609375
- 88.24333190917969
- 88.38500213623047
- 88.83999633789062
- 88.90499877929688
- 89.00166320800781
- 89.02333068847656
- 89.11333465576172
- 88.961669921875
- 88.67833709716797
- 88.68333435058594
- 89.05999755859375
- 89.08333587646484
- 88.69833374023438
- 88.99666595458984
- 88.97000122070312
- 88.9433364868164
- 88.91000366210938
- 88.93499755859375
- 88.80000305175781
- 89.05000305175781
- 89.41000366210938
- 89.41500091552734
- 89.53166961669922
- 89.35166931152344
- 89.30333709716797
- 89.28333282470703
- 89.30500030517578
- 89.19499969482422
- 89.13999938964844
- 89.13166809082031
- 89.0616683959961
- 88.89167022705078
- 89.21333312988281
- 89.17500305175781
- 89.01499938964844
- 89.40166473388672
- 89.5683364868164
- 89.48332977294922
- 89.41500091552734
- 89.37000274658203
- 89.40166473388672
- 89.32499694824219
- 89.21499633789062
- 89.24333190917969
- 89.05833435058594
- 89.38833618164062
- 89.21499633789062
- 89.25833129882812
- 89.32333374023438
- 89.48332977294922
- 89.33499908447266
- 89.51667022705078
- 89.41999816894531
- 89.40666961669922
- 89.57666778564453
- 89.41500091552734
- 89.38333129882812
- 89.55833435058594
- 89.75666809082031
- 89.68499755859375
- 89.54166412353516
- 89.29000091552734
- 89.59833526611328
- 89.79499816894531
- 89.65499877929688
- 89.69833374023438
- 89.68333435058594
- 89.48500061035156
- 89.5433349609375
- 89.6866683959961
- 89.69833374023438
- 89.61000061035156
- 89.59833526611328
- 89.15833282470703
- 89.73666381835938
- 89.70333099365234
- 89.74833679199219
- 89.56666564941406
- 89.52666473388672
- 89.87333679199219
- 90.01667022705078
- 89.97666931152344
- 89.77833557128906
- 89.7750015258789
- 89.75
- 89.6816635131836
- 89.61499786376953
- 89.79000091552734
- 89.78666687011719
- 89.8566665649414
- 90.05000305175781
- 89.9433364868164
- 89.90166473388672
- 89.586669921875
- 89.56999969482422
- 89.73999786376953
- 89.83999633789062
- 89.9000015258789
- 89.75
- 89.7750015258789
- 89.57666778564453
- 89.8949966430664
- 89.94499969482422
- 89.79666900634766
- 89.90833282470703
- 89.913330078125
- 90.17166900634766
- 90.04833221435547
- 90.10832977294922
- 90.05833435058594
- 90.00833129882812
- 89.99666595458984
- 89.5566635131836
- 89.73999786376953
- 90.16999816894531
- 90.0433349609375
- 89.80999755859375
- 89.89666748046875
- 90.14666748046875
- 90.2699966430664
- 89.90166473388672
- 90.01499938964844
- 89.96499633789062
- 89.98332977294922
- 90.01667022705078
- 90.11666870117188
- 89.88333129882812
- 90.12999725341797
- 89.97000122070312
- 89.98332977294922
- 90.07833099365234
- 90.13166809082031
- 90.27166748046875
- 90.00333404541016
- 90.11166381835938
- 90.19999694824219
- 90.33833312988281
- 90.0999984741211
- 90.19166564941406
- 90.03333282470703
- 89.88166809082031
- 89.73500061035156
- 90.0999984741211
- 90.33999633789062
- 90.22666931152344
- 90.1866683959961
- 89.99833679199219
- 89.913330078125
- 90.25333404541016
- 89.82499694824219
- 89.98833465576172
- 90.12166595458984
- 90.04499816894531
- 89.94999694824219
- 89.98999786376953
- 90.19166564941406
- 90.4433364868164
- 90.30833435058594
- 90.22166442871094
- 90.2249984741211
- 90.14167022705078
- 89.99833679199219
- 89.91500091552734
- 89.86000061035156
- 90.07833099365234
- 90.07166290283203
- 90.25833129882812
- 90.1933364868164
- 90.41999816894531
- 90.41000366210938
- 90.30333709716797
- 90.30999755859375
- 90.38333129882812
- 90.40499877929688
- 90.14666748046875
- 90.11666870117188
- 90.11000061035156
- 90.40499877929688
- 90.19666290283203
- 90.22166442871094
- 90.375
- 90.51166534423828
- 90.12999725341797
- 90.37666320800781
- 90.3566665649414
- 90.30166625976562
- 90.24166870117188
- 90.39666748046875
- 90.41500091552734
- 90.39666748046875
- 90.33999633789062
- 90.47166442871094
- 90.29666900634766
- 90.53333282470703
- 90.49833679199219
- 90.40833282470703
- 90.3183364868164
- 90.38500213623047
- 90.6066665649414
- 90.2699966430664
- 90.2699966430664
- 90.33499908447266
- 90.30166625976562
- 90.3316650390625
- 90.30999755859375
- 90.54833221435547
- 90.54666900634766
- 90.37999725341797
- 90.41666412353516
- 90.4816665649414
- 90.36166381835938
- 90.41000366210938
- 90.38833618164062
- 90.538330078125
- 90.64666748046875
- 90.625
- 90.4800033569336
- 90.59500122070312
- 90.6050033569336
- 90.67166900634766
- 90.70166778564453
- 90.37000274658203
- 90.55833435058594
- 90.55166625976562
- 90.78666687011719
- 90.63666534423828
- 90.55333709716797
- 90.59166717529297
- 90.55333709716797
- 90.41666412353516
- 90.38666534423828
- 90.64833068847656
- 90.71833038330078
- 90.61666870117188
- 90.58999633789062
- 90.72833251953125
- 90.61000061035156
- 90.63666534423828
- 90.788330078125
- 90.80833435058594
- 90.79499816894531
- 90.89833068847656
- 90.67333221435547
- 90.60166931152344
- 90.74833679199219
- 90.663330078125
- 90.69833374023438
- 90.66666412353516
- 90.70833587646484
- 90.6866683959961
- 90.78500366210938
- 90.85166931152344
- 90.76333618164062
- 90.66666412353516
- 90.66999816894531
- 90.7699966430664
- 90.54499816894531
- 90.72333526611328
- 90.59833526611328
- 90.69166564941406
- 90.62833404541016
- 90.51000213623047
- 90.73999786376953
- 90.80999755859375
- 90.63333129882812
- 90.79833221435547
- 90.6883316040039
- 90.8116683959961
- 90.71833038330078
- 90.66166687011719
- 90.84166717529297
- 90.73666381835938
- 90.60166931152344
- 90.80333709716797
- 90.5683364868164
- 90.60166931152344
- 90.52666473388672
- 90.71666717529297
- 90.76667022705078
- 90.92833709716797
- 90.77999877929688
- 90.86499786376953
- 90.8499984741211
- 90.81999969482422
- 90.90333557128906
- 90.83000183105469
- 90.63166809082031
- 90.75666809082031
- 90.59666442871094
- 90.76499938964844
- 90.71666717529297
- 90.88999938964844
- 90.75
- 90.73833465576172
- 90.625
- 90.7066650390625
- 90.83333587646484
- 90.90666961669922
- 90.9816665649414
- 90.92166900634766
- 90.88666534423828
- 90.836669921875
- 91.01667022705078
- 90.8550033569336
- 91.02666473388672
- 90.93000030517578
- 90.88333129882812
- 90.6050033569336
- 90.6883316040039
- 90.82333374023438
- 90.95999908447266
- 90.94666290283203
- 90.94166564941406
- 90.87166595458984
- 90.86666870117188
- 91.00333404541016
- 90.98999786376953
- 91.0616683959961
- 90.73500061035156
- 90.96666717529297
- 90.83833312988281
- 90.87999725341797
- 90.94166564941406
- 90.85333251953125
- 90.84833526611328
- 90.95166778564453
- 90.90166473388672
train_loss:
- 2.208736004892985
- 2.0978321968078615
- 1.998504535929362
- 1.8996184875488282
- 1.8110822321573894
- 1.7228723091125488
- 1.643200735727946
- 1.5642180857340495
- 1.4929496617635092
- 1.4318261716206868
- 1.3715717544555663
- 1.3188395764668783
- 1.2593112181345623
- 1.216794997660319
- 1.1783197455088297
- 1.135968869527181
- 1.0995619682312012
- 1.0626415690104167
- 1.0332408442179362
- 0.9948568997701009
- 0.964845482381185
- 0.9444968704223633
- 0.9232839523315429
- 0.8959849026997884
- 0.8736316333770752
- 0.8562447249094646
- 0.8323943314870199
- 0.8244041689554851
- 0.8051334804534912
- 0.8007638884862264
- 0.7852688006718953
- 0.7728235476175944
- 0.7558090956370036
- 0.7461225945154826
- 0.7442007478078206
- 0.7246280377070109
- 0.7129669278462728
- 0.7044042603174845
- 0.7065417224884033
- 0.704844500541687
- 0.6869574738820394
- 0.673241415977478
- 0.6655683001200358
- 0.6591569965362549
- 0.6478401154200236
- 0.6433459161758422
- 0.6375607584635417
- 0.6337864880243937
- 0.6273274563471476
- 0.6339034590403239
- 0.6200400420506795
- 0.6104872265497844
- 0.6096618656158447
- 0.6002582340876261
- 0.6007350900014241
- 0.5978249811808268
- 0.5880359424591064
- 0.5890745620727539
- 0.5825163719813029
- 0.5762926862080892
- 0.5796055758794149
- 0.5742934591293335
- 0.5683368904749553
- 0.5669758867899577
- 0.5635976466496786
- 0.5609654008865357
- 0.5572475072860718
- 0.5488882417996724
- 0.5498691046714783
- 0.5451380016009013
- 0.5420849820454915
- 0.5402665847460428
- 0.5387985056241353
- 0.5337329546610514
- 0.5307933896700541
- 0.5324547970771789
- 0.5294745332717895
- 0.5230034528414408
- 0.5180938925743103
- 0.519662593905131
- 0.5171560610135396
- 0.5149217348416646
- 0.5133631185849508
- 0.5116812720298767
- 0.5111149996439616
- 0.5103560731569926
- 0.5083100756327311
- 0.507615367158254
- 0.49945497833887736
- 0.49842894213994343
- 0.49983426195780434
- 0.4991595390637716
- 0.49663101689020794
- 0.49364302314122516
- 0.48910354795455935
- 0.4876729488372803
- 0.48636200354894005
- 0.48790915292104087
- 0.4833820079803467
- 0.4826876251220703
- 0.4793046279589335
- 0.4805836467107137
- 0.4755172162373861
- 0.4766221947987874
- 0.47563355490366616
- 0.48069465783437093
- 0.48080167888005576
- 0.4724440444310506
- 0.46988581438064575
- 0.4745796829541524
- 0.47740926100413006
- 0.46955888967514037
- 0.4658612776438395
- 0.46475327870051064
- 0.46213759536743165
- 0.4624056534767151
- 0.4607263334910075
- 0.45734045836130777
- 0.4585764321327209
- 0.4605906804084778
- 0.4623960085550944
- 0.4601267788887024
- 0.4598927314758301
- 0.4549750018119812
- 0.45574261175791425
- 0.45492663272221884
- 0.45300654395421347
- 0.4580640244801839
- 0.45293079601923625
- 0.4516175082842509
- 0.44819208196004234
- 0.4451897391319275
- 0.4481245965321859
- 0.45084584754308066
- 0.4465681297938029
- 0.4453606616973877
- 0.4448252426783244
- 0.4425601952234904
- 0.4378684625307719
- 0.4425778944969177
- 0.437066429011027
- 0.4385619741121928
- 0.4429718734741211
- 0.4368595367113749
- 0.4373534448623657
- 0.434323255443573
- 0.4346924872716268
- 0.4309654976209005
- 0.43148044579823813
- 0.43015267051060996
- 0.43897701428731284
- 0.43203339497248333
- 0.43056870800654096
- 0.42951122738520303
- 0.4268707407951355
- 0.4289151766459147
- 0.428956153233846
- 0.43027628240585325
- 0.4307580089886983
- 0.4314233313560486
- 0.42481343444188435
- 0.4255134740193685
- 0.4289036861737569
- 0.42614744860331216
- 0.42203020553588866
- 0.423854244740804
- 0.4192364354769389
- 0.41781301511128743
- 0.41639784434636434
- 0.41761638905207316
- 0.4189221102714539
- 0.4159929149309794
- 0.42433975833257037
- 0.4248541562398275
- 0.4228442145983378
- 0.4145499744733175
- 0.4137281264623006
- 0.4119934423446655
- 0.41198643741607666
- 0.41008214098612467
- 0.4120224092165629
- 0.415777862962087
- 0.4131013407707214
- 0.40928215589523315
- 0.4085955393473307
- 0.4151881754875183
- 0.4092237291018168
- 0.40899397398630777
- 0.4106803301175435
- 0.41035396359761556
- 0.4096628618558248
- 0.4115016832033793
- 0.40668954582214356
- 0.4017393425305684
- 0.4017470106760661
- 0.4015617938041687
- 0.4038847545305888
- 0.4016211764335632
- 0.4021787767410278
- 0.4021907273610433
- 0.40411651735305787
- 0.40300494585037233
- 0.40291411333084104
- 0.403303368473053
- 0.40565878791809085
- 0.40137271553675336
- 0.4006142381985982
- 0.4029163810412089
- 0.3963522366205851
- 0.3936448502222697
- 0.39394949032465615
- 0.39429059677124023
- 0.39544712702433266
- 0.39611997683842975
- 0.3956166465759277
- 0.3976374639829
- 0.396751363881429
- 0.39977061812082926
- 0.3937348423639933
- 0.39555887603759765
- 0.39562918707529704
- 0.3946955733617147
- 0.39192429275512697
- 0.3933089076677958
- 0.3930947866757711
- 0.393665301100413
- 0.3945579656600952
- 0.3920458635012309
- 0.3921341121673584
- 0.3931652693748474
- 0.3907550274848938
- 0.38665125087102253
- 0.38593465145428973
- 0.3888275510787964
- 0.39254076363245644
- 0.3890669257481893
- 0.3866259181658427
- 0.3893343168258667
- 0.3881077021598816
- 0.38512038087844847
- 0.3879584499041239
- 0.38822589756647746
- 0.3860293918609619
- 0.3855172528266907
- 0.3845779772122701
- 0.38486632534662885
- 0.3910792173703512
- 0.3842427009900411
- 0.3830984812895457
- 0.3827975104173024
- 0.38499143056869506
- 0.3864500696182251
- 0.3818401216983795
- 0.37948998524347943
- 0.37789414092699686
- 0.38013094102541606
- 0.3802968123435974
- 0.3804720458348592
- 0.38252367264429726
- 0.3838277928034465
- 0.3801735881169637
- 0.38078531319300335
- 0.3808489767710368
- 0.37581960865656533
- 0.37701037481625876
- 0.3785835205078125
- 0.3815416907628377
- 0.3821276439348857
- 0.3788656160831451
- 0.376960107644399
- 0.3748515030701955
- 0.3768598029454549
- 0.37812028307914736
- 0.38174149033228555
- 0.37516442526181537
- 0.3754538663864136
- 0.37772855730056765
- 0.3765890174070994
- 0.37571225892702736
- 0.3699316555341085
- 0.3706363868077596
- 0.37003392378489175
- 0.37127469369570415
- 0.3707958110173543
- 0.3708423792362213
- 0.3773307828426361
- 0.37464678986867267
- 0.3688544985294342
- 0.37070474251111346
- 0.3741575281937917
- 0.3702908508459727
- 0.36788004134496055
- 0.3666246966044108
- 0.37217742417653404
- 0.369169685792923
- 0.36938390259742737
- 0.3695657194296519
- 0.368276140499115
- 0.36701998438835143
- 0.3711389095624288
- 0.3673505859851837
- 0.3691936382929484
- 0.36829063728650413
- 0.3671563567320506
- 0.36652294260660806
- 0.3647589500586192
- 0.36939956301053367
- 0.36595720092455547
- 0.3645158387184143
- 0.36302947862943014
- 0.36726970984141033
- 0.3642230831782023
- 0.36625985720952353
- 0.36911534309387206
- 0.37048892561594643
- 0.36480553633371987
- 0.36169670820236205
- 0.3658399476528168
- 0.3646564450263977
- 0.36717867542902627
- 0.36875804715156557
- 0.3634503718694051
- 0.36804328724543256
- 0.36553772753079733
- 0.36464174014727274
- 0.3655030937194824
- 0.36699508854548135
- 0.3663129671096802
- 0.3627561783472697
- 0.3593462385495504
- 0.36064804135958356
- 0.3609806979020437
- 0.3623396918773651
- 0.36207930431365964
- 0.3640190346717834
- 0.3665964826742808
- 0.36513786481221516
- 0.36116487863858543
- 0.36126827613512674
- 0.35800417757034303
- 0.3592309107462565
- 0.35638497727711993
- 0.35663339066505434
- 0.3583635378519694
- 0.3581241583188375
- 0.3574197232087453
- 0.35643138155937193
- 0.3611178627649943
- 0.360268998670578
- 0.3600855827331543
- 0.3559613349914551
- 0.359338446076711
- 0.3578477491060893
- 0.3545928290526072
- 0.3540117426395416
- 0.35858090771039325
- 0.3544614391962687
- 0.3546405774752299
- 0.3556815817674001
- 0.3580687693119049
- 0.3557936489899953
- 0.35386113142967224
- 0.3546964440345764
- 0.35618397369384763
- 0.35218647394180297
- 0.35446967579523725
- 0.3518548128763835
- 0.3526784353733063
- 0.3548845066706339
- 0.3558521725336711
- 0.3531982938289642
- 0.3496194696426392
- 0.35512217151323955
- 0.3548053957939148
- 0.35400368302663165
- 0.3561945378462473
- 0.354517090066274
- 0.3550976121584574
- 0.3512938716729482
- 0.3499256928126017
- 0.35211784286499026
- 0.3525121081193288
- 0.3500861988226573
- 0.3524450693925222
- 0.35211965812047324
- 0.3529722519079844
- 0.3512730284055074
- 0.34771779894828797
- 0.34875811489423114
- 0.3506687726656596
- 0.348887784465154
- 0.34840278282165527
- 0.3481742688814799
- 0.34736876549720763
- 0.3510409639676412
- 0.34817144616444906
- 0.3488438529968262
- 0.3443742859045664
- 0.34713975474039716
- 0.3486423018614451
- 0.34813668417930604
- 0.34911867926915485
- 0.3487898671944936
- 0.34877354515393577
- 0.34572882850964864
- 0.3442706374168396
- 0.34611677939097085
- 0.34581538004875184
- 0.3444116899808248
- 0.3462074851512909
- 0.34540314509073894
- 0.3430192904472351
- 0.34241830224990844
- 0.3438439745267232
- 0.3414844490369161
- 0.3452432599067688
- 0.34484150276184083
- 0.3427242031574249
- 0.3445347970167796
- 0.34456510942776997
- 0.34370688042640685
- 0.34378480254809063
- 0.34371764736175536
- 0.34154934873580933
- 0.3403404773871104
- 0.342748205725352
- 0.34356546546618144
- 0.3426915192445119
- 0.34133559799194335
- 0.3463473725001017
- 0.3421788869380951
- 0.34562525957425433
- 0.34179875059127807
- 0.3429065183162689
- 0.34466369404792785
- 0.3418875116984049
- 0.3413401691595713
- 0.3438332040786743
- 0.34034317994117735
- 0.34158378690083824
- 0.3401676788965861
- 0.3408719332377116
- 0.3423253522555033
- 0.33967446031570436
- 0.34080649964014686
- 0.34220055848757425
- 0.33955714440345763
- 0.34304122964541117
- 0.3433257514953613
- 0.3450039707660675
- 0.3416651877562205
- 0.34050751180648803
- 0.33650045897165937
- 0.3387461144447327
- 0.337272598584493
- 0.337206747674942
- 0.33748539261817934
- 0.3371660078843435
- 0.3378281133651733
- 0.3408371170679728
- 0.338505161523819
- 0.34068857962290444
- 0.33870921715100605
- 0.3404834320227305
- 0.3378635733922323
- 0.33977874676386516
- 0.3377966659386953
- 0.3407797998746236
- 0.338705010286967
- 0.3376102148373922
- 0.3356221878369649
- 0.3341396534919739
- 0.3345647154331207
- 0.335652419312795
- 0.3367141881465912
- 0.3336274785041809
- 0.3354499648253123
- 0.3330729841550191
- 0.334091122229894
- 0.3352988678296407
- 0.3387328730742137
- 0.33819518038431806
- 0.33578617769877117
- 0.33413287037213646
- 0.3335678247769674
- 0.33405035978953046
- 0.3354157696723938
- 0.3348082009792328
- 0.33199288573265073
- 0.3328015981197357
- 0.3324736718654633
- 0.3379490690231323
- 0.3339797936439514
- 0.3370945558706919
- 0.3354610466480255
- 0.3338177956263224
- 0.3340884999593099
- 0.334869215520223
- 0.3327948010603587
- 0.3349164660771688


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u100_frac05.yaml <==
clients:
- - 20
  - 25
  - 67
  - 72
  - 92
  - 76
  - 83
  - 78
  - 93
  - 19
  - 77
  - 95
  - 75
  - 15
  - 55
  - 31
  - 2
  - 90
  - 26
  - 34
  - 84
  - 48
  - 16
  - 27
  - 45
  - 70
  - 89
  - 49
  - 43
  - 6
  - 65
  - 4
  - 81
  - 21
  - 3
  - 66
  - 46
  - 44
  - 88
  - 12
  - 7
  - 56
  - 30
  - 36
  - 23
  - 97
  - 9
  - 73
  - 99
  - 37
- - 3
  - 92
  - 1
  - 38
  - 99
  - 93
  - 20
  - 40
  - 57
  - 19
  - 39
  - 55
  - 16
  - 41
  - 26
  - 7
  - 48
  - 78
  - 47
  - 87
  - 42
  - 91
  - 29
  - 15
  - 17
  - 65
  - 81
  - 70
  - 50
  - 56
  - 43
  - 2
  - 32
  - 95
  - 83
  - 59
  - 30
  - 24
  - 49
  - 66
  - 6
  - 84
  - 71
  - 97
  - 69
  - 33
  - 46
  - 75
  - 73
  - 62
- - 64
  - 17
  - 21
  - 55
  - 32
  - 48
  - 65
  - 0
  - 57
  - 6
  - 60
  - 54
  - 81
  - 40
  - 50
  - 69
  - 87
  - 83
  - 86
  - 45
  - 85
  - 73
  - 24
  - 97
  - 33
  - 63
  - 29
  - 18
  - 93
  - 75
  - 77
  - 78
  - 15
  - 56
  - 39
  - 43
  - 76
  - 74
  - 91
  - 7
  - 25
  - 16
  - 46
  - 28
  - 89
  - 61
  - 34
  - 11
  - 66
  - 49
- - 81
  - 5
  - 59
  - 36
  - 17
  - 66
  - 14
  - 75
  - 48
  - 10
  - 88
  - 89
  - 15
  - 63
  - 22
  - 40
  - 49
  - 65
  - 18
  - 85
  - 29
  - 61
  - 94
  - 51
  - 8
  - 70
  - 96
  - 69
  - 28
  - 11
  - 43
  - 13
  - 46
  - 16
  - 95
  - 52
  - 0
  - 71
  - 78
  - 23
  - 99
  - 76
  - 74
  - 56
  - 54
  - 37
  - 60
  - 34
  - 6
  - 33
- - 54
  - 37
  - 90
  - 42
  - 25
  - 16
  - 1
  - 9
  - 78
  - 89
  - 87
  - 3
  - 13
  - 12
  - 14
  - 77
  - 33
  - 80
  - 44
  - 2
  - 91
  - 63
  - 21
  - 49
  - 73
  - 59
  - 95
  - 15
  - 69
  - 74
  - 46
  - 52
  - 56
  - 22
  - 82
  - 79
  - 68
  - 93
  - 7
  - 65
  - 67
  - 60
  - 72
  - 4
  - 30
  - 61
  - 26
  - 83
  - 51
  - 34
- - 15
  - 3
  - 12
  - 18
  - 33
  - 69
  - 95
  - 24
  - 72
  - 45
  - 31
  - 51
  - 66
  - 63
  - 42
  - 9
  - 50
  - 68
  - 71
  - 17
  - 26
  - 39
  - 40
  - 85
  - 32
  - 80
  - 67
  - 70
  - 62
  - 49
  - 74
  - 93
  - 34
  - 2
  - 47
  - 1
  - 92
  - 25
  - 54
  - 79
  - 37
  - 27
  - 6
  - 55
  - 7
  - 60
  - 82
  - 5
  - 98
  - 8
- - 97
  - 79
  - 20
  - 82
  - 73
  - 53
  - 72
  - 7
  - 85
  - 91
  - 74
  - 87
  - 60
  - 70
  - 9
  - 21
  - 54
  - 84
  - 10
  - 88
  - 22
  - 3
  - 23
  - 11
  - 67
  - 15
  - 77
  - 32
  - 45
  - 36
  - 47
  - 62
  - 92
  - 0
  - 98
  - 83
  - 56
  - 64
  - 5
  - 86
  - 51
  - 18
  - 58
  - 44
  - 34
  - 40
  - 42
  - 4
  - 2
  - 49
- - 54
  - 74
  - 94
  - 96
  - 5
  - 78
  - 88
  - 49
  - 22
  - 30
  - 24
  - 61
  - 72
  - 13
  - 83
  - 31
  - 17
  - 92
  - 73
  - 36
  - 82
  - 42
  - 98
  - 95
  - 70
  - 41
  - 85
  - 3
  - 58
  - 0
  - 10
  - 29
  - 1
  - 25
  - 53
  - 52
  - 35
  - 68
  - 79
  - 64
  - 33
  - 45
  - 80
  - 37
  - 21
  - 76
  - 43
  - 2
  - 6
  - 67
- - 21
  - 73
  - 43
  - 32
  - 38
  - 26
  - 35
  - 31
  - 66
  - 8
  - 36
  - 15
  - 37
  - 34
  - 48
  - 75
  - 49
  - 50
  - 79
  - 71
  - 12
  - 5
  - 28
  - 65
  - 84
  - 42
  - 99
  - 6
  - 63
  - 14
  - 61
  - 90
  - 23
  - 96
  - 74
  - 55
  - 45
  - 95
  - 97
  - 83
  - 82
  - 44
  - 27
  - 20
  - 10
  - 2
  - 69
  - 1
  - 11
  - 98
- - 91
  - 28
  - 85
  - 90
  - 11
  - 2
  - 75
  - 51
  - 22
  - 33
  - 45
  - 15
  - 14
  - 46
  - 27
  - 82
  - 12
  - 80
  - 68
  - 4
  - 66
  - 87
  - 74
  - 36
  - 8
  - 20
  - 57
  - 29
  - 69
  - 89
  - 64
  - 34
  - 18
  - 0
  - 81
  - 56
  - 21
  - 55
  - 83
  - 70
  - 37
  - 48
  - 53
  - 39
  - 96
  - 65
  - 30
  - 61
  - 52
  - 10
- - 47
  - 54
  - 22
  - 63
  - 29
  - 39
  - 82
  - 37
  - 55
  - 40
  - 28
  - 53
  - 88
  - 61
  - 71
  - 9
  - 48
  - 0
  - 65
  - 92
  - 4
  - 86
  - 46
  - 93
  - 49
  - 50
  - 45
  - 19
  - 31
  - 87
  - 8
  - 15
  - 85
  - 36
  - 74
  - 80
  - 13
  - 34
  - 99
  - 94
  - 24
  - 2
  - 11
  - 23
  - 89
  - 35
  - 26
  - 32
  - 96
  - 1
- - 89
  - 30
  - 23
  - 6
  - 11
  - 51
  - 35
  - 95
  - 69
  - 54
  - 13
  - 99
  - 91
  - 29
  - 4
  - 17
  - 83
  - 36
  - 26
  - 67
  - 38
  - 79
  - 75
  - 76
  - 15
  - 78
  - 60
  - 21
  - 32
  - 49
  - 0
  - 34
  - 8
  - 27
  - 39
  - 72
  - 88
  - 80
  - 5
  - 46
  - 20
  - 19
  - 86
  - 93
  - 40
  - 98
  - 48
  - 16
  - 65
  - 37
- - 80
  - 13
  - 62
  - 99
  - 52
  - 39
  - 27
  - 24
  - 23
  - 50
  - 86
  - 95
  - 69
  - 89
  - 96
  - 70
  - 68
  - 64
  - 79
  - 78
  - 60
  - 91
  - 7
  - 71
  - 61
  - 87
  - 5
  - 63
  - 65
  - 9
  - 55
  - 92
  - 18
  - 76
  - 46
  - 15
  - 47
  - 44
  - 48
  - 10
  - 31
  - 93
  - 4
  - 0
  - 83
  - 94
  - 16
  - 57
  - 25
  - 21
- - 95
  - 67
  - 45
  - 42
  - 21
  - 12
  - 54
  - 79
  - 4
  - 6
  - 27
  - 29
  - 24
  - 49
  - 23
  - 26
  - 58
  - 22
  - 5
  - 53
  - 94
  - 81
  - 13
  - 76
  - 1
  - 44
  - 71
  - 80
  - 55
  - 48
  - 93
  - 86
  - 16
  - 8
  - 68
  - 50
  - 35
  - 78
  - 60
  - 33
  - 39
  - 52
  - 19
  - 46
  - 34
  - 61
  - 30
  - 92
  - 73
  - 84
- - 64
  - 21
  - 41
  - 34
  - 48
  - 32
  - 38
  - 54
  - 35
  - 76
  - 47
  - 25
  - 19
  - 9
  - 86
  - 27
  - 28
  - 45
  - 87
  - 74
  - 77
  - 59
  - 72
  - 66
  - 73
  - 78
  - 93
  - 43
  - 75
  - 31
  - 8
  - 94
  - 13
  - 96
  - 22
  - 49
  - 67
  - 91
  - 81
  - 0
  - 4
  - 42
  - 82
  - 37
  - 1
  - 84
  - 10
  - 60
  - 16
  - 68
- - 99
  - 28
  - 44
  - 20
  - 4
  - 74
  - 42
  - 54
  - 23
  - 73
  - 78
  - 38
  - 80
  - 94
  - 65
  - 15
  - 9
  - 75
  - 2
  - 58
  - 11
  - 26
  - 5
  - 88
  - 13
  - 66
  - 97
  - 7
  - 69
  - 27
  - 47
  - 71
  - 18
  - 21
  - 95
  - 33
  - 64
  - 60
  - 29
  - 55
  - 82
  - 96
  - 67
  - 0
  - 45
  - 16
  - 83
  - 30
  - 57
  - 32
- - 7
  - 65
  - 90
  - 69
  - 73
  - 36
  - 48
  - 45
  - 25
  - 84
  - 98
  - 96
  - 63
  - 80
  - 67
  - 68
  - 50
  - 46
  - 66
  - 42
  - 77
  - 9
  - 40
  - 88
  - 15
  - 51
  - 17
  - 79
  - 14
  - 71
  - 26
  - 24
  - 33
  - 89
  - 61
  - 47
  - 6
  - 75
  - 11
  - 22
  - 35
  - 83
  - 86
  - 70
  - 56
  - 37
  - 52
  - 4
  - 53
  - 21
- - 71
  - 55
  - 21
  - 89
  - 88
  - 28
  - 53
  - 0
  - 59
  - 9
  - 41
  - 67
  - 84
  - 46
  - 79
  - 60
  - 94
  - 35
  - 33
  - 49
  - 22
  - 91
  - 44
  - 61
  - 78
  - 96
  - 19
  - 63
  - 81
  - 34
  - 15
  - 25
  - 64
  - 85
  - 99
  - 57
  - 95
  - 18
  - 73
  - 90
  - 5
  - 31
  - 7
  - 42
  - 13
  - 4
  - 77
  - 51
  - 38
  - 76
- - 65
  - 12
  - 58
  - 37
  - 69
  - 22
  - 41
  - 87
  - 68
  - 7
  - 62
  - 38
  - 88
  - 55
  - 57
  - 59
  - 74
  - 8
  - 67
  - 75
  - 15
  - 32
  - 94
  - 54
  - 81
  - 4
  - 95
  - 45
  - 49
  - 50
  - 93
  - 83
  - 40
  - 76
  - 33
  - 79
  - 66
  - 71
  - 85
  - 63
  - 92
  - 52
  - 6
  - 31
  - 19
  - 91
  - 39
  - 30
  - 35
  - 2
- - 90
  - 16
  - 30
  - 32
  - 89
  - 45
  - 24
  - 11
  - 65
  - 79
  - 36
  - 43
  - 58
  - 33
  - 38
  - 46
  - 5
  - 99
  - 1
  - 23
  - 86
  - 91
  - 17
  - 77
  - 93
  - 26
  - 44
  - 2
  - 0
  - 72
  - 85
  - 3
  - 37
  - 47
  - 28
  - 13
  - 81
  - 70
  - 51
  - 21
  - 61
  - 35
  - 74
  - 8
  - 68
  - 25
  - 55
  - 10
  - 20
  - 60
- - 54
  - 40
  - 18
  - 62
  - 72
  - 42
  - 14
  - 75
  - 24
  - 19
  - 34
  - 56
  - 25
  - 30
  - 66
  - 88
  - 96
  - 11
  - 87
  - 43
  - 15
  - 68
  - 83
  - 86
  - 90
  - 26
  - 58
  - 48
  - 89
  - 12
  - 81
  - 5
  - 74
  - 4
  - 17
  - 22
  - 70
  - 16
  - 10
  - 27
  - 1
  - 41
  - 92
  - 65
  - 29
  - 64
  - 93
  - 9
  - 2
  - 79
- - 12
  - 1
  - 45
  - 78
  - 86
  - 8
  - 61
  - 26
  - 54
  - 51
  - 95
  - 99
  - 79
  - 87
  - 6
  - 89
  - 91
  - 37
  - 38
  - 56
  - 73
  - 63
  - 48
  - 25
  - 4
  - 50
  - 94
  - 88
  - 39
  - 20
  - 22
  - 67
  - 83
  - 0
  - 11
  - 90
  - 3
  - 40
  - 10
  - 30
  - 84
  - 9
  - 77
  - 81
  - 53
  - 21
  - 70
  - 44
  - 74
  - 71
- - 94
  - 21
  - 67
  - 1
  - 47
  - 90
  - 52
  - 34
  - 22
  - 18
  - 30
  - 58
  - 24
  - 49
  - 26
  - 57
  - 37
  - 13
  - 11
  - 62
  - 50
  - 32
  - 92
  - 8
  - 99
  - 25
  - 74
  - 66
  - 54
  - 60
  - 16
  - 38
  - 44
  - 87
  - 63
  - 41
  - 29
  - 17
  - 6
  - 93
  - 81
  - 56
  - 64
  - 77
  - 79
  - 88
  - 89
  - 33
  - 91
  - 84
- - 77
  - 35
  - 96
  - 87
  - 98
  - 82
  - 75
  - 37
  - 16
  - 51
  - 67
  - 68
  - 42
  - 57
  - 38
  - 79
  - 59
  - 45
  - 49
  - 58
  - 23
  - 33
  - 65
  - 43
  - 20
  - 22
  - 61
  - 81
  - 41
  - 21
  - 95
  - 46
  - 13
  - 1
  - 12
  - 56
  - 90
  - 64
  - 73
  - 4
  - 11
  - 71
  - 47
  - 5
  - 44
  - 27
  - 74
  - 26
  - 0
  - 3
- - 44
  - 86
  - 36
  - 4
  - 56
  - 15
  - 77
  - 10
  - 60
  - 27
  - 26
  - 46
  - 83
  - 9
  - 63
  - 42
  - 68
  - 43
  - 33
  - 8
  - 35
  - 84
  - 96
  - 16
  - 79
  - 76
  - 93
  - 2
  - 95
  - 67
  - 47
  - 41
  - 7
  - 97
  - 40
  - 49
  - 78
  - 12
  - 5
  - 45
  - 21
  - 39
  - 20
  - 23
  - 48
  - 28
  - 64
  - 59
  - 54
  - 75
- - 36
  - 8
  - 79
  - 43
  - 28
  - 6
  - 65
  - 54
  - 11
  - 13
  - 86
  - 95
  - 33
  - 58
  - 59
  - 35
  - 80
  - 40
  - 82
  - 29
  - 83
  - 85
  - 75
  - 56
  - 19
  - 21
  - 55
  - 97
  - 32
  - 46
  - 71
  - 96
  - 53
  - 63
  - 84
  - 3
  - 74
  - 78
  - 37
  - 31
  - 70
  - 50
  - 0
  - 91
  - 41
  - 26
  - 90
  - 5
  - 44
  - 10
- - 98
  - 49
  - 23
  - 13
  - 84
  - 6
  - 99
  - 56
  - 60
  - 91
  - 80
  - 37
  - 16
  - 83
  - 18
  - 12
  - 74
  - 38
  - 4
  - 93
  - 19
  - 76
  - 42
  - 78
  - 87
  - 92
  - 54
  - 94
  - 81
  - 1
  - 50
  - 8
  - 64
  - 14
  - 40
  - 85
  - 73
  - 65
  - 17
  - 7
  - 36
  - 31
  - 89
  - 10
  - 43
  - 66
  - 68
  - 62
  - 96
  - 88
- - 80
  - 17
  - 70
  - 4
  - 79
  - 28
  - 71
  - 13
  - 31
  - 83
  - 26
  - 62
  - 55
  - 63
  - 88
  - 44
  - 32
  - 5
  - 73
  - 15
  - 67
  - 54
  - 49
  - 98
  - 56
  - 86
  - 8
  - 95
  - 19
  - 34
  - 30
  - 82
  - 23
  - 9
  - 11
  - 75
  - 47
  - 77
  - 39
  - 22
  - 25
  - 10
  - 33
  - 94
  - 2
  - 92
  - 93
  - 3
  - 12
  - 29
- - 86
  - 18
  - 55
  - 99
  - 20
  - 13
  - 44
  - 46
  - 57
  - 12
  - 30
  - 37
  - 48
  - 68
  - 24
  - 3
  - 39
  - 60
  - 90
  - 71
  - 28
  - 61
  - 0
  - 42
  - 29
  - 6
  - 52
  - 17
  - 73
  - 16
  - 66
  - 84
  - 64
  - 26
  - 53
  - 93
  - 38
  - 34
  - 96
  - 47
  - 25
  - 92
  - 98
  - 72
  - 8
  - 87
  - 23
  - 59
  - 19
  - 89
- - 79
  - 86
  - 14
  - 89
  - 77
  - 6
  - 36
  - 19
  - 84
  - 80
  - 41
  - 38
  - 78
  - 93
  - 83
  - 73
  - 33
  - 51
  - 72
  - 44
  - 29
  - 90
  - 2
  - 59
  - 11
  - 27
  - 64
  - 49
  - 67
  - 66
  - 99
  - 57
  - 71
  - 20
  - 22
  - 61
  - 94
  - 54
  - 85
  - 69
  - 47
  - 39
  - 92
  - 23
  - 50
  - 62
  - 82
  - 60
  - 95
  - 34
- - 41
  - 48
  - 54
  - 65
  - 47
  - 94
  - 9
  - 58
  - 83
  - 99
  - 38
  - 2
  - 62
  - 17
  - 87
  - 51
  - 67
  - 39
  - 71
  - 16
  - 8
  - 5
  - 55
  - 73
  - 12
  - 76
  - 19
  - 77
  - 88
  - 24
  - 75
  - 92
  - 50
  - 61
  - 56
  - 72
  - 28
  - 64
  - 63
  - 95
  - 6
  - 27
  - 69
  - 52
  - 53
  - 46
  - 20
  - 81
  - 68
  - 42
- - 5
  - 2
  - 14
  - 87
  - 0
  - 59
  - 21
  - 54
  - 32
  - 67
  - 69
  - 82
  - 11
  - 26
  - 18
  - 42
  - 49
  - 22
  - 68
  - 71
  - 17
  - 70
  - 4
  - 66
  - 28
  - 24
  - 93
  - 46
  - 55
  - 81
  - 60
  - 95
  - 39
  - 13
  - 38
  - 33
  - 3
  - 41
  - 83
  - 45
  - 62
  - 48
  - 91
  - 6
  - 27
  - 97
  - 47
  - 29
  - 72
  - 89
- - 72
  - 6
  - 18
  - 37
  - 14
  - 61
  - 64
  - 7
  - 75
  - 58
  - 26
  - 48
  - 63
  - 57
  - 90
  - 51
  - 45
  - 2
  - 55
  - 52
  - 66
  - 87
  - 16
  - 10
  - 96
  - 69
  - 42
  - 33
  - 41
  - 50
  - 49
  - 94
  - 31
  - 92
  - 97
  - 38
  - 12
  - 43
  - 81
  - 74
  - 15
  - 60
  - 28
  - 95
  - 71
  - 19
  - 4
  - 83
  - 21
  - 76
- - 55
  - 87
  - 1
  - 40
  - 2
  - 65
  - 77
  - 43
  - 84
  - 25
  - 49
  - 14
  - 61
  - 76
  - 21
  - 97
  - 47
  - 57
  - 20
  - 70
  - 79
  - 8
  - 36
  - 94
  - 96
  - 45
  - 22
  - 18
  - 59
  - 95
  - 69
  - 51
  - 60
  - 16
  - 53
  - 75
  - 72
  - 67
  - 9
  - 74
  - 86
  - 42
  - 92
  - 82
  - 80
  - 41
  - 71
  - 62
  - 24
  - 39
- - 2
  - 36
  - 66
  - 58
  - 12
  - 55
  - 53
  - 31
  - 52
  - 33
  - 39
  - 37
  - 99
  - 76
  - 3
  - 18
  - 63
  - 7
  - 45
  - 42
  - 67
  - 46
  - 70
  - 65
  - 84
  - 44
  - 25
  - 51
  - 50
  - 90
  - 28
  - 54
  - 8
  - 9
  - 15
  - 49
  - 10
  - 80
  - 82
  - 4
  - 87
  - 83
  - 40
  - 13
  - 81
  - 6
  - 16
  - 23
  - 89
  - 41
- - 19
  - 42
  - 44
  - 3
  - 99
  - 59
  - 65
  - 0
  - 83
  - 26
  - 2
  - 46
  - 4
  - 25
  - 39
  - 77
  - 91
  - 71
  - 55
  - 54
  - 62
  - 6
  - 24
  - 98
  - 87
  - 51
  - 92
  - 49
  - 70
  - 31
  - 96
  - 89
  - 41
  - 80
  - 9
  - 1
  - 67
  - 13
  - 21
  - 95
  - 12
  - 93
  - 16
  - 8
  - 35
  - 61
  - 90
  - 14
  - 53
  - 82
- - 82
  - 55
  - 65
  - 14
  - 3
  - 40
  - 42
  - 89
  - 9
  - 53
  - 13
  - 5
  - 35
  - 37
  - 30
  - 71
  - 22
  - 41
  - 18
  - 61
  - 51
  - 16
  - 68
  - 11
  - 28
  - 25
  - 75
  - 7
  - 92
  - 83
  - 10
  - 88
  - 6
  - 20
  - 15
  - 67
  - 48
  - 31
  - 72
  - 12
  - 56
  - 50
  - 93
  - 27
  - 58
  - 66
  - 33
  - 52
  - 95
  - 38
- - 91
  - 13
  - 19
  - 61
  - 9
  - 51
  - 0
  - 11
  - 85
  - 64
  - 77
  - 86
  - 4
  - 50
  - 70
  - 24
  - 59
  - 14
  - 79
  - 58
  - 40
  - 66
  - 92
  - 78
  - 26
  - 32
  - 12
  - 63
  - 17
  - 47
  - 28
  - 3
  - 54
  - 90
  - 44
  - 52
  - 76
  - 88
  - 7
  - 37
  - 10
  - 45
  - 46
  - 48
  - 80
  - 69
  - 99
  - 21
  - 25
  - 43
- - 16
  - 97
  - 88
  - 51
  - 39
  - 60
  - 58
  - 28
  - 90
  - 65
  - 32
  - 45
  - 64
  - 79
  - 21
  - 61
  - 22
  - 7
  - 73
  - 83
  - 30
  - 23
  - 66
  - 46
  - 14
  - 31
  - 8
  - 63
  - 18
  - 27
  - 48
  - 13
  - 29
  - 67
  - 43
  - 70
  - 1
  - 98
  - 95
  - 40
  - 52
  - 26
  - 99
  - 94
  - 54
  - 9
  - 15
  - 75
  - 91
  - 56
- - 90
  - 50
  - 51
  - 12
  - 41
  - 3
  - 43
  - 22
  - 82
  - 44
  - 57
  - 25
  - 52
  - 35
  - 94
  - 95
  - 33
  - 71
  - 30
  - 20
  - 1
  - 60
  - 32
  - 59
  - 75
  - 91
  - 14
  - 67
  - 63
  - 99
  - 64
  - 19
  - 11
  - 93
  - 6
  - 73
  - 70
  - 76
  - 38
  - 66
  - 65
  - 84
  - 21
  - 54
  - 0
  - 8
  - 31
  - 55
  - 47
  - 87
- - 86
  - 6
  - 29
  - 66
  - 43
  - 70
  - 0
  - 90
  - 18
  - 27
  - 15
  - 93
  - 39
  - 46
  - 14
  - 19
  - 69
  - 53
  - 51
  - 21
  - 80
  - 57
  - 77
  - 64
  - 76
  - 61
  - 24
  - 49
  - 72
  - 42
  - 58
  - 62
  - 40
  - 28
  - 67
  - 17
  - 98
  - 91
  - 92
  - 54
  - 3
  - 56
  - 9
  - 65
  - 8
  - 52
  - 97
  - 26
  - 68
  - 30
- - 23
  - 46
  - 31
  - 76
  - 1
  - 36
  - 66
  - 4
  - 3
  - 48
  - 15
  - 22
  - 57
  - 95
  - 17
  - 16
  - 56
  - 65
  - 35
  - 93
  - 28
  - 92
  - 72
  - 38
  - 63
  - 83
  - 69
  - 5
  - 25
  - 45
  - 2
  - 49
  - 40
  - 79
  - 81
  - 13
  - 18
  - 89
  - 74
  - 90
  - 68
  - 26
  - 6
  - 32
  - 39
  - 67
  - 64
  - 7
  - 11
  - 75
- - 83
  - 40
  - 77
  - 79
  - 5
  - 8
  - 9
  - 55
  - 58
  - 73
  - 46
  - 42
  - 62
  - 12
  - 61
  - 25
  - 60
  - 37
  - 44
  - 81
  - 90
  - 89
  - 67
  - 48
  - 95
  - 20
  - 36
  - 72
  - 54
  - 4
  - 51
  - 84
  - 74
  - 52
  - 21
  - 70
  - 31
  - 49
  - 28
  - 99
  - 56
  - 78
  - 64
  - 53
  - 15
  - 68
  - 34
  - 2
  - 32
  - 93
- - 21
  - 87
  - 11
  - 75
  - 57
  - 7
  - 62
  - 80
  - 1
  - 18
  - 48
  - 85
  - 47
  - 35
  - 39
  - 94
  - 44
  - 96
  - 93
  - 83
  - 69
  - 29
  - 33
  - 77
  - 31
  - 98
  - 38
  - 25
  - 56
  - 49
  - 91
  - 40
  - 99
  - 22
  - 14
  - 95
  - 89
  - 46
  - 53
  - 26
  - 81
  - 74
  - 15
  - 4
  - 52
  - 50
  - 61
  - 51
  - 28
  - 10
- - 33
  - 49
  - 39
  - 73
  - 12
  - 98
  - 92
  - 82
  - 30
  - 75
  - 32
  - 40
  - 38
  - 0
  - 83
  - 44
  - 80
  - 54
  - 89
  - 64
  - 91
  - 25
  - 93
  - 68
  - 66
  - 18
  - 35
  - 70
  - 2
  - 59
  - 51
  - 50
  - 99
  - 97
  - 41
  - 31
  - 14
  - 61
  - 26
  - 53
  - 20
  - 42
  - 22
  - 79
  - 67
  - 76
  - 6
  - 84
  - 63
  - 27
- - 90
  - 18
  - 75
  - 0
  - 83
  - 13
  - 7
  - 17
  - 67
  - 85
  - 6
  - 39
  - 63
  - 43
  - 92
  - 38
  - 65
  - 93
  - 55
  - 59
  - 53
  - 99
  - 49
  - 8
  - 33
  - 29
  - 69
  - 9
  - 21
  - 48
  - 27
  - 79
  - 40
  - 56
  - 91
  - 5
  - 32
  - 84
  - 80
  - 46
  - 71
  - 77
  - 95
  - 16
  - 44
  - 2
  - 64
  - 61
  - 11
  - 31
- - 72
  - 22
  - 87
  - 47
  - 42
  - 20
  - 33
  - 89
  - 88
  - 45
  - 69
  - 61
  - 86
  - 74
  - 54
  - 99
  - 96
  - 68
  - 11
  - 98
  - 65
  - 25
  - 95
  - 56
  - 91
  - 31
  - 19
  - 58
  - 59
  - 17
  - 97
  - 77
  - 32
  - 70
  - 39
  - 35
  - 28
  - 60
  - 83
  - 18
  - 21
  - 15
  - 6
  - 62
  - 51
  - 75
  - 29
  - 48
  - 80
  - 52
- - 39
  - 91
  - 8
  - 96
  - 5
  - 82
  - 88
  - 37
  - 11
  - 41
  - 89
  - 81
  - 44
  - 31
  - 33
  - 94
  - 61
  - 98
  - 79
  - 1
  - 40
  - 85
  - 50
  - 9
  - 68
  - 84
  - 49
  - 34
  - 38
  - 18
  - 48
  - 59
  - 90
  - 86
  - 69
  - 46
  - 36
  - 42
  - 32
  - 60
  - 73
  - 3
  - 26
  - 65
  - 29
  - 97
  - 0
  - 78
  - 53
  - 25
- - 50
  - 11
  - 51
  - 55
  - 45
  - 36
  - 83
  - 2
  - 90
  - 98
  - 7
  - 10
  - 54
  - 64
  - 74
  - 6
  - 22
  - 43
  - 94
  - 69
  - 99
  - 25
  - 75
  - 53
  - 20
  - 67
  - 78
  - 82
  - 76
  - 0
  - 44
  - 17
  - 23
  - 8
  - 87
  - 29
  - 12
  - 61
  - 4
  - 24
  - 32
  - 49
  - 56
  - 41
  - 93
  - 31
  - 37
  - 86
  - 28
  - 77
- - 35
  - 82
  - 84
  - 34
  - 67
  - 12
  - 39
  - 99
  - 28
  - 51
  - 24
  - 1
  - 27
  - 45
  - 22
  - 53
  - 59
  - 54
  - 21
  - 58
  - 92
  - 83
  - 20
  - 33
  - 87
  - 70
  - 10
  - 42
  - 36
  - 13
  - 90
  - 49
  - 88
  - 43
  - 5
  - 19
  - 16
  - 31
  - 8
  - 96
  - 77
  - 95
  - 6
  - 46
  - 89
  - 15
  - 37
  - 64
  - 91
  - 74
- - 75
  - 24
  - 47
  - 50
  - 46
  - 53
  - 57
  - 42
  - 44
  - 73
  - 4
  - 99
  - 2
  - 92
  - 17
  - 31
  - 1
  - 74
  - 95
  - 29
  - 62
  - 59
  - 58
  - 5
  - 6
  - 85
  - 68
  - 35
  - 14
  - 10
  - 98
  - 86
  - 93
  - 3
  - 91
  - 11
  - 43
  - 27
  - 48
  - 80
  - 67
  - 78
  - 83
  - 77
  - 65
  - 0
  - 97
  - 94
  - 90
  - 12
- - 52
  - 66
  - 23
  - 28
  - 44
  - 80
  - 30
  - 55
  - 81
  - 76
  - 47
  - 39
  - 17
  - 57
  - 65
  - 56
  - 7
  - 9
  - 0
  - 60
  - 24
  - 5
  - 4
  - 54
  - 92
  - 59
  - 82
  - 26
  - 89
  - 88
  - 33
  - 27
  - 41
  - 18
  - 79
  - 43
  - 78
  - 2
  - 98
  - 16
  - 49
  - 10
  - 74
  - 95
  - 3
  - 62
  - 61
  - 72
  - 84
  - 85
- - 46
  - 7
  - 99
  - 79
  - 59
  - 67
  - 88
  - 36
  - 40
  - 65
  - 57
  - 89
  - 4
  - 97
  - 32
  - 87
  - 68
  - 25
  - 26
  - 86
  - 49
  - 22
  - 73
  - 1
  - 27
  - 72
  - 43
  - 11
  - 96
  - 39
  - 9
  - 70
  - 53
  - 85
  - 0
  - 44
  - 78
  - 33
  - 77
  - 90
  - 16
  - 51
  - 94
  - 29
  - 47
  - 20
  - 34
  - 50
  - 64
  - 21
- - 48
  - 91
  - 18
  - 60
  - 96
  - 95
  - 42
  - 77
  - 75
  - 90
  - 21
  - 89
  - 24
  - 46
  - 23
  - 93
  - 37
  - 86
  - 83
  - 98
  - 5
  - 70
  - 80
  - 99
  - 62
  - 58
  - 74
  - 97
  - 32
  - 22
  - 6
  - 0
  - 56
  - 87
  - 61
  - 69
  - 71
  - 4
  - 27
  - 64
  - 85
  - 19
  - 76
  - 17
  - 14
  - 7
  - 10
  - 78
  - 3
  - 34
- - 42
  - 61
  - 85
  - 12
  - 70
  - 39
  - 10
  - 51
  - 72
  - 37
  - 20
  - 99
  - 63
  - 4
  - 22
  - 71
  - 6
  - 11
  - 19
  - 95
  - 76
  - 30
  - 2
  - 74
  - 0
  - 68
  - 75
  - 25
  - 47
  - 87
  - 18
  - 64
  - 65
  - 88
  - 29
  - 44
  - 40
  - 36
  - 98
  - 16
  - 28
  - 43
  - 82
  - 91
  - 89
  - 45
  - 34
  - 59
  - 81
  - 73
- - 84
  - 61
  - 29
  - 41
  - 57
  - 99
  - 63
  - 58
  - 16
  - 12
  - 70
  - 77
  - 30
  - 26
  - 95
  - 34
  - 48
  - 83
  - 87
  - 55
  - 68
  - 32
  - 50
  - 7
  - 71
  - 53
  - 49
  - 92
  - 14
  - 8
  - 11
  - 33
  - 69
  - 89
  - 31
  - 18
  - 67
  - 4
  - 64
  - 46
  - 78
  - 24
  - 10
  - 74
  - 23
  - 82
  - 15
  - 36
  - 90
  - 3
- - 95
  - 49
  - 97
  - 86
  - 30
  - 52
  - 75
  - 46
  - 99
  - 10
  - 64
  - 45
  - 93
  - 2
  - 60
  - 13
  - 71
  - 23
  - 35
  - 0
  - 84
  - 61
  - 83
  - 25
  - 28
  - 73
  - 15
  - 96
  - 6
  - 76
  - 17
  - 63
  - 19
  - 91
  - 57
  - 77
  - 27
  - 55
  - 98
  - 42
  - 43
  - 66
  - 59
  - 8
  - 69
  - 1
  - 74
  - 81
  - 40
  - 68
- - 41
  - 52
  - 28
  - 0
  - 4
  - 36
  - 29
  - 99
  - 7
  - 77
  - 48
  - 12
  - 8
  - 91
  - 39
  - 94
  - 38
  - 31
  - 72
  - 83
  - 2
  - 75
  - 90
  - 43
  - 1
  - 33
  - 30
  - 23
  - 45
  - 55
  - 79
  - 37
  - 89
  - 54
  - 93
  - 6
  - 27
  - 40
  - 13
  - 59
  - 80
  - 97
  - 73
  - 22
  - 61
  - 98
  - 18
  - 10
  - 16
  - 46
- - 46
  - 61
  - 4
  - 94
  - 16
  - 34
  - 25
  - 36
  - 69
  - 52
  - 65
  - 82
  - 2
  - 21
  - 45
  - 76
  - 57
  - 28
  - 0
  - 39
  - 11
  - 79
  - 68
  - 18
  - 3
  - 75
  - 7
  - 8
  - 10
  - 87
  - 99
  - 58
  - 66
  - 6
  - 93
  - 92
  - 35
  - 26
  - 83
  - 17
  - 85
  - 81
  - 43
  - 50
  - 51
  - 31
  - 22
  - 54
  - 23
  - 20
- - 64
  - 14
  - 88
  - 10
  - 80
  - 86
  - 63
  - 58
  - 35
  - 28
  - 33
  - 82
  - 4
  - 65
  - 85
  - 91
  - 81
  - 93
  - 17
  - 37
  - 90
  - 75
  - 68
  - 60
  - 13
  - 12
  - 94
  - 40
  - 34
  - 79
  - 24
  - 76
  - 44
  - 67
  - 49
  - 2
  - 26
  - 73
  - 87
  - 31
  - 48
  - 77
  - 54
  - 19
  - 51
  - 21
  - 72
  - 59
  - 8
  - 83
- - 78
  - 46
  - 23
  - 0
  - 21
  - 6
  - 73
  - 39
  - 86
  - 68
  - 37
  - 65
  - 98
  - 40
  - 58
  - 15
  - 76
  - 3
  - 62
  - 64
  - 25
  - 48
  - 44
  - 79
  - 95
  - 28
  - 41
  - 93
  - 47
  - 63
  - 1
  - 7
  - 50
  - 91
  - 72
  - 42
  - 59
  - 92
  - 8
  - 81
  - 94
  - 32
  - 34
  - 17
  - 30
  - 55
  - 27
  - 90
  - 4
  - 71
- - 43
  - 74
  - 84
  - 89
  - 23
  - 77
  - 21
  - 75
  - 1
  - 4
  - 87
  - 33
  - 3
  - 88
  - 53
  - 41
  - 42
  - 5
  - 50
  - 35
  - 46
  - 40
  - 36
  - 6
  - 63
  - 93
  - 64
  - 81
  - 82
  - 9
  - 94
  - 34
  - 70
  - 58
  - 47
  - 59
  - 17
  - 60
  - 28
  - 16
  - 45
  - 22
  - 20
  - 11
  - 8
  - 2
  - 19
  - 32
  - 15
  - 29
- - 91
  - 37
  - 54
  - 0
  - 52
  - 28
  - 51
  - 77
  - 74
  - 48
  - 29
  - 4
  - 56
  - 43
  - 41
  - 40
  - 81
  - 82
  - 24
  - 2
  - 45
  - 25
  - 18
  - 32
  - 72
  - 36
  - 34
  - 44
  - 90
  - 60
  - 53
  - 10
  - 49
  - 9
  - 92
  - 89
  - 8
  - 13
  - 30
  - 46
  - 47
  - 95
  - 61
  - 55
  - 84
  - 86
  - 99
  - 64
  - 68
  - 93
- - 11
  - 88
  - 78
  - 59
  - 7
  - 93
  - 36
  - 77
  - 73
  - 83
  - 60
  - 3
  - 48
  - 22
  - 39
  - 4
  - 92
  - 9
  - 51
  - 13
  - 34
  - 63
  - 67
  - 46
  - 85
  - 71
  - 91
  - 82
  - 47
  - 90
  - 87
  - 2
  - 52
  - 95
  - 53
  - 94
  - 75
  - 68
  - 6
  - 81
  - 32
  - 17
  - 21
  - 99
  - 8
  - 44
  - 45
  - 5
  - 64
  - 18
- - 24
  - 6
  - 16
  - 23
  - 49
  - 9
  - 2
  - 60
  - 26
  - 76
  - 94
  - 28
  - 30
  - 70
  - 51
  - 29
  - 75
  - 93
  - 15
  - 45
  - 96
  - 66
  - 68
  - 92
  - 19
  - 39
  - 50
  - 61
  - 48
  - 35
  - 77
  - 71
  - 90
  - 34
  - 72
  - 32
  - 59
  - 56
  - 31
  - 44
  - 62
  - 88
  - 5
  - 36
  - 87
  - 37
  - 0
  - 80
  - 82
  - 11
- - 44
  - 89
  - 65
  - 40
  - 81
  - 71
  - 33
  - 29
  - 72
  - 11
  - 38
  - 94
  - 39
  - 80
  - 8
  - 45
  - 31
  - 36
  - 4
  - 27
  - 97
  - 32
  - 99
  - 0
  - 95
  - 83
  - 85
  - 70
  - 3
  - 50
  - 57
  - 96
  - 42
  - 34
  - 73
  - 62
  - 90
  - 64
  - 68
  - 82
  - 26
  - 54
  - 13
  - 53
  - 28
  - 75
  - 60
  - 1
  - 24
  - 58
- - 71
  - 40
  - 72
  - 11
  - 88
  - 49
  - 0
  - 53
  - 73
  - 12
  - 84
  - 93
  - 74
  - 75
  - 50
  - 91
  - 68
  - 59
  - 28
  - 7
  - 43
  - 55
  - 47
  - 48
  - 62
  - 64
  - 67
  - 38
  - 98
  - 13
  - 79
  - 32
  - 94
  - 78
  - 52
  - 3
  - 18
  - 2
  - 29
  - 66
  - 58
  - 5
  - 30
  - 77
  - 56
  - 45
  - 22
  - 80
  - 17
  - 39
- - 46
  - 19
  - 77
  - 34
  - 44
  - 20
  - 8
  - 63
  - 48
  - 49
  - 43
  - 56
  - 28
  - 70
  - 0
  - 72
  - 83
  - 2
  - 55
  - 51
  - 36
  - 62
  - 45
  - 23
  - 86
  - 60
  - 35
  - 58
  - 17
  - 39
  - 27
  - 1
  - 65
  - 89
  - 81
  - 61
  - 25
  - 84
  - 92
  - 66
  - 4
  - 54
  - 31
  - 98
  - 79
  - 18
  - 71
  - 16
  - 64
  - 50
- - 65
  - 49
  - 34
  - 11
  - 60
  - 84
  - 16
  - 50
  - 81
  - 17
  - 94
  - 98
  - 4
  - 68
  - 42
  - 95
  - 27
  - 51
  - 92
  - 69
  - 23
  - 53
  - 86
  - 47
  - 38
  - 13
  - 37
  - 48
  - 39
  - 96
  - 0
  - 30
  - 2
  - 78
  - 85
  - 56
  - 8
  - 73
  - 5
  - 80
  - 76
  - 89
  - 29
  - 40
  - 59
  - 55
  - 45
  - 88
  - 10
  - 67
- - 26
  - 49
  - 66
  - 47
  - 67
  - 78
  - 85
  - 82
  - 8
  - 10
  - 52
  - 56
  - 97
  - 50
  - 0
  - 96
  - 35
  - 69
  - 79
  - 1
  - 21
  - 11
  - 75
  - 38
  - 18
  - 57
  - 91
  - 87
  - 62
  - 7
  - 73
  - 84
  - 98
  - 5
  - 80
  - 45
  - 23
  - 59
  - 12
  - 24
  - 14
  - 61
  - 15
  - 58
  - 55
  - 77
  - 41
  - 30
  - 46
  - 3
- - 60
  - 72
  - 37
  - 67
  - 56
  - 38
  - 86
  - 7
  - 92
  - 8
  - 17
  - 65
  - 84
  - 3
  - 79
  - 44
  - 15
  - 4
  - 88
  - 27
  - 6
  - 45
  - 58
  - 19
  - 82
  - 30
  - 0
  - 98
  - 21
  - 1
  - 51
  - 31
  - 85
  - 11
  - 74
  - 32
  - 22
  - 81
  - 95
  - 80
  - 55
  - 87
  - 25
  - 42
  - 20
  - 73
  - 48
  - 94
  - 13
  - 35
- - 21
  - 57
  - 45
  - 63
  - 29
  - 40
  - 70
  - 47
  - 28
  - 39
  - 30
  - 41
  - 25
  - 2
  - 20
  - 8
  - 31
  - 33
  - 49
  - 85
  - 64
  - 67
  - 96
  - 1
  - 14
  - 86
  - 74
  - 54
  - 58
  - 37
  - 10
  - 19
  - 13
  - 12
  - 66
  - 43
  - 18
  - 52
  - 76
  - 23
  - 56
  - 91
  - 5
  - 65
  - 90
  - 55
  - 15
  - 83
  - 73
  - 4
- - 86
  - 34
  - 12
  - 6
  - 73
  - 43
  - 51
  - 28
  - 87
  - 9
  - 16
  - 90
  - 0
  - 92
  - 98
  - 69
  - 81
  - 24
  - 46
  - 80
  - 32
  - 74
  - 17
  - 60
  - 67
  - 20
  - 21
  - 36
  - 66
  - 79
  - 25
  - 26
  - 50
  - 41
  - 85
  - 68
  - 75
  - 58
  - 63
  - 76
  - 83
  - 54
  - 78
  - 45
  - 71
  - 53
  - 14
  - 22
  - 15
  - 27
- - 55
  - 83
  - 25
  - 19
  - 61
  - 18
  - 84
  - 88
  - 21
  - 45
  - 35
  - 49
  - 93
  - 2
  - 30
  - 69
  - 7
  - 47
  - 15
  - 29
  - 90
  - 68
  - 38
  - 98
  - 6
  - 70
  - 76
  - 36
  - 32
  - 96
  - 72
  - 40
  - 33
  - 52
  - 71
  - 23
  - 14
  - 77
  - 44
  - 42
  - 53
  - 10
  - 67
  - 22
  - 13
  - 97
  - 87
  - 73
  - 46
  - 8
- - 68
  - 2
  - 97
  - 39
  - 69
  - 84
  - 48
  - 71
  - 22
  - 9
  - 27
  - 96
  - 4
  - 57
  - 30
  - 15
  - 80
  - 76
  - 25
  - 94
  - 63
  - 32
  - 81
  - 56
  - 12
  - 43
  - 59
  - 74
  - 31
  - 40
  - 86
  - 52
  - 24
  - 14
  - 51
  - 83
  - 17
  - 11
  - 0
  - 28
  - 54
  - 58
  - 65
  - 91
  - 37
  - 53
  - 44
  - 38
  - 85
  - 89
- - 33
  - 44
  - 38
  - 28
  - 63
  - 1
  - 9
  - 99
  - 95
  - 49
  - 85
  - 67
  - 3
  - 60
  - 37
  - 43
  - 68
  - 69
  - 90
  - 65
  - 45
  - 32
  - 82
  - 79
  - 53
  - 97
  - 42
  - 78
  - 88
  - 14
  - 80
  - 31
  - 98
  - 35
  - 64
  - 92
  - 34
  - 76
  - 52
  - 93
  - 51
  - 8
  - 15
  - 22
  - 87
  - 94
  - 2
  - 12
  - 72
  - 0
- - 86
  - 69
  - 45
  - 12
  - 60
  - 90
  - 78
  - 79
  - 15
  - 72
  - 4
  - 89
  - 80
  - 65
  - 21
  - 2
  - 10
  - 23
  - 99
  - 52
  - 82
  - 5
  - 55
  - 98
  - 87
  - 0
  - 64
  - 73
  - 85
  - 24
  - 84
  - 7
  - 83
  - 27
  - 54
  - 40
  - 3
  - 61
  - 70
  - 63
  - 26
  - 16
  - 36
  - 22
  - 14
  - 25
  - 44
  - 68
  - 17
  - 50
- - 17
  - 77
  - 76
  - 53
  - 62
  - 56
  - 92
  - 28
  - 83
  - 51
  - 93
  - 88
  - 79
  - 19
  - 61
  - 66
  - 41
  - 25
  - 60
  - 99
  - 27
  - 32
  - 57
  - 45
  - 34
  - 36
  - 24
  - 13
  - 68
  - 6
  - 50
  - 89
  - 64
  - 55
  - 38
  - 0
  - 9
  - 4
  - 14
  - 80
  - 40
  - 85
  - 16
  - 18
  - 12
  - 73
  - 30
  - 71
  - 72
  - 70
- - 58
  - 67
  - 90
  - 96
  - 87
  - 95
  - 78
  - 42
  - 9
  - 98
  - 39
  - 16
  - 1
  - 84
  - 45
  - 34
  - 50
  - 70
  - 73
  - 69
  - 2
  - 0
  - 35
  - 29
  - 23
  - 12
  - 10
  - 26
  - 74
  - 94
  - 79
  - 86
  - 7
  - 30
  - 72
  - 49
  - 5
  - 18
  - 65
  - 80
  - 68
  - 11
  - 62
  - 91
  - 75
  - 4
  - 25
  - 61
  - 57
  - 54
- - 98
  - 51
  - 46
  - 48
  - 85
  - 50
  - 59
  - 87
  - 4
  - 92
  - 57
  - 15
  - 12
  - 84
  - 23
  - 80
  - 38
  - 93
  - 13
  - 42
  - 76
  - 10
  - 73
  - 7
  - 40
  - 35
  - 54
  - 56
  - 66
  - 99
  - 88
  - 16
  - 34
  - 17
  - 44
  - 3
  - 45
  - 39
  - 24
  - 9
  - 78
  - 97
  - 62
  - 22
  - 43
  - 91
  - 49
  - 81
  - 41
  - 26
- - 77
  - 64
  - 63
  - 74
  - 82
  - 12
  - 58
  - 43
  - 1
  - 79
  - 26
  - 67
  - 19
  - 14
  - 49
  - 22
  - 25
  - 71
  - 45
  - 30
  - 53
  - 57
  - 97
  - 88
  - 15
  - 28
  - 76
  - 70
  - 83
  - 85
  - 16
  - 37
  - 98
  - 18
  - 69
  - 92
  - 81
  - 33
  - 66
  - 72
  - 48
  - 8
  - 27
  - 24
  - 56
  - 89
  - 62
  - 73
  - 51
  - 52
- - 71
  - 98
  - 60
  - 46
  - 45
  - 75
  - 43
  - 57
  - 30
  - 2
  - 29
  - 51
  - 97
  - 27
  - 7
  - 96
  - 13
  - 15
  - 55
  - 85
  - 23
  - 38
  - 49
  - 91
  - 9
  - 31
  - 34
  - 69
  - 84
  - 63
  - 3
  - 6
  - 90
  - 1
  - 56
  - 64
  - 39
  - 26
  - 53
  - 50
  - 62
  - 25
  - 99
  - 0
  - 86
  - 22
  - 83
  - 10
  - 66
  - 59
- - 41
  - 28
  - 45
  - 94
  - 48
  - 54
  - 82
  - 7
  - 14
  - 32
  - 39
  - 98
  - 11
  - 10
  - 37
  - 38
  - 90
  - 78
  - 66
  - 96
  - 88
  - 13
  - 27
  - 9
  - 70
  - 89
  - 75
  - 42
  - 86
  - 24
  - 76
  - 34
  - 31
  - 3
  - 49
  - 23
  - 2
  - 25
  - 47
  - 18
  - 81
  - 8
  - 93
  - 6
  - 59
  - 30
  - 1
  - 72
  - 65
  - 62
- - 94
  - 93
  - 92
  - 98
  - 64
  - 38
  - 47
  - 20
  - 4
  - 24
  - 28
  - 15
  - 77
  - 88
  - 58
  - 8
  - 19
  - 46
  - 54
  - 76
  - 10
  - 12
  - 80
  - 31
  - 70
  - 84
  - 13
  - 52
  - 27
  - 91
  - 45
  - 26
  - 50
  - 40
  - 62
  - 7
  - 60
  - 25
  - 18
  - 75
  - 33
  - 61
  - 72
  - 17
  - 56
  - 78
  - 65
  - 35
  - 95
  - 21
- - 30
  - 95
  - 83
  - 56
  - 6
  - 55
  - 25
  - 79
  - 72
  - 84
  - 9
  - 59
  - 40
  - 73
  - 98
  - 90
  - 24
  - 71
  - 29
  - 12
  - 3
  - 46
  - 16
  - 85
  - 68
  - 19
  - 65
  - 75
  - 13
  - 86
  - 39
  - 27
  - 43
  - 11
  - 60
  - 92
  - 82
  - 8
  - 41
  - 10
  - 47
  - 66
  - 31
  - 48
  - 28
  - 23
  - 93
  - 5
  - 54
  - 67
- - 36
  - 33
  - 31
  - 13
  - 91
  - 10
  - 20
  - 56
  - 28
  - 95
  - 72
  - 11
  - 64
  - 3
  - 27
  - 92
  - 12
  - 19
  - 62
  - 44
  - 41
  - 34
  - 17
  - 88
  - 70
  - 93
  - 48
  - 90
  - 49
  - 43
  - 87
  - 29
  - 7
  - 53
  - 50
  - 99
  - 80
  - 42
  - 39
  - 40
  - 97
  - 46
  - 14
  - 15
  - 71
  - 86
  - 16
  - 66
  - 81
  - 30
- - 31
  - 82
  - 2
  - 97
  - 9
  - 46
  - 73
  - 38
  - 81
  - 76
  - 51
  - 96
  - 84
  - 64
  - 52
  - 28
  - 99
  - 70
  - 25
  - 87
  - 77
  - 12
  - 21
  - 58
  - 69
  - 57
  - 5
  - 61
  - 95
  - 90
  - 79
  - 40
  - 41
  - 39
  - 54
  - 98
  - 59
  - 47
  - 60
  - 45
  - 86
  - 49
  - 35
  - 80
  - 75
  - 48
  - 1
  - 50
  - 24
  - 3
- - 88
  - 5
  - 33
  - 8
  - 75
  - 72
  - 26
  - 94
  - 49
  - 79
  - 93
  - 51
  - 32
  - 38
  - 10
  - 46
  - 56
  - 84
  - 81
  - 11
  - 45
  - 77
  - 39
  - 3
  - 0
  - 54
  - 14
  - 34
  - 71
  - 91
  - 43
  - 13
  - 70
  - 58
  - 98
  - 50
  - 80
  - 35
  - 53
  - 87
  - 25
  - 60
  - 61
  - 99
  - 55
  - 28
  - 42
  - 2
  - 96
  - 24
- - 92
  - 99
  - 35
  - 38
  - 68
  - 59
  - 14
  - 12
  - 42
  - 54
  - 26
  - 73
  - 2
  - 51
  - 84
  - 21
  - 33
  - 94
  - 61
  - 5
  - 98
  - 3
  - 77
  - 19
  - 96
  - 81
  - 41
  - 65
  - 70
  - 18
  - 64
  - 20
  - 0
  - 87
  - 28
  - 4
  - 66
  - 82
  - 74
  - 36
  - 47
  - 71
  - 48
  - 78
  - 89
  - 93
  - 23
  - 8
  - 72
  - 56
- - 99
  - 90
  - 83
  - 80
  - 75
  - 40
  - 68
  - 3
  - 63
  - 41
  - 57
  - 55
  - 11
  - 78
  - 6
  - 84
  - 53
  - 64
  - 35
  - 23
  - 15
  - 17
  - 38
  - 4
  - 60
  - 43
  - 33
  - 59
  - 92
  - 30
  - 25
  - 31
  - 16
  - 49
  - 36
  - 9
  - 47
  - 48
  - 26
  - 81
  - 51
  - 24
  - 88
  - 2
  - 28
  - 10
  - 22
  - 54
  - 67
  - 61
- - 49
  - 86
  - 50
  - 27
  - 0
  - 63
  - 21
  - 15
  - 53
  - 12
  - 91
  - 20
  - 4
  - 44
  - 57
  - 47
  - 23
  - 19
  - 35
  - 55
  - 51
  - 25
  - 3
  - 26
  - 7
  - 43
  - 5
  - 8
  - 30
  - 14
  - 72
  - 74
  - 60
  - 38
  - 97
  - 54
  - 52
  - 46
  - 36
  - 62
  - 32
  - 10
  - 58
  - 77
  - 76
  - 85
  - 64
  - 90
  - 11
  - 71
- - 68
  - 0
  - 17
  - 38
  - 98
  - 16
  - 21
  - 30
  - 46
  - 8
  - 71
  - 57
  - 86
  - 92
  - 25
  - 12
  - 41
  - 14
  - 95
  - 31
  - 76
  - 37
  - 89
  - 88
  - 3
  - 33
  - 67
  - 34
  - 39
  - 2
  - 97
  - 94
  - 18
  - 10
  - 28
  - 69
  - 93
  - 48
  - 60
  - 74
  - 32
  - 45
  - 84
  - 53
  - 56
  - 7
  - 90
  - 77
  - 99
  - 6
- - 40
  - 15
  - 28
  - 83
  - 58
  - 57
  - 35
  - 75
  - 8
  - 93
  - 44
  - 12
  - 31
  - 16
  - 18
  - 21
  - 20
  - 98
  - 77
  - 84
  - 94
  - 17
  - 42
  - 60
  - 46
  - 85
  - 0
  - 39
  - 26
  - 68
  - 64
  - 6
  - 63
  - 24
  - 82
  - 73
  - 47
  - 62
  - 27
  - 7
  - 81
  - 61
  - 51
  - 99
  - 32
  - 41
  - 52
  - 22
  - 90
  - 53
- - 88
  - 75
  - 1
  - 48
  - 56
  - 82
  - 8
  - 63
  - 83
  - 17
  - 57
  - 66
  - 11
  - 94
  - 97
  - 93
  - 27
  - 29
  - 28
  - 50
  - 4
  - 30
  - 32
  - 85
  - 62
  - 45
  - 72
  - 67
  - 2
  - 21
  - 14
  - 15
  - 7
  - 22
  - 81
  - 92
  - 58
  - 5
  - 34
  - 96
  - 76
  - 89
  - 26
  - 35
  - 54
  - 99
  - 60
  - 51
  - 80
  - 39
- - 6
  - 52
  - 94
  - 14
  - 48
  - 78
  - 53
  - 70
  - 65
  - 51
  - 77
  - 55
  - 85
  - 24
  - 66
  - 49
  - 38
  - 2
  - 5
  - 33
  - 31
  - 44
  - 82
  - 36
  - 42
  - 27
  - 45
  - 16
  - 3
  - 73
  - 96
  - 98
  - 9
  - 75
  - 81
  - 89
  - 35
  - 71
  - 7
  - 74
  - 12
  - 17
  - 83
  - 90
  - 11
  - 67
  - 20
  - 95
  - 39
  - 19
- - 67
  - 34
  - 35
  - 6
  - 42
  - 30
  - 39
  - 33
  - 22
  - 32
  - 94
  - 76
  - 97
  - 53
  - 0
  - 71
  - 95
  - 79
  - 28
  - 57
  - 64
  - 84
  - 4
  - 93
  - 8
  - 77
  - 61
  - 89
  - 72
  - 18
  - 68
  - 62
  - 37
  - 92
  - 59
  - 40
  - 29
  - 49
  - 14
  - 15
  - 11
  - 46
  - 99
  - 58
  - 12
  - 25
  - 83
  - 26
  - 43
  - 78
- - 88
  - 71
  - 94
  - 28
  - 65
  - 18
  - 57
  - 37
  - 10
  - 69
  - 99
  - 59
  - 4
  - 19
  - 64
  - 76
  - 83
  - 15
  - 95
  - 90
  - 46
  - 53
  - 92
  - 33
  - 79
  - 6
  - 86
  - 80
  - 2
  - 87
  - 49
  - 93
  - 47
  - 60
  - 91
  - 1
  - 96
  - 17
  - 11
  - 39
  - 43
  - 0
  - 29
  - 81
  - 36
  - 70
  - 3
  - 66
  - 61
  - 48
- - 83
  - 0
  - 93
  - 95
  - 64
  - 1
  - 67
  - 86
  - 89
  - 99
  - 33
  - 25
  - 90
  - 56
  - 28
  - 13
  - 46
  - 34
  - 30
  - 50
  - 31
  - 75
  - 96
  - 51
  - 94
  - 18
  - 24
  - 98
  - 76
  - 77
  - 71
  - 22
  - 8
  - 40
  - 15
  - 79
  - 57
  - 20
  - 68
  - 19
  - 41
  - 70
  - 59
  - 38
  - 88
  - 81
  - 61
  - 27
  - 23
  - 14
- - 93
  - 2
  - 28
  - 34
  - 22
  - 61
  - 72
  - 50
  - 45
  - 46
  - 39
  - 54
  - 56
  - 18
  - 41
  - 69
  - 53
  - 5
  - 27
  - 14
  - 47
  - 24
  - 40
  - 78
  - 20
  - 80
  - 11
  - 43
  - 91
  - 92
  - 85
  - 76
  - 60
  - 15
  - 57
  - 33
  - 21
  - 55
  - 66
  - 94
  - 73
  - 48
  - 29
  - 71
  - 16
  - 42
  - 84
  - 67
  - 58
  - 26
- - 41
  - 9
  - 55
  - 72
  - 59
  - 69
  - 92
  - 76
  - 66
  - 29
  - 82
  - 27
  - 40
  - 67
  - 75
  - 16
  - 79
  - 85
  - 60
  - 12
  - 3
  - 86
  - 18
  - 22
  - 87
  - 13
  - 64
  - 62
  - 44
  - 47
  - 58
  - 26
  - 96
  - 8
  - 57
  - 43
  - 24
  - 88
  - 91
  - 38
  - 36
  - 93
  - 49
  - 48
  - 19
  - 46
  - 90
  - 31
  - 34
  - 35
- - 24
  - 94
  - 88
  - 12
  - 81
  - 11
  - 85
  - 4
  - 90
  - 19
  - 84
  - 16
  - 28
  - 40
  - 65
  - 34
  - 80
  - 87
  - 45
  - 23
  - 37
  - 47
  - 77
  - 3
  - 36
  - 74
  - 49
  - 27
  - 95
  - 78
  - 2
  - 63
  - 91
  - 79
  - 93
  - 26
  - 98
  - 83
  - 22
  - 54
  - 46
  - 39
  - 58
  - 55
  - 21
  - 5
  - 29
  - 30
  - 73
  - 70
- - 78
  - 69
  - 1
  - 6
  - 38
  - 73
  - 29
  - 48
  - 68
  - 17
  - 18
  - 59
  - 25
  - 5
  - 45
  - 30
  - 91
  - 88
  - 41
  - 51
  - 70
  - 50
  - 86
  - 2
  - 21
  - 43
  - 71
  - 40
  - 83
  - 90
  - 13
  - 31
  - 44
  - 4
  - 20
  - 60
  - 87
  - 23
  - 79
  - 64
  - 56
  - 8
  - 62
  - 42
  - 27
  - 16
  - 61
  - 32
  - 49
  - 67
- - 98
  - 44
  - 18
  - 90
  - 86
  - 60
  - 35
  - 88
  - 10
  - 32
  - 38
  - 78
  - 75
  - 64
  - 67
  - 31
  - 2
  - 66
  - 20
  - 26
  - 6
  - 33
  - 24
  - 57
  - 23
  - 45
  - 82
  - 12
  - 5
  - 11
  - 14
  - 76
  - 55
  - 61
  - 59
  - 41
  - 48
  - 96
  - 47
  - 50
  - 39
  - 3
  - 89
  - 21
  - 84
  - 93
  - 74
  - 46
  - 91
  - 65
- - 7
  - 12
  - 43
  - 63
  - 37
  - 56
  - 86
  - 78
  - 83
  - 48
  - 67
  - 75
  - 77
  - 35
  - 97
  - 14
  - 19
  - 41
  - 17
  - 57
  - 0
  - 50
  - 69
  - 6
  - 13
  - 51
  - 34
  - 95
  - 40
  - 45
  - 28
  - 62
  - 26
  - 59
  - 9
  - 23
  - 18
  - 71
  - 47
  - 94
  - 93
  - 42
  - 44
  - 65
  - 49
  - 91
  - 24
  - 68
  - 90
  - 66
- - 12
  - 67
  - 61
  - 33
  - 7
  - 85
  - 42
  - 15
  - 26
  - 27
  - 32
  - 83
  - 56
  - 63
  - 9
  - 88
  - 6
  - 57
  - 53
  - 0
  - 21
  - 79
  - 19
  - 40
  - 31
  - 84
  - 44
  - 2
  - 30
  - 66
  - 47
  - 99
  - 60
  - 13
  - 92
  - 24
  - 68
  - 76
  - 22
  - 97
  - 59
  - 90
  - 86
  - 28
  - 73
  - 71
  - 8
  - 82
  - 91
  - 49
- - 63
  - 27
  - 26
  - 65
  - 13
  - 41
  - 48
  - 22
  - 55
  - 50
  - 12
  - 81
  - 86
  - 57
  - 32
  - 10
  - 51
  - 52
  - 68
  - 89
  - 93
  - 33
  - 97
  - 67
  - 45
  - 62
  - 40
  - 76
  - 77
  - 74
  - 79
  - 35
  - 66
  - 53
  - 14
  - 64
  - 83
  - 34
  - 25
  - 20
  - 19
  - 30
  - 85
  - 47
  - 75
  - 24
  - 70
  - 2
  - 39
  - 92
- - 5
  - 86
  - 99
  - 34
  - 1
  - 8
  - 35
  - 50
  - 85
  - 32
  - 17
  - 22
  - 80
  - 2
  - 28
  - 82
  - 65
  - 52
  - 25
  - 27
  - 53
  - 55
  - 83
  - 23
  - 84
  - 72
  - 76
  - 0
  - 7
  - 94
  - 10
  - 51
  - 13
  - 4
  - 58
  - 71
  - 12
  - 95
  - 98
  - 78
  - 69
  - 19
  - 97
  - 89
  - 42
  - 33
  - 61
  - 31
  - 74
  - 15
- - 54
  - 87
  - 39
  - 40
  - 12
  - 84
  - 43
  - 92
  - 82
  - 71
  - 6
  - 26
  - 68
  - 58
  - 44
  - 85
  - 55
  - 13
  - 62
  - 23
  - 7
  - 45
  - 93
  - 48
  - 10
  - 30
  - 72
  - 77
  - 2
  - 57
  - 61
  - 42
  - 5
  - 88
  - 86
  - 31
  - 56
  - 52
  - 36
  - 24
  - 4
  - 41
  - 63
  - 25
  - 14
  - 64
  - 74
  - 83
  - 89
  - 27
- - 84
  - 85
  - 96
  - 67
  - 78
  - 5
  - 72
  - 33
  - 46
  - 86
  - 11
  - 89
  - 45
  - 7
  - 57
  - 2
  - 88
  - 13
  - 77
  - 24
  - 29
  - 94
  - 27
  - 37
  - 68
  - 90
  - 66
  - 22
  - 75
  - 53
  - 3
  - 20
  - 26
  - 32
  - 1
  - 51
  - 8
  - 34
  - 55
  - 35
  - 91
  - 18
  - 15
  - 65
  - 52
  - 43
  - 41
  - 47
  - 70
  - 36
- - 3
  - 39
  - 69
  - 6
  - 54
  - 18
  - 91
  - 13
  - 35
  - 17
  - 85
  - 63
  - 45
  - 62
  - 51
  - 41
  - 61
  - 7
  - 10
  - 16
  - 49
  - 23
  - 0
  - 46
  - 19
  - 77
  - 71
  - 93
  - 75
  - 5
  - 28
  - 15
  - 30
  - 58
  - 37
  - 1
  - 53
  - 33
  - 88
  - 64
  - 95
  - 97
  - 68
  - 79
  - 67
  - 65
  - 25
  - 47
  - 80
  - 56
- - 45
  - 13
  - 31
  - 33
  - 9
  - 98
  - 73
  - 50
  - 43
  - 52
  - 0
  - 81
  - 48
  - 2
  - 59
  - 37
  - 44
  - 76
  - 3
  - 24
  - 95
  - 72
  - 75
  - 30
  - 16
  - 20
  - 23
  - 14
  - 71
  - 65
  - 19
  - 58
  - 67
  - 36
  - 17
  - 32
  - 82
  - 38
  - 93
  - 46
  - 55
  - 64
  - 91
  - 84
  - 10
  - 62
  - 40
  - 27
  - 87
  - 49
- - 44
  - 59
  - 23
  - 94
  - 96
  - 65
  - 56
  - 75
  - 47
  - 63
  - 43
  - 1
  - 17
  - 29
  - 2
  - 83
  - 79
  - 90
  - 92
  - 38
  - 50
  - 98
  - 16
  - 20
  - 6
  - 52
  - 82
  - 36
  - 15
  - 4
  - 72
  - 21
  - 78
  - 11
  - 91
  - 13
  - 86
  - 88
  - 18
  - 61
  - 26
  - 49
  - 3
  - 66
  - 84
  - 89
  - 73
  - 67
  - 42
  - 62
- - 26
  - 21
  - 68
  - 65
  - 94
  - 90
  - 87
  - 64
  - 35
  - 99
  - 29
  - 22
  - 36
  - 12
  - 77
  - 61
  - 66
  - 98
  - 56
  - 4
  - 41
  - 13
  - 96
  - 80
  - 79
  - 63
  - 5
  - 23
  - 88
  - 40
  - 32
  - 97
  - 45
  - 60
  - 55
  - 52
  - 3
  - 62
  - 82
  - 51
  - 20
  - 11
  - 71
  - 9
  - 84
  - 7
  - 69
  - 93
  - 31
  - 38
- - 54
  - 72
  - 62
  - 3
  - 88
  - 90
  - 66
  - 27
  - 53
  - 30
  - 51
  - 34
  - 35
  - 68
  - 55
  - 52
  - 81
  - 24
  - 56
  - 22
  - 42
  - 2
  - 50
  - 47
  - 99
  - 70
  - 40
  - 78
  - 59
  - 57
  - 73
  - 37
  - 26
  - 74
  - 86
  - 36
  - 13
  - 71
  - 84
  - 58
  - 7
  - 25
  - 19
  - 0
  - 63
  - 89
  - 61
  - 9
  - 69
  - 76
- - 99
  - 55
  - 86
  - 0
  - 46
  - 66
  - 32
  - 61
  - 71
  - 63
  - 75
  - 48
  - 39
  - 59
  - 10
  - 11
  - 54
  - 65
  - 64
  - 49
  - 7
  - 1
  - 19
  - 15
  - 94
  - 43
  - 30
  - 28
  - 56
  - 13
  - 91
  - 27
  - 45
  - 9
  - 16
  - 5
  - 60
  - 22
  - 23
  - 24
  - 90
  - 4
  - 68
  - 12
  - 87
  - 76
  - 70
  - 40
  - 42
  - 57
- - 71
  - 49
  - 55
  - 16
  - 68
  - 48
  - 53
  - 40
  - 76
  - 81
  - 2
  - 46
  - 3
  - 12
  - 26
  - 47
  - 38
  - 25
  - 23
  - 70
  - 56
  - 31
  - 33
  - 41
  - 58
  - 10
  - 92
  - 59
  - 17
  - 91
  - 37
  - 79
  - 96
  - 8
  - 73
  - 67
  - 24
  - 45
  - 60
  - 89
  - 42
  - 63
  - 78
  - 6
  - 27
  - 21
  - 0
  - 62
  - 69
  - 5
- - 41
  - 62
  - 8
  - 2
  - 91
  - 59
  - 44
  - 24
  - 30
  - 49
  - 94
  - 54
  - 97
  - 81
  - 37
  - 4
  - 69
  - 36
  - 52
  - 21
  - 64
  - 45
  - 53
  - 79
  - 66
  - 80
  - 67
  - 96
  - 46
  - 77
  - 38
  - 15
  - 16
  - 88
  - 98
  - 35
  - 14
  - 55
  - 68
  - 11
  - 51
  - 93
  - 13
  - 20
  - 47
  - 65
  - 57
  - 19
  - 23
  - 10
- - 96
  - 4
  - 77
  - 12
  - 40
  - 45
  - 62
  - 7
  - 30
  - 65
  - 81
  - 17
  - 32
  - 27
  - 42
  - 23
  - 44
  - 35
  - 39
  - 71
  - 14
  - 88
  - 92
  - 94
  - 93
  - 80
  - 6
  - 95
  - 25
  - 0
  - 59
  - 52
  - 67
  - 68
  - 26
  - 22
  - 9
  - 8
  - 24
  - 91
  - 82
  - 47
  - 50
  - 60
  - 66
  - 75
  - 57
  - 29
  - 11
  - 31
- - 50
  - 97
  - 28
  - 10
  - 39
  - 45
  - 81
  - 61
  - 31
  - 89
  - 92
  - 24
  - 51
  - 59
  - 67
  - 15
  - 60
  - 5
  - 29
  - 42
  - 55
  - 2
  - 37
  - 4
  - 17
  - 53
  - 30
  - 34
  - 64
  - 49
  - 62
  - 22
  - 68
  - 9
  - 36
  - 35
  - 91
  - 21
  - 69
  - 33
  - 20
  - 72
  - 1
  - 82
  - 40
  - 83
  - 38
  - 13
  - 44
  - 32
- - 15
  - 11
  - 36
  - 0
  - 48
  - 68
  - 85
  - 91
  - 96
  - 72
  - 69
  - 14
  - 70
  - 50
  - 62
  - 18
  - 86
  - 46
  - 31
  - 67
  - 24
  - 94
  - 71
  - 90
  - 2
  - 95
  - 10
  - 42
  - 34
  - 83
  - 81
  - 33
  - 22
  - 75
  - 43
  - 41
  - 6
  - 12
  - 26
  - 3
  - 78
  - 93
  - 1
  - 89
  - 29
  - 64
  - 97
  - 87
  - 40
  - 60
- - 95
  - 85
  - 63
  - 33
  - 87
  - 2
  - 47
  - 65
  - 4
  - 86
  - 71
  - 72
  - 70
  - 29
  - 46
  - 81
  - 56
  - 58
  - 83
  - 75
  - 93
  - 96
  - 35
  - 59
  - 8
  - 0
  - 36
  - 45
  - 97
  - 11
  - 14
  - 41
  - 49
  - 94
  - 37
  - 13
  - 52
  - 66
  - 98
  - 67
  - 34
  - 74
  - 61
  - 48
  - 88
  - 15
  - 62
  - 77
  - 50
  - 39
- - 58
  - 85
  - 83
  - 69
  - 68
  - 55
  - 35
  - 57
  - 87
  - 63
  - 97
  - 77
  - 89
  - 9
  - 78
  - 36
  - 72
  - 25
  - 75
  - 22
  - 48
  - 73
  - 2
  - 14
  - 39
  - 32
  - 79
  - 20
  - 33
  - 38
  - 70
  - 52
  - 80
  - 46
  - 71
  - 88
  - 92
  - 24
  - 23
  - 27
  - 31
  - 17
  - 28
  - 95
  - 82
  - 18
  - 44
  - 91
  - 34
  - 96
- - 38
  - 94
  - 61
  - 72
  - 19
  - 97
  - 2
  - 86
  - 84
  - 69
  - 40
  - 18
  - 48
  - 82
  - 65
  - 20
  - 75
  - 35
  - 9
  - 78
  - 87
  - 4
  - 92
  - 27
  - 58
  - 96
  - 13
  - 1
  - 56
  - 12
  - 21
  - 67
  - 28
  - 68
  - 10
  - 81
  - 59
  - 23
  - 32
  - 99
  - 39
  - 5
  - 7
  - 45
  - 24
  - 62
  - 51
  - 90
  - 44
  - 0
- - 81
  - 14
  - 3
  - 78
  - 1
  - 45
  - 37
  - 33
  - 97
  - 61
  - 41
  - 31
  - 55
  - 46
  - 59
  - 69
  - 39
  - 62
  - 84
  - 57
  - 27
  - 19
  - 60
  - 44
  - 70
  - 66
  - 72
  - 49
  - 82
  - 9
  - 76
  - 2
  - 87
  - 96
  - 26
  - 11
  - 5
  - 40
  - 63
  - 0
  - 64
  - 8
  - 80
  - 71
  - 50
  - 10
  - 34
  - 16
  - 32
  - 83
- - 58
  - 90
  - 41
  - 28
  - 80
  - 91
  - 83
  - 92
  - 22
  - 66
  - 72
  - 94
  - 29
  - 56
  - 46
  - 9
  - 73
  - 54
  - 86
  - 7
  - 16
  - 89
  - 6
  - 50
  - 77
  - 31
  - 5
  - 81
  - 39
  - 96
  - 62
  - 57
  - 65
  - 61
  - 52
  - 70
  - 25
  - 18
  - 64
  - 26
  - 67
  - 38
  - 11
  - 43
  - 23
  - 21
  - 59
  - 85
  - 32
  - 99
- - 45
  - 15
  - 7
  - 31
  - 28
  - 55
  - 23
  - 67
  - 65
  - 10
  - 84
  - 9
  - 33
  - 96
  - 30
  - 82
  - 35
  - 49
  - 85
  - 73
  - 8
  - 64
  - 43
  - 5
  - 81
  - 42
  - 0
  - 11
  - 90
  - 34
  - 41
  - 60
  - 44
  - 21
  - 69
  - 47
  - 24
  - 80
  - 16
  - 56
  - 83
  - 14
  - 26
  - 32
  - 6
  - 27
  - 54
  - 12
  - 18
  - 66
- - 76
  - 88
  - 62
  - 28
  - 21
  - 40
  - 47
  - 39
  - 44
  - 50
  - 79
  - 67
  - 19
  - 46
  - 96
  - 4
  - 22
  - 52
  - 33
  - 77
  - 23
  - 81
  - 53
  - 17
  - 54
  - 91
  - 70
  - 30
  - 34
  - 61
  - 12
  - 97
  - 5
  - 18
  - 15
  - 42
  - 7
  - 29
  - 60
  - 1
  - 32
  - 9
  - 94
  - 2
  - 14
  - 64
  - 92
  - 82
  - 63
  - 36
- - 85
  - 60
  - 78
  - 73
  - 61
  - 77
  - 94
  - 4
  - 8
  - 50
  - 57
  - 39
  - 56
  - 58
  - 9
  - 24
  - 13
  - 29
  - 52
  - 79
  - 46
  - 2
  - 11
  - 21
  - 14
  - 28
  - 18
  - 47
  - 44
  - 6
  - 99
  - 12
  - 45
  - 23
  - 20
  - 80
  - 98
  - 68
  - 16
  - 40
  - 90
  - 64
  - 7
  - 65
  - 38
  - 63
  - 84
  - 69
  - 10
  - 70
- - 51
  - 25
  - 87
  - 49
  - 75
  - 29
  - 94
  - 65
  - 11
  - 85
  - 12
  - 1
  - 41
  - 19
  - 66
  - 89
  - 56
  - 90
  - 9
  - 2
  - 59
  - 6
  - 26
  - 86
  - 69
  - 7
  - 84
  - 55
  - 4
  - 71
  - 61
  - 79
  - 10
  - 58
  - 32
  - 97
  - 5
  - 43
  - 88
  - 63
  - 93
  - 34
  - 38
  - 31
  - 98
  - 83
  - 82
  - 46
  - 36
  - 60
- - 75
  - 35
  - 19
  - 73
  - 42
  - 22
  - 79
  - 38
  - 34
  - 33
  - 20
  - 84
  - 24
  - 65
  - 0
  - 46
  - 69
  - 94
  - 7
  - 23
  - 14
  - 12
  - 96
  - 60
  - 83
  - 55
  - 90
  - 45
  - 52
  - 77
  - 71
  - 76
  - 80
  - 95
  - 39
  - 86
  - 5
  - 61
  - 99
  - 51
  - 29
  - 89
  - 53
  - 48
  - 54
  - 41
  - 47
  - 62
  - 28
  - 58
- - 64
  - 66
  - 74
  - 0
  - 3
  - 91
  - 87
  - 73
  - 37
  - 9
  - 88
  - 76
  - 4
  - 23
  - 36
  - 65
  - 24
  - 60
  - 21
  - 67
  - 92
  - 70
  - 39
  - 84
  - 5
  - 59
  - 97
  - 25
  - 14
  - 83
  - 26
  - 53
  - 99
  - 95
  - 19
  - 22
  - 43
  - 94
  - 51
  - 93
  - 7
  - 81
  - 79
  - 30
  - 35
  - 47
  - 77
  - 49
  - 82
  - 89
- - 85
  - 34
  - 4
  - 62
  - 5
  - 13
  - 83
  - 74
  - 81
  - 0
  - 72
  - 19
  - 21
  - 76
  - 43
  - 98
  - 59
  - 78
  - 54
  - 58
  - 70
  - 57
  - 60
  - 55
  - 20
  - 90
  - 88
  - 3
  - 77
  - 25
  - 44
  - 89
  - 27
  - 41
  - 45
  - 79
  - 32
  - 93
  - 33
  - 18
  - 46
  - 96
  - 8
  - 35
  - 68
  - 15
  - 69
  - 87
  - 31
  - 12
- - 77
  - 81
  - 15
  - 52
  - 31
  - 7
  - 97
  - 51
  - 75
  - 18
  - 87
  - 47
  - 86
  - 88
  - 26
  - 37
  - 8
  - 73
  - 45
  - 3
  - 89
  - 99
  - 44
  - 53
  - 43
  - 82
  - 42
  - 27
  - 9
  - 29
  - 39
  - 4
  - 62
  - 64
  - 25
  - 22
  - 56
  - 71
  - 95
  - 28
  - 34
  - 60
  - 61
  - 21
  - 92
  - 13
  - 68
  - 83
  - 69
  - 79
- - 53
  - 97
  - 26
  - 52
  - 96
  - 76
  - 55
  - 40
  - 35
  - 81
  - 84
  - 83
  - 39
  - 21
  - 9
  - 41
  - 43
  - 66
  - 59
  - 99
  - 18
  - 58
  - 36
  - 67
  - 64
  - 28
  - 30
  - 94
  - 10
  - 20
  - 14
  - 72
  - 17
  - 57
  - 37
  - 79
  - 71
  - 92
  - 25
  - 19
  - 46
  - 49
  - 65
  - 73
  - 45
  - 61
  - 90
  - 38
  - 82
  - 51
- - 30
  - 35
  - 22
  - 57
  - 71
  - 2
  - 14
  - 86
  - 53
  - 97
  - 15
  - 6
  - 56
  - 10
  - 21
  - 85
  - 51
  - 49
  - 80
  - 13
  - 76
  - 32
  - 18
  - 31
  - 36
  - 44
  - 45
  - 83
  - 24
  - 69
  - 88
  - 26
  - 42
  - 40
  - 7
  - 8
  - 84
  - 52
  - 3
  - 78
  - 0
  - 46
  - 34
  - 37
  - 33
  - 54
  - 60
  - 79
  - 28
  - 77
- - 76
  - 84
  - 41
  - 80
  - 6
  - 28
  - 3
  - 88
  - 90
  - 14
  - 73
  - 93
  - 75
  - 27
  - 12
  - 85
  - 38
  - 42
  - 89
  - 31
  - 39
  - 0
  - 18
  - 56
  - 1
  - 9
  - 30
  - 29
  - 66
  - 83
  - 77
  - 23
  - 96
  - 95
  - 25
  - 44
  - 15
  - 67
  - 61
  - 81
  - 72
  - 60
  - 2
  - 71
  - 17
  - 40
  - 46
  - 22
  - 78
  - 87
- - 53
  - 2
  - 60
  - 49
  - 14
  - 30
  - 5
  - 71
  - 61
  - 34
  - 97
  - 36
  - 35
  - 89
  - 79
  - 94
  - 50
  - 38
  - 13
  - 47
  - 85
  - 16
  - 84
  - 59
  - 46
  - 19
  - 1
  - 78
  - 7
  - 62
  - 45
  - 81
  - 68
  - 0
  - 44
  - 20
  - 17
  - 54
  - 21
  - 41
  - 66
  - 4
  - 74
  - 26
  - 69
  - 93
  - 82
  - 58
  - 56
  - 96
- - 71
  - 84
  - 77
  - 98
  - 47
  - 10
  - 85
  - 43
  - 48
  - 30
  - 52
  - 5
  - 54
  - 67
  - 36
  - 69
  - 64
  - 97
  - 62
  - 58
  - 20
  - 73
  - 21
  - 66
  - 65
  - 95
  - 12
  - 74
  - 78
  - 24
  - 26
  - 17
  - 63
  - 34
  - 91
  - 32
  - 44
  - 9
  - 42
  - 76
  - 6
  - 2
  - 92
  - 7
  - 80
  - 37
  - 75
  - 90
  - 0
  - 50
- - 58
  - 70
  - 28
  - 9
  - 29
  - 33
  - 88
  - 23
  - 62
  - 79
  - 76
  - 86
  - 19
  - 67
  - 7
  - 56
  - 66
  - 1
  - 80
  - 91
  - 8
  - 63
  - 31
  - 93
  - 41
  - 30
  - 72
  - 64
  - 98
  - 75
  - 50
  - 71
  - 95
  - 44
  - 54
  - 20
  - 59
  - 43
  - 5
  - 4
  - 90
  - 87
  - 16
  - 89
  - 38
  - 45
  - 77
  - 6
  - 35
  - 81
- - 30
  - 40
  - 91
  - 71
  - 76
  - 2
  - 51
  - 70
  - 93
  - 61
  - 53
  - 89
  - 47
  - 12
  - 1
  - 35
  - 81
  - 41
  - 27
  - 72
  - 20
  - 39
  - 57
  - 26
  - 13
  - 10
  - 8
  - 32
  - 60
  - 25
  - 11
  - 43
  - 17
  - 99
  - 87
  - 98
  - 68
  - 74
  - 65
  - 45
  - 6
  - 15
  - 78
  - 88
  - 90
  - 73
  - 55
  - 21
  - 79
  - 77
- - 20
  - 3
  - 14
  - 47
  - 2
  - 89
  - 73
  - 95
  - 9
  - 1
  - 61
  - 50
  - 60
  - 92
  - 59
  - 55
  - 88
  - 41
  - 54
  - 76
  - 90
  - 68
  - 58
  - 65
  - 38
  - 37
  - 75
  - 66
  - 21
  - 56
  - 85
  - 51
  - 98
  - 29
  - 43
  - 17
  - 10
  - 48
  - 22
  - 49
  - 4
  - 46
  - 35
  - 12
  - 74
  - 99
  - 62
  - 36
  - 33
  - 24
- - 31
  - 25
  - 47
  - 5
  - 3
  - 12
  - 29
  - 97
  - 24
  - 76
  - 50
  - 91
  - 72
  - 65
  - 2
  - 10
  - 9
  - 75
  - 89
  - 83
  - 40
  - 52
  - 33
  - 70
  - 58
  - 8
  - 6
  - 73
  - 66
  - 77
  - 92
  - 36
  - 86
  - 55
  - 4
  - 37
  - 59
  - 64
  - 57
  - 62
  - 49
  - 38
  - 46
  - 44
  - 27
  - 93
  - 94
  - 1
  - 88
  - 78
- - 65
  - 0
  - 53
  - 2
  - 32
  - 98
  - 80
  - 25
  - 8
  - 63
  - 6
  - 55
  - 81
  - 7
  - 70
  - 94
  - 26
  - 46
  - 23
  - 3
  - 91
  - 73
  - 41
  - 36
  - 43
  - 64
  - 66
  - 92
  - 69
  - 68
  - 20
  - 76
  - 57
  - 34
  - 99
  - 90
  - 96
  - 27
  - 16
  - 56
  - 29
  - 14
  - 49
  - 47
  - 54
  - 42
  - 84
  - 61
  - 13
  - 85
- - 58
  - 89
  - 32
  - 15
  - 44
  - 94
  - 83
  - 61
  - 42
  - 26
  - 29
  - 7
  - 39
  - 74
  - 6
  - 50
  - 80
  - 73
  - 14
  - 34
  - 48
  - 67
  - 5
  - 20
  - 0
  - 43
  - 16
  - 82
  - 36
  - 40
  - 4
  - 57
  - 19
  - 9
  - 66
  - 76
  - 87
  - 84
  - 18
  - 64
  - 62
  - 52
  - 2
  - 8
  - 85
  - 68
  - 27
  - 33
  - 46
  - 41
- - 66
  - 55
  - 78
  - 21
  - 30
  - 5
  - 95
  - 18
  - 52
  - 69
  - 74
  - 87
  - 7
  - 96
  - 89
  - 15
  - 86
  - 62
  - 53
  - 48
  - 12
  - 70
  - 11
  - 17
  - 42
  - 68
  - 71
  - 24
  - 41
  - 26
  - 0
  - 45
  - 79
  - 64
  - 20
  - 97
  - 35
  - 29
  - 91
  - 36
  - 94
  - 3
  - 82
  - 90
  - 13
  - 25
  - 61
  - 65
  - 10
  - 57
- - 49
  - 11
  - 12
  - 6
  - 61
  - 93
  - 15
  - 71
  - 68
  - 38
  - 67
  - 62
  - 24
  - 42
  - 79
  - 17
  - 95
  - 85
  - 90
  - 27
  - 18
  - 57
  - 94
  - 69
  - 5
  - 20
  - 26
  - 59
  - 70
  - 51
  - 29
  - 73
  - 56
  - 9
  - 63
  - 28
  - 10
  - 21
  - 81
  - 16
  - 86
  - 33
  - 64
  - 52
  - 48
  - 88
  - 91
  - 2
  - 7
  - 96
- - 81
  - 68
  - 51
  - 21
  - 23
  - 63
  - 82
  - 83
  - 8
  - 73
  - 9
  - 65
  - 90
  - 79
  - 16
  - 36
  - 47
  - 71
  - 97
  - 62
  - 76
  - 72
  - 55
  - 60
  - 70
  - 35
  - 54
  - 95
  - 24
  - 45
  - 13
  - 28
  - 0
  - 30
  - 17
  - 42
  - 50
  - 58
  - 22
  - 93
  - 3
  - 61
  - 20
  - 25
  - 86
  - 98
  - 94
  - 31
  - 74
  - 43
- - 49
  - 40
  - 78
  - 12
  - 33
  - 21
  - 43
  - 60
  - 66
  - 79
  - 13
  - 51
  - 0
  - 99
  - 75
  - 38
  - 90
  - 53
  - 30
  - 72
  - 93
  - 3
  - 62
  - 1
  - 25
  - 98
  - 10
  - 31
  - 81
  - 86
  - 11
  - 57
  - 5
  - 64
  - 2
  - 77
  - 35
  - 83
  - 96
  - 71
  - 4
  - 94
  - 76
  - 58
  - 28
  - 87
  - 8
  - 88
  - 54
  - 6
- - 42
  - 61
  - 86
  - 34
  - 38
  - 15
  - 28
  - 48
  - 1
  - 10
  - 59
  - 6
  - 12
  - 17
  - 22
  - 24
  - 75
  - 3
  - 67
  - 60
  - 62
  - 99
  - 33
  - 84
  - 44
  - 85
  - 80
  - 53
  - 16
  - 26
  - 72
  - 50
  - 8
  - 41
  - 39
  - 81
  - 76
  - 35
  - 66
  - 18
  - 7
  - 5
  - 69
  - 63
  - 88
  - 43
  - 45
  - 87
  - 0
  - 95
- - 5
  - 71
  - 97
  - 66
  - 46
  - 16
  - 89
  - 18
  - 37
  - 81
  - 65
  - 62
  - 2
  - 72
  - 21
  - 58
  - 57
  - 42
  - 32
  - 49
  - 3
  - 95
  - 88
  - 31
  - 47
  - 61
  - 1
  - 7
  - 98
  - 13
  - 80
  - 78
  - 93
  - 27
  - 74
  - 39
  - 26
  - 69
  - 73
  - 56
  - 96
  - 8
  - 20
  - 10
  - 83
  - 44
  - 90
  - 59
  - 82
  - 52
- - 78
  - 41
  - 88
  - 66
  - 3
  - 99
  - 65
  - 57
  - 72
  - 64
  - 84
  - 96
  - 60
  - 77
  - 71
  - 12
  - 76
  - 47
  - 90
  - 10
  - 70
  - 38
  - 7
  - 51
  - 2
  - 23
  - 45
  - 44
  - 82
  - 32
  - 22
  - 19
  - 8
  - 48
  - 61
  - 53
  - 11
  - 97
  - 94
  - 87
  - 50
  - 49
  - 36
  - 35
  - 85
  - 39
  - 92
  - 42
  - 15
  - 54
- - 29
  - 77
  - 7
  - 80
  - 83
  - 33
  - 75
  - 3
  - 62
  - 82
  - 1
  - 53
  - 50
  - 42
  - 45
  - 11
  - 98
  - 96
  - 97
  - 76
  - 88
  - 65
  - 90
  - 61
  - 86
  - 66
  - 46
  - 69
  - 40
  - 20
  - 43
  - 25
  - 49
  - 59
  - 8
  - 95
  - 52
  - 99
  - 63
  - 87
  - 47
  - 48
  - 39
  - 51
  - 64
  - 55
  - 0
  - 60
  - 21
  - 37
- - 83
  - 39
  - 90
  - 26
  - 1
  - 91
  - 23
  - 86
  - 14
  - 70
  - 95
  - 47
  - 71
  - 85
  - 38
  - 96
  - 9
  - 75
  - 68
  - 88
  - 6
  - 45
  - 15
  - 37
  - 11
  - 94
  - 76
  - 32
  - 99
  - 16
  - 25
  - 97
  - 40
  - 30
  - 51
  - 63
  - 55
  - 58
  - 92
  - 18
  - 2
  - 27
  - 59
  - 56
  - 98
  - 7
  - 28
  - 78
  - 81
  - 72
- - 24
  - 16
  - 3
  - 2
  - 47
  - 54
  - 74
  - 55
  - 34
  - 57
  - 13
  - 10
  - 98
  - 6
  - 52
  - 31
  - 43
  - 64
  - 22
  - 26
  - 92
  - 12
  - 1
  - 59
  - 96
  - 82
  - 81
  - 41
  - 62
  - 60
  - 77
  - 71
  - 78
  - 37
  - 36
  - 14
  - 84
  - 33
  - 50
  - 9
  - 65
  - 94
  - 91
  - 61
  - 99
  - 53
  - 30
  - 66
  - 85
  - 68
- - 79
  - 19
  - 50
  - 11
  - 60
  - 21
  - 92
  - 59
  - 76
  - 0
  - 70
  - 43
  - 44
  - 20
  - 8
  - 51
  - 35
  - 58
  - 68
  - 28
  - 73
  - 36
  - 40
  - 65
  - 78
  - 96
  - 45
  - 1
  - 52
  - 3
  - 56
  - 18
  - 29
  - 4
  - 16
  - 15
  - 38
  - 12
  - 7
  - 42
  - 83
  - 75
  - 25
  - 84
  - 89
  - 5
  - 23
  - 81
  - 85
  - 41
- - 12
  - 63
  - 25
  - 26
  - 31
  - 52
  - 65
  - 84
  - 87
  - 57
  - 76
  - 5
  - 22
  - 67
  - 98
  - 18
  - 60
  - 28
  - 85
  - 50
  - 99
  - 38
  - 64
  - 10
  - 46
  - 32
  - 20
  - 36
  - 96
  - 51
  - 6
  - 4
  - 30
  - 37
  - 86
  - 83
  - 81
  - 45
  - 17
  - 75
  - 72
  - 27
  - 68
  - 39
  - 9
  - 54
  - 19
  - 3
  - 24
  - 40
- - 1
  - 2
  - 48
  - 55
  - 41
  - 84
  - 99
  - 70
  - 87
  - 68
  - 78
  - 19
  - 14
  - 66
  - 69
  - 52
  - 63
  - 67
  - 44
  - 8
  - 56
  - 18
  - 76
  - 93
  - 59
  - 42
  - 54
  - 57
  - 46
  - 12
  - 31
  - 77
  - 97
  - 58
  - 94
  - 83
  - 24
  - 5
  - 79
  - 74
  - 21
  - 27
  - 81
  - 61
  - 6
  - 40
  - 33
  - 11
  - 26
  - 15
- - 27
  - 2
  - 31
  - 82
  - 19
  - 79
  - 98
  - 26
  - 12
  - 11
  - 97
  - 24
  - 37
  - 3
  - 86
  - 29
  - 46
  - 34
  - 14
  - 0
  - 70
  - 58
  - 57
  - 61
  - 99
  - 65
  - 71
  - 56
  - 45
  - 62
  - 50
  - 17
  - 92
  - 32
  - 25
  - 83
  - 52
  - 59
  - 81
  - 75
  - 69
  - 7
  - 77
  - 21
  - 9
  - 13
  - 33
  - 43
  - 36
  - 30
- - 69
  - 58
  - 70
  - 22
  - 62
  - 71
  - 30
  - 81
  - 86
  - 48
  - 26
  - 25
  - 80
  - 74
  - 93
  - 38
  - 85
  - 2
  - 33
  - 66
  - 45
  - 79
  - 84
  - 95
  - 50
  - 29
  - 92
  - 5
  - 7
  - 16
  - 40
  - 72
  - 63
  - 78
  - 64
  - 65
  - 67
  - 54
  - 87
  - 15
  - 47
  - 31
  - 51
  - 34
  - 9
  - 8
  - 36
  - 19
  - 0
  - 94
- - 70
  - 87
  - 46
  - 56
  - 36
  - 85
  - 51
  - 83
  - 22
  - 68
  - 39
  - 93
  - 2
  - 3
  - 81
  - 5
  - 24
  - 18
  - 86
  - 33
  - 71
  - 47
  - 14
  - 41
  - 76
  - 73
  - 45
  - 10
  - 49
  - 55
  - 94
  - 25
  - 98
  - 0
  - 64
  - 20
  - 92
  - 17
  - 29
  - 38
  - 21
  - 6
  - 65
  - 15
  - 54
  - 30
  - 4
  - 40
  - 53
  - 48
- - 69
  - 8
  - 31
  - 33
  - 86
  - 5
  - 81
  - 76
  - 96
  - 49
  - 77
  - 75
  - 91
  - 15
  - 36
  - 42
  - 98
  - 83
  - 80
  - 90
  - 63
  - 18
  - 73
  - 64
  - 19
  - 28
  - 51
  - 46
  - 2
  - 79
  - 44
  - 94
  - 21
  - 50
  - 52
  - 61
  - 35
  - 1
  - 25
  - 16
  - 37
  - 48
  - 93
  - 59
  - 95
  - 67
  - 38
  - 58
  - 6
  - 43
- - 96
  - 63
  - 50
  - 53
  - 85
  - 54
  - 94
  - 55
  - 71
  - 46
  - 76
  - 43
  - 38
  - 42
  - 10
  - 80
  - 52
  - 24
  - 73
  - 58
  - 21
  - 32
  - 56
  - 2
  - 41
  - 7
  - 26
  - 9
  - 4
  - 14
  - 15
  - 81
  - 77
  - 64
  - 70
  - 30
  - 99
  - 89
  - 22
  - 36
  - 75
  - 69
  - 91
  - 19
  - 20
  - 51
  - 95
  - 90
  - 62
  - 0
- - 76
  - 33
  - 18
  - 56
  - 9
  - 64
  - 65
  - 80
  - 26
  - 94
  - 15
  - 0
  - 78
  - 19
  - 24
  - 4
  - 68
  - 22
  - 52
  - 75
  - 98
  - 67
  - 96
  - 72
  - 63
  - 29
  - 61
  - 6
  - 11
  - 93
  - 40
  - 60
  - 28
  - 91
  - 3
  - 54
  - 32
  - 86
  - 31
  - 81
  - 41
  - 73
  - 48
  - 70
  - 39
  - 30
  - 53
  - 51
  - 14
  - 55
- - 76
  - 72
  - 36
  - 8
  - 16
  - 97
  - 59
  - 87
  - 88
  - 80
  - 50
  - 42
  - 70
  - 44
  - 26
  - 1
  - 21
  - 47
  - 32
  - 24
  - 53
  - 2
  - 20
  - 35
  - 83
  - 65
  - 69
  - 9
  - 39
  - 17
  - 74
  - 30
  - 11
  - 37
  - 66
  - 60
  - 31
  - 49
  - 13
  - 34
  - 29
  - 61
  - 95
  - 28
  - 10
  - 81
  - 68
  - 22
  - 48
  - 54
- - 64
  - 15
  - 26
  - 61
  - 71
  - 73
  - 4
  - 88
  - 44
  - 10
  - 21
  - 79
  - 5
  - 8
  - 55
  - 65
  - 83
  - 57
  - 34
  - 31
  - 80
  - 50
  - 96
  - 41
  - 63
  - 93
  - 90
  - 47
  - 60
  - 72
  - 77
  - 69
  - 36
  - 58
  - 92
  - 89
  - 40
  - 91
  - 81
  - 24
  - 49
  - 45
  - 17
  - 78
  - 27
  - 59
  - 35
  - 14
  - 51
  - 75
- - 97
  - 36
  - 68
  - 46
  - 32
  - 10
  - 78
  - 45
  - 56
  - 67
  - 90
  - 42
  - 74
  - 20
  - 64
  - 88
  - 99
  - 41
  - 85
  - 2
  - 25
  - 58
  - 43
  - 75
  - 96
  - 33
  - 63
  - 84
  - 89
  - 66
  - 29
  - 4
  - 24
  - 37
  - 82
  - 79
  - 9
  - 8
  - 14
  - 21
  - 53
  - 23
  - 81
  - 80
  - 13
  - 48
  - 50
  - 52
  - 22
  - 12
- - 59
  - 12
  - 43
  - 83
  - 86
  - 69
  - 42
  - 73
  - 70
  - 15
  - 46
  - 36
  - 87
  - 28
  - 11
  - 68
  - 91
  - 30
  - 99
  - 19
  - 92
  - 93
  - 75
  - 58
  - 5
  - 84
  - 55
  - 24
  - 81
  - 63
  - 48
  - 17
  - 74
  - 31
  - 94
  - 76
  - 26
  - 13
  - 45
  - 2
  - 90
  - 67
  - 38
  - 95
  - 3
  - 54
  - 97
  - 88
  - 6
  - 53
- - 58
  - 75
  - 37
  - 12
  - 25
  - 67
  - 27
  - 29
  - 4
  - 39
  - 42
  - 60
  - 1
  - 15
  - 2
  - 9
  - 88
  - 70
  - 38
  - 55
  - 44
  - 74
  - 82
  - 97
  - 76
  - 54
  - 73
  - 66
  - 45
  - 61
  - 30
  - 23
  - 34
  - 59
  - 77
  - 17
  - 7
  - 8
  - 53
  - 57
  - 85
  - 22
  - 56
  - 40
  - 84
  - 80
  - 41
  - 72
  - 46
  - 47
- - 20
  - 93
  - 12
  - 78
  - 73
  - 33
  - 90
  - 79
  - 53
  - 71
  - 17
  - 3
  - 59
  - 66
  - 28
  - 0
  - 34
  - 98
  - 2
  - 81
  - 24
  - 13
  - 19
  - 68
  - 40
  - 88
  - 35
  - 77
  - 64
  - 7
  - 10
  - 84
  - 63
  - 75
  - 87
  - 32
  - 95
  - 58
  - 82
  - 43
  - 57
  - 8
  - 51
  - 25
  - 69
  - 11
  - 83
  - 54
  - 31
  - 74
- - 30
  - 95
  - 85
  - 64
  - 14
  - 35
  - 48
  - 87
  - 44
  - 24
  - 16
  - 39
  - 5
  - 26
  - 91
  - 0
  - 81
  - 88
  - 84
  - 67
  - 99
  - 94
  - 79
  - 15
  - 86
  - 28
  - 58
  - 3
  - 80
  - 1
  - 70
  - 45
  - 53
  - 62
  - 7
  - 73
  - 71
  - 97
  - 10
  - 78
  - 40
  - 19
  - 25
  - 60
  - 89
  - 61
  - 12
  - 66
  - 77
  - 52
- - 17
  - 78
  - 33
  - 47
  - 85
  - 10
  - 83
  - 97
  - 48
  - 77
  - 82
  - 36
  - 95
  - 40
  - 14
  - 13
  - 94
  - 45
  - 74
  - 52
  - 64
  - 4
  - 27
  - 58
  - 50
  - 80
  - 35
  - 39
  - 1
  - 30
  - 63
  - 11
  - 29
  - 90
  - 22
  - 68
  - 16
  - 89
  - 20
  - 76
  - 24
  - 41
  - 98
  - 26
  - 79
  - 2
  - 91
  - 21
  - 84
  - 25
- - 41
  - 17
  - 70
  - 69
  - 14
  - 0
  - 53
  - 44
  - 85
  - 47
  - 3
  - 10
  - 60
  - 63
  - 5
  - 78
  - 32
  - 26
  - 1
  - 92
  - 93
  - 72
  - 22
  - 25
  - 15
  - 11
  - 33
  - 74
  - 49
  - 30
  - 62
  - 77
  - 66
  - 52
  - 55
  - 50
  - 13
  - 94
  - 64
  - 38
  - 79
  - 96
  - 16
  - 58
  - 2
  - 91
  - 27
  - 9
  - 80
  - 4
- - 89
  - 67
  - 78
  - 50
  - 11
  - 10
  - 76
  - 80
  - 77
  - 34
  - 31
  - 3
  - 18
  - 69
  - 75
  - 68
  - 53
  - 13
  - 19
  - 14
  - 15
  - 51
  - 37
  - 87
  - 44
  - 20
  - 40
  - 55
  - 30
  - 8
  - 63
  - 93
  - 99
  - 74
  - 35
  - 46
  - 52
  - 84
  - 29
  - 98
  - 62
  - 36
  - 94
  - 48
  - 64
  - 7
  - 25
  - 45
  - 17
  - 73
- - 5
  - 21
  - 35
  - 44
  - 46
  - 48
  - 6
  - 65
  - 97
  - 27
  - 86
  - 95
  - 36
  - 87
  - 69
  - 59
  - 24
  - 47
  - 11
  - 75
  - 15
  - 23
  - 22
  - 92
  - 56
  - 62
  - 93
  - 31
  - 0
  - 12
  - 28
  - 98
  - 58
  - 73
  - 66
  - 7
  - 63
  - 78
  - 52
  - 38
  - 89
  - 74
  - 13
  - 17
  - 71
  - 94
  - 2
  - 60
  - 26
  - 96
- - 62
  - 32
  - 3
  - 8
  - 81
  - 15
  - 12
  - 26
  - 59
  - 34
  - 55
  - 24
  - 57
  - 27
  - 6
  - 61
  - 92
  - 68
  - 47
  - 40
  - 67
  - 87
  - 22
  - 76
  - 88
  - 23
  - 21
  - 4
  - 65
  - 0
  - 63
  - 58
  - 79
  - 28
  - 75
  - 96
  - 86
  - 44
  - 97
  - 82
  - 30
  - 52
  - 54
  - 41
  - 91
  - 1
  - 38
  - 60
  - 74
  - 72
- - 80
  - 92
  - 35
  - 66
  - 30
  - 88
  - 9
  - 12
  - 7
  - 33
  - 79
  - 25
  - 19
  - 82
  - 18
  - 86
  - 70
  - 48
  - 23
  - 39
  - 10
  - 85
  - 59
  - 46
  - 98
  - 63
  - 51
  - 68
  - 31
  - 26
  - 42
  - 64
  - 89
  - 74
  - 55
  - 96
  - 1
  - 97
  - 11
  - 84
  - 13
  - 43
  - 50
  - 53
  - 34
  - 8
  - 56
  - 27
  - 4
  - 16
- - 2
  - 78
  - 76
  - 59
  - 74
  - 25
  - 98
  - 42
  - 23
  - 38
  - 77
  - 14
  - 97
  - 61
  - 11
  - 44
  - 36
  - 63
  - 91
  - 7
  - 64
  - 96
  - 27
  - 82
  - 95
  - 75
  - 53
  - 71
  - 9
  - 32
  - 51
  - 34
  - 89
  - 68
  - 21
  - 83
  - 46
  - 87
  - 0
  - 60
  - 80
  - 56
  - 28
  - 69
  - 31
  - 16
  - 5
  - 58
  - 20
  - 15
- - 59
  - 45
  - 38
  - 39
  - 18
  - 67
  - 61
  - 58
  - 52
  - 81
  - 79
  - 76
  - 57
  - 65
  - 51
  - 1
  - 72
  - 85
  - 5
  - 93
  - 98
  - 88
  - 80
  - 82
  - 89
  - 42
  - 56
  - 7
  - 99
  - 11
  - 43
  - 73
  - 78
  - 14
  - 31
  - 35
  - 9
  - 50
  - 32
  - 90
  - 23
  - 46
  - 41
  - 36
  - 71
  - 92
  - 53
  - 0
  - 3
  - 60
- - 85
  - 2
  - 67
  - 74
  - 52
  - 54
  - 62
  - 24
  - 12
  - 81
  - 18
  - 38
  - 73
  - 3
  - 6
  - 34
  - 50
  - 28
  - 69
  - 11
  - 8
  - 88
  - 51
  - 10
  - 48
  - 16
  - 94
  - 86
  - 61
  - 37
  - 76
  - 27
  - 77
  - 44
  - 47
  - 92
  - 4
  - 43
  - 13
  - 95
  - 60
  - 89
  - 87
  - 45
  - 82
  - 80
  - 79
  - 93
  - 70
  - 20
- - 23
  - 12
  - 39
  - 60
  - 37
  - 7
  - 92
  - 89
  - 58
  - 46
  - 41
  - 16
  - 34
  - 67
  - 49
  - 26
  - 83
  - 78
  - 18
  - 15
  - 40
  - 51
  - 25
  - 88
  - 86
  - 74
  - 70
  - 61
  - 54
  - 28
  - 10
  - 98
  - 63
  - 82
  - 44
  - 94
  - 21
  - 9
  - 20
  - 31
  - 84
  - 71
  - 27
  - 65
  - 43
  - 4
  - 33
  - 80
  - 85
  - 97
- - 16
  - 79
  - 2
  - 46
  - 8
  - 84
  - 72
  - 39
  - 11
  - 29
  - 60
  - 66
  - 76
  - 91
  - 99
  - 53
  - 68
  - 31
  - 85
  - 33
  - 52
  - 83
  - 77
  - 61
  - 90
  - 45
  - 26
  - 4
  - 44
  - 71
  - 82
  - 93
  - 5
  - 74
  - 43
  - 86
  - 78
  - 40
  - 98
  - 27
  - 14
  - 13
  - 67
  - 95
  - 18
  - 80
  - 22
  - 57
  - 70
  - 25
- - 75
  - 51
  - 9
  - 16
  - 82
  - 95
  - 20
  - 25
  - 10
  - 84
  - 50
  - 22
  - 13
  - 42
  - 56
  - 36
  - 83
  - 33
  - 85
  - 14
  - 46
  - 67
  - 70
  - 34
  - 86
  - 21
  - 35
  - 1
  - 94
  - 80
  - 71
  - 97
  - 57
  - 28
  - 81
  - 90
  - 29
  - 27
  - 5
  - 78
  - 79
  - 77
  - 63
  - 60
  - 26
  - 44
  - 39
  - 58
  - 73
  - 96
- - 54
  - 60
  - 88
  - 50
  - 12
  - 67
  - 94
  - 80
  - 19
  - 32
  - 43
  - 58
  - 83
  - 91
  - 96
  - 30
  - 53
  - 36
  - 5
  - 74
  - 70
  - 81
  - 23
  - 72
  - 42
  - 79
  - 82
  - 62
  - 99
  - 39
  - 26
  - 45
  - 18
  - 10
  - 48
  - 89
  - 25
  - 8
  - 28
  - 66
  - 55
  - 34
  - 41
  - 11
  - 14
  - 92
  - 63
  - 59
  - 1
  - 75
- - 22
  - 52
  - 30
  - 58
  - 78
  - 31
  - 32
  - 1
  - 98
  - 83
  - 81
  - 89
  - 63
  - 33
  - 35
  - 26
  - 47
  - 67
  - 4
  - 70
  - 66
  - 23
  - 59
  - 49
  - 61
  - 64
  - 60
  - 65
  - 99
  - 85
  - 12
  - 37
  - 82
  - 62
  - 8
  - 20
  - 71
  - 28
  - 95
  - 24
  - 25
  - 55
  - 75
  - 72
  - 38
  - 94
  - 91
  - 18
  - 48
  - 76
- - 71
  - 78
  - 80
  - 72
  - 13
  - 24
  - 45
  - 15
  - 11
  - 16
  - 53
  - 9
  - 59
  - 99
  - 31
  - 52
  - 85
  - 55
  - 44
  - 36
  - 51
  - 47
  - 38
  - 37
  - 79
  - 14
  - 54
  - 28
  - 73
  - 23
  - 93
  - 58
  - 88
  - 87
  - 27
  - 86
  - 69
  - 5
  - 48
  - 17
  - 2
  - 41
  - 22
  - 90
  - 91
  - 74
  - 1
  - 84
  - 7
  - 57
- - 76
  - 77
  - 83
  - 90
  - 4
  - 58
  - 22
  - 40
  - 82
  - 57
  - 37
  - 93
  - 49
  - 69
  - 43
  - 66
  - 55
  - 92
  - 0
  - 1
  - 87
  - 3
  - 21
  - 85
  - 89
  - 16
  - 30
  - 60
  - 26
  - 84
  - 8
  - 34
  - 25
  - 71
  - 36
  - 63
  - 31
  - 9
  - 51
  - 62
  - 59
  - 70
  - 41
  - 94
  - 5
  - 56
  - 64
  - 50
  - 75
  - 19
- - 68
  - 57
  - 72
  - 93
  - 88
  - 71
  - 44
  - 49
  - 56
  - 73
  - 20
  - 36
  - 7
  - 22
  - 28
  - 85
  - 4
  - 83
  - 41
  - 51
  - 52
  - 82
  - 62
  - 30
  - 26
  - 84
  - 16
  - 76
  - 86
  - 5
  - 99
  - 48
  - 81
  - 53
  - 19
  - 27
  - 79
  - 45
  - 38
  - 69
  - 94
  - 60
  - 24
  - 34
  - 87
  - 74
  - 13
  - 64
  - 23
  - 17
- - 49
  - 82
  - 28
  - 55
  - 31
  - 52
  - 79
  - 63
  - 72
  - 1
  - 99
  - 60
  - 76
  - 48
  - 29
  - 74
  - 54
  - 92
  - 68
  - 46
  - 12
  - 33
  - 61
  - 85
  - 83
  - 2
  - 95
  - 24
  - 9
  - 64
  - 7
  - 6
  - 81
  - 51
  - 75
  - 30
  - 0
  - 69
  - 41
  - 42
  - 91
  - 58
  - 56
  - 65
  - 88
  - 71
  - 94
  - 34
  - 20
  - 40
- - 90
  - 70
  - 19
  - 30
  - 38
  - 34
  - 51
  - 8
  - 58
  - 63
  - 6
  - 61
  - 47
  - 40
  - 85
  - 87
  - 82
  - 31
  - 26
  - 33
  - 27
  - 12
  - 10
  - 92
  - 57
  - 98
  - 20
  - 37
  - 3
  - 80
  - 72
  - 64
  - 74
  - 41
  - 22
  - 79
  - 94
  - 52
  - 53
  - 75
  - 99
  - 56
  - 59
  - 18
  - 76
  - 13
  - 86
  - 45
  - 91
  - 67
- - 21
  - 24
  - 35
  - 64
  - 57
  - 40
  - 75
  - 94
  - 90
  - 16
  - 83
  - 89
  - 68
  - 65
  - 4
  - 38
  - 74
  - 41
  - 19
  - 61
  - 9
  - 36
  - 67
  - 60
  - 29
  - 6
  - 50
  - 13
  - 98
  - 33
  - 30
  - 18
  - 54
  - 8
  - 37
  - 22
  - 34
  - 42
  - 80
  - 92
  - 12
  - 17
  - 59
  - 97
  - 39
  - 93
  - 0
  - 70
  - 49
  - 58
- - 17
  - 89
  - 29
  - 35
  - 70
  - 42
  - 5
  - 47
  - 71
  - 38
  - 88
  - 18
  - 94
  - 44
  - 66
  - 98
  - 62
  - 57
  - 23
  - 4
  - 78
  - 82
  - 60
  - 99
  - 96
  - 1
  - 58
  - 12
  - 21
  - 97
  - 41
  - 11
  - 61
  - 33
  - 19
  - 51
  - 72
  - 56
  - 39
  - 24
  - 59
  - 0
  - 50
  - 76
  - 74
  - 14
  - 13
  - 93
  - 91
  - 67
- - 46
  - 31
  - 47
  - 11
  - 10
  - 65
  - 82
  - 92
  - 6
  - 57
  - 88
  - 78
  - 76
  - 94
  - 18
  - 45
  - 28
  - 3
  - 86
  - 8
  - 22
  - 72
  - 58
  - 55
  - 74
  - 66
  - 70
  - 73
  - 53
  - 36
  - 77
  - 99
  - 21
  - 64
  - 98
  - 30
  - 39
  - 42
  - 51
  - 85
  - 95
  - 60
  - 27
  - 50
  - 5
  - 14
  - 71
  - 67
  - 49
  - 17
- - 15
  - 61
  - 18
  - 52
  - 80
  - 99
  - 43
  - 34
  - 98
  - 77
  - 51
  - 10
  - 93
  - 38
  - 50
  - 8
  - 20
  - 76
  - 6
  - 56
  - 92
  - 60
  - 71
  - 3
  - 23
  - 94
  - 63
  - 53
  - 90
  - 31
  - 37
  - 82
  - 46
  - 83
  - 39
  - 32
  - 66
  - 84
  - 27
  - 95
  - 89
  - 88
  - 55
  - 57
  - 47
  - 40
  - 44
  - 13
  - 86
  - 65
- - 59
  - 9
  - 82
  - 29
  - 69
  - 41
  - 13
  - 77
  - 31
  - 17
  - 35
  - 58
  - 85
  - 0
  - 14
  - 87
  - 43
  - 98
  - 83
  - 40
  - 55
  - 19
  - 5
  - 64
  - 27
  - 24
  - 53
  - 32
  - 86
  - 15
  - 28
  - 61
  - 33
  - 37
  - 80
  - 21
  - 94
  - 88
  - 26
  - 78
  - 51
  - 11
  - 66
  - 72
  - 49
  - 79
  - 8
  - 39
  - 48
  - 67
- - 86
  - 11
  - 72
  - 13
  - 67
  - 14
  - 92
  - 75
  - 53
  - 2
  - 0
  - 57
  - 73
  - 70
  - 16
  - 4
  - 90
  - 19
  - 31
  - 27
  - 93
  - 62
  - 85
  - 95
  - 17
  - 18
  - 26
  - 23
  - 56
  - 41
  - 48
  - 89
  - 83
  - 33
  - 47
  - 46
  - 96
  - 24
  - 25
  - 34
  - 8
  - 35
  - 94
  - 79
  - 78
  - 60
  - 3
  - 6
  - 42
  - 87
- - 4
  - 22
  - 56
  - 6
  - 11
  - 36
  - 69
  - 9
  - 41
  - 62
  - 99
  - 29
  - 48
  - 89
  - 30
  - 37
  - 10
  - 96
  - 13
  - 78
  - 3
  - 64
  - 35
  - 71
  - 47
  - 50
  - 42
  - 18
  - 23
  - 63
  - 98
  - 94
  - 60
  - 32
  - 84
  - 55
  - 95
  - 25
  - 52
  - 81
  - 51
  - 68
  - 24
  - 87
  - 26
  - 74
  - 12
  - 93
  - 86
  - 77
- - 68
  - 57
  - 27
  - 4
  - 23
  - 28
  - 59
  - 33
  - 34
  - 94
  - 7
  - 56
  - 11
  - 25
  - 0
  - 85
  - 42
  - 30
  - 20
  - 26
  - 70
  - 40
  - 90
  - 9
  - 61
  - 43
  - 18
  - 15
  - 89
  - 48
  - 78
  - 51
  - 92
  - 88
  - 5
  - 93
  - 72
  - 3
  - 45
  - 31
  - 29
  - 96
  - 16
  - 83
  - 46
  - 12
  - 99
  - 55
  - 21
  - 65
- - 82
  - 22
  - 33
  - 40
  - 74
  - 76
  - 21
  - 20
  - 38
  - 32
  - 70
  - 10
  - 57
  - 96
  - 95
  - 51
  - 41
  - 55
  - 15
  - 52
  - 67
  - 28
  - 7
  - 99
  - 31
  - 80
  - 36
  - 88
  - 44
  - 77
  - 29
  - 68
  - 89
  - 11
  - 42
  - 78
  - 3
  - 17
  - 50
  - 63
  - 91
  - 87
  - 14
  - 65
  - 45
  - 94
  - 71
  - 26
  - 79
  - 59
- - 83
  - 3
  - 39
  - 67
  - 90
  - 8
  - 36
  - 42
  - 24
  - 12
  - 66
  - 10
  - 54
  - 37
  - 98
  - 16
  - 94
  - 28
  - 87
  - 51
  - 64
  - 85
  - 59
  - 44
  - 43
  - 25
  - 34
  - 72
  - 81
  - 33
  - 84
  - 97
  - 82
  - 13
  - 48
  - 4
  - 91
  - 18
  - 15
  - 95
  - 20
  - 7
  - 47
  - 52
  - 1
  - 69
  - 2
  - 9
  - 70
  - 26
- - 7
  - 72
  - 66
  - 87
  - 11
  - 33
  - 26
  - 44
  - 54
  - 14
  - 96
  - 36
  - 22
  - 57
  - 25
  - 0
  - 29
  - 18
  - 83
  - 64
  - 84
  - 78
  - 5
  - 55
  - 91
  - 41
  - 34
  - 17
  - 52
  - 42
  - 94
  - 61
  - 51
  - 62
  - 95
  - 89
  - 38
  - 6
  - 48
  - 69
  - 98
  - 47
  - 23
  - 74
  - 1
  - 81
  - 76
  - 59
  - 12
  - 60
- - 63
  - 31
  - 13
  - 35
  - 91
  - 51
  - 69
  - 43
  - 32
  - 44
  - 23
  - 97
  - 37
  - 55
  - 45
  - 81
  - 68
  - 89
  - 74
  - 49
  - 26
  - 14
  - 17
  - 88
  - 90
  - 77
  - 78
  - 20
  - 79
  - 3
  - 25
  - 40
  - 36
  - 22
  - 73
  - 11
  - 70
  - 52
  - 41
  - 98
  - 9
  - 12
  - 15
  - 94
  - 7
  - 18
  - 16
  - 42
  - 85
  - 99
- - 28
  - 71
  - 73
  - 82
  - 23
  - 34
  - 55
  - 12
  - 1
  - 80
  - 81
  - 86
  - 75
  - 3
  - 10
  - 93
  - 87
  - 4
  - 77
  - 72
  - 42
  - 11
  - 56
  - 99
  - 61
  - 68
  - 13
  - 96
  - 46
  - 48
  - 15
  - 88
  - 94
  - 90
  - 97
  - 69
  - 40
  - 63
  - 45
  - 22
  - 89
  - 18
  - 27
  - 38
  - 6
  - 33
  - 39
  - 98
  - 58
  - 20
- - 61
  - 91
  - 56
  - 80
  - 52
  - 36
  - 37
  - 66
  - 97
  - 16
  - 12
  - 9
  - 59
  - 8
  - 94
  - 22
  - 53
  - 17
  - 93
  - 64
  - 81
  - 1
  - 60
  - 74
  - 67
  - 2
  - 10
  - 39
  - 99
  - 6
  - 96
  - 19
  - 90
  - 51
  - 86
  - 20
  - 89
  - 35
  - 14
  - 27
  - 87
  - 15
  - 69
  - 76
  - 71
  - 83
  - 70
  - 55
  - 68
  - 13
- - 62
  - 58
  - 55
  - 41
  - 73
  - 51
  - 42
  - 29
  - 4
  - 17
  - 68
  - 46
  - 1
  - 72
  - 27
  - 69
  - 63
  - 32
  - 23
  - 98
  - 49
  - 53
  - 90
  - 78
  - 97
  - 84
  - 40
  - 36
  - 47
  - 65
  - 21
  - 14
  - 18
  - 87
  - 28
  - 9
  - 16
  - 83
  - 12
  - 60
  - 24
  - 80
  - 25
  - 35
  - 85
  - 74
  - 44
  - 0
  - 71
  - 13
- - 17
  - 94
  - 34
  - 53
  - 71
  - 26
  - 73
  - 39
  - 30
  - 27
  - 5
  - 87
  - 64
  - 45
  - 63
  - 83
  - 35
  - 13
  - 23
  - 84
  - 38
  - 88
  - 22
  - 69
  - 47
  - 28
  - 81
  - 65
  - 7
  - 60
  - 56
  - 77
  - 57
  - 74
  - 99
  - 62
  - 92
  - 16
  - 3
  - 6
  - 98
  - 40
  - 31
  - 46
  - 15
  - 96
  - 12
  - 29
  - 20
  - 95
- - 88
  - 85
  - 86
  - 10
  - 39
  - 68
  - 69
  - 72
  - 12
  - 71
  - 27
  - 51
  - 17
  - 66
  - 48
  - 47
  - 22
  - 63
  - 6
  - 96
  - 31
  - 37
  - 40
  - 65
  - 41
  - 82
  - 62
  - 5
  - 8
  - 4
  - 49
  - 19
  - 92
  - 56
  - 7
  - 70
  - 23
  - 78
  - 14
  - 18
  - 15
  - 95
  - 61
  - 74
  - 16
  - 2
  - 53
  - 99
  - 54
  - 87
- - 60
  - 88
  - 28
  - 75
  - 77
  - 58
  - 48
  - 71
  - 86
  - 20
  - 76
  - 69
  - 61
  - 16
  - 74
  - 63
  - 79
  - 3
  - 67
  - 92
  - 97
  - 54
  - 95
  - 52
  - 51
  - 42
  - 30
  - 17
  - 49
  - 36
  - 70
  - 34
  - 38
  - 40
  - 24
  - 91
  - 45
  - 31
  - 64
  - 94
  - 12
  - 0
  - 84
  - 85
  - 99
  - 96
  - 19
  - 35
  - 33
  - 2
- - 89
  - 34
  - 44
  - 45
  - 67
  - 56
  - 81
  - 87
  - 71
  - 41
  - 69
  - 13
  - 37
  - 52
  - 5
  - 49
  - 68
  - 83
  - 9
  - 63
  - 99
  - 50
  - 76
  - 10
  - 62
  - 92
  - 66
  - 74
  - 78
  - 25
  - 35
  - 43
  - 96
  - 48
  - 3
  - 91
  - 73
  - 26
  - 22
  - 15
  - 1
  - 95
  - 6
  - 64
  - 17
  - 18
  - 24
  - 28
  - 65
  - 20
- - 10
  - 50
  - 58
  - 64
  - 57
  - 33
  - 2
  - 70
  - 15
  - 63
  - 25
  - 95
  - 71
  - 60
  - 98
  - 39
  - 77
  - 82
  - 22
  - 85
  - 54
  - 83
  - 44
  - 88
  - 80
  - 27
  - 6
  - 12
  - 53
  - 62
  - 94
  - 28
  - 75
  - 9
  - 51
  - 20
  - 19
  - 67
  - 89
  - 56
  - 69
  - 99
  - 36
  - 49
  - 21
  - 5
  - 84
  - 65
  - 87
  - 4
- - 21
  - 28
  - 17
  - 33
  - 79
  - 87
  - 84
  - 36
  - 80
  - 88
  - 43
  - 97
  - 6
  - 25
  - 65
  - 63
  - 37
  - 64
  - 82
  - 50
  - 91
  - 42
  - 72
  - 2
  - 51
  - 16
  - 52
  - 66
  - 38
  - 71
  - 3
  - 9
  - 76
  - 46
  - 40
  - 11
  - 27
  - 53
  - 0
  - 99
  - 70
  - 24
  - 92
  - 44
  - 61
  - 45
  - 74
  - 56
  - 57
  - 29
- - 26
  - 47
  - 32
  - 53
  - 19
  - 12
  - 63
  - 93
  - 73
  - 8
  - 90
  - 36
  - 68
  - 74
  - 89
  - 23
  - 2
  - 96
  - 55
  - 77
  - 62
  - 16
  - 57
  - 10
  - 80
  - 65
  - 25
  - 28
  - 97
  - 29
  - 1
  - 88
  - 42
  - 81
  - 30
  - 58
  - 17
  - 46
  - 60
  - 84
  - 54
  - 44
  - 5
  - 50
  - 48
  - 75
  - 92
  - 38
  - 7
  - 69
- - 2
  - 42
  - 0
  - 90
  - 67
  - 75
  - 28
  - 40
  - 50
  - 82
  - 35
  - 23
  - 91
  - 53
  - 37
  - 16
  - 30
  - 72
  - 77
  - 61
  - 97
  - 7
  - 49
  - 86
  - 38
  - 93
  - 56
  - 48
  - 71
  - 70
  - 83
  - 41
  - 69
  - 8
  - 33
  - 31
  - 11
  - 46
  - 85
  - 57
  - 12
  - 15
  - 5
  - 59
  - 76
  - 32
  - 19
  - 39
  - 60
  - 66
- - 37
  - 27
  - 40
  - 31
  - 42
  - 80
  - 7
  - 36
  - 20
  - 87
  - 63
  - 68
  - 28
  - 83
  - 97
  - 55
  - 90
  - 64
  - 82
  - 72
  - 9
  - 16
  - 94
  - 89
  - 10
  - 49
  - 8
  - 53
  - 60
  - 29
  - 50
  - 62
  - 3
  - 69
  - 48
  - 32
  - 41
  - 95
  - 4
  - 93
  - 13
  - 0
  - 77
  - 23
  - 74
  - 24
  - 96
  - 85
  - 26
  - 58
- - 57
  - 26
  - 19
  - 91
  - 69
  - 66
  - 45
  - 78
  - 0
  - 93
  - 11
  - 5
  - 64
  - 3
  - 12
  - 70
  - 20
  - 34
  - 4
  - 63
  - 21
  - 99
  - 76
  - 7
  - 89
  - 65
  - 92
  - 44
  - 35
  - 52
  - 97
  - 85
  - 82
  - 62
  - 13
  - 39
  - 48
  - 90
  - 98
  - 83
  - 15
  - 49
  - 55
  - 79
  - 86
  - 77
  - 25
  - 61
  - 94
  - 51
- - 77
  - 11
  - 68
  - 28
  - 63
  - 47
  - 51
  - 57
  - 52
  - 80
  - 16
  - 8
  - 43
  - 1
  - 17
  - 29
  - 14
  - 18
  - 61
  - 48
  - 66
  - 38
  - 15
  - 30
  - 39
  - 45
  - 79
  - 92
  - 37
  - 85
  - 90
  - 46
  - 22
  - 4
  - 81
  - 10
  - 71
  - 99
  - 75
  - 98
  - 58
  - 95
  - 78
  - 34
  - 72
  - 20
  - 69
  - 87
  - 74
  - 25
- - 88
  - 44
  - 61
  - 85
  - 59
  - 89
  - 46
  - 25
  - 56
  - 51
  - 64
  - 33
  - 41
  - 43
  - 67
  - 24
  - 32
  - 16
  - 28
  - 78
  - 27
  - 69
  - 77
  - 66
  - 63
  - 98
  - 83
  - 99
  - 68
  - 31
  - 6
  - 8
  - 53
  - 86
  - 11
  - 49
  - 48
  - 20
  - 29
  - 15
  - 93
  - 73
  - 45
  - 74
  - 87
  - 10
  - 36
  - 38
  - 96
  - 95
- - 66
  - 28
  - 24
  - 29
  - 75
  - 10
  - 97
  - 81
  - 77
  - 8
  - 83
  - 14
  - 56
  - 7
  - 12
  - 9
  - 21
  - 74
  - 39
  - 5
  - 44
  - 78
  - 35
  - 11
  - 2
  - 91
  - 60
  - 59
  - 27
  - 58
  - 92
  - 61
  - 80
  - 16
  - 20
  - 70
  - 69
  - 52
  - 32
  - 3
  - 93
  - 40
  - 99
  - 0
  - 13
  - 79
  - 48
  - 17
  - 65
  - 98
- - 83
  - 56
  - 60
  - 52
  - 81
  - 93
  - 80
  - 92
  - 23
  - 63
  - 65
  - 24
  - 48
  - 50
  - 74
  - 86
  - 41
  - 30
  - 27
  - 7
  - 95
  - 33
  - 43
  - 96
  - 70
  - 84
  - 99
  - 25
  - 34
  - 85
  - 29
  - 19
  - 91
  - 98
  - 3
  - 67
  - 14
  - 53
  - 13
  - 12
  - 17
  - 47
  - 71
  - 46
  - 39
  - 8
  - 54
  - 72
  - 79
  - 36
- - 18
  - 72
  - 65
  - 27
  - 17
  - 44
  - 2
  - 91
  - 87
  - 67
  - 37
  - 9
  - 77
  - 95
  - 94
  - 6
  - 78
  - 14
  - 82
  - 43
  - 60
  - 56
  - 28
  - 24
  - 8
  - 71
  - 25
  - 3
  - 31
  - 66
  - 41
  - 84
  - 55
  - 75
  - 68
  - 13
  - 80
  - 15
  - 16
  - 59
  - 86
  - 36
  - 22
  - 34
  - 76
  - 21
  - 64
  - 35
  - 40
  - 51
- - 22
  - 4
  - 47
  - 64
  - 93
  - 17
  - 35
  - 48
  - 15
  - 51
  - 92
  - 9
  - 89
  - 63
  - 19
  - 53
  - 74
  - 41
  - 54
  - 50
  - 80
  - 82
  - 49
  - 44
  - 94
  - 45
  - 98
  - 99
  - 31
  - 70
  - 73
  - 32
  - 96
  - 26
  - 58
  - 42
  - 88
  - 29
  - 25
  - 95
  - 84
  - 40
  - 5
  - 75
  - 38
  - 13
  - 83
  - 20
  - 12
  - 90
- - 78
  - 75
  - 0
  - 80
  - 89
  - 11
  - 63
  - 68
  - 6
  - 26
  - 73
  - 94
  - 96
  - 69
  - 47
  - 97
  - 61
  - 35
  - 62
  - 36
  - 51
  - 87
  - 64
  - 81
  - 3
  - 44
  - 76
  - 79
  - 58
  - 66
  - 92
  - 33
  - 95
  - 77
  - 54
  - 31
  - 17
  - 7
  - 42
  - 40
  - 41
  - 90
  - 38
  - 30
  - 99
  - 56
  - 52
  - 71
  - 1
  - 59
- - 24
  - 49
  - 16
  - 38
  - 19
  - 73
  - 50
  - 57
  - 90
  - 20
  - 55
  - 5
  - 87
  - 35
  - 86
  - 54
  - 72
  - 79
  - 92
  - 44
  - 18
  - 36
  - 97
  - 21
  - 32
  - 59
  - 45
  - 46
  - 15
  - 58
  - 39
  - 4
  - 74
  - 1
  - 65
  - 7
  - 34
  - 27
  - 29
  - 23
  - 47
  - 66
  - 56
  - 93
  - 52
  - 76
  - 37
  - 94
  - 62
  - 84
- - 41
  - 14
  - 62
  - 28
  - 35
  - 26
  - 25
  - 90
  - 9
  - 36
  - 40
  - 86
  - 18
  - 93
  - 42
  - 56
  - 53
  - 76
  - 30
  - 2
  - 70
  - 6
  - 83
  - 66
  - 38
  - 65
  - 46
  - 87
  - 50
  - 8
  - 84
  - 32
  - 63
  - 73
  - 55
  - 94
  - 98
  - 85
  - 44
  - 1
  - 92
  - 0
  - 91
  - 39
  - 68
  - 60
  - 51
  - 97
  - 27
  - 15
- - 67
  - 31
  - 87
  - 58
  - 75
  - 53
  - 12
  - 91
  - 97
  - 52
  - 19
  - 35
  - 62
  - 85
  - 8
  - 73
  - 43
  - 49
  - 21
  - 98
  - 23
  - 50
  - 13
  - 7
  - 48
  - 24
  - 59
  - 74
  - 42
  - 28
  - 79
  - 2
  - 72
  - 46
  - 51
  - 26
  - 32
  - 82
  - 1
  - 47
  - 27
  - 4
  - 22
  - 77
  - 54
  - 70
  - 25
  - 6
  - 10
  - 44
- - 51
  - 12
  - 32
  - 3
  - 85
  - 67
  - 44
  - 46
  - 52
  - 24
  - 7
  - 48
  - 22
  - 96
  - 59
  - 30
  - 9
  - 16
  - 68
  - 8
  - 57
  - 34
  - 33
  - 97
  - 80
  - 0
  - 69
  - 31
  - 39
  - 86
  - 71
  - 98
  - 49
  - 82
  - 17
  - 95
  - 61
  - 76
  - 4
  - 2
  - 79
  - 84
  - 35
  - 99
  - 47
  - 6
  - 58
  - 88
  - 43
  - 41
- - 17
  - 11
  - 57
  - 9
  - 59
  - 56
  - 61
  - 36
  - 81
  - 96
  - 41
  - 86
  - 12
  - 47
  - 34
  - 48
  - 79
  - 58
  - 23
  - 10
  - 22
  - 85
  - 93
  - 62
  - 70
  - 52
  - 90
  - 99
  - 74
  - 45
  - 71
  - 60
  - 1
  - 66
  - 6
  - 0
  - 32
  - 27
  - 68
  - 42
  - 39
  - 7
  - 49
  - 14
  - 38
  - 87
  - 37
  - 53
  - 65
  - 18
- - 37
  - 89
  - 9
  - 81
  - 85
  - 15
  - 32
  - 7
  - 23
  - 73
  - 69
  - 31
  - 25
  - 72
  - 18
  - 50
  - 10
  - 70
  - 34
  - 96
  - 64
  - 43
  - 83
  - 36
  - 3
  - 35
  - 92
  - 0
  - 88
  - 87
  - 57
  - 61
  - 33
  - 24
  - 51
  - 97
  - 90
  - 98
  - 44
  - 74
  - 19
  - 78
  - 54
  - 79
  - 41
  - 13
  - 5
  - 28
  - 2
  - 20
- - 63
  - 62
  - 46
  - 0
  - 61
  - 57
  - 99
  - 28
  - 75
  - 82
  - 44
  - 84
  - 5
  - 90
  - 80
  - 42
  - 85
  - 45
  - 43
  - 51
  - 70
  - 19
  - 53
  - 3
  - 64
  - 49
  - 81
  - 1
  - 25
  - 17
  - 34
  - 48
  - 95
  - 94
  - 40
  - 67
  - 98
  - 37
  - 36
  - 14
  - 2
  - 73
  - 79
  - 33
  - 88
  - 16
  - 65
  - 4
  - 58
  - 96
- - 31
  - 15
  - 16
  - 76
  - 23
  - 51
  - 25
  - 48
  - 60
  - 96
  - 10
  - 42
  - 19
  - 74
  - 46
  - 78
  - 12
  - 5
  - 37
  - 85
  - 45
  - 81
  - 27
  - 1
  - 55
  - 83
  - 98
  - 8
  - 17
  - 52
  - 58
  - 2
  - 28
  - 4
  - 61
  - 99
  - 92
  - 9
  - 69
  - 86
  - 21
  - 70
  - 40
  - 97
  - 26
  - 87
  - 50
  - 82
  - 13
  - 71
- - 89
  - 79
  - 6
  - 28
  - 84
  - 37
  - 14
  - 85
  - 59
  - 73
  - 47
  - 58
  - 54
  - 40
  - 66
  - 80
  - 99
  - 17
  - 27
  - 38
  - 68
  - 77
  - 90
  - 70
  - 16
  - 2
  - 31
  - 51
  - 74
  - 56
  - 10
  - 82
  - 50
  - 46
  - 52
  - 88
  - 55
  - 78
  - 32
  - 62
  - 4
  - 43
  - 93
  - 44
  - 5
  - 53
  - 98
  - 87
  - 67
  - 36
- - 90
  - 6
  - 79
  - 2
  - 37
  - 35
  - 71
  - 19
  - 74
  - 76
  - 72
  - 84
  - 25
  - 54
  - 53
  - 95
  - 4
  - 86
  - 57
  - 88
  - 42
  - 33
  - 85
  - 11
  - 58
  - 46
  - 92
  - 1
  - 61
  - 96
  - 18
  - 77
  - 83
  - 87
  - 27
  - 8
  - 98
  - 67
  - 94
  - 70
  - 47
  - 29
  - 64
  - 91
  - 60
  - 31
  - 68
  - 45
  - 39
  - 22
- - 35
  - 11
  - 13
  - 56
  - 75
  - 8
  - 14
  - 34
  - 21
  - 61
  - 63
  - 89
  - 46
  - 86
  - 24
  - 30
  - 84
  - 6
  - 74
  - 93
  - 76
  - 66
  - 39
  - 45
  - 1
  - 49
  - 99
  - 15
  - 42
  - 80
  - 64
  - 81
  - 68
  - 28
  - 29
  - 70
  - 82
  - 98
  - 57
  - 51
  - 92
  - 2
  - 44
  - 0
  - 27
  - 33
  - 38
  - 59
  - 31
  - 17
- - 42
  - 17
  - 1
  - 5
  - 65
  - 60
  - 64
  - 93
  - 82
  - 4
  - 33
  - 19
  - 41
  - 29
  - 91
  - 39
  - 44
  - 28
  - 69
  - 20
  - 9
  - 58
  - 75
  - 14
  - 48
  - 27
  - 43
  - 6
  - 94
  - 87
  - 52
  - 51
  - 0
  - 24
  - 86
  - 61
  - 10
  - 56
  - 74
  - 66
  - 3
  - 13
  - 90
  - 32
  - 49
  - 57
  - 7
  - 79
  - 72
  - 96
- - 12
  - 13
  - 46
  - 75
  - 58
  - 32
  - 56
  - 90
  - 22
  - 69
  - 72
  - 63
  - 98
  - 3
  - 5
  - 1
  - 83
  - 66
  - 57
  - 8
  - 47
  - 38
  - 24
  - 7
  - 86
  - 2
  - 97
  - 71
  - 68
  - 59
  - 11
  - 93
  - 26
  - 45
  - 94
  - 95
  - 40
  - 81
  - 9
  - 91
  - 42
  - 96
  - 73
  - 19
  - 14
  - 92
  - 16
  - 51
  - 36
  - 48
- - 56
  - 13
  - 19
  - 70
  - 26
  - 21
  - 29
  - 8
  - 65
  - 98
  - 43
  - 47
  - 57
  - 84
  - 64
  - 69
  - 48
  - 15
  - 54
  - 71
  - 39
  - 89
  - 92
  - 78
  - 79
  - 58
  - 52
  - 34
  - 67
  - 82
  - 49
  - 38
  - 73
  - 28
  - 91
  - 2
  - 37
  - 46
  - 77
  - 41
  - 10
  - 32
  - 0
  - 68
  - 16
  - 31
  - 5
  - 14
  - 90
  - 4
- - 70
  - 21
  - 87
  - 12
  - 55
  - 88
  - 47
  - 78
  - 40
  - 10
  - 74
  - 73
  - 7
  - 25
  - 84
  - 99
  - 16
  - 96
  - 58
  - 76
  - 82
  - 92
  - 31
  - 72
  - 13
  - 80
  - 11
  - 44
  - 62
  - 56
  - 51
  - 68
  - 5
  - 30
  - 41
  - 34
  - 37
  - 38
  - 90
  - 4
  - 26
  - 6
  - 24
  - 22
  - 28
  - 61
  - 53
  - 64
  - 52
  - 69
- - 9
  - 24
  - 93
  - 30
  - 45
  - 80
  - 48
  - 94
  - 2
  - 8
  - 34
  - 60
  - 31
  - 53
  - 68
  - 56
  - 89
  - 20
  - 10
  - 36
  - 86
  - 18
  - 57
  - 13
  - 75
  - 63
  - 4
  - 11
  - 99
  - 70
  - 0
  - 72
  - 65
  - 76
  - 22
  - 15
  - 96
  - 82
  - 23
  - 41
  - 67
  - 88
  - 55
  - 33
  - 54
  - 32
  - 81
  - 51
  - 49
  - 91
- - 68
  - 41
  - 19
  - 28
  - 45
  - 4
  - 39
  - 70
  - 12
  - 30
  - 24
  - 82
  - 21
  - 52
  - 50
  - 17
  - 34
  - 14
  - 66
  - 47
  - 0
  - 3
  - 81
  - 57
  - 83
  - 54
  - 5
  - 56
  - 86
  - 18
  - 92
  - 11
  - 31
  - 33
  - 93
  - 76
  - 59
  - 58
  - 73
  - 27
  - 60
  - 69
  - 74
  - 64
  - 15
  - 51
  - 20
  - 94
  - 16
  - 79
- - 18
  - 50
  - 43
  - 91
  - 38
  - 53
  - 65
  - 15
  - 31
  - 14
  - 67
  - 3
  - 28
  - 84
  - 16
  - 82
  - 22
  - 71
  - 29
  - 23
  - 44
  - 8
  - 10
  - 11
  - 0
  - 63
  - 46
  - 49
  - 9
  - 80
  - 81
  - 33
  - 52
  - 12
  - 26
  - 75
  - 51
  - 47
  - 88
  - 41
  - 99
  - 17
  - 1
  - 34
  - 79
  - 93
  - 24
  - 4
  - 83
  - 59
- - 83
  - 65
  - 43
  - 25
  - 11
  - 64
  - 96
  - 40
  - 68
  - 5
  - 93
  - 7
  - 0
  - 87
  - 6
  - 42
  - 9
  - 57
  - 58
  - 61
  - 41
  - 71
  - 94
  - 97
  - 56
  - 95
  - 24
  - 85
  - 76
  - 80
  - 79
  - 98
  - 62
  - 59
  - 20
  - 38
  - 55
  - 47
  - 51
  - 72
  - 77
  - 91
  - 89
  - 92
  - 4
  - 31
  - 14
  - 15
  - 16
  - 36
- - 91
  - 67
  - 86
  - 41
  - 51
  - 5
  - 81
  - 54
  - 33
  - 3
  - 39
  - 95
  - 57
  - 44
  - 11
  - 70
  - 87
  - 60
  - 32
  - 99
  - 77
  - 79
  - 90
  - 28
  - 4
  - 36
  - 26
  - 19
  - 2
  - 69
  - 40
  - 83
  - 71
  - 12
  - 65
  - 1
  - 55
  - 35
  - 94
  - 10
  - 21
  - 58
  - 89
  - 76
  - 59
  - 17
  - 96
  - 45
  - 37
  - 46
- - 29
  - 34
  - 39
  - 74
  - 13
  - 49
  - 43
  - 93
  - 53
  - 71
  - 31
  - 17
  - 86
  - 63
  - 51
  - 60
  - 2
  - 25
  - 68
  - 67
  - 6
  - 90
  - 73
  - 42
  - 9
  - 61
  - 88
  - 54
  - 97
  - 82
  - 10
  - 70
  - 3
  - 37
  - 59
  - 57
  - 32
  - 85
  - 99
  - 46
  - 81
  - 19
  - 45
  - 62
  - 52
  - 56
  - 30
  - 92
  - 16
  - 8
- - 4
  - 11
  - 68
  - 65
  - 0
  - 99
  - 58
  - 47
  - 2
  - 55
  - 9
  - 49
  - 57
  - 51
  - 16
  - 59
  - 87
  - 45
  - 83
  - 37
  - 25
  - 22
  - 44
  - 48
  - 76
  - 31
  - 5
  - 8
  - 40
  - 27
  - 34
  - 73
  - 50
  - 80
  - 67
  - 21
  - 63
  - 46
  - 85
  - 14
  - 86
  - 92
  - 95
  - 13
  - 54
  - 61
  - 15
  - 32
  - 78
  - 29
- - 29
  - 95
  - 22
  - 85
  - 34
  - 77
  - 12
  - 25
  - 35
  - 76
  - 90
  - 2
  - 75
  - 20
  - 27
  - 6
  - 33
  - 38
  - 24
  - 23
  - 39
  - 78
  - 80
  - 67
  - 10
  - 11
  - 96
  - 72
  - 21
  - 32
  - 60
  - 93
  - 84
  - 36
  - 3
  - 19
  - 16
  - 69
  - 14
  - 58
  - 81
  - 49
  - 37
  - 1
  - 17
  - 30
  - 99
  - 18
  - 7
  - 87
- - 12
  - 86
  - 99
  - 74
  - 57
  - 7
  - 11
  - 73
  - 62
  - 14
  - 53
  - 48
  - 77
  - 79
  - 96
  - 24
  - 0
  - 30
  - 66
  - 18
  - 98
  - 50
  - 13
  - 5
  - 17
  - 31
  - 95
  - 81
  - 27
  - 19
  - 75
  - 84
  - 39
  - 87
  - 63
  - 23
  - 40
  - 93
  - 90
  - 4
  - 16
  - 41
  - 78
  - 51
  - 68
  - 46
  - 91
  - 20
  - 42
  - 59
- - 14
  - 5
  - 83
  - 55
  - 2
  - 25
  - 17
  - 64
  - 53
  - 94
  - 96
  - 32
  - 41
  - 65
  - 66
  - 74
  - 49
  - 13
  - 86
  - 51
  - 31
  - 76
  - 75
  - 48
  - 71
  - 11
  - 59
  - 62
  - 73
  - 1
  - 26
  - 89
  - 61
  - 43
  - 12
  - 33
  - 46
  - 9
  - 15
  - 20
  - 95
  - 72
  - 28
  - 50
  - 35
  - 54
  - 40
  - 34
  - 7
  - 90
- - 88
  - 93
  - 18
  - 89
  - 57
  - 67
  - 53
  - 83
  - 76
  - 37
  - 14
  - 45
  - 92
  - 22
  - 96
  - 86
  - 20
  - 10
  - 9
  - 87
  - 99
  - 84
  - 85
  - 68
  - 98
  - 11
  - 0
  - 1
  - 63
  - 90
  - 59
  - 16
  - 50
  - 75
  - 94
  - 29
  - 52
  - 6
  - 5
  - 82
  - 34
  - 60
  - 30
  - 72
  - 25
  - 42
  - 61
  - 32
  - 55
  - 97
- - 86
  - 64
  - 51
  - 98
  - 4
  - 23
  - 21
  - 90
  - 91
  - 95
  - 57
  - 74
  - 76
  - 70
  - 29
  - 94
  - 84
  - 37
  - 39
  - 55
  - 27
  - 73
  - 31
  - 14
  - 85
  - 87
  - 42
  - 10
  - 11
  - 50
  - 20
  - 69
  - 12
  - 89
  - 17
  - 54
  - 38
  - 6
  - 43
  - 18
  - 25
  - 28
  - 19
  - 34
  - 36
  - 72
  - 93
  - 0
  - 53
  - 88
- - 55
  - 33
  - 86
  - 22
  - 49
  - 18
  - 98
  - 8
  - 92
  - 95
  - 10
  - 13
  - 47
  - 32
  - 69
  - 12
  - 28
  - 71
  - 79
  - 45
  - 40
  - 73
  - 14
  - 68
  - 75
  - 94
  - 42
  - 53
  - 85
  - 54
  - 2
  - 44
  - 56
  - 11
  - 61
  - 89
  - 35
  - 65
  - 93
  - 27
  - 84
  - 81
  - 87
  - 78
  - 72
  - 21
  - 46
  - 97
  - 25
  - 83
- - 1
  - 80
  - 56
  - 66
  - 51
  - 60
  - 72
  - 91
  - 88
  - 23
  - 81
  - 76
  - 53
  - 15
  - 79
  - 2
  - 94
  - 74
  - 63
  - 39
  - 58
  - 40
  - 10
  - 46
  - 35
  - 96
  - 3
  - 42
  - 32
  - 59
  - 17
  - 77
  - 24
  - 67
  - 78
  - 16
  - 98
  - 82
  - 38
  - 44
  - 97
  - 29
  - 52
  - 99
  - 83
  - 45
  - 69
  - 6
  - 41
  - 9
- - 77
  - 58
  - 3
  - 7
  - 71
  - 83
  - 50
  - 4
  - 23
  - 56
  - 86
  - 91
  - 54
  - 31
  - 67
  - 84
  - 30
  - 28
  - 88
  - 95
  - 9
  - 52
  - 96
  - 45
  - 99
  - 36
  - 79
  - 14
  - 39
  - 6
  - 5
  - 74
  - 44
  - 38
  - 53
  - 43
  - 80
  - 12
  - 75
  - 48
  - 49
  - 59
  - 76
  - 78
  - 46
  - 47
  - 8
  - 63
  - 20
  - 29
- - 17
  - 2
  - 88
  - 21
  - 70
  - 72
  - 91
  - 67
  - 30
  - 83
  - 56
  - 90
  - 45
  - 31
  - 36
  - 64
  - 68
  - 47
  - 28
  - 5
  - 48
  - 86
  - 55
  - 1
  - 35
  - 8
  - 58
  - 12
  - 14
  - 63
  - 25
  - 10
  - 19
  - 24
  - 15
  - 59
  - 69
  - 42
  - 94
  - 74
  - 49
  - 62
  - 61
  - 39
  - 89
  - 66
  - 11
  - 34
  - 7
  - 52
- - 6
  - 1
  - 30
  - 42
  - 63
  - 87
  - 57
  - 96
  - 20
  - 91
  - 12
  - 52
  - 78
  - 80
  - 99
  - 74
  - 33
  - 34
  - 94
  - 16
  - 66
  - 18
  - 8
  - 86
  - 25
  - 77
  - 64
  - 72
  - 35
  - 55
  - 68
  - 67
  - 70
  - 62
  - 27
  - 92
  - 81
  - 45
  - 22
  - 3
  - 2
  - 97
  - 23
  - 14
  - 19
  - 53
  - 56
  - 83
  - 17
  - 82
- - 64
  - 73
  - 53
  - 48
  - 9
  - 77
  - 98
  - 65
  - 44
  - 35
  - 30
  - 6
  - 13
  - 24
  - 67
  - 0
  - 56
  - 2
  - 47
  - 99
  - 82
  - 74
  - 22
  - 17
  - 95
  - 96
  - 51
  - 52
  - 72
  - 88
  - 94
  - 7
  - 85
  - 33
  - 54
  - 19
  - 25
  - 8
  - 45
  - 40
  - 38
  - 23
  - 55
  - 21
  - 66
  - 29
  - 15
  - 84
  - 39
  - 91
- - 99
  - 38
  - 5
  - 43
  - 72
  - 70
  - 64
  - 93
  - 12
  - 98
  - 16
  - 39
  - 8
  - 49
  - 76
  - 56
  - 35
  - 86
  - 0
  - 26
  - 55
  - 19
  - 33
  - 67
  - 71
  - 90
  - 20
  - 3
  - 62
  - 85
  - 37
  - 23
  - 77
  - 75
  - 44
  - 40
  - 69
  - 51
  - 52
  - 89
  - 82
  - 30
  - 15
  - 59
  - 21
  - 31
  - 88
  - 34
  - 32
  - 29
- - 1
  - 99
  - 50
  - 57
  - 63
  - 94
  - 85
  - 39
  - 95
  - 10
  - 69
  - 96
  - 87
  - 55
  - 13
  - 44
  - 35
  - 17
  - 92
  - 14
  - 68
  - 9
  - 3
  - 29
  - 88
  - 22
  - 73
  - 26
  - 34
  - 23
  - 2
  - 93
  - 27
  - 4
  - 83
  - 98
  - 31
  - 91
  - 37
  - 38
  - 81
  - 45
  - 8
  - 30
  - 53
  - 90
  - 77
  - 74
  - 43
  - 16
- - 44
  - 47
  - 88
  - 20
  - 7
  - 85
  - 75
  - 15
  - 93
  - 60
  - 42
  - 95
  - 79
  - 98
  - 86
  - 87
  - 36
  - 49
  - 51
  - 69
  - 8
  - 53
  - 61
  - 23
  - 25
  - 81
  - 74
  - 96
  - 3
  - 58
  - 11
  - 39
  - 56
  - 84
  - 65
  - 50
  - 67
  - 91
  - 94
  - 97
  - 43
  - 24
  - 33
  - 17
  - 52
  - 2
  - 30
  - 63
  - 92
  - 66
- - 79
  - 25
  - 59
  - 56
  - 17
  - 50
  - 38
  - 65
  - 67
  - 95
  - 44
  - 62
  - 30
  - 27
  - 40
  - 99
  - 80
  - 89
  - 36
  - 72
  - 86
  - 26
  - 15
  - 91
  - 69
  - 22
  - 39
  - 54
  - 63
  - 96
  - 7
  - 6
  - 76
  - 53
  - 3
  - 31
  - 60
  - 78
  - 52
  - 33
  - 13
  - 10
  - 82
  - 9
  - 24
  - 73
  - 12
  - 81
  - 84
  - 85
- - 87
  - 5
  - 15
  - 91
  - 80
  - 28
  - 69
  - 46
  - 68
  - 54
  - 82
  - 3
  - 88
  - 79
  - 14
  - 18
  - 23
  - 44
  - 7
  - 32
  - 20
  - 6
  - 90
  - 96
  - 33
  - 61
  - 66
  - 86
  - 47
  - 27
  - 77
  - 34
  - 76
  - 45
  - 71
  - 73
  - 62
  - 81
  - 17
  - 1
  - 24
  - 85
  - 59
  - 21
  - 42
  - 38
  - 93
  - 10
  - 52
  - 36
- - 27
  - 49
  - 28
  - 87
  - 76
  - 0
  - 91
  - 37
  - 36
  - 92
  - 10
  - 7
  - 22
  - 81
  - 73
  - 14
  - 62
  - 95
  - 52
  - 12
  - 4
  - 58
  - 1
  - 84
  - 35
  - 63
  - 47
  - 83
  - 77
  - 99
  - 55
  - 21
  - 97
  - 89
  - 71
  - 9
  - 29
  - 11
  - 34
  - 2
  - 18
  - 88
  - 41
  - 50
  - 59
  - 61
  - 74
  - 70
  - 80
  - 25
- - 18
  - 68
  - 97
  - 23
  - 14
  - 15
  - 50
  - 40
  - 19
  - 63
  - 35
  - 94
  - 31
  - 64
  - 86
  - 24
  - 26
  - 49
  - 76
  - 70
  - 59
  - 67
  - 6
  - 95
  - 87
  - 55
  - 56
  - 28
  - 43
  - 20
  - 27
  - 34
  - 60
  - 85
  - 52
  - 71
  - 77
  - 46
  - 93
  - 42
  - 39
  - 98
  - 7
  - 57
  - 47
  - 44
  - 83
  - 79
  - 1
  - 78
- - 43
  - 91
  - 1
  - 94
  - 28
  - 3
  - 73
  - 38
  - 96
  - 89
  - 19
  - 49
  - 0
  - 82
  - 27
  - 32
  - 35
  - 98
  - 67
  - 70
  - 71
  - 4
  - 15
  - 78
  - 51
  - 48
  - 7
  - 17
  - 85
  - 72
  - 76
  - 13
  - 59
  - 86
  - 52
  - 10
  - 55
  - 47
  - 93
  - 61
  - 45
  - 2
  - 25
  - 42
  - 18
  - 44
  - 5
  - 99
  - 20
  - 74
- - 51
  - 99
  - 89
  - 16
  - 14
  - 41
  - 17
  - 94
  - 71
  - 33
  - 27
  - 13
  - 37
  - 98
  - 42
  - 54
  - 87
  - 7
  - 63
  - 80
  - 15
  - 84
  - 4
  - 26
  - 64
  - 61
  - 76
  - 55
  - 83
  - 69
  - 50
  - 10
  - 44
  - 90
  - 31
  - 68
  - 21
  - 79
  - 45
  - 12
  - 92
  - 73
  - 30
  - 2
  - 81
  - 46
  - 85
  - 38
  - 23
  - 58
- - 15
  - 48
  - 24
  - 6
  - 38
  - 71
  - 56
  - 30
  - 1
  - 65
  - 74
  - 84
  - 10
  - 67
  - 82
  - 13
  - 91
  - 95
  - 45
  - 63
  - 62
  - 78
  - 26
  - 88
  - 25
  - 86
  - 47
  - 87
  - 28
  - 60
  - 39
  - 90
  - 97
  - 4
  - 79
  - 54
  - 46
  - 94
  - 9
  - 34
  - 51
  - 37
  - 33
  - 5
  - 40
  - 29
  - 49
  - 77
  - 23
  - 57
- - 74
  - 73
  - 96
  - 97
  - 48
  - 80
  - 77
  - 46
  - 62
  - 17
  - 56
  - 64
  - 2
  - 32
  - 57
  - 35
  - 71
  - 85
  - 50
  - 72
  - 5
  - 0
  - 11
  - 10
  - 84
  - 38
  - 87
  - 79
  - 31
  - 91
  - 9
  - 81
  - 44
  - 60
  - 89
  - 95
  - 3
  - 69
  - 12
  - 8
  - 13
  - 47
  - 54
  - 83
  - 67
  - 59
  - 76
  - 36
  - 16
  - 34
- - 94
  - 23
  - 96
  - 62
  - 79
  - 12
  - 5
  - 15
  - 32
  - 86
  - 95
  - 48
  - 40
  - 81
  - 26
  - 88
  - 4
  - 33
  - 49
  - 58
  - 54
  - 25
  - 0
  - 92
  - 43
  - 97
  - 99
  - 52
  - 75
  - 29
  - 13
  - 73
  - 83
  - 50
  - 17
  - 38
  - 93
  - 98
  - 24
  - 21
  - 45
  - 57
  - 91
  - 89
  - 7
  - 64
  - 90
  - 42
  - 65
  - 70
- - 37
  - 30
  - 36
  - 73
  - 86
  - 0
  - 9
  - 49
  - 13
  - 12
  - 21
  - 41
  - 31
  - 67
  - 82
  - 58
  - 40
  - 83
  - 22
  - 7
  - 50
  - 69
  - 51
  - 28
  - 1
  - 84
  - 59
  - 34
  - 43
  - 16
  - 25
  - 99
  - 17
  - 6
  - 78
  - 79
  - 45
  - 52
  - 38
  - 70
  - 96
  - 91
  - 56
  - 97
  - 32
  - 24
  - 26
  - 10
  - 61
  - 14
- - 34
  - 20
  - 84
  - 29
  - 42
  - 72
  - 19
  - 59
  - 16
  - 45
  - 74
  - 93
  - 37
  - 80
  - 53
  - 33
  - 58
  - 24
  - 81
  - 73
  - 27
  - 61
  - 25
  - 8
  - 9
  - 85
  - 5
  - 56
  - 68
  - 40
  - 50
  - 7
  - 1
  - 94
  - 51
  - 71
  - 64
  - 97
  - 12
  - 22
  - 52
  - 98
  - 70
  - 46
  - 39
  - 63
  - 91
  - 13
  - 41
  - 82
- - 72
  - 95
  - 28
  - 79
  - 58
  - 84
  - 64
  - 86
  - 30
  - 74
  - 43
  - 40
  - 96
  - 52
  - 75
  - 93
  - 2
  - 42
  - 11
  - 54
  - 98
  - 67
  - 62
  - 68
  - 34
  - 66
  - 51
  - 60
  - 8
  - 41
  - 23
  - 13
  - 92
  - 49
  - 35
  - 33
  - 73
  - 4
  - 37
  - 77
  - 3
  - 31
  - 89
  - 39
  - 26
  - 25
  - 38
  - 83
  - 16
  - 91
- - 80
  - 10
  - 46
  - 49
  - 22
  - 5
  - 73
  - 21
  - 77
  - 62
  - 66
  - 48
  - 69
  - 84
  - 65
  - 18
  - 3
  - 57
  - 33
  - 98
  - 2
  - 13
  - 32
  - 37
  - 63
  - 17
  - 38
  - 7
  - 8
  - 68
  - 70
  - 95
  - 58
  - 34
  - 89
  - 76
  - 29
  - 74
  - 86
  - 72
  - 54
  - 0
  - 56
  - 20
  - 47
  - 91
  - 51
  - 59
  - 82
  - 12
- - 55
  - 93
  - 43
  - 49
  - 75
  - 20
  - 6
  - 77
  - 13
  - 74
  - 99
  - 11
  - 8
  - 70
  - 95
  - 83
  - 35
  - 94
  - 32
  - 59
  - 9
  - 17
  - 68
  - 91
  - 12
  - 69
  - 41
  - 63
  - 34
  - 2
  - 56
  - 25
  - 96
  - 14
  - 1
  - 10
  - 64
  - 84
  - 76
  - 7
  - 33
  - 18
  - 42
  - 90
  - 27
  - 66
  - 87
  - 40
  - 30
  - 15
- - 5
  - 62
  - 60
  - 37
  - 33
  - 91
  - 11
  - 82
  - 21
  - 73
  - 66
  - 72
  - 64
  - 9
  - 98
  - 90
  - 58
  - 50
  - 45
  - 40
  - 79
  - 31
  - 89
  - 71
  - 22
  - 55
  - 74
  - 70
  - 77
  - 67
  - 42
  - 78
  - 69
  - 65
  - 44
  - 18
  - 59
  - 15
  - 32
  - 49
  - 36
  - 34
  - 43
  - 80
  - 83
  - 57
  - 10
  - 30
  - 84
  - 20
- - 60
  - 86
  - 81
  - 87
  - 15
  - 74
  - 57
  - 92
  - 45
  - 11
  - 10
  - 26
  - 4
  - 25
  - 34
  - 8
  - 30
  - 62
  - 19
  - 44
  - 61
  - 63
  - 40
  - 28
  - 95
  - 7
  - 18
  - 91
  - 36
  - 70
  - 99
  - 13
  - 22
  - 33
  - 37
  - 41
  - 39
  - 56
  - 32
  - 90
  - 75
  - 66
  - 71
  - 43
  - 53
  - 23
  - 1
  - 55
  - 83
  - 50
- - 64
  - 34
  - 24
  - 65
  - 17
  - 50
  - 20
  - 9
  - 55
  - 32
  - 8
  - 87
  - 41
  - 25
  - 62
  - 38
  - 40
  - 28
  - 78
  - 26
  - 68
  - 71
  - 76
  - 11
  - 58
  - 86
  - 92
  - 53
  - 96
  - 31
  - 59
  - 93
  - 42
  - 21
  - 97
  - 74
  - 89
  - 84
  - 51
  - 79
  - 45
  - 56
  - 29
  - 15
  - 48
  - 60
  - 77
  - 7
  - 27
  - 54
- - 83
  - 20
  - 77
  - 19
  - 87
  - 22
  - 1
  - 82
  - 91
  - 48
  - 28
  - 2
  - 99
  - 5
  - 71
  - 16
  - 84
  - 88
  - 96
  - 38
  - 39
  - 9
  - 61
  - 93
  - 4
  - 55
  - 12
  - 66
  - 86
  - 15
  - 33
  - 90
  - 32
  - 69
  - 0
  - 98
  - 62
  - 14
  - 85
  - 72
  - 94
  - 58
  - 30
  - 18
  - 44
  - 79
  - 17
  - 7
  - 35
  - 6
- - 21
  - 42
  - 89
  - 35
  - 37
  - 51
  - 86
  - 91
  - 67
  - 44
  - 13
  - 14
  - 17
  - 68
  - 27
  - 59
  - 79
  - 77
  - 84
  - 47
  - 95
  - 30
  - 36
  - 57
  - 12
  - 66
  - 70
  - 56
  - 90
  - 5
  - 41
  - 33
  - 26
  - 24
  - 40
  - 81
  - 45
  - 55
  - 87
  - 48
  - 97
  - 6
  - 29
  - 60
  - 15
  - 65
  - 1
  - 20
  - 19
  - 88
- - 86
  - 0
  - 54
  - 19
  - 23
  - 44
  - 37
  - 30
  - 58
  - 97
  - 71
  - 53
  - 20
  - 1
  - 65
  - 88
  - 75
  - 35
  - 70
  - 81
  - 8
  - 51
  - 93
  - 96
  - 82
  - 28
  - 21
  - 73
  - 80
  - 6
  - 69
  - 98
  - 39
  - 31
  - 43
  - 66
  - 9
  - 40
  - 47
  - 76
  - 13
  - 25
  - 99
  - 57
  - 63
  - 95
  - 56
  - 45
  - 55
  - 32
- - 30
  - 31
  - 47
  - 46
  - 98
  - 82
  - 99
  - 92
  - 86
  - 59
  - 45
  - 77
  - 90
  - 40
  - 16
  - 87
  - 94
  - 0
  - 97
  - 13
  - 75
  - 18
  - 56
  - 67
  - 64
  - 10
  - 15
  - 73
  - 12
  - 41
  - 23
  - 8
  - 28
  - 32
  - 11
  - 95
  - 49
  - 9
  - 51
  - 85
  - 62
  - 38
  - 33
  - 42
  - 69
  - 36
  - 22
  - 2
  - 29
  - 78
- - 94
  - 87
  - 70
  - 64
  - 90
  - 68
  - 2
  - 72
  - 84
  - 65
  - 46
  - 32
  - 3
  - 69
  - 13
  - 18
  - 26
  - 45
  - 28
  - 31
  - 62
  - 54
  - 91
  - 92
  - 97
  - 41
  - 63
  - 76
  - 44
  - 42
  - 95
  - 21
  - 9
  - 73
  - 30
  - 14
  - 99
  - 56
  - 59
  - 35
  - 57
  - 81
  - 12
  - 82
  - 71
  - 39
  - 88
  - 15
  - 33
  - 80
- - 49
  - 36
  - 63
  - 2
  - 13
  - 54
  - 9
  - 70
  - 92
  - 84
  - 23
  - 99
  - 78
  - 60
  - 18
  - 65
  - 96
  - 40
  - 51
  - 41
  - 93
  - 71
  - 80
  - 48
  - 25
  - 14
  - 11
  - 75
  - 61
  - 91
  - 44
  - 33
  - 20
  - 85
  - 56
  - 27
  - 98
  - 24
  - 8
  - 55
  - 0
  - 97
  - 89
  - 21
  - 72
  - 30
  - 4
  - 42
  - 86
  - 17
- - 15
  - 71
  - 21
  - 5
  - 36
  - 1
  - 18
  - 79
  - 54
  - 73
  - 10
  - 20
  - 22
  - 86
  - 59
  - 31
  - 67
  - 87
  - 25
  - 81
  - 43
  - 50
  - 16
  - 56
  - 93
  - 58
  - 66
  - 82
  - 38
  - 49
  - 63
  - 26
  - 94
  - 76
  - 39
  - 27
  - 77
  - 78
  - 55
  - 8
  - 17
  - 69
  - 62
  - 23
  - 28
  - 33
  - 85
  - 90
  - 72
  - 97
- - 80
  - 57
  - 48
  - 33
  - 11
  - 49
  - 28
  - 7
  - 61
  - 19
  - 65
  - 35
  - 15
  - 10
  - 4
  - 31
  - 6
  - 51
  - 87
  - 32
  - 18
  - 89
  - 83
  - 68
  - 92
  - 85
  - 14
  - 34
  - 12
  - 29
  - 8
  - 54
  - 93
  - 56
  - 47
  - 53
  - 71
  - 45
  - 42
  - 21
  - 84
  - 26
  - 74
  - 52
  - 20
  - 66
  - 95
  - 98
  - 46
  - 27
- - 16
  - 46
  - 77
  - 42
  - 5
  - 67
  - 71
  - 40
  - 68
  - 41
  - 27
  - 34
  - 25
  - 80
  - 93
  - 84
  - 61
  - 47
  - 29
  - 36
  - 21
  - 45
  - 96
  - 99
  - 53
  - 44
  - 13
  - 6
  - 55
  - 31
  - 1
  - 92
  - 50
  - 78
  - 97
  - 33
  - 85
  - 15
  - 9
  - 20
  - 51
  - 22
  - 75
  - 91
  - 83
  - 72
  - 70
  - 74
  - 60
  - 52
- - 12
  - 81
  - 86
  - 96
  - 65
  - 7
  - 68
  - 53
  - 31
  - 43
  - 67
  - 33
  - 76
  - 74
  - 20
  - 16
  - 13
  - 54
  - 89
  - 41
  - 24
  - 22
  - 34
  - 46
  - 78
  - 95
  - 30
  - 97
  - 17
  - 72
  - 64
  - 15
  - 49
  - 55
  - 10
  - 88
  - 80
  - 63
  - 4
  - 61
  - 87
  - 19
  - 90
  - 18
  - 84
  - 52
  - 23
  - 39
  - 73
  - 82
- - 24
  - 98
  - 3
  - 18
  - 67
  - 35
  - 8
  - 47
  - 13
  - 81
  - 64
  - 22
  - 72
  - 36
  - 6
  - 44
  - 55
  - 56
  - 7
  - 57
  - 75
  - 34
  - 41
  - 92
  - 50
  - 77
  - 74
  - 2
  - 42
  - 51
  - 79
  - 61
  - 86
  - 26
  - 16
  - 69
  - 63
  - 96
  - 66
  - 82
  - 59
  - 39
  - 23
  - 43
  - 14
  - 4
  - 85
  - 99
  - 32
  - 80
- - 93
  - 39
  - 48
  - 78
  - 68
  - 95
  - 24
  - 29
  - 82
  - 96
  - 14
  - 11
  - 9
  - 26
  - 6
  - 46
  - 7
  - 63
  - 76
  - 92
  - 50
  - 88
  - 86
  - 55
  - 19
  - 53
  - 74
  - 54
  - 25
  - 12
  - 43
  - 52
  - 69
  - 21
  - 2
  - 83
  - 73
  - 41
  - 44
  - 97
  - 87
  - 67
  - 56
  - 15
  - 51
  - 38
  - 4
  - 37
  - 81
  - 61
- - 67
  - 78
  - 43
  - 28
  - 20
  - 58
  - 93
  - 98
  - 15
  - 37
  - 97
  - 81
  - 82
  - 19
  - 31
  - 63
  - 73
  - 75
  - 91
  - 34
  - 59
  - 3
  - 72
  - 52
  - 8
  - 57
  - 70
  - 33
  - 44
  - 23
  - 53
  - 13
  - 27
  - 39
  - 11
  - 46
  - 87
  - 99
  - 88
  - 29
  - 9
  - 83
  - 25
  - 5
  - 49
  - 56
  - 24
  - 61
  - 60
  - 64
- - 53
  - 74
  - 58
  - 36
  - 95
  - 57
  - 84
  - 28
  - 92
  - 3
  - 40
  - 44
  - 85
  - 20
  - 42
  - 19
  - 52
  - 96
  - 37
  - 38
  - 59
  - 67
  - 62
  - 87
  - 61
  - 23
  - 25
  - 72
  - 21
  - 94
  - 77
  - 17
  - 81
  - 79
  - 65
  - 63
  - 60
  - 14
  - 6
  - 73
  - 97
  - 64
  - 16
  - 69
  - 47
  - 26
  - 78
  - 51
  - 30
  - 34
- - 69
  - 20
  - 77
  - 46
  - 11
  - 1
  - 78
  - 53
  - 30
  - 17
  - 22
  - 89
  - 44
  - 65
  - 82
  - 76
  - 23
  - 0
  - 95
  - 19
  - 51
  - 94
  - 98
  - 42
  - 55
  - 45
  - 34
  - 75
  - 25
  - 72
  - 58
  - 48
  - 12
  - 4
  - 99
  - 26
  - 18
  - 8
  - 54
  - 7
  - 59
  - 13
  - 38
  - 79
  - 68
  - 24
  - 73
  - 84
  - 35
  - 5
- - 48
  - 86
  - 24
  - 72
  - 89
  - 78
  - 53
  - 12
  - 37
  - 29
  - 25
  - 16
  - 64
  - 73
  - 61
  - 5
  - 55
  - 19
  - 79
  - 96
  - 46
  - 47
  - 91
  - 56
  - 17
  - 13
  - 95
  - 4
  - 20
  - 28
  - 36
  - 99
  - 33
  - 94
  - 52
  - 70
  - 60
  - 39
  - 71
  - 42
  - 8
  - 58
  - 0
  - 98
  - 80
  - 15
  - 69
  - 14
  - 9
  - 23
- - 42
  - 19
  - 52
  - 21
  - 32
  - 8
  - 51
  - 11
  - 84
  - 89
  - 37
  - 24
  - 74
  - 45
  - 92
  - 38
  - 81
  - 47
  - 34
  - 75
  - 88
  - 36
  - 9
  - 86
  - 76
  - 20
  - 29
  - 99
  - 59
  - 68
  - 39
  - 55
  - 94
  - 31
  - 3
  - 97
  - 79
  - 61
  - 82
  - 95
  - 65
  - 26
  - 49
  - 23
  - 10
  - 78
  - 6
  - 25
  - 27
  - 2
- - 66
  - 4
  - 17
  - 89
  - 95
  - 65
  - 93
  - 5
  - 84
  - 2
  - 36
  - 9
  - 25
  - 1
  - 61
  - 71
  - 55
  - 79
  - 50
  - 90
  - 62
  - 78
  - 45
  - 97
  - 16
  - 28
  - 40
  - 10
  - 3
  - 44
  - 52
  - 96
  - 14
  - 76
  - 7
  - 11
  - 30
  - 85
  - 58
  - 31
  - 60
  - 34
  - 38
  - 42
  - 15
  - 39
  - 12
  - 86
  - 69
  - 77
- - 16
  - 76
  - 45
  - 52
  - 37
  - 11
  - 19
  - 62
  - 22
  - 84
  - 86
  - 73
  - 85
  - 13
  - 69
  - 66
  - 28
  - 78
  - 64
  - 74
  - 32
  - 31
  - 54
  - 82
  - 56
  - 95
  - 46
  - 79
  - 75
  - 70
  - 91
  - 9
  - 23
  - 68
  - 94
  - 67
  - 53
  - 40
  - 99
  - 47
  - 57
  - 10
  - 24
  - 93
  - 96
  - 88
  - 58
  - 12
  - 17
  - 34
- - 28
  - 65
  - 50
  - 15
  - 4
  - 93
  - 79
  - 30
  - 96
  - 67
  - 3
  - 7
  - 47
  - 58
  - 54
  - 39
  - 13
  - 40
  - 34
  - 73
  - 22
  - 32
  - 42
  - 31
  - 6
  - 20
  - 41
  - 1
  - 17
  - 84
  - 68
  - 49
  - 9
  - 69
  - 11
  - 52
  - 46
  - 16
  - 90
  - 87
  - 36
  - 23
  - 24
  - 94
  - 27
  - 18
  - 91
  - 53
  - 85
  - 26
- - 43
  - 32
  - 40
  - 50
  - 83
  - 54
  - 0
  - 74
  - 2
  - 88
  - 23
  - 26
  - 55
  - 53
  - 1
  - 77
  - 30
  - 8
  - 61
  - 17
  - 81
  - 85
  - 56
  - 44
  - 86
  - 97
  - 29
  - 71
  - 34
  - 69
  - 52
  - 9
  - 79
  - 67
  - 10
  - 92
  - 33
  - 70
  - 65
  - 35
  - 46
  - 90
  - 4
  - 38
  - 16
  - 13
  - 19
  - 66
  - 39
  - 42
- - 24
  - 8
  - 56
  - 67
  - 7
  - 17
  - 13
  - 86
  - 28
  - 3
  - 65
  - 48
  - 40
  - 16
  - 77
  - 95
  - 20
  - 44
  - 37
  - 38
  - 35
  - 87
  - 23
  - 98
  - 93
  - 31
  - 10
  - 70
  - 73
  - 89
  - 88
  - 97
  - 69
  - 53
  - 52
  - 58
  - 14
  - 80
  - 76
  - 22
  - 61
  - 41
  - 84
  - 72
  - 75
  - 43
  - 19
  - 82
  - 79
  - 46
- - 56
  - 15
  - 51
  - 16
  - 8
  - 6
  - 64
  - 42
  - 77
  - 40
  - 32
  - 69
  - 31
  - 54
  - 0
  - 55
  - 65
  - 63
  - 47
  - 95
  - 92
  - 84
  - 99
  - 39
  - 79
  - 81
  - 24
  - 82
  - 88
  - 27
  - 85
  - 10
  - 48
  - 30
  - 62
  - 33
  - 96
  - 5
  - 11
  - 91
  - 12
  - 94
  - 44
  - 52
  - 38
  - 53
  - 26
  - 29
  - 59
  - 70
- - 60
  - 69
  - 59
  - 49
  - 33
  - 19
  - 47
  - 57
  - 62
  - 6
  - 75
  - 77
  - 41
  - 48
  - 26
  - 64
  - 79
  - 94
  - 28
  - 38
  - 61
  - 5
  - 70
  - 87
  - 21
  - 92
  - 83
  - 39
  - 96
  - 8
  - 12
  - 99
  - 74
  - 0
  - 4
  - 18
  - 40
  - 55
  - 85
  - 51
  - 66
  - 32
  - 65
  - 29
  - 53
  - 20
  - 98
  - 90
  - 68
  - 25
- - 88
  - 62
  - 46
  - 86
  - 6
  - 51
  - 76
  - 98
  - 42
  - 67
  - 34
  - 91
  - 89
  - 16
  - 9
  - 66
  - 71
  - 53
  - 3
  - 33
  - 43
  - 14
  - 1
  - 69
  - 84
  - 22
  - 85
  - 13
  - 57
  - 81
  - 41
  - 18
  - 17
  - 40
  - 32
  - 23
  - 50
  - 59
  - 24
  - 73
  - 63
  - 64
  - 83
  - 90
  - 5
  - 15
  - 39
  - 28
  - 44
  - 82
- - 34
  - 43
  - 41
  - 12
  - 65
  - 60
  - 84
  - 68
  - 72
  - 2
  - 47
  - 40
  - 52
  - 35
  - 28
  - 89
  - 59
  - 57
  - 22
  - 61
  - 88
  - 69
  - 85
  - 75
  - 71
  - 64
  - 13
  - 87
  - 14
  - 9
  - 18
  - 19
  - 95
  - 93
  - 31
  - 90
  - 1
  - 97
  - 36
  - 11
  - 17
  - 45
  - 0
  - 83
  - 81
  - 33
  - 96
  - 29
  - 67
  - 99
- - 62
  - 7
  - 76
  - 8
  - 80
  - 77
  - 23
  - 42
  - 85
  - 26
  - 64
  - 58
  - 40
  - 94
  - 98
  - 12
  - 60
  - 89
  - 38
  - 33
  - 79
  - 2
  - 27
  - 25
  - 54
  - 63
  - 55
  - 46
  - 5
  - 87
  - 36
  - 52
  - 14
  - 18
  - 96
  - 82
  - 39
  - 84
  - 22
  - 34
  - 69
  - 47
  - 90
  - 48
  - 9
  - 21
  - 91
  - 99
  - 24
  - 75
- - 73
  - 15
  - 35
  - 29
  - 12
  - 56
  - 50
  - 69
  - 39
  - 68
  - 61
  - 92
  - 2
  - 80
  - 23
  - 36
  - 47
  - 21
  - 20
  - 70
  - 10
  - 31
  - 86
  - 79
  - 0
  - 98
  - 81
  - 27
  - 41
  - 40
  - 66
  - 63
  - 9
  - 99
  - 18
  - 46
  - 54
  - 55
  - 19
  - 28
  - 48
  - 25
  - 59
  - 62
  - 78
  - 83
  - 30
  - 32
  - 3
  - 77
- - 93
  - 37
  - 70
  - 34
  - 33
  - 94
  - 46
  - 63
  - 56
  - 26
  - 51
  - 49
  - 39
  - 62
  - 74
  - 13
  - 81
  - 43
  - 76
  - 27
  - 65
  - 44
  - 11
  - 60
  - 14
  - 4
  - 52
  - 15
  - 0
  - 10
  - 69
  - 50
  - 1
  - 79
  - 89
  - 29
  - 97
  - 88
  - 75
  - 84
  - 54
  - 3
  - 30
  - 17
  - 18
  - 66
  - 8
  - 7
  - 61
  - 5
- - 84
  - 36
  - 29
  - 49
  - 11
  - 33
  - 52
  - 20
  - 28
  - 70
  - 66
  - 98
  - 24
  - 56
  - 19
  - 76
  - 37
  - 86
  - 95
  - 53
  - 3
  - 88
  - 5
  - 25
  - 14
  - 83
  - 75
  - 90
  - 27
  - 92
  - 2
  - 43
  - 44
  - 39
  - 62
  - 58
  - 64
  - 93
  - 73
  - 50
  - 46
  - 7
  - 26
  - 47
  - 71
  - 30
  - 45
  - 4
  - 38
  - 51
- - 50
  - 78
  - 46
  - 10
  - 87
  - 64
  - 65
  - 88
  - 68
  - 58
  - 26
  - 1
  - 81
  - 2
  - 30
  - 13
  - 40
  - 45
  - 71
  - 93
  - 92
  - 21
  - 84
  - 0
  - 41
  - 90
  - 20
  - 49
  - 96
  - 70
  - 27
  - 31
  - 54
  - 23
  - 14
  - 28
  - 12
  - 37
  - 85
  - 82
  - 11
  - 16
  - 61
  - 32
  - 77
  - 51
  - 42
  - 35
  - 63
  - 98
- - 74
  - 62
  - 14
  - 94
  - 40
  - 99
  - 45
  - 25
  - 91
  - 16
  - 73
  - 1
  - 44
  - 64
  - 78
  - 85
  - 61
  - 49
  - 41
  - 54
  - 65
  - 81
  - 56
  - 58
  - 46
  - 28
  - 22
  - 39
  - 20
  - 33
  - 30
  - 68
  - 86
  - 19
  - 10
  - 31
  - 21
  - 88
  - 43
  - 87
  - 90
  - 69
  - 3
  - 42
  - 97
  - 98
  - 80
  - 37
  - 34
  - 8
- - 71
  - 19
  - 57
  - 23
  - 52
  - 21
  - 29
  - 34
  - 84
  - 66
  - 27
  - 36
  - 72
  - 92
  - 39
  - 17
  - 97
  - 81
  - 55
  - 4
  - 30
  - 60
  - 38
  - 73
  - 76
  - 22
  - 99
  - 13
  - 31
  - 32
  - 91
  - 44
  - 16
  - 94
  - 49
  - 26
  - 67
  - 42
  - 86
  - 35
  - 82
  - 7
  - 24
  - 2
  - 89
  - 15
  - 3
  - 33
  - 74
  - 37
- - 84
  - 91
  - 54
  - 0
  - 75
  - 52
  - 40
  - 11
  - 35
  - 93
  - 44
  - 70
  - 37
  - 67
  - 61
  - 45
  - 76
  - 95
  - 4
  - 42
  - 46
  - 81
  - 69
  - 29
  - 36
  - 47
  - 83
  - 50
  - 74
  - 16
  - 43
  - 3
  - 64
  - 63
  - 96
  - 26
  - 8
  - 30
  - 15
  - 24
  - 9
  - 87
  - 49
  - 97
  - 6
  - 14
  - 65
  - 73
  - 1
  - 21
- - 40
  - 86
  - 21
  - 20
  - 64
  - 63
  - 97
  - 58
  - 67
  - 30
  - 71
  - 94
  - 45
  - 26
  - 62
  - 31
  - 57
  - 55
  - 13
  - 33
  - 38
  - 65
  - 37
  - 95
  - 80
  - 76
  - 18
  - 15
  - 85
  - 66
  - 75
  - 98
  - 46
  - 69
  - 11
  - 53
  - 92
  - 93
  - 43
  - 51
  - 3
  - 54
  - 25
  - 81
  - 70
  - 14
  - 87
  - 73
  - 84
  - 50
- - 88
  - 98
  - 78
  - 47
  - 91
  - 15
  - 33
  - 68
  - 35
  - 75
  - 69
  - 22
  - 90
  - 44
  - 23
  - 87
  - 14
  - 31
  - 16
  - 51
  - 85
  - 95
  - 58
  - 89
  - 41
  - 34
  - 84
  - 42
  - 67
  - 52
  - 53
  - 71
  - 46
  - 96
  - 60
  - 17
  - 38
  - 83
  - 0
  - 62
  - 72
  - 66
  - 30
  - 50
  - 80
  - 36
  - 1
  - 49
  - 27
  - 39
- - 93
  - 4
  - 7
  - 71
  - 50
  - 87
  - 73
  - 36
  - 29
  - 39
  - 94
  - 22
  - 26
  - 69
  - 5
  - 51
  - 23
  - 82
  - 33
  - 66
  - 18
  - 28
  - 46
  - 47
  - 2
  - 21
  - 57
  - 3
  - 63
  - 34
  - 48
  - 52
  - 79
  - 80
  - 77
  - 84
  - 60
  - 89
  - 31
  - 40
  - 6
  - 55
  - 61
  - 27
  - 1
  - 59
  - 70
  - 24
  - 35
  - 97
- - 22
  - 44
  - 7
  - 80
  - 2
  - 38
  - 98
  - 82
  - 83
  - 95
  - 73
  - 47
  - 90
  - 12
  - 41
  - 28
  - 46
  - 43
  - 4
  - 13
  - 18
  - 97
  - 92
  - 6
  - 63
  - 39
  - 23
  - 94
  - 10
  - 59
  - 53
  - 69
  - 99
  - 16
  - 51
  - 20
  - 17
  - 36
  - 96
  - 74
  - 89
  - 52
  - 78
  - 85
  - 64
  - 24
  - 88
  - 61
  - 42
  - 31
- - 50
  - 23
  - 51
  - 12
  - 31
  - 56
  - 24
  - 81
  - 16
  - 10
  - 26
  - 85
  - 76
  - 99
  - 25
  - 21
  - 93
  - 64
  - 62
  - 77
  - 47
  - 42
  - 74
  - 79
  - 18
  - 98
  - 90
  - 48
  - 73
  - 4
  - 7
  - 52
  - 13
  - 27
  - 70
  - 11
  - 40
  - 30
  - 89
  - 95
  - 94
  - 66
  - 35
  - 63
  - 87
  - 17
  - 46
  - 59
  - 88
  - 49
- - 95
  - 16
  - 36
  - 7
  - 42
  - 37
  - 88
  - 68
  - 26
  - 86
  - 57
  - 72
  - 58
  - 90
  - 18
  - 56
  - 70
  - 93
  - 74
  - 3
  - 11
  - 83
  - 48
  - 69
  - 15
  - 27
  - 0
  - 91
  - 41
  - 31
  - 65
  - 44
  - 52
  - 64
  - 46
  - 45
  - 80
  - 4
  - 12
  - 5
  - 39
  - 78
  - 61
  - 1
  - 6
  - 33
  - 92
  - 75
  - 87
  - 23
- - 46
  - 57
  - 18
  - 19
  - 34
  - 23
  - 17
  - 29
  - 35
  - 14
  - 36
  - 7
  - 52
  - 67
  - 76
  - 41
  - 62
  - 93
  - 63
  - 37
  - 8
  - 49
  - 69
  - 43
  - 55
  - 72
  - 95
  - 58
  - 96
  - 88
  - 80
  - 6
  - 78
  - 94
  - 79
  - 99
  - 31
  - 13
  - 38
  - 71
  - 20
  - 4
  - 40
  - 39
  - 61
  - 22
  - 28
  - 9
  - 54
  - 15
- - 4
  - 45
  - 21
  - 41
  - 78
  - 9
  - 64
  - 24
  - 91
  - 82
  - 7
  - 77
  - 49
  - 20
  - 74
  - 29
  - 68
  - 80
  - 19
  - 22
  - 8
  - 89
  - 58
  - 81
  - 92
  - 61
  - 11
  - 5
  - 3
  - 2
  - 44
  - 88
  - 43
  - 18
  - 73
  - 97
  - 14
  - 26
  - 76
  - 96
  - 51
  - 35
  - 66
  - 57
  - 16
  - 10
  - 50
  - 40
  - 95
  - 0
- - 41
  - 38
  - 69
  - 56
  - 14
  - 17
  - 43
  - 58
  - 85
  - 11
  - 67
  - 46
  - 54
  - 86
  - 28
  - 78
  - 19
  - 63
  - 12
  - 59
  - 20
  - 33
  - 42
  - 50
  - 84
  - 30
  - 65
  - 75
  - 89
  - 77
  - 99
  - 25
  - 35
  - 64
  - 61
  - 3
  - 23
  - 55
  - 2
  - 18
  - 95
  - 34
  - 8
  - 92
  - 49
  - 72
  - 82
  - 73
  - 45
  - 76
- - 99
  - 34
  - 50
  - 46
  - 49
  - 67
  - 45
  - 64
  - 53
  - 24
  - 91
  - 43
  - 65
  - 15
  - 2
  - 0
  - 57
  - 51
  - 60
  - 40
  - 17
  - 89
  - 6
  - 4
  - 73
  - 11
  - 86
  - 74
  - 5
  - 33
  - 23
  - 20
  - 84
  - 41
  - 54
  - 30
  - 62
  - 19
  - 56
  - 87
  - 42
  - 32
  - 1
  - 13
  - 69
  - 7
  - 85
  - 16
  - 82
  - 63
- - 0
  - 25
  - 98
  - 58
  - 50
  - 40
  - 8
  - 39
  - 33
  - 32
  - 75
  - 76
  - 56
  - 99
  - 31
  - 83
  - 79
  - 6
  - 10
  - 97
  - 80
  - 95
  - 38
  - 52
  - 28
  - 85
  - 84
  - 24
  - 78
  - 37
  - 22
  - 26
  - 15
  - 1
  - 63
  - 70
  - 21
  - 77
  - 53
  - 86
  - 59
  - 17
  - 65
  - 66
  - 11
  - 48
  - 55
  - 57
  - 4
  - 96
- - 6
  - 19
  - 30
  - 99
  - 22
  - 21
  - 65
  - 60
  - 63
  - 31
  - 24
  - 77
  - 61
  - 43
  - 92
  - 55
  - 89
  - 42
  - 28
  - 4
  - 18
  - 97
  - 23
  - 79
  - 11
  - 98
  - 87
  - 36
  - 84
  - 40
  - 83
  - 49
  - 1
  - 54
  - 14
  - 68
  - 16
  - 9
  - 41
  - 59
  - 80
  - 0
  - 39
  - 62
  - 85
  - 3
  - 50
  - 66
  - 20
  - 95
- - 11
  - 49
  - 53
  - 74
  - 98
  - 39
  - 81
  - 88
  - 58
  - 20
  - 5
  - 65
  - 75
  - 47
  - 94
  - 84
  - 48
  - 60
  - 62
  - 56
  - 41
  - 26
  - 95
  - 77
  - 27
  - 72
  - 50
  - 93
  - 17
  - 1
  - 10
  - 78
  - 4
  - 54
  - 7
  - 30
  - 91
  - 69
  - 99
  - 97
  - 44
  - 3
  - 6
  - 34
  - 19
  - 89
  - 28
  - 92
  - 55
  - 0
- - 7
  - 98
  - 0
  - 55
  - 16
  - 41
  - 88
  - 38
  - 70
  - 76
  - 59
  - 39
  - 61
  - 96
  - 18
  - 54
  - 74
  - 89
  - 44
  - 13
  - 47
  - 67
  - 20
  - 52
  - 80
  - 29
  - 58
  - 85
  - 19
  - 82
  - 53
  - 77
  - 15
  - 32
  - 63
  - 64
  - 24
  - 71
  - 91
  - 78
  - 40
  - 46
  - 28
  - 31
  - 50
  - 75
  - 62
  - 35
  - 27
  - 36
- - 43
  - 4
  - 31
  - 56
  - 59
  - 12
  - 3
  - 5
  - 27
  - 96
  - 91
  - 34
  - 83
  - 16
  - 7
  - 78
  - 85
  - 81
  - 11
  - 14
  - 58
  - 13
  - 25
  - 54
  - 64
  - 1
  - 6
  - 71
  - 49
  - 37
  - 22
  - 41
  - 48
  - 67
  - 26
  - 50
  - 35
  - 66
  - 9
  - 8
  - 30
  - 86
  - 77
  - 84
  - 52
  - 76
  - 98
  - 99
  - 32
  - 89
- - 59
  - 40
  - 90
  - 76
  - 2
  - 3
  - 73
  - 85
  - 1
  - 93
  - 29
  - 67
  - 14
  - 82
  - 52
  - 99
  - 57
  - 44
  - 69
  - 9
  - 12
  - 24
  - 43
  - 68
  - 11
  - 20
  - 31
  - 92
  - 37
  - 53
  - 98
  - 6
  - 49
  - 30
  - 32
  - 45
  - 51
  - 50
  - 8
  - 74
  - 39
  - 95
  - 63
  - 13
  - 4
  - 48
  - 0
  - 96
  - 33
  - 27
- - 80
  - 75
  - 90
  - 82
  - 51
  - 6
  - 48
  - 63
  - 24
  - 8
  - 9
  - 14
  - 84
  - 73
  - 54
  - 13
  - 78
  - 47
  - 37
  - 2
  - 41
  - 98
  - 4
  - 19
  - 32
  - 46
  - 97
  - 44
  - 59
  - 94
  - 71
  - 42
  - 12
  - 15
  - 85
  - 17
  - 3
  - 53
  - 26
  - 68
  - 87
  - 29
  - 31
  - 93
  - 28
  - 49
  - 58
  - 60
  - 45
  - 74
- - 96
  - 97
  - 81
  - 40
  - 61
  - 54
  - 47
  - 51
  - 80
  - 64
  - 68
  - 26
  - 84
  - 49
  - 33
  - 55
  - 56
  - 73
  - 83
  - 62
  - 27
  - 35
  - 3
  - 0
  - 90
  - 13
  - 1
  - 25
  - 50
  - 77
  - 72
  - 42
  - 9
  - 2
  - 67
  - 23
  - 4
  - 7
  - 41
  - 78
  - 43
  - 76
  - 69
  - 52
  - 60
  - 99
  - 30
  - 46
  - 88
  - 75
- - 12
  - 43
  - 21
  - 90
  - 56
  - 70
  - 55
  - 15
  - 71
  - 52
  - 46
  - 88
  - 68
  - 5
  - 50
  - 0
  - 47
  - 20
  - 35
  - 25
  - 8
  - 80
  - 51
  - 6
  - 79
  - 75
  - 3
  - 33
  - 39
  - 2
  - 74
  - 34
  - 84
  - 9
  - 62
  - 19
  - 99
  - 82
  - 65
  - 18
  - 92
  - 72
  - 78
  - 81
  - 10
  - 54
  - 76
  - 23
  - 11
  - 59
- - 45
  - 58
  - 98
  - 96
  - 80
  - 29
  - 76
  - 77
  - 40
  - 73
  - 75
  - 23
  - 31
  - 56
  - 90
  - 82
  - 51
  - 50
  - 43
  - 39
  - 9
  - 18
  - 67
  - 14
  - 16
  - 25
  - 41
  - 95
  - 21
  - 42
  - 19
  - 92
  - 36
  - 86
  - 46
  - 97
  - 91
  - 44
  - 65
  - 30
  - 33
  - 66
  - 62
  - 15
  - 49
  - 71
  - 20
  - 60
  - 79
  - 48
- - 13
  - 46
  - 15
  - 93
  - 54
  - 67
  - 33
  - 21
  - 95
  - 59
  - 18
  - 43
  - 10
  - 7
  - 72
  - 81
  - 41
  - 97
  - 37
  - 83
  - 17
  - 87
  - 71
  - 86
  - 11
  - 36
  - 30
  - 58
  - 38
  - 6
  - 60
  - 34
  - 61
  - 1
  - 2
  - 51
  - 23
  - 44
  - 22
  - 96
  - 29
  - 56
  - 98
  - 78
  - 39
  - 32
  - 12
  - 26
  - 92
  - 53
- - 45
  - 7
  - 80
  - 50
  - 89
  - 39
  - 88
  - 37
  - 90
  - 96
  - 58
  - 64
  - 91
  - 51
  - 26
  - 20
  - 73
  - 2
  - 59
  - 13
  - 66
  - 68
  - 79
  - 48
  - 11
  - 83
  - 67
  - 85
  - 23
  - 12
  - 3
  - 97
  - 30
  - 56
  - 21
  - 31
  - 95
  - 8
  - 76
  - 19
  - 57
  - 65
  - 93
  - 61
  - 82
  - 22
  - 6
  - 34
  - 42
  - 92
- - 84
  - 13
  - 94
  - 68
  - 59
  - 24
  - 3
  - 76
  - 18
  - 40
  - 2
  - 67
  - 97
  - 43
  - 57
  - 23
  - 16
  - 53
  - 14
  - 87
  - 55
  - 79
  - 81
  - 28
  - 73
  - 89
  - 39
  - 46
  - 0
  - 72
  - 26
  - 96
  - 95
  - 70
  - 31
  - 32
  - 88
  - 98
  - 69
  - 85
  - 20
  - 17
  - 19
  - 22
  - 56
  - 61
  - 71
  - 12
  - 99
  - 83
- - 58
  - 5
  - 63
  - 37
  - 75
  - 90
  - 27
  - 3
  - 45
  - 73
  - 0
  - 89
  - 10
  - 42
  - 79
  - 17
  - 18
  - 14
  - 29
  - 99
  - 21
  - 85
  - 54
  - 34
  - 88
  - 33
  - 43
  - 11
  - 83
  - 32
  - 36
  - 13
  - 81
  - 52
  - 92
  - 39
  - 86
  - 68
  - 76
  - 80
  - 96
  - 25
  - 47
  - 31
  - 28
  - 6
  - 53
  - 87
  - 9
  - 1
- - 25
  - 77
  - 72
  - 56
  - 9
  - 79
  - 62
  - 86
  - 91
  - 80
  - 16
  - 10
  - 82
  - 32
  - 54
  - 81
  - 18
  - 60
  - 15
  - 41
  - 19
  - 45
  - 43
  - 22
  - 12
  - 65
  - 76
  - 38
  - 53
  - 50
  - 39
  - 63
  - 8
  - 21
  - 29
  - 70
  - 14
  - 27
  - 83
  - 42
  - 47
  - 96
  - 40
  - 68
  - 98
  - 64
  - 90
  - 97
  - 92
  - 78
- - 96
  - 5
  - 99
  - 59
  - 10
  - 19
  - 31
  - 74
  - 43
  - 16
  - 76
  - 64
  - 75
  - 93
  - 18
  - 0
  - 34
  - 32
  - 60
  - 50
  - 55
  - 37
  - 62
  - 56
  - 70
  - 72
  - 44
  - 47
  - 41
  - 89
  - 66
  - 13
  - 95
  - 21
  - 39
  - 35
  - 67
  - 15
  - 90
  - 63
  - 22
  - 85
  - 77
  - 57
  - 69
  - 88
  - 46
  - 51
  - 23
  - 33
- - 30
  - 63
  - 96
  - 37
  - 47
  - 43
  - 50
  - 92
  - 80
  - 54
  - 75
  - 9
  - 70
  - 98
  - 8
  - 12
  - 58
  - 46
  - 2
  - 64
  - 78
  - 6
  - 55
  - 66
  - 73
  - 79
  - 11
  - 40
  - 99
  - 7
  - 42
  - 89
  - 31
  - 97
  - 48
  - 19
  - 13
  - 36
  - 22
  - 52
  - 85
  - 4
  - 3
  - 53
  - 16
  - 25
  - 33
  - 29
  - 45
  - 20
- - 50
  - 5
  - 31
  - 76
  - 99
  - 96
  - 95
  - 66
  - 1
  - 86
  - 41
  - 90
  - 42
  - 3
  - 26
  - 17
  - 56
  - 8
  - 47
  - 91
  - 16
  - 87
  - 9
  - 70
  - 89
  - 74
  - 14
  - 62
  - 33
  - 51
  - 79
  - 13
  - 68
  - 48
  - 59
  - 28
  - 55
  - 35
  - 77
  - 85
  - 53
  - 49
  - 72
  - 69
  - 0
  - 98
  - 23
  - 20
  - 83
  - 36
- - 82
  - 80
  - 0
  - 39
  - 18
  - 63
  - 81
  - 84
  - 65
  - 6
  - 47
  - 59
  - 88
  - 72
  - 31
  - 74
  - 49
  - 46
  - 36
  - 83
  - 24
  - 62
  - 93
  - 58
  - 5
  - 86
  - 99
  - 57
  - 23
  - 75
  - 13
  - 73
  - 38
  - 15
  - 7
  - 21
  - 16
  - 22
  - 55
  - 97
  - 17
  - 91
  - 19
  - 90
  - 20
  - 61
  - 8
  - 1
  - 95
  - 78
- - 99
  - 32
  - 13
  - 19
  - 72
  - 68
  - 59
  - 52
  - 64
  - 29
  - 22
  - 71
  - 62
  - 33
  - 49
  - 92
  - 67
  - 90
  - 61
  - 82
  - 1
  - 94
  - 58
  - 76
  - 36
  - 81
  - 2
  - 26
  - 63
  - 14
  - 86
  - 30
  - 41
  - 21
  - 46
  - 91
  - 25
  - 98
  - 73
  - 51
  - 95
  - 20
  - 17
  - 78
  - 50
  - 38
  - 28
  - 83
  - 77
  - 24
- - 78
  - 10
  - 39
  - 81
  - 36
  - 65
  - 79
  - 5
  - 76
  - 57
  - 1
  - 67
  - 47
  - 12
  - 40
  - 61
  - 49
  - 7
  - 14
  - 27
  - 84
  - 17
  - 98
  - 41
  - 23
  - 45
  - 42
  - 68
  - 60
  - 22
  - 97
  - 46
  - 96
  - 70
  - 37
  - 31
  - 72
  - 89
  - 69
  - 15
  - 8
  - 71
  - 91
  - 92
  - 32
  - 75
  - 16
  - 30
  - 25
  - 87
- - 94
  - 22
  - 26
  - 12
  - 63
  - 90
  - 42
  - 10
  - 64
  - 44
  - 31
  - 76
  - 2
  - 99
  - 71
  - 25
  - 56
  - 73
  - 3
  - 91
  - 96
  - 61
  - 55
  - 97
  - 6
  - 19
  - 68
  - 87
  - 14
  - 65
  - 28
  - 82
  - 40
  - 4
  - 27
  - 9
  - 24
  - 13
  - 52
  - 58
  - 62
  - 98
  - 69
  - 11
  - 30
  - 16
  - 7
  - 45
  - 88
  - 80
- - 86
  - 40
  - 80
  - 36
  - 69
  - 68
  - 76
  - 21
  - 61
  - 22
  - 14
  - 81
  - 45
  - 39
  - 23
  - 75
  - 77
  - 59
  - 20
  - 17
  - 35
  - 12
  - 94
  - 83
  - 56
  - 38
  - 98
  - 52
  - 34
  - 49
  - 26
  - 99
  - 87
  - 90
  - 44
  - 18
  - 0
  - 96
  - 48
  - 30
  - 28
  - 71
  - 33
  - 64
  - 43
  - 95
  - 9
  - 11
  - 46
  - 67
- - 36
  - 16
  - 38
  - 73
  - 2
  - 15
  - 69
  - 12
  - 58
  - 19
  - 44
  - 61
  - 54
  - 66
  - 47
  - 7
  - 29
  - 94
  - 5
  - 25
  - 68
  - 23
  - 77
  - 57
  - 48
  - 1
  - 67
  - 11
  - 46
  - 3
  - 51
  - 99
  - 71
  - 70
  - 9
  - 78
  - 89
  - 50
  - 87
  - 24
  - 22
  - 98
  - 80
  - 6
  - 45
  - 49
  - 75
  - 35
  - 20
  - 97
- - 19
  - 58
  - 32
  - 92
  - 59
  - 69
  - 23
  - 29
  - 84
  - 22
  - 42
  - 18
  - 49
  - 8
  - 78
  - 17
  - 73
  - 74
  - 0
  - 90
  - 28
  - 61
  - 48
  - 7
  - 83
  - 63
  - 71
  - 80
  - 68
  - 12
  - 5
  - 9
  - 50
  - 13
  - 10
  - 87
  - 33
  - 36
  - 53
  - 98
  - 94
  - 79
  - 45
  - 64
  - 25
  - 30
  - 20
  - 51
  - 16
  - 1
- - 16
  - 85
  - 87
  - 63
  - 97
  - 75
  - 11
  - 74
  - 54
  - 41
  - 17
  - 39
  - 40
  - 76
  - 89
  - 60
  - 0
  - 36
  - 95
  - 5
  - 2
  - 8
  - 69
  - 45
  - 67
  - 48
  - 56
  - 20
  - 65
  - 38
  - 31
  - 99
  - 35
  - 15
  - 77
  - 68
  - 24
  - 91
  - 13
  - 26
  - 98
  - 12
  - 37
  - 33
  - 10
  - 19
  - 22
  - 29
  - 53
  - 94
- - 65
  - 34
  - 0
  - 7
  - 46
  - 98
  - 67
  - 85
  - 63
  - 66
  - 71
  - 59
  - 96
  - 90
  - 77
  - 78
  - 17
  - 48
  - 33
  - 10
  - 23
  - 18
  - 2
  - 31
  - 52
  - 32
  - 30
  - 55
  - 69
  - 39
  - 60
  - 87
  - 6
  - 44
  - 86
  - 64
  - 51
  - 1
  - 24
  - 97
  - 35
  - 92
  - 20
  - 88
  - 38
  - 12
  - 3
  - 50
  - 47
  - 74
- - 55
  - 95
  - 51
  - 69
  - 48
  - 31
  - 96
  - 45
  - 80
  - 12
  - 43
  - 57
  - 77
  - 56
  - 0
  - 5
  - 28
  - 4
  - 88
  - 27
  - 2
  - 8
  - 22
  - 65
  - 52
  - 26
  - 18
  - 60
  - 37
  - 20
  - 1
  - 21
  - 76
  - 19
  - 91
  - 13
  - 41
  - 47
  - 62
  - 79
  - 53
  - 68
  - 86
  - 73
  - 24
  - 9
  - 98
  - 66
  - 49
  - 84
- - 24
  - 22
  - 90
  - 56
  - 84
  - 25
  - 9
  - 46
  - 71
  - 28
  - 98
  - 30
  - 75
  - 45
  - 1
  - 68
  - 17
  - 41
  - 54
  - 69
  - 19
  - 21
  - 31
  - 2
  - 7
  - 83
  - 18
  - 91
  - 48
  - 89
  - 88
  - 44
  - 16
  - 94
  - 78
  - 23
  - 36
  - 27
  - 20
  - 11
  - 64
  - 95
  - 92
  - 85
  - 26
  - 79
  - 51
  - 74
  - 52
  - 40
- - 76
  - 36
  - 68
  - 39
  - 85
  - 14
  - 18
  - 98
  - 37
  - 66
  - 95
  - 30
  - 4
  - 51
  - 31
  - 7
  - 21
  - 79
  - 88
  - 61
  - 25
  - 34
  - 60
  - 84
  - 56
  - 86
  - 54
  - 5
  - 19
  - 87
  - 11
  - 89
  - 3
  - 80
  - 46
  - 62
  - 92
  - 93
  - 26
  - 41
  - 22
  - 15
  - 74
  - 32
  - 57
  - 8
  - 24
  - 64
  - 16
  - 77
- - 50
  - 46
  - 76
  - 15
  - 79
  - 2
  - 89
  - 55
  - 88
  - 72
  - 3
  - 25
  - 87
  - 71
  - 53
  - 10
  - 51
  - 43
  - 65
  - 31
  - 77
  - 91
  - 33
  - 86
  - 13
  - 62
  - 34
  - 18
  - 32
  - 5
  - 16
  - 68
  - 67
  - 85
  - 52
  - 45
  - 97
  - 7
  - 99
  - 40
  - 73
  - 57
  - 81
  - 4
  - 28
  - 83
  - 58
  - 61
  - 42
  - 26
- - 25
  - 11
  - 88
  - 44
  - 64
  - 62
  - 48
  - 8
  - 68
  - 87
  - 80
  - 42
  - 9
  - 94
  - 33
  - 36
  - 72
  - 66
  - 70
  - 52
  - 26
  - 30
  - 15
  - 4
  - 16
  - 53
  - 12
  - 77
  - 14
  - 13
  - 67
  - 1
  - 93
  - 74
  - 73
  - 0
  - 76
  - 90
  - 95
  - 3
  - 41
  - 46
  - 51
  - 82
  - 45
  - 85
  - 75
  - 78
  - 32
  - 5
- - 21
  - 3
  - 20
  - 36
  - 33
  - 31
  - 5
  - 4
  - 62
  - 19
  - 42
  - 9
  - 27
  - 96
  - 8
  - 48
  - 89
  - 29
  - 40
  - 87
  - 75
  - 91
  - 39
  - 32
  - 73
  - 72
  - 80
  - 90
  - 43
  - 61
  - 17
  - 68
  - 77
  - 53
  - 49
  - 92
  - 35
  - 50
  - 69
  - 41
  - 23
  - 83
  - 95
  - 60
  - 13
  - 88
  - 51
  - 94
  - 81
  - 52
- - 44
  - 79
  - 35
  - 20
  - 50
  - 65
  - 56
  - 10
  - 54
  - 60
  - 52
  - 98
  - 67
  - 19
  - 69
  - 62
  - 48
  - 94
  - 25
  - 5
  - 9
  - 51
  - 30
  - 58
  - 32
  - 72
  - 17
  - 39
  - 64
  - 47
  - 0
  - 40
  - 1
  - 59
  - 80
  - 36
  - 28
  - 70
  - 89
  - 87
  - 97
  - 33
  - 61
  - 11
  - 45
  - 83
  - 85
  - 15
  - 73
  - 93
- - 38
  - 67
  - 47
  - 74
  - 43
  - 31
  - 23
  - 16
  - 12
  - 17
  - 7
  - 24
  - 11
  - 14
  - 80
  - 77
  - 93
  - 20
  - 21
  - 3
  - 15
  - 39
  - 50
  - 29
  - 18
  - 9
  - 5
  - 78
  - 51
  - 42
  - 75
  - 89
  - 98
  - 4
  - 62
  - 86
  - 85
  - 58
  - 71
  - 56
  - 91
  - 8
  - 84
  - 88
  - 2
  - 1
  - 45
  - 95
  - 72
  - 96
- - 44
  - 18
  - 82
  - 19
  - 15
  - 52
  - 21
  - 7
  - 48
  - 90
  - 35
  - 92
  - 65
  - 67
  - 24
  - 64
  - 86
  - 74
  - 93
  - 50
  - 68
  - 72
  - 23
  - 55
  - 2
  - 58
  - 83
  - 95
  - 94
  - 5
  - 11
  - 31
  - 26
  - 25
  - 96
  - 84
  - 73
  - 97
  - 69
  - 27
  - 34
  - 1
  - 30
  - 70
  - 85
  - 63
  - 9
  - 22
  - 75
  - 47
- - 67
  - 40
  - 33
  - 13
  - 30
  - 88
  - 91
  - 96
  - 6
  - 74
  - 61
  - 44
  - 51
  - 39
  - 14
  - 18
  - 79
  - 64
  - 19
  - 81
  - 78
  - 15
  - 58
  - 34
  - 32
  - 11
  - 66
  - 86
  - 55
  - 41
  - 56
  - 45
  - 73
  - 46
  - 29
  - 98
  - 76
  - 3
  - 57
  - 77
  - 28
  - 2
  - 12
  - 42
  - 63
  - 37
  - 23
  - 84
  - 22
  - 25
- - 2
  - 22
  - 49
  - 24
  - 32
  - 77
  - 0
  - 74
  - 11
  - 66
  - 9
  - 63
  - 40
  - 44
  - 73
  - 58
  - 64
  - 7
  - 17
  - 61
  - 36
  - 84
  - 4
  - 76
  - 29
  - 67
  - 82
  - 87
  - 81
  - 10
  - 8
  - 51
  - 96
  - 69
  - 85
  - 92
  - 68
  - 15
  - 1
  - 3
  - 28
  - 54
  - 5
  - 37
  - 34
  - 14
  - 42
  - 31
  - 38
  - 62
- - 5
  - 25
  - 91
  - 16
  - 76
  - 30
  - 12
  - 44
  - 93
  - 28
  - 75
  - 42
  - 51
  - 33
  - 77
  - 14
  - 96
  - 36
  - 66
  - 64
  - 22
  - 79
  - 2
  - 65
  - 31
  - 88
  - 38
  - 97
  - 9
  - 53
  - 82
  - 35
  - 59
  - 32
  - 78
  - 13
  - 15
  - 10
  - 27
  - 37
  - 70
  - 43
  - 68
  - 95
  - 85
  - 26
  - 48
  - 73
  - 62
  - 19
- - 39
  - 92
  - 0
  - 76
  - 8
  - 87
  - 21
  - 16
  - 58
  - 99
  - 19
  - 74
  - 65
  - 10
  - 9
  - 83
  - 67
  - 22
  - 43
  - 14
  - 77
  - 60
  - 61
  - 20
  - 29
  - 50
  - 68
  - 90
  - 54
  - 86
  - 75
  - 15
  - 62
  - 46
  - 59
  - 91
  - 18
  - 32
  - 30
  - 98
  - 53
  - 3
  - 49
  - 55
  - 40
  - 44
  - 69
  - 82
  - 64
  - 51
- - 66
  - 40
  - 53
  - 50
  - 60
  - 41
  - 93
  - 57
  - 70
  - 14
  - 92
  - 73
  - 0
  - 55
  - 15
  - 59
  - 6
  - 44
  - 48
  - 13
  - 90
  - 21
  - 24
  - 17
  - 9
  - 47
  - 30
  - 31
  - 78
  - 76
  - 39
  - 82
  - 87
  - 19
  - 20
  - 33
  - 32
  - 58
  - 45
  - 28
  - 68
  - 61
  - 83
  - 62
  - 71
  - 86
  - 1
  - 16
  - 11
  - 95
- - 7
  - 11
  - 99
  - 48
  - 78
  - 52
  - 49
  - 46
  - 71
  - 19
  - 70
  - 5
  - 23
  - 43
  - 30
  - 91
  - 57
  - 45
  - 69
  - 29
  - 38
  - 51
  - 28
  - 4
  - 13
  - 81
  - 96
  - 68
  - 31
  - 94
  - 41
  - 12
  - 34
  - 85
  - 27
  - 16
  - 54
  - 25
  - 62
  - 83
  - 39
  - 73
  - 21
  - 10
  - 17
  - 92
  - 75
  - 63
  - 74
  - 44
- - 74
  - 6
  - 57
  - 3
  - 17
  - 76
  - 34
  - 0
  - 90
  - 15
  - 55
  - 13
  - 30
  - 82
  - 63
  - 97
  - 11
  - 19
  - 92
  - 95
  - 23
  - 91
  - 38
  - 48
  - 77
  - 5
  - 42
  - 61
  - 14
  - 35
  - 85
  - 60
  - 64
  - 20
  - 1
  - 69
  - 7
  - 75
  - 52
  - 78
  - 88
  - 66
  - 53
  - 84
  - 67
  - 81
  - 24
  - 43
  - 70
  - 40
- - 83
  - 35
  - 79
  - 72
  - 92
  - 12
  - 27
  - 87
  - 26
  - 97
  - 81
  - 3
  - 44
  - 62
  - 65
  - 37
  - 41
  - 18
  - 1
  - 48
  - 53
  - 59
  - 8
  - 57
  - 76
  - 82
  - 60
  - 19
  - 61
  - 73
  - 75
  - 58
  - 70
  - 28
  - 67
  - 21
  - 9
  - 4
  - 86
  - 51
  - 15
  - 29
  - 84
  - 13
  - 52
  - 20
  - 66
  - 69
  - 17
  - 11
- - 40
  - 11
  - 51
  - 76
  - 77
  - 31
  - 38
  - 66
  - 67
  - 82
  - 0
  - 8
  - 49
  - 70
  - 5
  - 13
  - 32
  - 37
  - 27
  - 52
  - 43
  - 69
  - 74
  - 98
  - 93
  - 19
  - 3
  - 72
  - 81
  - 99
  - 42
  - 79
  - 96
  - 10
  - 56
  - 7
  - 14
  - 35
  - 33
  - 83
  - 2
  - 29
  - 1
  - 61
  - 89
  - 78
  - 21
  - 64
  - 26
  - 20
- - 62
  - 46
  - 98
  - 92
  - 43
  - 36
  - 79
  - 99
  - 84
  - 28
  - 37
  - 27
  - 75
  - 21
  - 60
  - 48
  - 40
  - 53
  - 33
  - 66
  - 10
  - 59
  - 96
  - 38
  - 52
  - 39
  - 26
  - 89
  - 50
  - 78
  - 82
  - 57
  - 41
  - 20
  - 1
  - 8
  - 80
  - 91
  - 35
  - 81
  - 70
  - 77
  - 49
  - 22
  - 55
  - 45
  - 56
  - 83
  - 71
  - 29
- - 19
  - 6
  - 57
  - 84
  - 86
  - 30
  - 77
  - 21
  - 28
  - 68
  - 97
  - 17
  - 36
  - 70
  - 79
  - 51
  - 67
  - 7
  - 98
  - 52
  - 25
  - 37
  - 96
  - 2
  - 94
  - 10
  - 92
  - 56
  - 90
  - 95
  - 88
  - 76
  - 80
  - 38
  - 12
  - 14
  - 54
  - 18
  - 74
  - 32
  - 48
  - 93
  - 31
  - 69
  - 75
  - 78
  - 23
  - 61
  - 89
  - 33
- - 79
  - 75
  - 21
  - 98
  - 57
  - 63
  - 28
  - 93
  - 67
  - 84
  - 62
  - 59
  - 81
  - 61
  - 95
  - 88
  - 0
  - 31
  - 76
  - 64
  - 69
  - 52
  - 36
  - 9
  - 78
  - 37
  - 4
  - 56
  - 60
  - 45
  - 34
  - 73
  - 87
  - 71
  - 39
  - 89
  - 42
  - 15
  - 38
  - 6
  - 83
  - 65
  - 85
  - 16
  - 8
  - 1
  - 47
  - 92
  - 11
  - 53
- - 7
  - 45
  - 47
  - 29
  - 98
  - 6
  - 94
  - 1
  - 26
  - 17
  - 55
  - 68
  - 92
  - 31
  - 38
  - 0
  - 9
  - 44
  - 15
  - 86
  - 52
  - 27
  - 77
  - 71
  - 87
  - 34
  - 74
  - 49
  - 43
  - 53
  - 50
  - 57
  - 95
  - 96
  - 40
  - 64
  - 88
  - 69
  - 60
  - 76
  - 5
  - 22
  - 59
  - 51
  - 82
  - 20
  - 63
  - 56
  - 42
  - 83
- - 77
  - 57
  - 3
  - 22
  - 53
  - 36
  - 61
  - 5
  - 91
  - 32
  - 93
  - 27
  - 44
  - 18
  - 31
  - 54
  - 7
  - 26
  - 87
  - 75
  - 9
  - 68
  - 96
  - 59
  - 71
  - 34
  - 62
  - 66
  - 78
  - 69
  - 52
  - 65
  - 98
  - 25
  - 48
  - 63
  - 39
  - 97
  - 12
  - 1
  - 88
  - 6
  - 49
  - 46
  - 33
  - 35
  - 40
  - 56
  - 45
  - 43
- - 95
  - 42
  - 58
  - 33
  - 2
  - 29
  - 45
  - 3
  - 78
  - 48
  - 25
  - 55
  - 97
  - 65
  - 69
  - 64
  - 93
  - 61
  - 5
  - 84
  - 11
  - 56
  - 62
  - 4
  - 57
  - 49
  - 52
  - 76
  - 32
  - 15
  - 87
  - 39
  - 82
  - 90
  - 13
  - 74
  - 60
  - 41
  - 27
  - 9
  - 53
  - 79
  - 96
  - 98
  - 30
  - 35
  - 10
  - 19
  - 72
  - 91
- - 18
  - 20
  - 97
  - 3
  - 64
  - 8
  - 11
  - 10
  - 87
  - 33
  - 30
  - 25
  - 59
  - 84
  - 24
  - 93
  - 78
  - 62
  - 16
  - 50
  - 56
  - 32
  - 66
  - 89
  - 40
  - 36
  - 9
  - 72
  - 43
  - 86
  - 73
  - 47
  - 52
  - 37
  - 83
  - 49
  - 13
  - 38
  - 31
  - 90
  - 34
  - 21
  - 15
  - 55
  - 80
  - 29
  - 1
  - 96
  - 6
  - 67
- - 73
  - 38
  - 36
  - 32
  - 25
  - 45
  - 74
  - 93
  - 49
  - 19
  - 22
  - 23
  - 0
  - 59
  - 10
  - 63
  - 2
  - 72
  - 97
  - 21
  - 27
  - 86
  - 71
  - 9
  - 39
  - 89
  - 28
  - 95
  - 60
  - 92
  - 31
  - 30
  - 48
  - 26
  - 55
  - 12
  - 82
  - 44
  - 51
  - 11
  - 34
  - 68
  - 24
  - 57
  - 43
  - 15
  - 99
  - 80
  - 50
  - 53
- - 48
  - 41
  - 25
  - 79
  - 51
  - 39
  - 71
  - 55
  - 3
  - 24
  - 21
  - 63
  - 23
  - 82
  - 38
  - 76
  - 11
  - 58
  - 10
  - 74
  - 92
  - 9
  - 2
  - 37
  - 4
  - 34
  - 50
  - 85
  - 57
  - 42
  - 1
  - 78
  - 13
  - 43
  - 65
  - 12
  - 7
  - 49
  - 8
  - 77
  - 60
  - 80
  - 68
  - 19
  - 45
  - 59
  - 26
  - 18
  - 40
  - 98
- - 29
  - 33
  - 67
  - 9
  - 57
  - 1
  - 26
  - 77
  - 31
  - 13
  - 34
  - 21
  - 64
  - 72
  - 95
  - 2
  - 81
  - 38
  - 45
  - 48
  - 69
  - 61
  - 56
  - 46
  - 18
  - 32
  - 93
  - 65
  - 73
  - 58
  - 98
  - 86
  - 78
  - 43
  - 4
  - 87
  - 39
  - 88
  - 76
  - 50
  - 53
  - 49
  - 27
  - 55
  - 20
  - 99
  - 41
  - 5
  - 6
  - 8
- - 42
  - 43
  - 53
  - 59
  - 88
  - 66
  - 16
  - 83
  - 38
  - 35
  - 29
  - 39
  - 69
  - 31
  - 8
  - 55
  - 23
  - 76
  - 34
  - 97
  - 67
  - 30
  - 64
  - 79
  - 94
  - 99
  - 73
  - 78
  - 27
  - 95
  - 98
  - 11
  - 37
  - 68
  - 60
  - 56
  - 18
  - 15
  - 47
  - 32
  - 84
  - 63
  - 2
  - 96
  - 36
  - 61
  - 3
  - 58
  - 81
  - 20
- - 20
  - 64
  - 38
  - 2
  - 7
  - 82
  - 51
  - 97
  - 6
  - 47
  - 15
  - 37
  - 76
  - 79
  - 48
  - 67
  - 58
  - 30
  - 29
  - 63
  - 73
  - 8
  - 9
  - 84
  - 28
  - 62
  - 54
  - 36
  - 45
  - 13
  - 22
  - 0
  - 25
  - 87
  - 74
  - 44
  - 77
  - 55
  - 83
  - 16
  - 91
  - 21
  - 10
  - 95
  - 39
  - 68
  - 35
  - 46
  - 61
  - 81
- - 32
  - 58
  - 59
  - 53
  - 43
  - 22
  - 81
  - 47
  - 87
  - 76
  - 60
  - 41
  - 8
  - 96
  - 30
  - 57
  - 55
  - 23
  - 9
  - 17
  - 42
  - 82
  - 7
  - 94
  - 25
  - 79
  - 5
  - 2
  - 15
  - 63
  - 61
  - 56
  - 68
  - 4
  - 21
  - 90
  - 62
  - 99
  - 44
  - 52
  - 31
  - 64
  - 28
  - 1
  - 75
  - 0
  - 97
  - 50
  - 46
  - 83
- - 36
  - 15
  - 32
  - 60
  - 99
  - 10
  - 67
  - 42
  - 56
  - 35
  - 86
  - 39
  - 13
  - 45
  - 4
  - 48
  - 90
  - 41
  - 19
  - 85
  - 57
  - 51
  - 55
  - 3
  - 5
  - 9
  - 44
  - 2
  - 70
  - 58
  - 46
  - 11
  - 66
  - 62
  - 81
  - 52
  - 26
  - 12
  - 88
  - 22
  - 98
  - 23
  - 79
  - 54
  - 18
  - 20
  - 21
  - 95
  - 65
  - 69
- - 70
  - 20
  - 43
  - 36
  - 31
  - 15
  - 33
  - 62
  - 2
  - 52
  - 35
  - 61
  - 22
  - 23
  - 12
  - 46
  - 69
  - 99
  - 97
  - 13
  - 93
  - 44
  - 42
  - 85
  - 9
  - 80
  - 27
  - 76
  - 16
  - 95
  - 29
  - 18
  - 11
  - 98
  - 91
  - 25
  - 14
  - 65
  - 96
  - 87
  - 24
  - 0
  - 30
  - 88
  - 34
  - 71
  - 10
  - 59
  - 94
  - 19
- - 80
  - 33
  - 93
  - 22
  - 97
  - 13
  - 18
  - 75
  - 49
  - 83
  - 19
  - 94
  - 98
  - 38
  - 29
  - 44
  - 70
  - 56
  - 42
  - 90
  - 14
  - 35
  - 92
  - 58
  - 31
  - 57
  - 68
  - 26
  - 86
  - 15
  - 3
  - 64
  - 6
  - 27
  - 63
  - 88
  - 9
  - 10
  - 17
  - 73
  - 45
  - 34
  - 46
  - 43
  - 72
  - 81
  - 2
  - 91
  - 62
  - 76
- - 27
  - 20
  - 10
  - 25
  - 42
  - 28
  - 1
  - 52
  - 33
  - 49
  - 60
  - 71
  - 24
  - 31
  - 78
  - 26
  - 92
  - 80
  - 86
  - 8
  - 99
  - 68
  - 93
  - 35
  - 48
  - 29
  - 5
  - 63
  - 19
  - 83
  - 9
  - 87
  - 75
  - 66
  - 74
  - 58
  - 45
  - 40
  - 64
  - 50
  - 84
  - 37
  - 97
  - 34
  - 90
  - 94
  - 22
  - 38
  - 46
  - 18
- - 75
  - 56
  - 66
  - 81
  - 64
  - 16
  - 45
  - 38
  - 58
  - 89
  - 33
  - 40
  - 44
  - 36
  - 13
  - 52
  - 97
  - 25
  - 5
  - 54
  - 60
  - 79
  - 47
  - 71
  - 92
  - 55
  - 10
  - 53
  - 49
  - 18
  - 7
  - 99
  - 57
  - 74
  - 4
  - 28
  - 34
  - 67
  - 90
  - 2
  - 42
  - 72
  - 94
  - 77
  - 93
  - 68
  - 21
  - 27
  - 9
  - 76
- - 41
  - 43
  - 15
  - 11
  - 92
  - 0
  - 34
  - 8
  - 32
  - 10
  - 74
  - 12
  - 62
  - 4
  - 63
  - 22
  - 13
  - 18
  - 91
  - 89
  - 42
  - 14
  - 24
  - 66
  - 93
  - 27
  - 33
  - 26
  - 16
  - 58
  - 94
  - 6
  - 65
  - 87
  - 50
  - 90
  - 99
  - 25
  - 5
  - 20
  - 97
  - 54
  - 72
  - 3
  - 69
  - 17
  - 19
  - 77
  - 95
  - 45
- - 58
  - 99
  - 54
  - 82
  - 78
  - 31
  - 52
  - 43
  - 50
  - 36
  - 83
  - 38
  - 63
  - 30
  - 94
  - 55
  - 17
  - 81
  - 47
  - 93
  - 69
  - 60
  - 1
  - 96
  - 95
  - 97
  - 48
  - 65
  - 26
  - 16
  - 21
  - 2
  - 53
  - 6
  - 10
  - 23
  - 70
  - 35
  - 7
  - 46
  - 76
  - 40
  - 4
  - 0
  - 19
  - 39
  - 49
  - 91
  - 85
  - 34
- - 20
  - 75
  - 40
  - 89
  - 24
  - 29
  - 28
  - 32
  - 7
  - 80
  - 83
  - 74
  - 66
  - 37
  - 19
  - 98
  - 88
  - 77
  - 35
  - 73
  - 65
  - 87
  - 25
  - 41
  - 64
  - 6
  - 68
  - 42
  - 62
  - 30
  - 34
  - 51
  - 21
  - 86
  - 23
  - 18
  - 44
  - 0
  - 8
  - 46
  - 39
  - 91
  - 3
  - 85
  - 5
  - 97
  - 69
  - 36
  - 84
  - 90
- - 56
  - 66
  - 30
  - 2
  - 36
  - 49
  - 63
  - 16
  - 27
  - 96
  - 38
  - 9
  - 22
  - 80
  - 1
  - 25
  - 21
  - 55
  - 44
  - 91
  - 18
  - 10
  - 8
  - 19
  - 37
  - 20
  - 73
  - 82
  - 90
  - 15
  - 23
  - 47
  - 87
  - 28
  - 62
  - 67
  - 39
  - 42
  - 17
  - 68
  - 11
  - 26
  - 53
  - 71
  - 54
  - 61
  - 12
  - 29
  - 45
  - 41
- - 50
  - 19
  - 4
  - 23
  - 39
  - 59
  - 32
  - 96
  - 22
  - 66
  - 56
  - 60
  - 20
  - 57
  - 62
  - 98
  - 42
  - 51
  - 45
  - 28
  - 16
  - 25
  - 12
  - 70
  - 58
  - 6
  - 75
  - 11
  - 53
  - 40
  - 88
  - 24
  - 49
  - 85
  - 83
  - 52
  - 95
  - 91
  - 84
  - 13
  - 36
  - 15
  - 79
  - 9
  - 18
  - 43
  - 41
  - 8
  - 7
  - 80
- - 6
  - 11
  - 59
  - 88
  - 66
  - 67
  - 72
  - 9
  - 89
  - 8
  - 10
  - 87
  - 69
  - 28
  - 15
  - 56
  - 97
  - 93
  - 92
  - 80
  - 29
  - 78
  - 50
  - 30
  - 31
  - 99
  - 90
  - 41
  - 26
  - 17
  - 70
  - 16
  - 40
  - 54
  - 48
  - 13
  - 47
  - 27
  - 19
  - 46
  - 68
  - 12
  - 57
  - 79
  - 3
  - 44
  - 32
  - 33
  - 52
  - 86
- - 25
  - 18
  - 47
  - 50
  - 63
  - 21
  - 78
  - 69
  - 42
  - 29
  - 56
  - 76
  - 98
  - 40
  - 28
  - 84
  - 59
  - 17
  - 31
  - 81
  - 85
  - 80
  - 57
  - 61
  - 4
  - 6
  - 99
  - 49
  - 20
  - 10
  - 77
  - 53
  - 14
  - 44
  - 39
  - 87
  - 34
  - 72
  - 93
  - 54
  - 79
  - 38
  - 32
  - 97
  - 23
  - 73
  - 65
  - 62
  - 5
  - 41
- - 56
  - 10
  - 94
  - 60
  - 74
  - 80
  - 34
  - 70
  - 7
  - 58
  - 5
  - 27
  - 15
  - 59
  - 57
  - 31
  - 50
  - 52
  - 32
  - 39
  - 41
  - 54
  - 33
  - 0
  - 18
  - 91
  - 90
  - 49
  - 68
  - 23
  - 77
  - 12
  - 43
  - 78
  - 79
  - 6
  - 1
  - 36
  - 22
  - 85
  - 11
  - 46
  - 26
  - 24
  - 84
  - 83
  - 9
  - 30
  - 67
  - 89
- - 87
  - 4
  - 41
  - 53
  - 34
  - 58
  - 50
  - 52
  - 1
  - 23
  - 9
  - 21
  - 12
  - 78
  - 55
  - 2
  - 5
  - 62
  - 61
  - 19
  - 39
  - 84
  - 54
  - 74
  - 13
  - 86
  - 31
  - 95
  - 65
  - 24
  - 57
  - 10
  - 71
  - 63
  - 20
  - 98
  - 88
  - 40
  - 51
  - 32
  - 7
  - 8
  - 82
  - 97
  - 22
  - 67
  - 64
  - 6
  - 79
  - 38
- - 28
  - 7
  - 98
  - 51
  - 62
  - 39
  - 67
  - 83
  - 57
  - 72
  - 14
  - 74
  - 48
  - 9
  - 46
  - 43
  - 89
  - 26
  - 18
  - 93
  - 64
  - 91
  - 36
  - 86
  - 95
  - 0
  - 15
  - 27
  - 16
  - 71
  - 59
  - 37
  - 90
  - 50
  - 45
  - 19
  - 40
  - 78
  - 63
  - 10
  - 4
  - 11
  - 75
  - 54
  - 99
  - 17
  - 32
  - 41
  - 38
  - 66
- - 14
  - 8
  - 45
  - 2
  - 19
  - 61
  - 68
  - 95
  - 57
  - 37
  - 41
  - 75
  - 6
  - 81
  - 50
  - 93
  - 20
  - 72
  - 48
  - 98
  - 21
  - 82
  - 38
  - 84
  - 40
  - 83
  - 46
  - 0
  - 34
  - 69
  - 23
  - 56
  - 42
  - 36
  - 71
  - 62
  - 1
  - 64
  - 24
  - 26
  - 59
  - 66
  - 96
  - 74
  - 7
  - 10
  - 35
  - 77
  - 90
  - 29
- - 58
  - 73
  - 23
  - 29
  - 84
  - 36
  - 59
  - 65
  - 88
  - 64
  - 31
  - 89
  - 62
  - 19
  - 85
  - 52
  - 99
  - 63
  - 60
  - 90
  - 39
  - 9
  - 13
  - 32
  - 11
  - 53
  - 79
  - 40
  - 94
  - 34
  - 48
  - 8
  - 37
  - 45
  - 41
  - 46
  - 18
  - 12
  - 30
  - 80
  - 38
  - 66
  - 27
  - 69
  - 82
  - 5
  - 35
  - 74
  - 21
  - 49
- - 75
  - 12
  - 91
  - 50
  - 2
  - 62
  - 29
  - 9
  - 16
  - 44
  - 25
  - 20
  - 35
  - 19
  - 88
  - 89
  - 84
  - 79
  - 28
  - 61
  - 93
  - 33
  - 78
  - 38
  - 69
  - 97
  - 55
  - 0
  - 1
  - 40
  - 83
  - 86
  - 26
  - 90
  - 27
  - 45
  - 18
  - 47
  - 52
  - 36
  - 31
  - 5
  - 85
  - 15
  - 48
  - 11
  - 71
  - 70
  - 82
  - 17
- - 23
  - 3
  - 44
  - 7
  - 67
  - 96
  - 80
  - 74
  - 26
  - 36
  - 52
  - 43
  - 11
  - 76
  - 9
  - 33
  - 46
  - 38
  - 85
  - 35
  - 90
  - 5
  - 72
  - 68
  - 50
  - 70
  - 2
  - 65
  - 92
  - 10
  - 40
  - 66
  - 34
  - 17
  - 54
  - 24
  - 83
  - 86
  - 63
  - 89
  - 53
  - 64
  - 32
  - 49
  - 60
  - 14
  - 62
  - 73
  - 99
  - 47
- - 74
  - 57
  - 3
  - 92
  - 88
  - 6
  - 55
  - 46
  - 54
  - 12
  - 11
  - 72
  - 34
  - 58
  - 85
  - 81
  - 99
  - 89
  - 94
  - 63
  - 26
  - 70
  - 24
  - 49
  - 39
  - 40
  - 96
  - 59
  - 48
  - 2
  - 66
  - 4
  - 20
  - 35
  - 78
  - 23
  - 7
  - 22
  - 47
  - 17
  - 10
  - 44
  - 37
  - 79
  - 61
  - 38
  - 43
  - 8
  - 29
  - 51
- - 51
  - 31
  - 48
  - 43
  - 15
  - 4
  - 25
  - 1
  - 57
  - 93
  - 7
  - 64
  - 33
  - 60
  - 23
  - 8
  - 28
  - 44
  - 56
  - 84
  - 66
  - 45
  - 59
  - 53
  - 35
  - 14
  - 63
  - 50
  - 5
  - 77
  - 76
  - 24
  - 52
  - 67
  - 46
  - 92
  - 62
  - 39
  - 26
  - 72
  - 96
  - 75
  - 97
  - 80
  - 10
  - 36
  - 17
  - 89
  - 11
  - 40
- - 29
  - 49
  - 65
  - 41
  - 37
  - 18
  - 90
  - 96
  - 59
  - 50
  - 54
  - 30
  - 17
  - 71
  - 3
  - 57
  - 51
  - 77
  - 14
  - 28
  - 52
  - 11
  - 7
  - 79
  - 72
  - 86
  - 15
  - 99
  - 43
  - 80
  - 2
  - 10
  - 33
  - 73
  - 16
  - 85
  - 6
  - 23
  - 76
  - 93
  - 83
  - 84
  - 34
  - 5
  - 62
  - 31
  - 46
  - 58
  - 56
  - 0
- - 97
  - 49
  - 56
  - 37
  - 25
  - 77
  - 66
  - 13
  - 81
  - 3
  - 70
  - 48
  - 84
  - 2
  - 33
  - 47
  - 45
  - 89
  - 94
  - 28
  - 16
  - 38
  - 18
  - 52
  - 96
  - 98
  - 85
  - 35
  - 21
  - 6
  - 27
  - 22
  - 39
  - 8
  - 5
  - 76
  - 62
  - 68
  - 67
  - 78
  - 43
  - 44
  - 80
  - 72
  - 90
  - 87
  - 79
  - 65
  - 95
  - 15
- - 37
  - 70
  - 32
  - 92
  - 53
  - 14
  - 77
  - 13
  - 80
  - 84
  - 17
  - 24
  - 55
  - 52
  - 90
  - 91
  - 43
  - 83
  - 36
  - 49
  - 20
  - 2
  - 28
  - 23
  - 27
  - 68
  - 26
  - 7
  - 78
  - 93
  - 67
  - 22
  - 6
  - 47
  - 71
  - 72
  - 41
  - 87
  - 99
  - 56
  - 69
  - 38
  - 85
  - 45
  - 31
  - 54
  - 74
  - 66
  - 88
  - 94
- - 30
  - 26
  - 90
  - 70
  - 2
  - 39
  - 87
  - 3
  - 35
  - 6
  - 68
  - 81
  - 16
  - 72
  - 73
  - 27
  - 84
  - 88
  - 78
  - 8
  - 46
  - 92
  - 60
  - 19
  - 82
  - 11
  - 61
  - 62
  - 99
  - 93
  - 5
  - 86
  - 95
  - 20
  - 47
  - 66
  - 80
  - 13
  - 63
  - 77
  - 21
  - 74
  - 58
  - 25
  - 24
  - 85
  - 7
  - 32
  - 33
  - 44
- - 53
  - 98
  - 13
  - 85
  - 18
  - 72
  - 34
  - 16
  - 88
  - 0
  - 26
  - 7
  - 37
  - 23
  - 73
  - 55
  - 48
  - 15
  - 70
  - 29
  - 76
  - 69
  - 83
  - 93
  - 10
  - 81
  - 12
  - 30
  - 43
  - 62
  - 75
  - 47
  - 77
  - 86
  - 91
  - 61
  - 80
  - 33
  - 95
  - 65
  - 20
  - 46
  - 60
  - 56
  - 41
  - 35
  - 28
  - 6
  - 52
  - 49
- - 33
  - 34
  - 79
  - 49
  - 52
  - 8
  - 51
  - 10
  - 90
  - 63
  - 72
  - 27
  - 1
  - 40
  - 16
  - 64
  - 42
  - 12
  - 21
  - 14
  - 67
  - 39
  - 58
  - 22
  - 80
  - 69
  - 84
  - 96
  - 37
  - 83
  - 6
  - 18
  - 35
  - 13
  - 86
  - 4
  - 95
  - 85
  - 48
  - 44
  - 62
  - 88
  - 2
  - 57
  - 47
  - 41
  - 20
  - 0
  - 9
  - 30
- - 17
  - 25
  - 55
  - 68
  - 95
  - 45
  - 30
  - 3
  - 62
  - 15
  - 29
  - 6
  - 87
  - 1
  - 43
  - 99
  - 2
  - 57
  - 75
  - 41
  - 74
  - 35
  - 84
  - 97
  - 96
  - 51
  - 8
  - 47
  - 94
  - 77
  - 22
  - 78
  - 86
  - 38
  - 83
  - 52
  - 10
  - 28
  - 64
  - 58
  - 63
  - 39
  - 72
  - 31
  - 7
  - 12
  - 81
  - 14
  - 49
  - 67
- - 56
  - 54
  - 5
  - 13
  - 40
  - 72
  - 32
  - 7
  - 64
  - 59
  - 48
  - 63
  - 22
  - 69
  - 20
  - 25
  - 21
  - 92
  - 61
  - 27
  - 75
  - 89
  - 51
  - 57
  - 81
  - 31
  - 44
  - 45
  - 12
  - 17
  - 80
  - 39
  - 46
  - 38
  - 78
  - 1
  - 47
  - 8
  - 24
  - 14
  - 41
  - 77
  - 74
  - 30
  - 42
  - 96
  - 34
  - 6
  - 68
  - 79
- - 9
  - 98
  - 23
  - 32
  - 34
  - 95
  - 54
  - 78
  - 48
  - 35
  - 2
  - 60
  - 58
  - 69
  - 19
  - 99
  - 55
  - 92
  - 59
  - 28
  - 82
  - 53
  - 67
  - 77
  - 36
  - 97
  - 88
  - 39
  - 49
  - 30
  - 62
  - 73
  - 64
  - 8
  - 72
  - 68
  - 21
  - 0
  - 79
  - 80
  - 16
  - 93
  - 83
  - 66
  - 76
  - 56
  - 22
  - 46
  - 33
  - 65
- - 3
  - 75
  - 11
  - 72
  - 81
  - 29
  - 34
  - 14
  - 88
  - 74
  - 98
  - 38
  - 61
  - 65
  - 12
  - 15
  - 0
  - 19
  - 9
  - 86
  - 40
  - 28
  - 77
  - 44
  - 76
  - 92
  - 69
  - 13
  - 46
  - 50
  - 79
  - 60
  - 30
  - 94
  - 24
  - 68
  - 45
  - 21
  - 7
  - 78
  - 64
  - 85
  - 59
  - 22
  - 20
  - 25
  - 51
  - 31
  - 90
  - 70
- - 3
  - 85
  - 93
  - 49
  - 99
  - 24
  - 75
  - 50
  - 17
  - 43
  - 34
  - 74
  - 12
  - 69
  - 36
  - 37
  - 25
  - 72
  - 60
  - 76
  - 54
  - 35
  - 7
  - 73
  - 33
  - 78
  - 4
  - 81
  - 88
  - 26
  - 14
  - 29
  - 68
  - 53
  - 47
  - 56
  - 91
  - 97
  - 2
  - 20
  - 62
  - 52
  - 98
  - 39
  - 28
  - 94
  - 30
  - 10
  - 42
  - 63
- - 10
  - 99
  - 97
  - 30
  - 2
  - 75
  - 4
  - 22
  - 61
  - 31
  - 19
  - 48
  - 18
  - 38
  - 89
  - 35
  - 24
  - 74
  - 33
  - 14
  - 83
  - 82
  - 59
  - 77
  - 6
  - 34
  - 17
  - 92
  - 60
  - 55
  - 37
  - 63
  - 69
  - 43
  - 62
  - 94
  - 71
  - 86
  - 85
  - 98
  - 76
  - 1
  - 47
  - 40
  - 96
  - 29
  - 39
  - 26
  - 65
  - 81
- - 29
  - 82
  - 9
  - 17
  - 69
  - 73
  - 1
  - 41
  - 33
  - 92
  - 2
  - 31
  - 11
  - 77
  - 53
  - 34
  - 94
  - 58
  - 38
  - 72
  - 99
  - 80
  - 90
  - 18
  - 98
  - 85
  - 91
  - 0
  - 51
  - 44
  - 67
  - 16
  - 61
  - 50
  - 84
  - 60
  - 5
  - 21
  - 20
  - 64
  - 45
  - 15
  - 26
  - 62
  - 97
  - 35
  - 70
  - 83
  - 36
  - 28
- - 45
  - 10
  - 98
  - 95
  - 90
  - 91
  - 20
  - 62
  - 74
  - 14
  - 38
  - 94
  - 7
  - 4
  - 68
  - 49
  - 9
  - 53
  - 76
  - 47
  - 42
  - 51
  - 48
  - 88
  - 63
  - 33
  - 71
  - 3
  - 67
  - 11
  - 30
  - 43
  - 73
  - 55
  - 58
  - 70
  - 27
  - 93
  - 1
  - 21
  - 40
  - 28
  - 37
  - 22
  - 97
  - 80
  - 46
  - 12
  - 24
  - 78
- - 59
  - 21
  - 32
  - 95
  - 17
  - 94
  - 75
  - 65
  - 12
  - 1
  - 37
  - 25
  - 71
  - 8
  - 92
  - 44
  - 87
  - 34
  - 85
  - 36
  - 7
  - 64
  - 63
  - 55
  - 79
  - 62
  - 49
  - 4
  - 13
  - 14
  - 58
  - 47
  - 19
  - 26
  - 74
  - 20
  - 48
  - 99
  - 50
  - 51
  - 30
  - 38
  - 70
  - 86
  - 80
  - 9
  - 39
  - 33
  - 3
  - 60
- - 31
  - 28
  - 74
  - 95
  - 70
  - 47
  - 34
  - 66
  - 19
  - 22
  - 89
  - 29
  - 12
  - 87
  - 41
  - 69
  - 79
  - 17
  - 5
  - 30
  - 73
  - 88
  - 61
  - 46
  - 6
  - 49
  - 37
  - 84
  - 75
  - 54
  - 42
  - 99
  - 67
  - 83
  - 44
  - 48
  - 15
  - 82
  - 64
  - 58
  - 8
  - 7
  - 2
  - 76
  - 96
  - 63
  - 32
  - 85
  - 57
  - 11
- - 9
  - 92
  - 64
  - 90
  - 17
  - 42
  - 4
  - 54
  - 33
  - 39
  - 65
  - 77
  - 44
  - 75
  - 37
  - 49
  - 91
  - 8
  - 59
  - 70
  - 63
  - 73
  - 41
  - 10
  - 24
  - 96
  - 19
  - 88
  - 45
  - 85
  - 69
  - 61
  - 79
  - 5
  - 82
  - 60
  - 34
  - 14
  - 83
  - 71
  - 31
  - 53
  - 67
  - 26
  - 76
  - 6
  - 25
  - 55
  - 36
  - 1
- - 16
  - 9
  - 50
  - 22
  - 73
  - 66
  - 82
  - 19
  - 88
  - 35
  - 76
  - 87
  - 17
  - 85
  - 29
  - 28
  - 57
  - 31
  - 12
  - 32
  - 13
  - 38
  - 7
  - 77
  - 34
  - 89
  - 72
  - 40
  - 36
  - 42
  - 90
  - 56
  - 98
  - 81
  - 63
  - 41
  - 46
  - 49
  - 25
  - 23
  - 44
  - 58
  - 24
  - 95
  - 62
  - 91
  - 27
  - 37
  - 45
  - 33
- - 22
  - 54
  - 63
  - 18
  - 67
  - 83
  - 99
  - 79
  - 44
  - 3
  - 56
  - 58
  - 43
  - 57
  - 82
  - 50
  - 48
  - 37
  - 65
  - 16
  - 7
  - 26
  - 95
  - 5
  - 72
  - 34
  - 75
  - 47
  - 92
  - 98
  - 91
  - 70
  - 46
  - 9
  - 53
  - 11
  - 6
  - 69
  - 97
  - 84
  - 61
  - 33
  - 51
  - 24
  - 38
  - 86
  - 87
  - 8
  - 15
  - 13
- - 93
  - 0
  - 4
  - 2
  - 88
  - 22
  - 7
  - 59
  - 40
  - 16
  - 61
  - 87
  - 82
  - 71
  - 49
  - 19
  - 46
  - 9
  - 85
  - 14
  - 1
  - 5
  - 83
  - 42
  - 34
  - 43
  - 11
  - 64
  - 70
  - 81
  - 66
  - 52
  - 36
  - 76
  - 62
  - 73
  - 28
  - 79
  - 54
  - 25
  - 80
  - 17
  - 47
  - 20
  - 56
  - 15
  - 45
  - 78
  - 18
  - 94
- - 86
  - 73
  - 30
  - 16
  - 38
  - 51
  - 40
  - 43
  - 2
  - 37
  - 22
  - 35
  - 53
  - 1
  - 55
  - 92
  - 61
  - 95
  - 59
  - 31
  - 21
  - 70
  - 96
  - 41
  - 90
  - 33
  - 10
  - 63
  - 62
  - 39
  - 29
  - 48
  - 24
  - 99
  - 26
  - 65
  - 45
  - 82
  - 69
  - 80
  - 11
  - 32
  - 25
  - 14
  - 56
  - 12
  - 64
  - 93
  - 42
  - 85
- - 90
  - 49
  - 11
  - 63
  - 14
  - 54
  - 47
  - 53
  - 64
  - 40
  - 19
  - 55
  - 43
  - 23
  - 44
  - 21
  - 69
  - 93
  - 56
  - 10
  - 25
  - 16
  - 79
  - 30
  - 50
  - 37
  - 85
  - 1
  - 62
  - 66
  - 70
  - 5
  - 27
  - 77
  - 74
  - 18
  - 35
  - 46
  - 76
  - 97
  - 29
  - 9
  - 71
  - 48
  - 60
  - 61
  - 98
  - 22
  - 38
  - 15
- - 60
  - 27
  - 5
  - 0
  - 83
  - 84
  - 22
  - 4
  - 29
  - 7
  - 94
  - 56
  - 57
  - 18
  - 13
  - 19
  - 65
  - 91
  - 72
  - 46
  - 49
  - 86
  - 3
  - 76
  - 54
  - 45
  - 55
  - 40
  - 20
  - 50
  - 98
  - 75
  - 17
  - 79
  - 28
  - 37
  - 1
  - 80
  - 39
  - 61
  - 52
  - 34
  - 89
  - 41
  - 64
  - 24
  - 58
  - 16
  - 73
  - 32
- - 68
  - 57
  - 87
  - 8
  - 85
  - 60
  - 23
  - 6
  - 35
  - 95
  - 40
  - 84
  - 64
  - 32
  - 12
  - 27
  - 18
  - 79
  - 1
  - 38
  - 53
  - 4
  - 13
  - 21
  - 91
  - 59
  - 11
  - 93
  - 89
  - 30
  - 15
  - 3
  - 67
  - 39
  - 52
  - 0
  - 72
  - 73
  - 77
  - 43
  - 7
  - 86
  - 44
  - 65
  - 5
  - 90
  - 19
  - 75
  - 97
  - 62
- - 26
  - 24
  - 88
  - 17
  - 9
  - 75
  - 77
  - 96
  - 1
  - 28
  - 35
  - 91
  - 37
  - 87
  - 83
  - 80
  - 25
  - 2
  - 59
  - 99
  - 15
  - 66
  - 94
  - 55
  - 21
  - 50
  - 79
  - 18
  - 62
  - 74
  - 8
  - 71
  - 30
  - 34
  - 31
  - 11
  - 56
  - 70
  - 86
  - 67
  - 20
  - 33
  - 73
  - 85
  - 47
  - 82
  - 14
  - 13
  - 72
  - 22
- - 65
  - 56
  - 85
  - 76
  - 97
  - 74
  - 1
  - 13
  - 64
  - 30
  - 83
  - 98
  - 45
  - 21
  - 5
  - 20
  - 43
  - 75
  - 96
  - 6
  - 49
  - 34
  - 27
  - 79
  - 46
  - 25
  - 16
  - 26
  - 69
  - 39
  - 92
  - 61
  - 91
  - 0
  - 77
  - 84
  - 31
  - 89
  - 18
  - 12
  - 68
  - 10
  - 55
  - 94
  - 82
  - 19
  - 32
  - 2
  - 7
  - 71
- - 47
  - 41
  - 37
  - 40
  - 29
  - 89
  - 80
  - 75
  - 13
  - 56
  - 78
  - 64
  - 9
  - 91
  - 27
  - 39
  - 92
  - 53
  - 15
  - 31
  - 22
  - 88
  - 67
  - 59
  - 20
  - 36
  - 61
  - 38
  - 21
  - 76
  - 97
  - 60
  - 18
  - 19
  - 95
  - 10
  - 12
  - 44
  - 11
  - 8
  - 50
  - 51
  - 98
  - 65
  - 3
  - 16
  - 17
  - 84
  - 93
  - 1
- - 90
  - 89
  - 84
  - 57
  - 8
  - 11
  - 17
  - 12
  - 19
  - 10
  - 9
  - 54
  - 14
  - 26
  - 99
  - 32
  - 34
  - 83
  - 15
  - 30
  - 29
  - 98
  - 86
  - 45
  - 56
  - 40
  - 79
  - 23
  - 36
  - 21
  - 73
  - 85
  - 13
  - 76
  - 25
  - 43
  - 82
  - 6
  - 1
  - 42
  - 66
  - 80
  - 37
  - 27
  - 18
  - 78
  - 52
  - 74
  - 61
  - 5
- - 79
  - 52
  - 58
  - 34
  - 26
  - 27
  - 56
  - 40
  - 57
  - 93
  - 17
  - 80
  - 32
  - 49
  - 23
  - 83
  - 77
  - 90
  - 46
  - 62
  - 95
  - 1
  - 81
  - 71
  - 88
  - 10
  - 6
  - 55
  - 67
  - 84
  - 92
  - 48
  - 65
  - 29
  - 11
  - 89
  - 8
  - 60
  - 38
  - 54
  - 45
  - 64
  - 96
  - 21
  - 12
  - 75
  - 20
  - 9
  - 73
  - 86
- - 95
  - 70
  - 98
  - 7
  - 41
  - 8
  - 87
  - 21
  - 58
  - 46
  - 91
  - 45
  - 67
  - 5
  - 32
  - 12
  - 89
  - 38
  - 25
  - 75
  - 42
  - 9
  - 53
  - 74
  - 13
  - 22
  - 28
  - 85
  - 66
  - 6
  - 68
  - 11
  - 76
  - 3
  - 80
  - 26
  - 79
  - 96
  - 69
  - 78
  - 40
  - 54
  - 93
  - 37
  - 84
  - 20
  - 44
  - 82
  - 88
  - 47
- - 62
  - 85
  - 36
  - 6
  - 47
  - 56
  - 40
  - 84
  - 8
  - 27
  - 73
  - 64
  - 50
  - 14
  - 88
  - 1
  - 19
  - 20
  - 59
  - 24
  - 5
  - 65
  - 39
  - 49
  - 54
  - 22
  - 51
  - 46
  - 17
  - 93
  - 48
  - 43
  - 95
  - 70
  - 90
  - 94
  - 45
  - 32
  - 25
  - 66
  - 89
  - 96
  - 99
  - 33
  - 44
  - 38
  - 79
  - 23
  - 21
  - 82
- - 75
  - 46
  - 68
  - 74
  - 23
  - 97
  - 30
  - 16
  - 26
  - 80
  - 60
  - 78
  - 31
  - 21
  - 28
  - 6
  - 69
  - 8
  - 0
  - 34
  - 1
  - 48
  - 61
  - 76
  - 25
  - 73
  - 86
  - 82
  - 87
  - 44
  - 62
  - 4
  - 43
  - 96
  - 81
  - 95
  - 67
  - 66
  - 52
  - 47
  - 85
  - 9
  - 3
  - 53
  - 41
  - 13
  - 59
  - 64
  - 12
  - 2
- - 87
  - 44
  - 22
  - 20
  - 8
  - 27
  - 19
  - 68
  - 40
  - 3
  - 54
  - 17
  - 64
  - 38
  - 65
  - 90
  - 93
  - 99
  - 16
  - 94
  - 43
  - 30
  - 83
  - 24
  - 45
  - 71
  - 69
  - 79
  - 63
  - 33
  - 42
  - 52
  - 75
  - 21
  - 23
  - 77
  - 81
  - 59
  - 76
  - 70
  - 18
  - 80
  - 74
  - 89
  - 96
  - 62
  - 4
  - 73
  - 78
  - 56
- - 60
  - 88
  - 41
  - 91
  - 0
  - 8
  - 9
  - 30
  - 66
  - 97
  - 92
  - 63
  - 33
  - 54
  - 18
  - 1
  - 32
  - 7
  - 93
  - 22
  - 42
  - 5
  - 25
  - 85
  - 87
  - 48
  - 74
  - 13
  - 16
  - 15
  - 37
  - 29
  - 80
  - 77
  - 68
  - 84
  - 98
  - 31
  - 99
  - 2
  - 61
  - 82
  - 21
  - 3
  - 39
  - 20
  - 94
  - 75
  - 72
  - 36
- - 21
  - 55
  - 85
  - 87
  - 69
  - 70
  - 15
  - 3
  - 56
  - 68
  - 30
  - 62
  - 83
  - 51
  - 35
  - 41
  - 65
  - 93
  - 26
  - 5
  - 48
  - 29
  - 1
  - 31
  - 46
  - 52
  - 49
  - 28
  - 18
  - 14
  - 86
  - 6
  - 71
  - 74
  - 9
  - 61
  - 88
  - 67
  - 95
  - 10
  - 89
  - 0
  - 64
  - 50
  - 8
  - 75
  - 22
  - 81
  - 77
  - 84
- - 94
  - 62
  - 33
  - 53
  - 38
  - 35
  - 66
  - 54
  - 28
  - 31
  - 74
  - 59
  - 71
  - 29
  - 70
  - 11
  - 45
  - 1
  - 24
  - 26
  - 52
  - 16
  - 36
  - 15
  - 6
  - 69
  - 99
  - 56
  - 98
  - 49
  - 58
  - 12
  - 92
  - 67
  - 27
  - 93
  - 46
  - 37
  - 63
  - 97
  - 13
  - 30
  - 89
  - 50
  - 60
  - 96
  - 80
  - 34
  - 7
  - 18
- - 58
  - 35
  - 53
  - 98
  - 60
  - 34
  - 99
  - 32
  - 70
  - 15
  - 59
  - 3
  - 83
  - 74
  - 88
  - 75
  - 49
  - 67
  - 78
  - 45
  - 30
  - 94
  - 76
  - 62
  - 12
  - 61
  - 9
  - 56
  - 18
  - 81
  - 87
  - 44
  - 13
  - 41
  - 24
  - 72
  - 39
  - 79
  - 36
  - 73
  - 5
  - 90
  - 11
  - 48
  - 65
  - 84
  - 52
  - 1
  - 47
  - 6
- - 77
  - 15
  - 81
  - 69
  - 86
  - 14
  - 84
  - 31
  - 11
  - 83
  - 46
  - 6
  - 57
  - 99
  - 18
  - 16
  - 24
  - 35
  - 59
  - 2
  - 34
  - 58
  - 88
  - 78
  - 92
  - 76
  - 40
  - 72
  - 5
  - 3
  - 13
  - 8
  - 98
  - 43
  - 71
  - 95
  - 90
  - 30
  - 82
  - 51
  - 65
  - 89
  - 52
  - 26
  - 62
  - 75
  - 25
  - 55
  - 97
  - 32
- - 98
  - 65
  - 48
  - 51
  - 47
  - 88
  - 60
  - 96
  - 82
  - 31
  - 24
  - 89
  - 18
  - 75
  - 27
  - 43
  - 44
  - 4
  - 79
  - 86
  - 45
  - 33
  - 80
  - 17
  - 13
  - 56
  - 72
  - 81
  - 32
  - 95
  - 39
  - 93
  - 53
  - 76
  - 54
  - 77
  - 84
  - 73
  - 49
  - 29
  - 36
  - 20
  - 35
  - 94
  - 69
  - 87
  - 12
  - 11
  - 74
  - 85
- - 85
  - 28
  - 19
  - 17
  - 41
  - 94
  - 83
  - 92
  - 13
  - 71
  - 76
  - 52
  - 14
  - 77
  - 37
  - 42
  - 74
  - 4
  - 86
  - 73
  - 27
  - 81
  - 57
  - 22
  - 49
  - 51
  - 26
  - 75
  - 5
  - 98
  - 12
  - 8
  - 96
  - 59
  - 90
  - 43
  - 45
  - 62
  - 36
  - 70
  - 3
  - 29
  - 2
  - 24
  - 20
  - 78
  - 95
  - 34
  - 97
  - 39
- - 75
  - 65
  - 38
  - 6
  - 49
  - 10
  - 30
  - 5
  - 12
  - 13
  - 40
  - 94
  - 62
  - 17
  - 51
  - 9
  - 76
  - 95
  - 2
  - 58
  - 39
  - 87
  - 45
  - 23
  - 92
  - 19
  - 60
  - 33
  - 11
  - 74
  - 88
  - 31
  - 36
  - 34
  - 72
  - 32
  - 61
  - 73
  - 29
  - 82
  - 89
  - 18
  - 53
  - 93
  - 42
  - 86
  - 27
  - 97
  - 4
  - 68
- - 17
  - 31
  - 22
  - 57
  - 26
  - 32
  - 19
  - 27
  - 38
  - 97
  - 8
  - 12
  - 50
  - 84
  - 25
  - 73
  - 96
  - 37
  - 4
  - 74
  - 30
  - 79
  - 21
  - 36
  - 9
  - 28
  - 52
  - 71
  - 18
  - 94
  - 0
  - 61
  - 45
  - 59
  - 77
  - 10
  - 80
  - 87
  - 34
  - 68
  - 99
  - 33
  - 83
  - 20
  - 70
  - 75
  - 93
  - 64
  - 13
  - 98
- - 19
  - 9
  - 95
  - 80
  - 60
  - 59
  - 73
  - 63
  - 15
  - 17
  - 68
  - 70
  - 2
  - 64
  - 97
  - 30
  - 61
  - 18
  - 78
  - 24
  - 36
  - 79
  - 91
  - 1
  - 62
  - 93
  - 31
  - 48
  - 98
  - 75
  - 81
  - 20
  - 3
  - 0
  - 92
  - 12
  - 49
  - 13
  - 5
  - 25
  - 56
  - 7
  - 50
  - 87
  - 35
  - 42
  - 55
  - 39
  - 83
  - 23
- - 92
  - 85
  - 31
  - 29
  - 20
  - 30
  - 86
  - 90
  - 87
  - 22
  - 93
  - 43
  - 0
  - 94
  - 38
  - 9
  - 95
  - 57
  - 5
  - 91
  - 76
  - 98
  - 8
  - 73
  - 46
  - 56
  - 70
  - 89
  - 18
  - 66
  - 11
  - 4
  - 34
  - 49
  - 97
  - 25
  - 6
  - 53
  - 28
  - 74
  - 67
  - 47
  - 33
  - 61
  - 2
  - 41
  - 1
  - 55
  - 3
  - 54
- - 83
  - 47
  - 4
  - 0
  - 27
  - 21
  - 95
  - 76
  - 57
  - 99
  - 15
  - 90
  - 26
  - 54
  - 87
  - 61
  - 58
  - 94
  - 2
  - 6
  - 85
  - 80
  - 8
  - 13
  - 53
  - 12
  - 96
  - 62
  - 18
  - 66
  - 25
  - 34
  - 17
  - 31
  - 22
  - 10
  - 72
  - 67
  - 86
  - 55
  - 7
  - 38
  - 52
  - 37
  - 30
  - 1
  - 88
  - 9
  - 71
  - 35
- - 79
  - 47
  - 17
  - 81
  - 70
  - 9
  - 11
  - 80
  - 59
  - 57
  - 10
  - 16
  - 7
  - 90
  - 94
  - 87
  - 34
  - 33
  - 13
  - 48
  - 2
  - 42
  - 92
  - 37
  - 52
  - 35
  - 76
  - 3
  - 44
  - 25
  - 68
  - 19
  - 24
  - 82
  - 45
  - 61
  - 65
  - 30
  - 50
  - 56
  - 41
  - 18
  - 36
  - 1
  - 64
  - 20
  - 55
  - 40
  - 6
  - 28
- - 10
  - 30
  - 48
  - 84
  - 28
  - 83
  - 71
  - 65
  - 36
  - 53
  - 51
  - 77
  - 3
  - 59
  - 44
  - 31
  - 40
  - 26
  - 93
  - 39
  - 43
  - 38
  - 76
  - 81
  - 33
  - 86
  - 32
  - 78
  - 88
  - 29
  - 73
  - 82
  - 4
  - 13
  - 62
  - 24
  - 35
  - 96
  - 22
  - 49
  - 42
  - 70
  - 58
  - 75
  - 95
  - 9
  - 1
  - 34
  - 97
  - 54
- - 51
  - 21
  - 14
  - 19
  - 2
  - 12
  - 82
  - 43
  - 58
  - 8
  - 11
  - 92
  - 52
  - 65
  - 3
  - 9
  - 55
  - 28
  - 88
  - 30
  - 41
  - 26
  - 54
  - 13
  - 16
  - 46
  - 64
  - 40
  - 57
  - 42
  - 33
  - 60
  - 95
  - 90
  - 93
  - 15
  - 31
  - 27
  - 1
  - 34
  - 96
  - 76
  - 20
  - 75
  - 47
  - 25
  - 4
  - 79
  - 39
  - 35
- - 28
  - 30
  - 49
  - 0
  - 85
  - 76
  - 9
  - 31
  - 53
  - 78
  - 68
  - 73
  - 75
  - 15
  - 20
  - 16
  - 77
  - 80
  - 5
  - 96
  - 99
  - 92
  - 98
  - 36
  - 42
  - 29
  - 19
  - 54
  - 91
  - 45
  - 14
  - 63
  - 79
  - 66
  - 3
  - 50
  - 71
  - 2
  - 64
  - 11
  - 21
  - 37
  - 72
  - 40
  - 60
  - 67
  - 58
  - 23
  - 12
  - 1
- - 11
  - 64
  - 80
  - 75
  - 40
  - 31
  - 6
  - 73
  - 4
  - 53
  - 39
  - 14
  - 79
  - 45
  - 96
  - 35
  - 15
  - 47
  - 55
  - 72
  - 77
  - 63
  - 69
  - 2
  - 94
  - 0
  - 61
  - 95
  - 85
  - 88
  - 46
  - 30
  - 3
  - 70
  - 12
  - 84
  - 50
  - 52
  - 9
  - 44
  - 21
  - 28
  - 17
  - 92
  - 36
  - 1
  - 27
  - 34
  - 97
  - 78
- - 30
  - 91
  - 51
  - 83
  - 80
  - 39
  - 81
  - 77
  - 63
  - 90
  - 68
  - 9
  - 32
  - 97
  - 35
  - 34
  - 99
  - 20
  - 7
  - 57
  - 66
  - 31
  - 24
  - 43
  - 17
  - 94
  - 25
  - 26
  - 42
  - 6
  - 72
  - 47
  - 28
  - 3
  - 29
  - 0
  - 8
  - 96
  - 52
  - 92
  - 76
  - 53
  - 38
  - 4
  - 37
  - 88
  - 23
  - 45
  - 70
  - 40
- - 58
  - 67
  - 15
  - 5
  - 50
  - 55
  - 98
  - 16
  - 95
  - 86
  - 35
  - 62
  - 93
  - 73
  - 14
  - 26
  - 96
  - 46
  - 77
  - 24
  - 8
  - 12
  - 72
  - 6
  - 28
  - 64
  - 29
  - 70
  - 89
  - 31
  - 40
  - 48
  - 63
  - 80
  - 20
  - 92
  - 57
  - 2
  - 66
  - 99
  - 54
  - 52
  - 45
  - 84
  - 65
  - 74
  - 88
  - 38
  - 10
  - 25
- - 94
  - 27
  - 29
  - 6
  - 84
  - 73
  - 68
  - 66
  - 43
  - 87
  - 19
  - 77
  - 17
  - 25
  - 78
  - 72
  - 64
  - 9
  - 56
  - 53
  - 39
  - 82
  - 97
  - 90
  - 28
  - 99
  - 67
  - 65
  - 81
  - 96
  - 48
  - 88
  - 13
  - 5
  - 35
  - 55
  - 62
  - 0
  - 22
  - 37
  - 26
  - 63
  - 38
  - 8
  - 30
  - 58
  - 10
  - 60
  - 33
  - 7
- - 8
  - 83
  - 78
  - 4
  - 6
  - 62
  - 90
  - 28
  - 42
  - 1
  - 57
  - 52
  - 21
  - 37
  - 56
  - 58
  - 75
  - 27
  - 81
  - 2
  - 98
  - 64
  - 47
  - 49
  - 89
  - 44
  - 34
  - 12
  - 32
  - 38
  - 55
  - 82
  - 10
  - 79
  - 73
  - 40
  - 31
  - 30
  - 29
  - 63
  - 20
  - 43
  - 23
  - 68
  - 87
  - 53
  - 24
  - 48
  - 99
  - 74
- - 48
  - 79
  - 33
  - 90
  - 66
  - 83
  - 78
  - 26
  - 51
  - 22
  - 67
  - 72
  - 94
  - 92
  - 85
  - 93
  - 25
  - 57
  - 76
  - 7
  - 70
  - 81
  - 41
  - 4
  - 62
  - 30
  - 64
  - 19
  - 2
  - 65
  - 20
  - 52
  - 80
  - 37
  - 87
  - 35
  - 46
  - 42
  - 32
  - 47
  - 55
  - 39
  - 34
  - 75
  - 6
  - 96
  - 68
  - 74
  - 91
  - 99
- - 80
  - 14
  - 46
  - 84
  - 0
  - 19
  - 78
  - 99
  - 11
  - 88
  - 42
  - 81
  - 94
  - 38
  - 79
  - 62
  - 29
  - 31
  - 44
  - 22
  - 90
  - 45
  - 10
  - 55
  - 60
  - 13
  - 61
  - 66
  - 30
  - 75
  - 18
  - 50
  - 40
  - 74
  - 7
  - 98
  - 52
  - 92
  - 72
  - 48
  - 83
  - 12
  - 87
  - 64
  - 57
  - 16
  - 24
  - 35
  - 20
  - 36
- - 30
  - 8
  - 46
  - 32
  - 92
  - 45
  - 53
  - 9
  - 69
  - 58
  - 1
  - 38
  - 94
  - 40
  - 59
  - 34
  - 85
  - 60
  - 18
  - 55
  - 72
  - 48
  - 96
  - 52
  - 79
  - 17
  - 65
  - 14
  - 19
  - 64
  - 36
  - 90
  - 54
  - 26
  - 95
  - 43
  - 44
  - 71
  - 41
  - 61
  - 3
  - 93
  - 83
  - 2
  - 47
  - 91
  - 33
  - 84
  - 0
  - 24
- - 56
  - 3
  - 26
  - 69
  - 12
  - 37
  - 75
  - 48
  - 64
  - 98
  - 20
  - 31
  - 73
  - 18
  - 74
  - 6
  - 68
  - 49
  - 14
  - 34
  - 57
  - 83
  - 88
  - 72
  - 52
  - 61
  - 7
  - 65
  - 35
  - 32
  - 55
  - 46
  - 77
  - 28
  - 43
  - 47
  - 87
  - 27
  - 36
  - 97
  - 96
  - 84
  - 94
  - 1
  - 23
  - 85
  - 38
  - 13
  - 86
  - 19
- - 59
  - 23
  - 41
  - 18
  - 69
  - 13
  - 28
  - 25
  - 85
  - 89
  - 82
  - 9
  - 3
  - 79
  - 36
  - 91
  - 19
  - 21
  - 0
  - 10
  - 27
  - 86
  - 48
  - 51
  - 99
  - 68
  - 14
  - 1
  - 15
  - 40
  - 70
  - 96
  - 92
  - 75
  - 55
  - 88
  - 42
  - 84
  - 74
  - 56
  - 20
  - 30
  - 24
  - 52
  - 77
  - 64
  - 71
  - 58
  - 80
  - 60
- - 74
  - 20
  - 33
  - 70
  - 59
  - 77
  - 12
  - 49
  - 67
  - 95
  - 4
  - 38
  - 82
  - 97
  - 1
  - 32
  - 63
  - 28
  - 54
  - 60
  - 18
  - 36
  - 73
  - 47
  - 84
  - 80
  - 46
  - 92
  - 27
  - 66
  - 44
  - 22
  - 53
  - 42
  - 94
  - 51
  - 89
  - 45
  - 64
  - 14
  - 65
  - 98
  - 90
  - 99
  - 2
  - 16
  - 62
  - 72
  - 88
  - 76
- - 0
  - 14
  - 63
  - 5
  - 85
  - 7
  - 77
  - 91
  - 98
  - 22
  - 87
  - 75
  - 33
  - 76
  - 82
  - 72
  - 36
  - 48
  - 23
  - 71
  - 35
  - 20
  - 51
  - 97
  - 44
  - 59
  - 40
  - 39
  - 34
  - 58
  - 69
  - 28
  - 42
  - 16
  - 10
  - 6
  - 27
  - 68
  - 37
  - 31
  - 89
  - 9
  - 70
  - 99
  - 83
  - 53
  - 95
  - 65
  - 66
  - 1
- - 54
  - 91
  - 72
  - 66
  - 11
  - 23
  - 80
  - 13
  - 76
  - 78
  - 68
  - 84
  - 41
  - 95
  - 48
  - 82
  - 20
  - 10
  - 0
  - 21
  - 30
  - 88
  - 55
  - 27
  - 71
  - 75
  - 29
  - 32
  - 51
  - 33
  - 45
  - 85
  - 77
  - 16
  - 64
  - 8
  - 9
  - 40
  - 26
  - 52
  - 96
  - 67
  - 1
  - 35
  - 70
  - 28
  - 63
  - 49
  - 50
  - 94
- - 86
  - 28
  - 47
  - 49
  - 58
  - 97
  - 77
  - 1
  - 90
  - 62
  - 2
  - 15
  - 20
  - 95
  - 78
  - 41
  - 38
  - 12
  - 48
  - 65
  - 59
  - 96
  - 76
  - 54
  - 11
  - 19
  - 21
  - 69
  - 81
  - 63
  - 18
  - 99
  - 23
  - 39
  - 88
  - 35
  - 67
  - 45
  - 22
  - 84
  - 80
  - 92
  - 60
  - 7
  - 89
  - 93
  - 34
  - 3
  - 30
  - 82
- - 12
  - 63
  - 42
  - 61
  - 35
  - 79
  - 36
  - 88
  - 9
  - 22
  - 71
  - 52
  - 86
  - 55
  - 24
  - 3
  - 83
  - 19
  - 81
  - 93
  - 37
  - 31
  - 11
  - 27
  - 20
  - 95
  - 73
  - 51
  - 80
  - 94
  - 64
  - 72
  - 68
  - 62
  - 78
  - 23
  - 77
  - 44
  - 74
  - 8
  - 0
  - 1
  - 58
  - 49
  - 45
  - 50
  - 33
  - 41
  - 21
  - 28
- - 46
  - 42
  - 74
  - 26
  - 71
  - 25
  - 5
  - 51
  - 59
  - 6
  - 70
  - 92
  - 50
  - 31
  - 7
  - 18
  - 77
  - 61
  - 98
  - 63
  - 33
  - 83
  - 27
  - 57
  - 49
  - 47
  - 58
  - 82
  - 11
  - 76
  - 97
  - 64
  - 12
  - 29
  - 4
  - 3
  - 37
  - 30
  - 85
  - 9
  - 48
  - 95
  - 56
  - 66
  - 0
  - 96
  - 99
  - 65
  - 17
  - 79
- - 4
  - 90
  - 0
  - 60
  - 58
  - 11
  - 72
  - 91
  - 14
  - 24
  - 28
  - 74
  - 29
  - 2
  - 1
  - 94
  - 82
  - 59
  - 27
  - 31
  - 75
  - 19
  - 67
  - 55
  - 10
  - 96
  - 95
  - 80
  - 93
  - 16
  - 83
  - 48
  - 22
  - 21
  - 86
  - 20
  - 42
  - 41
  - 62
  - 32
  - 45
  - 65
  - 43
  - 38
  - 49
  - 56
  - 81
  - 52
  - 46
  - 8
- - 28
  - 90
  - 5
  - 9
  - 64
  - 44
  - 88
  - 36
  - 8
  - 63
  - 15
  - 0
  - 94
  - 67
  - 59
  - 56
  - 37
  - 75
  - 13
  - 38
  - 34
  - 76
  - 86
  - 83
  - 20
  - 65
  - 79
  - 55
  - 89
  - 10
  - 29
  - 91
  - 32
  - 61
  - 81
  - 87
  - 69
  - 74
  - 40
  - 18
  - 19
  - 16
  - 58
  - 99
  - 41
  - 7
  - 84
  - 82
  - 21
  - 77
- - 99
  - 59
  - 89
  - 17
  - 65
  - 55
  - 35
  - 12
  - 98
  - 24
  - 97
  - 85
  - 1
  - 70
  - 4
  - 95
  - 78
  - 14
  - 49
  - 79
  - 64
  - 91
  - 20
  - 29
  - 47
  - 39
  - 86
  - 33
  - 34
  - 82
  - 56
  - 61
  - 84
  - 83
  - 30
  - 36
  - 32
  - 69
  - 67
  - 54
  - 80
  - 38
  - 16
  - 43
  - 44
  - 46
  - 6
  - 96
  - 60
  - 11
- - 45
  - 19
  - 38
  - 9
  - 50
  - 28
  - 34
  - 20
  - 97
  - 40
  - 55
  - 75
  - 26
  - 65
  - 64
  - 82
  - 99
  - 10
  - 86
  - 52
  - 3
  - 41
  - 80
  - 81
  - 92
  - 54
  - 88
  - 66
  - 31
  - 53
  - 48
  - 23
  - 84
  - 1
  - 46
  - 29
  - 60
  - 91
  - 51
  - 15
  - 71
  - 24
  - 89
  - 44
  - 37
  - 72
  - 11
  - 78
  - 25
  - 70
- - 98
  - 2
  - 81
  - 69
  - 35
  - 13
  - 1
  - 48
  - 25
  - 67
  - 66
  - 90
  - 40
  - 85
  - 43
  - 41
  - 37
  - 72
  - 23
  - 31
  - 9
  - 54
  - 79
  - 38
  - 89
  - 22
  - 71
  - 76
  - 58
  - 65
  - 70
  - 32
  - 68
  - 57
  - 3
  - 93
  - 18
  - 75
  - 73
  - 61
  - 39
  - 14
  - 34
  - 94
  - 8
  - 5
  - 19
  - 45
  - 80
  - 27
- - 0
  - 95
  - 59
  - 44
  - 68
  - 17
  - 48
  - 53
  - 79
  - 14
  - 50
  - 29
  - 4
  - 85
  - 8
  - 83
  - 91
  - 26
  - 6
  - 43
  - 84
  - 13
  - 76
  - 80
  - 65
  - 99
  - 1
  - 32
  - 77
  - 21
  - 64
  - 70
  - 12
  - 63
  - 20
  - 57
  - 47
  - 89
  - 69
  - 39
  - 81
  - 45
  - 40
  - 72
  - 37
  - 94
  - 67
  - 74
  - 33
  - 31
- - 71
  - 13
  - 40
  - 1
  - 87
  - 41
  - 14
  - 17
  - 12
  - 90
  - 47
  - 75
  - 34
  - 0
  - 83
  - 42
  - 37
  - 64
  - 33
  - 68
  - 22
  - 67
  - 20
  - 78
  - 59
  - 39
  - 29
  - 31
  - 63
  - 97
  - 72
  - 94
  - 19
  - 44
  - 4
  - 16
  - 2
  - 74
  - 56
  - 38
  - 54
  - 26
  - 69
  - 86
  - 66
  - 24
  - 99
  - 92
  - 46
  - 35
- - 24
  - 57
  - 16
  - 43
  - 47
  - 94
  - 12
  - 69
  - 46
  - 78
  - 87
  - 58
  - 7
  - 6
  - 35
  - 73
  - 26
  - 49
  - 76
  - 17
  - 32
  - 4
  - 85
  - 42
  - 66
  - 64
  - 36
  - 48
  - 0
  - 82
  - 71
  - 22
  - 8
  - 20
  - 19
  - 45
  - 29
  - 38
  - 14
  - 97
  - 33
  - 9
  - 1
  - 79
  - 68
  - 95
  - 11
  - 83
  - 65
  - 96
- - 4
  - 63
  - 62
  - 95
  - 37
  - 7
  - 30
  - 8
  - 44
  - 39
  - 80
  - 50
  - 85
  - 29
  - 82
  - 64
  - 89
  - 96
  - 22
  - 86
  - 25
  - 38
  - 32
  - 60
  - 90
  - 31
  - 27
  - 91
  - 11
  - 79
  - 9
  - 45
  - 52
  - 99
  - 3
  - 54
  - 16
  - 1
  - 57
  - 97
  - 87
  - 49
  - 83
  - 67
  - 17
  - 15
  - 93
  - 65
  - 68
  - 74
- - 61
  - 80
  - 66
  - 69
  - 98
  - 29
  - 94
  - 93
  - 95
  - 96
  - 89
  - 13
  - 83
  - 79
  - 73
  - 71
  - 47
  - 7
  - 64
  - 22
  - 38
  - 76
  - 37
  - 50
  - 41
  - 14
  - 48
  - 42
  - 46
  - 21
  - 16
  - 24
  - 32
  - 31
  - 26
  - 11
  - 62
  - 39
  - 5
  - 90
  - 27
  - 3
  - 70
  - 9
  - 8
  - 59
  - 35
  - 4
  - 1
  - 23
- - 19
  - 55
  - 74
  - 42
  - 37
  - 98
  - 11
  - 97
  - 12
  - 32
  - 72
  - 79
  - 59
  - 66
  - 28
  - 57
  - 52
  - 92
  - 1
  - 6
  - 62
  - 94
  - 9
  - 26
  - 84
  - 58
  - 64
  - 54
  - 16
  - 7
  - 82
  - 87
  - 67
  - 23
  - 17
  - 36
  - 34
  - 70
  - 88
  - 61
  - 85
  - 43
  - 75
  - 10
  - 65
  - 91
  - 5
  - 3
  - 35
  - 99
- - 36
  - 54
  - 83
  - 56
  - 57
  - 20
  - 24
  - 91
  - 97
  - 32
  - 5
  - 74
  - 4
  - 33
  - 14
  - 12
  - 9
  - 68
  - 15
  - 34
  - 35
  - 64
  - 58
  - 89
  - 31
  - 50
  - 3
  - 67
  - 95
  - 23
  - 18
  - 72
  - 71
  - 48
  - 8
  - 25
  - 29
  - 28
  - 42
  - 93
  - 21
  - 75
  - 98
  - 65
  - 85
  - 10
  - 7
  - 60
  - 49
  - 99
- - 4
  - 90
  - 55
  - 62
  - 98
  - 32
  - 41
  - 97
  - 36
  - 48
  - 79
  - 15
  - 5
  - 83
  - 88
  - 38
  - 17
  - 26
  - 22
  - 0
  - 73
  - 54
  - 21
  - 67
  - 10
  - 16
  - 31
  - 49
  - 43
  - 9
  - 14
  - 34
  - 77
  - 29
  - 42
  - 63
  - 6
  - 66
  - 24
  - 53
  - 33
  - 86
  - 3
  - 44
  - 1
  - 81
  - 8
  - 71
  - 76
  - 23
- - 48
  - 95
  - 69
  - 21
  - 76
  - 47
  - 45
  - 46
  - 81
  - 3
  - 16
  - 71
  - 9
  - 61
  - 68
  - 39
  - 64
  - 49
  - 28
  - 35
  - 1
  - 65
  - 25
  - 92
  - 10
  - 55
  - 60
  - 66
  - 52
  - 56
  - 79
  - 91
  - 77
  - 96
  - 54
  - 67
  - 51
  - 62
  - 8
  - 12
  - 57
  - 84
  - 6
  - 94
  - 23
  - 7
  - 20
  - 85
  - 88
  - 32
- - 68
  - 19
  - 39
  - 51
  - 92
  - 35
  - 78
  - 75
  - 73
  - 79
  - 60
  - 65
  - 8
  - 33
  - 59
  - 30
  - 6
  - 46
  - 86
  - 4
  - 57
  - 67
  - 18
  - 66
  - 93
  - 17
  - 7
  - 52
  - 98
  - 99
  - 1
  - 45
  - 10
  - 34
  - 48
  - 37
  - 43
  - 85
  - 25
  - 3
  - 24
  - 63
  - 50
  - 12
  - 5
  - 62
  - 16
  - 76
  - 55
  - 38
- - 6
  - 66
  - 49
  - 79
  - 37
  - 32
  - 2
  - 89
  - 22
  - 55
  - 21
  - 17
  - 94
  - 51
  - 58
  - 27
  - 56
  - 95
  - 29
  - 46
  - 72
  - 63
  - 36
  - 61
  - 1
  - 68
  - 88
  - 12
  - 42
  - 60
  - 34
  - 11
  - 54
  - 67
  - 20
  - 82
  - 83
  - 96
  - 78
  - 87
  - 19
  - 93
  - 77
  - 33
  - 4
  - 92
  - 85
  - 30
  - 76
  - 14
- - 45
  - 19
  - 44
  - 71
  - 5
  - 32
  - 42
  - 86
  - 26
  - 15
  - 84
  - 22
  - 94
  - 41
  - 70
  - 33
  - 31
  - 60
  - 11
  - 65
  - 57
  - 80
  - 78
  - 89
  - 87
  - 16
  - 48
  - 18
  - 81
  - 49
  - 77
  - 54
  - 97
  - 13
  - 10
  - 12
  - 30
  - 36
  - 50
  - 23
  - 53
  - 67
  - 72
  - 43
  - 0
  - 59
  - 40
  - 98
  - 85
  - 99
- - 4
  - 72
  - 8
  - 36
  - 33
  - 80
  - 81
  - 28
  - 48
  - 95
  - 96
  - 64
  - 9
  - 62
  - 86
  - 19
  - 60
  - 58
  - 53
  - 42
  - 57
  - 61
  - 78
  - 6
  - 45
  - 90
  - 1
  - 10
  - 74
  - 32
  - 52
  - 44
  - 13
  - 16
  - 3
  - 69
  - 11
  - 65
  - 29
  - 30
  - 15
  - 99
  - 97
  - 59
  - 85
  - 91
  - 50
  - 2
  - 92
  - 63
- - 79
  - 55
  - 95
  - 69
  - 80
  - 63
  - 2
  - 6
  - 15
  - 21
  - 87
  - 86
  - 54
  - 31
  - 71
  - 56
  - 41
  - 44
  - 68
  - 77
  - 66
  - 5
  - 85
  - 59
  - 84
  - 25
  - 64
  - 4
  - 93
  - 30
  - 38
  - 12
  - 45
  - 34
  - 99
  - 18
  - 92
  - 9
  - 19
  - 42
  - 76
  - 39
  - 35
  - 70
  - 52
  - 82
  - 91
  - 14
  - 20
  - 58
- - 87
  - 53
  - 81
  - 37
  - 8
  - 45
  - 46
  - 20
  - 65
  - 67
  - 69
  - 0
  - 93
  - 14
  - 40
  - 13
  - 9
  - 79
  - 2
  - 42
  - 68
  - 73
  - 39
  - 41
  - 28
  - 61
  - 64
  - 97
  - 3
  - 21
  - 24
  - 38
  - 49
  - 78
  - 96
  - 19
  - 83
  - 15
  - 84
  - 58
  - 23
  - 34
  - 33
  - 10
  - 51
  - 62
  - 70
  - 50
  - 60
  - 88
- - 43
  - 83
  - 99
  - 89
  - 74
  - 19
  - 66
  - 30
  - 54
  - 84
  - 55
  - 20
  - 11
  - 60
  - 72
  - 68
  - 44
  - 25
  - 45
  - 26
  - 97
  - 37
  - 10
  - 63
  - 69
  - 46
  - 90
  - 57
  - 82
  - 17
  - 34
  - 28
  - 70
  - 18
  - 13
  - 41
  - 42
  - 73
  - 88
  - 9
  - 77
  - 27
  - 95
  - 3
  - 33
  - 36
  - 91
  - 40
  - 67
  - 64
- - 88
  - 12
  - 89
  - 82
  - 73
  - 5
  - 67
  - 52
  - 25
  - 31
  - 46
  - 96
  - 15
  - 42
  - 83
  - 53
  - 65
  - 29
  - 86
  - 75
  - 24
  - 49
  - 97
  - 11
  - 1
  - 40
  - 51
  - 17
  - 85
  - 80
  - 13
  - 41
  - 90
  - 68
  - 19
  - 2
  - 74
  - 54
  - 7
  - 81
  - 8
  - 16
  - 50
  - 39
  - 3
  - 58
  - 18
  - 23
  - 27
  - 87
- - 0
  - 17
  - 55
  - 14
  - 4
  - 11
  - 62
  - 12
  - 7
  - 22
  - 92
  - 38
  - 59
  - 54
  - 53
  - 94
  - 33
  - 19
  - 39
  - 67
  - 43
  - 3
  - 90
  - 61
  - 15
  - 86
  - 85
  - 69
  - 88
  - 99
  - 72
  - 60
  - 5
  - 25
  - 77
  - 10
  - 56
  - 78
  - 1
  - 63
  - 44
  - 35
  - 24
  - 71
  - 16
  - 8
  - 27
  - 42
  - 95
  - 93
- - 21
  - 94
  - 33
  - 23
  - 8
  - 2
  - 95
  - 16
  - 0
  - 31
  - 42
  - 34
  - 62
  - 74
  - 40
  - 86
  - 24
  - 60
  - 59
  - 7
  - 73
  - 52
  - 26
  - 63
  - 50
  - 80
  - 36
  - 91
  - 71
  - 78
  - 89
  - 53
  - 48
  - 20
  - 49
  - 30
  - 58
  - 12
  - 65
  - 9
  - 79
  - 61
  - 67
  - 85
  - 6
  - 10
  - 38
  - 47
  - 64
  - 5
- - 17
  - 29
  - 2
  - 16
  - 78
  - 95
  - 15
  - 47
  - 14
  - 69
  - 37
  - 49
  - 26
  - 31
  - 45
  - 35
  - 53
  - 13
  - 57
  - 0
  - 99
  - 46
  - 98
  - 32
  - 27
  - 67
  - 33
  - 73
  - 22
  - 1
  - 3
  - 44
  - 51
  - 42
  - 6
  - 81
  - 64
  - 39
  - 94
  - 60
  - 82
  - 88
  - 43
  - 68
  - 86
  - 18
  - 61
  - 59
  - 54
  - 87
- - 53
  - 14
  - 66
  - 36
  - 3
  - 6
  - 7
  - 29
  - 44
  - 32
  - 28
  - 77
  - 5
  - 39
  - 97
  - 51
  - 63
  - 56
  - 61
  - 84
  - 92
  - 35
  - 24
  - 12
  - 71
  - 70
  - 23
  - 33
  - 9
  - 57
  - 90
  - 62
  - 85
  - 74
  - 2
  - 54
  - 34
  - 27
  - 1
  - 79
  - 20
  - 30
  - 55
  - 19
  - 4
  - 88
  - 45
  - 31
  - 93
  - 82
- - 11
  - 34
  - 23
  - 10
  - 88
  - 98
  - 76
  - 5
  - 3
  - 13
  - 89
  - 60
  - 40
  - 48
  - 72
  - 36
  - 85
  - 96
  - 1
  - 95
  - 12
  - 28
  - 45
  - 25
  - 61
  - 69
  - 41
  - 58
  - 92
  - 57
  - 86
  - 17
  - 97
  - 2
  - 55
  - 84
  - 64
  - 26
  - 63
  - 78
  - 9
  - 91
  - 77
  - 53
  - 51
  - 4
  - 24
  - 29
  - 93
  - 82
- - 65
  - 28
  - 52
  - 79
  - 59
  - 35
  - 62
  - 49
  - 45
  - 1
  - 93
  - 39
  - 54
  - 97
  - 57
  - 29
  - 41
  - 7
  - 4
  - 55
  - 20
  - 21
  - 48
  - 23
  - 27
  - 99
  - 76
  - 58
  - 17
  - 63
  - 95
  - 36
  - 69
  - 81
  - 70
  - 94
  - 10
  - 19
  - 8
  - 73
  - 89
  - 15
  - 71
  - 30
  - 22
  - 96
  - 60
  - 72
  - 50
  - 5
- - 30
  - 99
  - 16
  - 43
  - 63
  - 48
  - 12
  - 27
  - 64
  - 14
  - 53
  - 86
  - 77
  - 6
  - 50
  - 70
  - 66
  - 22
  - 51
  - 34
  - 2
  - 45
  - 24
  - 78
  - 33
  - 73
  - 93
  - 0
  - 89
  - 3
  - 85
  - 32
  - 19
  - 36
  - 90
  - 59
  - 28
  - 60
  - 94
  - 21
  - 83
  - 55
  - 1
  - 87
  - 71
  - 25
  - 17
  - 74
  - 41
  - 8
- - 23
  - 52
  - 98
  - 76
  - 45
  - 13
  - 56
  - 99
  - 78
  - 40
  - 9
  - 21
  - 3
  - 82
  - 1
  - 92
  - 60
  - 49
  - 77
  - 96
  - 51
  - 74
  - 50
  - 19
  - 35
  - 83
  - 11
  - 10
  - 59
  - 38
  - 84
  - 2
  - 93
  - 71
  - 12
  - 4
  - 30
  - 0
  - 16
  - 80
  - 48
  - 26
  - 17
  - 97
  - 27
  - 57
  - 28
  - 53
  - 41
  - 44
- - 93
  - 28
  - 30
  - 19
  - 22
  - 40
  - 82
  - 95
  - 20
  - 1
  - 69
  - 16
  - 74
  - 45
  - 90
  - 88
  - 63
  - 53
  - 34
  - 83
  - 50
  - 79
  - 35
  - 43
  - 29
  - 13
  - 31
  - 67
  - 94
  - 85
  - 21
  - 23
  - 18
  - 62
  - 55
  - 47
  - 2
  - 6
  - 14
  - 89
  - 46
  - 66
  - 91
  - 33
  - 3
  - 64
  - 15
  - 41
  - 44
  - 60
- - 85
  - 31
  - 50
  - 8
  - 12
  - 40
  - 55
  - 51
  - 7
  - 67
  - 3
  - 76
  - 34
  - 4
  - 56
  - 70
  - 79
  - 93
  - 28
  - 60
  - 77
  - 35
  - 96
  - 14
  - 5
  - 1
  - 61
  - 11
  - 74
  - 15
  - 53
  - 27
  - 6
  - 83
  - 43
  - 62
  - 16
  - 52
  - 71
  - 84
  - 94
  - 73
  - 63
  - 81
  - 36
  - 88
  - 57
  - 10
  - 90
  - 65
- - 92
  - 59
  - 40
  - 56
  - 66
  - 49
  - 98
  - 32
  - 91
  - 95
  - 75
  - 88
  - 74
  - 38
  - 93
  - 33
  - 18
  - 94
  - 17
  - 48
  - 87
  - 43
  - 83
  - 3
  - 22
  - 23
  - 25
  - 50
  - 58
  - 5
  - 89
  - 12
  - 69
  - 53
  - 52
  - 72
  - 63
  - 21
  - 51
  - 29
  - 47
  - 6
  - 67
  - 8
  - 24
  - 97
  - 19
  - 86
  - 34
  - 60
- - 7
  - 57
  - 4
  - 98
  - 88
  - 42
  - 68
  - 17
  - 11
  - 34
  - 86
  - 35
  - 93
  - 43
  - 49
  - 80
  - 38
  - 10
  - 89
  - 64
  - 97
  - 62
  - 91
  - 21
  - 72
  - 85
  - 73
  - 9
  - 40
  - 39
  - 26
  - 15
  - 76
  - 90
  - 22
  - 53
  - 48
  - 81
  - 32
  - 59
  - 16
  - 56
  - 24
  - 58
  - 51
  - 13
  - 29
  - 3
  - 28
  - 0
- - 23
  - 18
  - 16
  - 43
  - 53
  - 58
  - 89
  - 4
  - 17
  - 52
  - 12
  - 49
  - 64
  - 30
  - 93
  - 98
  - 65
  - 25
  - 34
  - 5
  - 21
  - 14
  - 74
  - 35
  - 75
  - 15
  - 85
  - 26
  - 97
  - 2
  - 31
  - 82
  - 63
  - 11
  - 55
  - 29
  - 6
  - 33
  - 87
  - 48
  - 83
  - 39
  - 88
  - 20
  - 1
  - 22
  - 8
  - 71
  - 86
  - 84
- - 55
  - 58
  - 42
  - 50
  - 51
  - 37
  - 16
  - 77
  - 99
  - 65
  - 14
  - 52
  - 23
  - 35
  - 2
  - 78
  - 86
  - 59
  - 17
  - 13
  - 61
  - 3
  - 64
  - 19
  - 73
  - 44
  - 36
  - 62
  - 7
  - 38
  - 67
  - 97
  - 15
  - 46
  - 70
  - 8
  - 54
  - 80
  - 89
  - 22
  - 93
  - 1
  - 29
  - 98
  - 84
  - 83
  - 0
  - 69
  - 24
  - 60
- - 31
  - 29
  - 82
  - 94
  - 72
  - 62
  - 0
  - 78
  - 58
  - 98
  - 83
  - 53
  - 51
  - 92
  - 34
  - 33
  - 88
  - 84
  - 59
  - 99
  - 96
  - 14
  - 64
  - 50
  - 85
  - 37
  - 42
  - 57
  - 97
  - 40
  - 18
  - 9
  - 74
  - 11
  - 15
  - 67
  - 2
  - 23
  - 38
  - 60
  - 68
  - 17
  - 77
  - 81
  - 7
  - 43
  - 66
  - 70
  - 32
  - 3
- - 46
  - 5
  - 29
  - 51
  - 94
  - 19
  - 14
  - 2
  - 34
  - 83
  - 27
  - 13
  - 47
  - 22
  - 60
  - 72
  - 84
  - 76
  - 66
  - 70
  - 1
  - 58
  - 93
  - 31
  - 95
  - 65
  - 3
  - 11
  - 48
  - 23
  - 87
  - 73
  - 99
  - 55
  - 63
  - 40
  - 92
  - 98
  - 26
  - 91
  - 28
  - 36
  - 41
  - 39
  - 49
  - 80
  - 61
  - 15
  - 30
  - 67
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 17.860000610351562
- 32.40999984741211
- 47.349998474121094
- 50.41999816894531
- 59.5
- 62.68000030517578
- 67.30000305175781
- 69.4000015258789
- 72.33000183105469
- 73.48999786376953
- 75.51000213623047
- 75.72000122070312
- 76.56999969482422
- 78.61000061035156
- 78.87999725341797
- 78.79000091552734
- 80.30999755859375
- 80.30000305175781
- 80.4000015258789
- 81.43000030517578
- 81.5999984741211
- 81.87000274658203
- 82.52999877929688
- 82.61000061035156
- 82.69999694824219
- 82.6500015258789
- 83.93000030517578
- 83.41000366210938
- 83.91000366210938
- 84.1500015258789
- 84.0999984741211
- 83.8499984741211
- 84.33000183105469
- 84.5199966430664
- 84.80000305175781
- 84.72000122070312
- 84.80000305175781
- 85.08000183105469
- 85.43000030517578
- 85.16999816894531
- 85.58000183105469
- 85.7300033569336
- 85.83999633789062
- 85.98999786376953
- 85.94999694824219
- 86.05000305175781
- 86.08000183105469
- 86.43000030517578
- 86.08000183105469
- 86.02999877929688
- 86.61000061035156
- 86.7300033569336
- 86.7699966430664
- 86.58999633789062
- 86.87999725341797
- 86.69999694824219
- 86.81999969482422
- 86.93000030517578
- 86.7699966430664
- 86.83999633789062
- 87.4000015258789
- 87.41000366210938
- 87.44000244140625
- 87.83999633789062
- 87.47000122070312
- 87.29000091552734
- 87.6500015258789
- 87.45999908447266
- 87.44000244140625
- 87.58000183105469
- 87.8499984741211
- 87.66000366210938
- 87.63999938964844
- 87.58000183105469
- 87.77999877929688
- 87.79000091552734
- 87.94999694824219
- 88.23999786376953
- 88.19000244140625
- 88.18000030517578
- 88.44999694824219
- 88.2300033569336
- 88.4000015258789
- 88.19999694824219
- 88.4000015258789
- 88.47000122070312
- 88.31999969482422
- 88.56999969482422
- 88.69000244140625
- 88.66999816894531
- 88.69999694824219
- 88.88999938964844
- 88.61000061035156
- 88.55999755859375
- 88.72000122070312
- 88.93000030517578
- 88.94999694824219
- 88.87999725341797
- 89.05999755859375
- 89.08000183105469
- 88.94999694824219
- 88.7300033569336
- 88.91999816894531
- 88.91999816894531
- 88.94000244140625
- 89.2300033569336
- 89.13999938964844
- 89.08000183105469
- 89.0
- 89.01000213623047
- 89.2699966430664
- 89.12999725341797
- 89.13999938964844
- 89.18000030517578
- 89.06999969482422
- 89.19000244140625
- 89.01000213623047
- 89.19000244140625
- 89.41999816894531
- 89.31999969482422
- 89.20999908447266
- 89.22000122070312
- 89.30000305175781
- 89.33000183105469
- 89.41999816894531
- 89.56999969482422
- 89.4000015258789
- 89.5199966430664
- 89.44999694824219
- 89.44000244140625
- 89.5999984741211
- 89.58999633789062
- 89.45999908447266
- 89.56999969482422
- 89.45999908447266
- 89.7300033569336
- 89.76000213623047
- 89.52999877929688
- 89.54000091552734
- 89.54000091552734
- 89.62000274658203
- 89.51000213623047
- 89.7300033569336
- 89.70999908447266
- 89.66999816894531
- 89.62999725341797
- 89.80999755859375
- 89.83000183105469
- 89.95999908447266
- 89.79000091552734
- 89.9000015258789
- 89.88999938964844
- 89.8499984741211
- 89.91999816894531
- 89.9800033569336
- 89.9800033569336
- 89.83999633789062
- 89.9800033569336
- 89.93000030517578
- 89.91000366210938
- 89.88999938964844
- 89.79000091552734
- 89.86000061035156
- 89.75
- 89.91000366210938
- 89.94000244140625
- 90.05000305175781
- 90.12999725341797
- 90.1500015258789
- 90.12999725341797
- 89.94999694824219
- 89.91000366210938
- 89.94000244140625
- 90.16000366210938
- 90.13999938964844
- 90.12000274658203
- 90.16000366210938
- 90.23999786376953
- 90.31999969482422
- 90.02999877929688
- 89.95999908447266
- 90.12999725341797
- 90.23999786376953
- 90.19999694824219
- 90.30999755859375
- 90.26000213623047
- 90.18000030517578
- 90.06999969482422
- 90.05999755859375
- 90.37000274658203
- 90.30999755859375
- 90.30999755859375
- 90.3499984741211
- 90.47000122070312
- 90.3499984741211
- 90.41000366210938
- 90.44000244140625
- 90.27999877929688
- 90.1500015258789
- 90.33999633789062
- 90.33999633789062
- 90.38999938964844
- 90.19999694824219
- 90.3499984741211
- 90.44000244140625
- 90.3499984741211
- 90.16999816894531
- 90.30999755859375
- 90.36000061035156
- 90.41000366210938
- 90.5
- 90.55000305175781
- 90.44999694824219
- 90.58000183105469
- 90.45999908447266
- 90.41000366210938
- 90.55999755859375
- 90.45999908447266
- 90.43000030517578
- 90.47000122070312
- 90.5999984741211
- 90.5
- 90.55000305175781
- 90.56999969482422
- 90.37000274658203
- 90.47000122070312
- 90.58000183105469
- 90.58000183105469
- 90.45999908447266
- 90.55000305175781
- 90.38999938964844
- 90.41999816894531
- 90.61000061035156
- 90.61000061035156
- 90.58000183105469
- 90.58000183105469
- 90.62999725341797
- 90.69000244140625
- 90.75
- 90.72000122070312
- 90.69000244140625
- 90.73999786376953
- 90.80000305175781
- 90.7699966430664
- 90.7699966430664
- 90.68000030517578
- 90.63999938964844
- 90.66999816894531
- 90.7699966430664
- 90.62999725341797
- 90.69000244140625
- 90.68000030517578
- 90.58999633789062
- 90.76000213623047
- 90.83000183105469
- 90.7699966430664
- 90.58000183105469
- 90.77999877929688
- 90.76000213623047
- 90.87999725341797
- 90.79000091552734
- 90.80999755859375
- 90.83000183105469
- 90.80000305175781
- 90.7300033569336
- 90.94000244140625
- 90.83000183105469
- 90.87000274658203
- 90.88999938964844
- 90.83999633789062
- 90.88999938964844
- 90.87000274658203
- 90.88999938964844
- 90.79000091552734
- 90.69000244140625
- 90.81999969482422
- 90.95999908447266
- 90.88999938964844
- 90.8499984741211
- 90.91999816894531
- 90.91000366210938
- 90.91000366210938
- 90.95999908447266
- 90.95999908447266
- 90.95999908447266
- 90.9800033569336
- 90.91999816894531
- 90.9800033569336
- 90.94999694824219
- 90.94000244140625
- 90.98999786376953
- 90.83000183105469
- 90.95999908447266
- 90.98999786376953
- 91.04000091552734
- 90.91999816894531
- 90.97000122070312
- 90.97000122070312
- 90.86000061035156
- 90.9800033569336
- 90.95999908447266
- 90.94000244140625
- 90.97000122070312
- 91.0199966430664
- 91.20999908447266
- 91.08000183105469
- 91.12999725341797
- 91.16000366210938
- 91.0999984741211
- 90.98999786376953
- 91.06999969482422
- 91.08000183105469
- 91.0199966430664
- 91.16999816894531
- 91.13999938964844
- 91.12999725341797
- 91.06999969482422
- 91.13999938964844
- 91.08999633789062
- 91.16999816894531
- 91.11000061035156
- 91.05999755859375
- 91.18000030517578
- 91.22000122070312
- 91.11000061035156
- 91.2300033569336
- 91.02999877929688
- 91.12000274658203
- 91.0
- 91.2699966430664
- 91.16000366210938
- 91.26000213623047
- 91.2699966430664
- 91.16000366210938
- 91.20999908447266
- 91.19000244140625
- 91.18000030517578
- 91.11000061035156
- 91.23999786376953
- 91.16000366210938
- 91.22000122070312
- 91.26000213623047
- 91.29000091552734
- 91.27999877929688
- 91.2699966430664
- 91.19000244140625
- 91.20999908447266
- 91.29000091552734
- 91.25
- 91.31999969482422
- 91.33000183105469
- 91.37999725341797
- 91.30999755859375
- 91.2300033569336
- 91.27999877929688
- 91.33999633789062
- 91.20999908447266
- 91.27999877929688
- 91.27999877929688
- 91.37999725341797
- 91.2300033569336
- 91.37000274658203
- 91.27999877929688
- 91.30000305175781
- 91.30000305175781
- 91.26000213623047
- 91.12000274658203
- 91.2699966430664
- 91.37000274658203
- 91.16000366210938
- 91.30000305175781
- 91.27999877929688
- 91.26000213623047
- 91.36000061035156
- 91.5
- 91.38999938964844
- 91.4000015258789
- 91.36000061035156
- 91.37999725341797
- 91.30000305175781
- 91.41000366210938
- 91.41999816894531
- 91.55999755859375
- 91.51000213623047
- 91.5
- 91.41999816894531
- 91.5199966430664
- 91.48999786376953
- 91.45999908447266
- 91.44000244140625
- 91.48999786376953
- 91.43000030517578
- 91.37999725341797
- 91.3499984741211
- 91.4800033569336
- 91.58000183105469
- 91.52999877929688
- 91.51000213623047
- 91.47000122070312
- 91.55000305175781
- 91.56999969482422
- 91.56999969482422
- 91.58999633789062
- 91.5999984741211
- 91.37999725341797
- 91.44999694824219
- 91.37999725341797
- 91.43000030517578
- 91.36000061035156
- 91.4000015258789
- 91.51000213623047
- 91.43000030517578
- 91.44000244140625
- 91.45999908447266
- 91.51000213623047
- 91.55000305175781
- 91.38999938964844
- 91.5199966430664
- 91.63999938964844
- 91.52999877929688
- 91.5999984741211
- 91.5199966430664
- 91.63999938964844
- 91.58999633789062
- 91.51000213623047
- 91.56999969482422
- 91.56999969482422
- 91.52999877929688
- 91.54000091552734
- 91.66999816894531
- 91.6500015258789
- 91.61000061035156
- 91.58999633789062
- 91.58999633789062
- 91.6500015258789
- 91.66000366210938
- 91.6500015258789
- 91.55000305175781
- 91.63999938964844
- 91.68000030517578
- 91.70999908447266
- 91.56999969482422
- 91.5999984741211
- 91.72000122070312
- 91.5999984741211
- 91.5199966430664
- 91.68000030517578
- 91.63999938964844
- 91.62000274658203
- 91.66000366210938
- 91.72000122070312
- 91.66000366210938
- 91.7300033569336
- 91.77999877929688
- 91.72000122070312
- 91.70999908447266
- 91.75
- 91.81999969482422
- 91.76000213623047
- 91.6500015258789
- 91.7300033569336
- 91.72000122070312
- 91.70999908447266
- 91.73999786376953
- 91.75
- 91.73999786376953
- 91.73999786376953
- 91.72000122070312
- 91.62999725341797
- 91.7300033569336
- 91.79000091552734
- 91.76000213623047
- 91.70999908447266
- 91.68000030517578
- 91.77999877929688
- 91.73999786376953
- 91.75
- 91.80999755859375
- 91.80000305175781
- 91.80999755859375
- 91.72000122070312
- 91.69000244140625
- 91.75
- 91.66000366210938
- 91.69000244140625
- 91.80000305175781
- 91.86000061035156
- 91.87999725341797
- 92.0
- 91.7300033569336
- 91.83999633789062
- 91.87000274658203
- 91.72000122070312
- 91.80000305175781
- 91.79000091552734
- 91.73999786376953
- 91.87999725341797
- 91.87000274658203
- 91.8499984741211
- 91.87000274658203
test_loss:
- 2.2324625789642334
- 2.1144151580810546
- 2.0028960659027097
- 1.9046175342559815
- 1.8058732585906982
- 1.7169916786193848
- 1.6277980255126954
- 1.555220337486267
- 1.4778433135986329
- 1.406103459739685
- 1.3447139669418335
- 1.2873373760223388
- 1.2321196031570434
- 1.1820761785507201
- 1.138563713169098
- 1.0977199521064758
- 1.0559506666183471
- 1.0223046231269837
- 0.9855886184692383
- 0.953476803970337
- 0.9299783410072326
- 0.9049428955078125
- 0.8795771719932556
- 0.8599233435630799
- 0.838543577671051
- 0.8218071020126343
- 0.7989178143501282
- 0.7866487175941467
- 0.7713774162769318
- 0.7539387422084808
- 0.7441153297901154
- 0.7315241385936737
- 0.7196923304080963
- 0.7072760265350342
- 0.6931380373001098
- 0.6860298570156097
- 0.6781686485290528
- 0.6666729374885559
- 0.6573440692901611
- 0.6503693642139435
- 0.6409041828632355
- 0.6325834113121033
- 0.624607270526886
- 0.6189265562534332
- 0.6138639057159424
- 0.6061507823944092
- 0.6011984102249146
- 0.5948330559253693
- 0.5933335455417633
- 0.5890831648349762
- 0.5808187517166138
- 0.5743771298408509
- 0.5687629008769989
- 0.566939242887497
- 0.560567002248764
- 0.557417713880539
- 0.5542862015247345
- 0.5496002168178559
- 0.546700009393692
- 0.5429282663822174
- 0.5357028215885162
- 0.5335673441410065
- 0.5306567836284637
- 0.5244255885124206
- 0.5229781249523163
- 0.5205946401596069
- 0.5164008134365082
- 0.515368581199646
- 0.5125944984912872
- 0.5094444512367249
- 0.5051498056411743
- 0.5056877188682556
- 0.5021794720172882
- 0.5008683807373047
- 0.4966177654266357
- 0.4963200351715088
- 0.492133127617836
- 0.4873122368812561
- 0.48592791578769684
- 0.4832855991601944
- 0.4798286428689957
- 0.48104779500961303
- 0.47916894657611847
- 0.4774332728147507
- 0.4729186274051666
- 0.47060307087898257
- 0.4726277826309204
- 0.4682001973867416
- 0.465321338891983
- 0.4634398215055466
- 0.46230733785629274
- 0.4595972831249237
- 0.4609031168222427
- 0.4586096112728119
- 0.45797734789848327
- 0.4553759347438812
- 0.451463741350174
- 0.4509678939819336
- 0.44881506032943724
- 0.44748052053451537
- 0.4467793794631958
- 0.44917276427745817
- 0.4453657281398773
- 0.44433439331054686
- 0.44218551652431487
- 0.4393381928920746
- 0.43858659615516665
- 0.438669393324852
- 0.43782070651054383
- 0.43617627894878386
- 0.43372830288410186
- 0.43413746354579924
- 0.43254235138893127
- 0.43087629742622374
- 0.43054757080078127
- 0.428537472486496
- 0.43059531841278076
- 0.4275869458436966
- 0.42554047935009004
- 0.42546121900081635
- 0.4255167494773865
- 0.4234365387916565
- 0.42090677721500397
- 0.420528869342804
- 0.4192835494279861
- 0.4172510423898697
- 0.41763062596321104
- 0.4151593930244446
- 0.41503651065826414
- 0.4145032117366791
- 0.41179355585575106
- 0.4123399380207062
- 0.41233167364597323
- 0.4105789274215698
- 0.4111871512889862
- 0.4081802693843842
- 0.40725347545146945
- 0.4088798010110855
- 0.4075144293785095
- 0.40734188282489775
- 0.4063820492982864
- 0.40539234855175016
- 0.4035133020401001
- 0.4033705173254013
- 0.40215200107097626
- 0.4030224048137665
- 0.40094158177375794
- 0.39974396541118623
- 0.39812478244304655
- 0.39877530646324155
- 0.3973493855953217
- 0.39609247705936435
- 0.39622921133041383
- 0.39500251817703247
- 0.39347918097972867
- 0.39303722660541535
- 0.3941869802951813
- 0.3920198389053345
- 0.39300069258213044
- 0.3917526458501816
- 0.3915672657251358
- 0.3919576602220535
- 0.3902564390659332
- 0.39069940190315244
- 0.38842159209251403
- 0.3874754991054535
- 0.3864439564943314
- 0.38553097541332243
- 0.3850982288599014
- 0.3858889408349991
- 0.38621021320819854
- 0.3863331072092056
- 0.3865429032802582
- 0.382013666510582
- 0.3815058282136917
- 0.3810962276935577
- 0.3814475666761398
- 0.38069755692481994
- 0.38016173157691957
- 0.3812664917230606
- 0.38189882116317747
- 0.3791418356180191
- 0.37839617664813996
- 0.3770380667924881
- 0.37613656232357023
- 0.3760071223258972
- 0.3754141061544418
- 0.37762172963619234
- 0.3776776518821716
- 0.37481812777519224
- 0.3751511743307114
- 0.37465297152996063
- 0.372834258389473
- 0.3718434463977814
- 0.37235033497810366
- 0.37129980533123014
- 0.37073468754291533
- 0.371707071185112
- 0.37281821784973146
- 0.3707399041414261
- 0.3714423949956894
- 0.36951918320655824
- 0.3707251547574997
- 0.3698257041931152
- 0.3680055195569992
- 0.3681341895341873
- 0.3704115149021149
- 0.3678597438812256
- 0.36776388478279115
- 0.3667791162967682
- 0.3659195274591446
- 0.3650156027317047
- 0.36621595139503477
- 0.3644206970691681
- 0.3640745883703232
- 0.3641983681678772
- 0.362923028755188
- 0.3636618768453598
- 0.3633125379800797
- 0.36334922001361847
- 0.3624686400413513
- 0.3621042464971542
- 0.3627036588191986
- 0.36244434106349943
- 0.3632645417690277
- 0.3623615405321121
- 0.36051884088516234
- 0.3610972012996674
- 0.35986711275577543
- 0.359062037730217
- 0.36074786558151245
- 0.35943911855220795
- 0.35686360919475557
- 0.35668106980323794
- 0.356636416554451
- 0.35718278195858
- 0.3563332362174988
- 0.35575096709728243
- 0.35390962607860565
- 0.35458242206573487
- 0.3539052636384964
- 0.3537032743930817
- 0.35280215950012206
- 0.35304593942165374
- 0.35274823899269103
- 0.35370812890529635
- 0.3543223034143448
- 0.35309094207286834
- 0.3522943422794342
- 0.3540321369409561
- 0.35342257242202757
- 0.3532708744764328
- 0.3539634504556656
- 0.35201214265823366
- 0.35105393419265746
- 0.3499901229381561
- 0.3516400242328644
- 0.35032715010643006
- 0.34956967313289644
- 0.34929199929237364
- 0.34944254150390625
- 0.3486216033935547
- 0.34686269867420194
- 0.3472009938001633
- 0.3469855530500412
- 0.34716715915203095
- 0.34621301794052123
- 0.34683310079574586
- 0.3473279245853424
- 0.3469650359869003
- 0.3463154491901398
- 0.34496294536590577
- 0.34356007001399996
- 0.3452454281568527
- 0.34709734761714933
- 0.3431486191034317
- 0.3435743286848068
- 0.34348900003433225
- 0.3430636231422424
- 0.34222412321567536
- 0.34216793797016143
- 0.34188208663463593
- 0.34204604015350343
- 0.340820539855957
- 0.34126736695766446
- 0.34056660521030424
- 0.34105733687877654
- 0.34058214151859284
- 0.3400689652204514
- 0.3408497611761093
- 0.34005106282234193
- 0.34220183980464935
- 0.34035901350975034
- 0.34055269775390623
- 0.3387912300109863
- 0.33929615426063536
- 0.33965443820953367
- 0.33868512766361236
- 0.3393322774171829
- 0.33851927695274353
- 0.3376145803451538
- 0.33767948908805845
- 0.3379075891494751
- 0.3365368184328079
- 0.335731591463089
- 0.3355036233663559
- 0.33511599192619324
- 0.3347662426710129
- 0.33516266682147977
- 0.3368357312679291
- 0.3351124443054199
- 0.33453419857025146
- 0.3358960026502609
- 0.33394352779388425
- 0.33425962655544283
- 0.3336926621437073
- 0.33446134946346284
- 0.33340194368362425
- 0.3339972676753998
- 0.33258371002674103
- 0.33255725526809693
- 0.33400105662345886
- 0.33280009429454804
- 0.3322841569662094
- 0.33245107719898226
- 0.33144707684516905
- 0.33239036300182345
- 0.3312666041851044
- 0.332246804523468
- 0.329467736530304
- 0.3301108029603958
- 0.32967686686515807
- 0.3283835060596466
- 0.3302533868312836
- 0.33057751116752626
- 0.3311248723745346
- 0.329876500248909
- 0.33086270451545713
- 0.3298741740703583
- 0.3293835699558258
- 0.32844140856266024
- 0.3284492356300354
- 0.32834605045318604
- 0.3290105903148651
- 0.3294456886768341
- 0.3298622777700424
- 0.3283461449384689
- 0.3278375318288803
- 0.32686717853546143
- 0.3273875768661499
- 0.3268674577236175
- 0.3260910118818283
- 0.3261529634475708
- 0.3260451437950134
- 0.3252075345277786
- 0.32478726189136503
- 0.32559330654144286
- 0.3264040186405182
- 0.32577277727127074
- 0.3254287815332413
- 0.32616315517425537
- 0.3253880546331406
- 0.3251664396762848
- 0.3248453320980072
- 0.3258765186548233
- 0.3255470927476883
- 0.32698028881549834
- 0.32463439857959747
- 0.3236251720905304
- 0.3261203619480133
- 0.3242535727977753
- 0.3243477452516556
- 0.3238414129495621
- 0.32167948663234713
- 0.3211996355772018
- 0.3220117233514786
- 0.3218602661371231
- 0.3234746071577072
- 0.32220801148414613
- 0.32201432375907896
- 0.3216659931898117
- 0.32157976989746095
- 0.31986313071250916
- 0.3194603617668152
- 0.31930166623592376
- 0.32047828607559203
- 0.3198714991092682
- 0.31840222606658936
- 0.31951030485630033
- 0.3201398713827133
- 0.31939801971912385
- 0.3199865534067154
- 0.32008062555789946
- 0.32113158972263334
- 0.31933910548686983
- 0.31698428168296816
- 0.31803523633480074
- 0.3185445082426071
- 0.31871387629508974
- 0.31761485834121705
- 0.3177481523513794
- 0.31640880677700045
- 0.3169602337360382
- 0.3167963266372681
- 0.3189792498111725
- 0.31807880423069
- 0.31957218477725985
- 0.31970424933433533
- 0.32017635147571566
- 0.31809921414852144
- 0.31698963770866395
- 0.3163224754810333
- 0.31655558438301085
- 0.3168666180372238
- 0.31534910748004913
- 0.31497432255744934
- 0.317660422372818
- 0.3153125337362289
- 0.31450866882801054
- 0.31534234187602994
- 0.313730278134346
- 0.31528647294044493
- 0.3133436965942383
- 0.31386145100593565
- 0.3150392179489136
- 0.31348184523582456
- 0.3141809296131134
- 0.3147551050186157
- 0.31478594663143156
- 0.3124343044519424
- 0.3121787933588028
- 0.3134748840332031
- 0.31278597910404204
- 0.31293423562049866
- 0.31252128055095674
- 0.3125389474153519
- 0.31204280548095703
- 0.31325899057388307
- 0.31215737590789794
- 0.3123966494321823
- 0.3121142903089523
- 0.31332220039367675
- 0.3139787172794342
- 0.3114012813329697
- 0.3121763739109039
- 0.3131354958534241
- 0.3114392341375351
- 0.3129274297475815
- 0.31215436160564425
- 0.3109981209516525
- 0.31070872752666473
- 0.3109675313949585
- 0.3099615372419357
- 0.3098021705627441
- 0.30957468316555026
- 0.30956974511146546
- 0.30985363945961
- 0.31053061780929564
- 0.3090096591949463
- 0.31051231467723844
- 0.308820826792717
- 0.3094730785608292
- 0.3096858452796936
- 0.308755241560936
- 0.30849987020492553
- 0.30817082993984224
- 0.30938533492088316
- 0.3090741686105728
- 0.30983314323425293
- 0.30805068056583407
- 0.30809850599765776
- 0.3079607967615128
- 0.3079820754766464
- 0.3086116036891937
- 0.3081307545185089
- 0.3069307309627533
- 0.3071139619112015
- 0.30549659390449524
- 0.30616217234134674
- 0.30516554996967316
- 0.3068271453857422
- 0.30728473134040835
- 0.3070178566455841
- 0.3075409044265747
- 0.30781946160793305
- 0.3054702383995056
- 0.30466668841838834
- 0.30374032378196714
- 0.3042541001319885
- 0.30603550798892976
- 0.3047296061515808
- 0.30488948130607607
- 0.30625688743591306
- 0.3045790222167969
- 0.30427887732982634
- 0.30490291101932526
- 0.3035253714799881
- 0.3040613166809082
- 0.3040338174581528
- 0.3034148141384125
train_acc:
- 17.219999313354492
- 31.816667556762695
- 46.518333435058594
- 50.436668395996094
- 59.098331451416016
- 62.59333419799805
- 66.99333190917969
- 68.83833312988281
- 71.36666870117188
- 72.98999786376953
- 74.85333251953125
- 75.22666931152344
- 75.79000091552734
- 77.62666320800781
- 77.94833374023438
- 78.0566635131836
- 79.26667022705078
- 79.54166412353516
- 79.7066650390625
- 80.65333557128906
- 80.71499633789062
- 80.93333435058594
- 81.46666717529297
- 81.63333129882812
- 81.86166381835938
- 81.76166534423828
- 82.79666900634766
- 82.46333312988281
- 82.77999877929688
- 83.12333679199219
- 83.06666564941406
- 83.07333374023438
- 83.44833374023438
- 83.56999969482422
- 83.93000030517578
- 83.77166748046875
- 83.79666900634766
- 84.11666870117188
- 84.53166961669922
- 84.33333587646484
- 84.68000030517578
- 84.78666687011719
- 85.0250015258789
- 84.99833679199219
- 85.0616683959961
- 85.3316650390625
- 85.24500274658203
- 85.36000061035156
- 85.25833129882812
- 85.32166290283203
- 85.66666412353516
- 85.8183364868164
- 85.93333435058594
- 85.71499633789062
- 85.91000366210938
- 85.94499969482422
- 85.91500091552734
- 86.11333465576172
- 86.11499786376953
- 86.15333557128906
- 86.55166625976562
- 86.60166931152344
- 86.71833038330078
- 86.83333587646484
- 86.6883316040039
- 86.68499755859375
- 86.87166595458984
- 86.74166870117188
- 86.73500061035156
- 86.86833190917969
- 87.08499908447266
- 86.836669921875
- 86.94833374023438
- 86.98999786376953
- 87.15166473388672
- 87.10166931152344
- 87.2300033569336
- 87.41000366210938
- 87.4000015258789
- 87.47166442871094
- 87.60832977294922
- 87.36166381835938
- 87.41666412353516
- 87.48500061035156
- 87.66999816894531
- 87.68333435058594
- 87.50499725341797
- 87.711669921875
- 87.73833465576172
- 87.7316665649414
- 87.85832977294922
- 87.88166809082031
- 87.79833221435547
- 87.86499786376953
- 87.82666778564453
- 87.92166900634766
- 88.13666534423828
- 88.09833526611328
- 88.12666320800781
- 88.20500183105469
- 88.12000274658203
- 87.99500274658203
- 88.15833282470703
- 88.16000366210938
- 88.21499633789062
- 88.3116683959961
- 88.2683334350586
- 88.32499694824219
- 88.336669921875
- 88.31666564941406
- 88.44166564941406
- 88.3316650390625
- 88.29833221435547
- 88.38500213623047
- 88.37833404541016
- 88.45999908447266
- 88.34166717529297
- 88.50666809082031
- 88.63999938964844
- 88.50333404541016
- 88.49833679199219
- 88.58499908447266
- 88.65833282470703
- 88.663330078125
- 88.6816635131836
- 88.83333587646484
- 88.80833435058594
- 88.84500122070312
- 88.8066635131836
- 88.75499725341797
- 88.94999694824219
- 88.85333251953125
- 88.78500366210938
- 88.85832977294922
- 88.72833251953125
- 88.95500183105469
- 88.97166442871094
- 88.8949966430664
- 88.92500305175781
- 88.86666870117188
- 88.93499755859375
- 88.97666931152344
- 89.02166748046875
- 89.13666534423828
- 89.11666870117188
- 88.99333190917969
- 89.02166748046875
- 89.18333435058594
- 89.17500305175781
- 89.211669921875
- 89.19666290283203
- 89.27999877929688
- 89.25666809082031
- 89.3066635131836
- 89.28500366210938
- 89.37833404541016
- 89.2249984741211
- 89.40499877929688
- 89.34666442871094
- 89.35166931152344
- 89.3133316040039
- 89.22833251953125
- 89.34500122070312
- 89.31500244140625
- 89.38333129882812
- 89.46833038330078
- 89.44499969482422
- 89.4749984741211
- 89.45500183105469
- 89.44000244140625
- 89.47666931152344
- 89.3933334350586
- 89.36666870117188
- 89.61166381835938
- 89.61166381835938
- 89.62000274658203
- 89.55500030517578
- 89.57333374023438
- 89.66000366210938
- 89.59333038330078
- 89.57666778564453
- 89.62000274658203
- 89.63999938964844
- 89.6816635131836
- 89.73833465576172
- 89.69666290283203
- 89.711669921875
- 89.5999984741211
- 89.61333465576172
- 89.78666687011719
- 89.73500061035156
- 89.69000244140625
- 89.85166931152344
- 89.85166931152344
- 89.7300033569336
- 89.85333251953125
- 89.82666778564453
- 89.77166748046875
- 89.74500274658203
- 89.80000305175781
- 89.76166534423828
- 89.85166931152344
- 89.82833099365234
- 89.82833099365234
- 89.94833374023438
- 89.9183349609375
- 89.80166625976562
- 89.8566665649414
- 89.85166931152344
- 89.92500305175781
- 89.92666625976562
- 89.97166442871094
- 89.89167022705078
- 89.94833374023438
- 89.93000030517578
- 89.90166473388672
- 89.99166870117188
- 89.98833465576172
- 89.95500183105469
- 90.03166961669922
- 90.02166748046875
- 90.07333374023438
- 90.02833557128906
- 89.98833465576172
- 89.99666595458984
- 89.99166870117188
- 90.0683364868164
- 90.05999755859375
- 90.05833435058594
- 90.11166381835938
- 90.00333404541016
- 90.038330078125
- 90.15333557128906
- 90.17333221435547
- 90.12333679199219
- 90.10333251953125
- 90.12999725341797
- 90.17833709716797
- 90.28166961669922
- 90.23833465576172
- 90.24333190917969
- 90.20833587646484
- 90.30166625976562
- 90.30333709716797
- 90.37333679199219
- 90.29000091552734
- 90.27166748046875
- 90.288330078125
- 90.30999755859375
- 90.20333099365234
- 90.2249984741211
- 90.23500061035156
- 90.22166442871094
- 90.25499725341797
- 90.29166412353516
- 90.29166412353516
- 90.2750015258789
- 90.30333709716797
- 90.31500244140625
- 90.3066635131836
- 90.28666687011719
- 90.29833221435547
- 90.45500183105469
- 90.42833709716797
- 90.37166595458984
- 90.34166717529297
- 90.39833068847656
- 90.3566665649414
- 90.34666442871094
- 90.38500213623047
- 90.40666961669922
- 90.50499725341797
- 90.52999877929688
- 90.41999816894531
- 90.33833312988281
- 90.56500244140625
- 90.47166442871094
- 90.43000030517578
- 90.49166870117188
- 90.5183334350586
- 90.50166320800781
- 90.52833557128906
- 90.49833679199219
- 90.56666564941406
- 90.54833221435547
- 90.5999984741211
- 90.58999633789062
- 90.625
- 90.60333251953125
- 90.55000305175781
- 90.54166412353516
- 90.4800033569336
- 90.55500030517578
- 90.52999877929688
- 90.59833526611328
- 90.65666961669922
- 90.63333129882812
- 90.67666625976562
- 90.59333038330078
- 90.55333709716797
- 90.57333374023438
- 90.625
- 90.58833312988281
- 90.63999938964844
- 90.72166442871094
- 90.70166778564453
- 90.69999694824219
- 90.73332977294922
- 90.64833068847656
- 90.59833526611328
- 90.6933364868164
- 90.7316665649414
- 90.66999816894531
- 90.77666473388672
- 90.71666717529297
- 90.75833129882812
- 90.68499755859375
- 90.76000213623047
- 90.69166564941406
- 90.74333190917969
- 90.73833465576172
- 90.70833587646484
- 90.75
- 90.8133316040039
- 90.81666564941406
- 90.82499694824219
- 90.73999786376953
- 90.85333251953125
- 90.79000091552734
- 90.87833404541016
- 90.85333251953125
- 90.8499984741211
- 90.9000015258789
- 90.8066635131836
- 90.78500366210938
- 90.71833038330078
- 90.83833312988281
- 90.75666809082031
- 90.82166290283203
- 90.82499694824219
- 90.87999725341797
- 90.88166809082031
- 90.86666870117188
- 90.80833435058594
- 90.7933349609375
- 90.7683334350586
- 90.93000030517578
- 90.90499877929688
- 90.94000244140625
- 90.85832977294922
- 90.92333221435547
- 90.961669921875
- 90.95833587646484
- 90.97166442871094
- 91.0
- 91.0
- 90.94000244140625
- 90.91999816894531
- 90.92500305175781
- 90.913330078125
- 90.97000122070312
- 90.97333526611328
- 90.9816665649414
- 90.9800033569336
- 90.94499969482422
- 90.94666290283203
- 90.84166717529297
- 90.97333526611328
- 91.02333068847656
- 90.8933334350586
- 90.97666931152344
- 90.9433364868164
- 90.97666931152344
- 91.04666900634766
- 91.08333587646484
- 91.06500244140625
- 91.0566635131836
- 90.93333435058594
- 91.03500366210938
- 91.07833099365234
- 91.09166717529297
- 91.09500122070312
- 91.11499786376953
- 91.13333129882812
- 91.09166717529297
- 91.07333374023438
- 91.08333587646484
- 91.13999938964844
- 91.11166381835938
- 91.11166381835938
- 91.1050033569336
- 91.11333465576172
- 91.08999633789062
- 91.086669921875
- 91.08833312988281
- 91.1933364868164
- 91.1866683959961
- 91.12999725341797
- 91.13833618164062
- 91.15166473388672
- 91.15333557128906
- 91.19499969482422
- 91.1866683959961
- 91.13333129882812
- 91.10832977294922
- 91.1683349609375
- 91.07166290283203
- 91.02333068847656
- 91.01000213623047
- 91.11833190917969
- 91.13500213623047
- 91.18000030517578
- 91.18499755859375
- 91.13333129882812
- 91.21666717529297
- 91.22000122070312
- 91.08999633789062
- 91.22000122070312
- 91.2066650390625
- 91.2249984741211
- 91.24666595458984
- 91.21833038330078
- 91.30500030517578
- 91.24166870117188
- 91.25499725341797
- 91.27166748046875
- 91.22166442871094
- 91.20166778564453
- 91.19999694824219
- 91.27999877929688
- 91.30000305175781
- 91.24833679199219
- 91.27999877929688
- 91.25666809082031
- 91.28500366210938
- 91.27666473388672
- 91.28166961669922
- 91.24833679199219
- 91.30000305175781
- 91.28666687011719
- 91.32166290283203
- 91.31500244140625
- 91.28166961669922
- 91.34833526611328
- 91.27999877929688
- 91.29499816894531
- 91.32833099365234
- 91.27333068847656
- 91.32666778564453
- 91.37833404541016
- 91.3550033569336
- 91.36000061035156
- 91.38833618164062
- 91.37999725341797
- 91.38333129882812
- 91.40166473388672
- 91.3949966430664
- 91.37666320800781
- 91.41500091552734
- 91.40166473388672
- 91.41500091552734
- 91.37333679199219
- 91.3550033569336
- 91.38500213623047
- 91.413330078125
- 91.39833068847656
- 91.3550033569336
- 91.36000061035156
- 91.35333251953125
- 91.43333435058594
- 91.42166900634766
- 91.38666534423828
- 91.41666412353516
- 91.33999633789062
- 91.38500213623047
- 91.42333221435547
- 91.43333435058594
- 91.48666381835938
- 91.47333526611328
- 91.49833679199219
- 91.4566650390625
- 91.4566650390625
- 91.44666290283203
- 91.40666961669922
- 91.42500305175781
- 91.48500061035156
- 91.49333190917969
- 91.538330078125
- 91.51333618164062
- 91.51166534423828
- 91.51000213623047
- 91.5
- 91.44833374023438
- 91.53333282470703
- 91.47833251953125
- 91.4566650390625
- 91.49833679199219
- 91.49500274658203
- 91.4800033569336
- 91.51000213623047
train_loss:
- 2.2385805638631187
- 2.1224134457906088
- 2.013198752085368
- 1.9155721827189127
- 1.8184273206075032
- 1.7305232144673666
- 1.642765406036377
- 1.5723134371439615
- 1.4964765950520833
- 1.4247620821634928
- 1.363580110168457
- 1.3071297154744466
- 1.2530774621327718
- 1.202834348932902
- 1.160049588394165
- 1.1200511259714763
- 1.0787805881500243
- 1.045292084757487
- 1.008415183766683
- 0.9763629421234131
- 0.9530017311096192
- 0.9274083475748698
- 0.9022765848795573
- 0.8821904837290446
- 0.8609766437530517
- 0.8439599076588948
- 0.8220366073608398
- 0.8090377726236979
- 0.7937709654490153
- 0.7762457749048869
- 0.7662807100296021
- 0.7529623313903808
- 0.7412618659973145
- 0.7288293059031169
- 0.714687565612793
- 0.707621898206075
- 0.6994764937082927
- 0.6879070152282715
- 0.6791385219573974
- 0.6718587265650431
- 0.6624209438323975
- 0.6538275171915691
- 0.6462330797831217
- 0.6400537491480509
- 0.6349218226750691
- 0.627302437210083
- 0.6222266960779825
- 0.6157322643280029
- 0.6131384102503459
- 0.6088516187667846
- 0.6008851758321127
- 0.5941022016525268
- 0.5889144282023112
- 0.5869976773579916
- 0.5808439529418945
- 0.5771626765569051
- 0.5738805203119913
- 0.5692388816197713
- 0.5660106726964315
- 0.5622238558451335
- 0.5552532031695048
- 0.5526695912043254
- 0.549751212310791
- 0.543686796283722
- 0.5420191123008729
- 0.5393702199935914
- 0.5354225256919861
- 0.5340329415639241
- 0.5316138449350993
- 0.527990588760376
- 0.5239254098892212
- 0.524251275920868
- 0.5206067708651225
- 0.5192050900141398
- 0.5148468002319336
- 0.5143866262753805
- 0.5100856256167093
- 0.5055635812759399
- 0.5045284954706828
- 0.5015230798403422
- 0.49805062891642254
- 0.4990610475540161
- 0.49717413110733033
- 0.49513984355926516
- 0.4905475684483846
- 0.48821683095296226
- 0.49050768982569376
- 0.48610628620783486
- 0.4835827403068543
- 0.4815759455680847
- 0.4802266921679179
- 0.4776071092287699
- 0.47824204104741413
- 0.4757414344787598
- 0.4752538543065389
- 0.47267280836105346
- 0.4692283397038778
- 0.4685798780123393
- 0.46654400005340574
- 0.46513666226069134
- 0.4640054210662842
- 0.4661904191017151
- 0.46307963368097943
- 0.46160837405522664
- 0.4591411198616028
- 0.45634084033966066
- 0.4557383850415548
- 0.4557051513036092
- 0.4547391755104065
- 0.45297583560943605
- 0.4507254349708557
- 0.4511121117591858
- 0.44980479199091594
- 0.44822404508590696
- 0.4478367584228516
- 0.44560511089960736
- 0.4476858998298645
- 0.44420511668523155
- 0.44210224453608193
- 0.4420663716952006
- 0.4424585920333862
- 0.44042169949213666
- 0.4381226248105367
- 0.4373889329910278
- 0.43592500031789144
- 0.4338927083015442
- 0.4341658136049906
- 0.43173178888956704
- 0.4314439957936605
- 0.43119165398279824
- 0.4286924698829651
- 0.429247182782491
- 0.42867697251637776
- 0.42705868212382
- 0.4276938210487366
- 0.4247997186978658
- 0.42359482723871866
- 0.42491897821426394
- 0.4235838255882263
- 0.4235844609260559
- 0.42251517321268717
- 0.42157442153294883
- 0.4199614619572957
- 0.41960724992752074
- 0.41839832356770834
- 0.41901584720611573
- 0.41715220664342245
- 0.41580827945073445
- 0.4143765030225118
- 0.4144610544204712
- 0.41347835076649986
- 0.4122741050720215
- 0.41220627841949464
- 0.4111328138987223
- 0.4096575484593709
- 0.4089968352953593
- 0.4098127107620239
- 0.40781209074656166
- 0.4084103529930115
- 0.40748740447362264
- 0.40718302612304685
- 0.4078705969492594
- 0.40585219116210935
- 0.4062005208651225
- 0.403814128112793
- 0.40322553930282595
- 0.4022959651947021
- 0.4014090535481771
- 0.4009725801150004
- 0.4017443834622701
- 0.4020981048583984
- 0.40221010602315266
- 0.40261669101715086
- 0.39785046679178876
- 0.3972225475947062
- 0.39689959824879967
- 0.39710638551712035
- 0.396312712987264
- 0.39624867566426597
- 0.3969015803019206
- 0.3974730832099915
- 0.394779677995046
- 0.3939756917317708
- 0.39253273617426554
- 0.3917805523872375
- 0.391646914768219
- 0.390792430750529
- 0.3930266142209371
- 0.39322121448516845
- 0.39039621868133545
- 0.390622593720754
- 0.39008621174494423
- 0.3884111323038737
- 0.387644318040212
- 0.3880305491924286
- 0.386798529624939
- 0.3864397572517395
- 0.387033709192276
- 0.3879586963971456
- 0.38600598967870076
- 0.38667488478024803
- 0.3845622871398926
- 0.38564412786165875
- 0.3849018404801687
- 0.3831956474304199
- 0.38313206157684326
- 0.3851266571521759
- 0.3829858357429504
- 0.3826096394856771
- 0.3814357193628947
- 0.3807456817944845
- 0.38006503767967226
- 0.38130520809491475
- 0.3796186518828074
- 0.37909174407323204
- 0.3791416291395823
- 0.3781382865111033
- 0.37853873704274493
- 0.3778370739936829
- 0.3779609982967377
- 0.37718030123710633
- 0.37667487729390464
- 0.3772642996629079
- 0.37706760942141215
- 0.3778004926840464
- 0.37697255865732826
- 0.37509543272654217
- 0.3756593872229258
- 0.3746323406219482
- 0.3735770697593689
- 0.37522029186884565
- 0.3738738401889801
- 0.37154568972587587
- 0.3714877908229828
- 0.3713995448271433
- 0.37180618096987406
- 0.37125867398579915
- 0.37091268666585286
- 0.36884999798138934
- 0.3690223678906759
- 0.36837447571754456
- 0.36844016393025714
- 0.3675899841785431
- 0.3675675460020701
- 0.36706516931851707
- 0.3679776635805766
- 0.36856479212443033
- 0.36759701293309527
- 0.3665935942967733
- 0.36831614087422687
- 0.367307732629776
- 0.36760318808555603
- 0.36822434730529785
- 0.36636550216674807
- 0.36550876625378925
- 0.3645267011642456
- 0.3658138587792714
- 0.36470108863512674
- 0.3637196743806203
- 0.3637588765780131
- 0.3637662619272868
- 0.3630715093612671
- 0.3610600320339203
- 0.36134313809076946
- 0.36137148633003235
- 0.3619359339396159
- 0.3606464419523875
- 0.3611486663977305
- 0.36154041096369427
- 0.36099914360046387
- 0.36040266187985737
- 0.35873589404424033
- 0.35765107016563413
- 0.3594854236284892
- 0.36102643400828044
- 0.35733163420359293
- 0.35806786065101626
- 0.3576708622614543
- 0.35742018141746523
- 0.3568134391148885
- 0.35673863592147825
- 0.35630094831784564
- 0.35642986234029134
- 0.35528502912521365
- 0.35571939776738487
- 0.3548338675181071
- 0.3551109756787618
- 0.35466924505233766
- 0.35419605175654095
- 0.35476676699320475
- 0.35415531818072
- 0.3557940152963002
- 0.3545560648441315
- 0.35473314622243246
- 0.3532628026644389
- 0.35302123605410257
- 0.35354256087938946
- 0.35250122028986614
- 0.3530833143075307
- 0.3526743751366933
- 0.3517541575113932
- 0.3515039891242981
- 0.35188566972414653
- 0.3507114385286967
- 0.3498974112033844
- 0.34974778966903686
- 0.3495022039572398
- 0.349057253742218
- 0.3496314816315969
- 0.35084548064867654
- 0.349249013487498
- 0.3484080138842265
- 0.3496255267937978
- 0.3477871259053548
- 0.3480718061129252
- 0.3473988985379537
- 0.34816561789512634
- 0.34712367030779523
- 0.3476957136631012
- 0.34679015475908914
- 0.3464250898996989
- 0.34772585797309874
- 0.3466590277194977
- 0.3459690430959066
- 0.34605668977101645
- 0.34517323018709817
- 0.3461517503897349
- 0.34503201721509297
- 0.3458293449083964
- 0.34343960382143657
- 0.3442298952420553
- 0.3437799157937368
- 0.3425504806200663
- 0.3441407412846883
- 0.34445218664805094
- 0.34478555796941124
- 0.3436685549894969
- 0.3448053086280823
- 0.34373143781026205
- 0.3430972840944926
- 0.34220772649447123
- 0.34225502613385517
- 0.3421731788635254
- 0.34281979932785034
- 0.3431653119881948
- 0.3434823561191559
- 0.3418588862260183
- 0.3413775215625763
- 0.34056215079625446
- 0.341118257411321
- 0.34042836569150287
- 0.33984461181958514
- 0.3397281858285268
- 0.33928035402297974
- 0.3387899268309275
- 0.3385305317719777
- 0.339033491452535
- 0.3400657623926798
- 0.3394894765853882
- 0.33929105931917825
- 0.3394997274080912
- 0.3389012890656789
- 0.33867493753433225
- 0.33823352603912354
- 0.3391739193598429
- 0.33875405046145124
- 0.34004700214068095
- 0.3378561397711436
- 0.3368524314244588
- 0.3391891416390737
- 0.3376930701414744
- 0.3379755759557088
- 0.33742183446884155
- 0.33533512972195945
- 0.33476628820101423
- 0.33551441950798033
- 0.3355319347222646
- 0.3371896757443746
- 0.3356126731236776
- 0.3349848516623179
- 0.33494377284049986
- 0.334854150835673
- 0.3332814197222392
- 0.3327733908812205
- 0.33292693134943646
- 0.3338638938268026
- 0.3332999106725057
- 0.33183971481323243
- 0.3327085527896881
- 0.33312621165911355
- 0.3328501260757446
- 0.3331258907477061
- 0.3330631819725037
- 0.3338324490070343
- 0.3326728049437205
- 0.33050105498631793
- 0.3311734357992808
- 0.33179492343266803
- 0.33199724124272667
- 0.3309656069596609
- 0.3309455857594808
- 0.3298039082209269
- 0.33032696374257403
- 0.33056889527638755
- 0.33191828014055885
- 0.33099707085291546
- 0.3325043309211731
- 0.3325830794175466
- 0.3329447290261586
- 0.33129765734672545
- 0.3302548989613851
- 0.3294859611193339
- 0.32962433241208394
- 0.3302405005455017
- 0.328773201195399
- 0.32822390723228456
- 0.3305525383154551
- 0.32835739472707115
- 0.32783028451601665
- 0.32841005256970723
- 0.3270446781476339
- 0.3285863810062408
- 0.3265847557703654
- 0.32736529596646624
- 0.327886882909139
- 0.32654714199701945
- 0.3273472463448842
- 0.32790348854064943
- 0.3278960780620575
- 0.32587367951075236
- 0.32551826712290444
- 0.32655775717099506
- 0.325880836502711
- 0.32608768461545307
- 0.32557772890726727
- 0.3256219572544098
- 0.3252813453515371
- 0.3260981986204783
- 0.325227222442627
- 0.32530630173683167
- 0.32474426760673525
- 0.32556185309092206
- 0.326171543153127
- 0.32411764483451844
- 0.3247242458820343
- 0.3255805397987366
- 0.32398428675333657
- 0.3254345098813375
- 0.3244813250700633
- 0.3234791323661804
- 0.32347671364148456
- 0.3234843190193176
- 0.322738482093811
- 0.32263026682535806
- 0.3221505015850067
- 0.32218985284169516
- 0.3226800940990448
- 0.32309041776657105
- 0.3219445586681366
- 0.3229461054166158
- 0.32177487982114156
- 0.3221734436829885
- 0.3226519340674082
- 0.32168216660817467
- 0.321380885887146
- 0.3212618352095286
- 0.32227181957562767
- 0.32211999588012696
- 0.3224917816797892
- 0.32071179917653403
- 0.32082447481155396
- 0.3207776744206746
- 0.32093716886838275
- 0.3213800618648529
- 0.321174032942454
- 0.3197739051977793
- 0.31990844732920326
- 0.3184554854710897
- 0.3189608980178833
- 0.31809402095476785
- 0.3192802265803019
- 0.31961587513287865
- 0.319526380109787
- 0.32022716905275983
- 0.3204561236222585
- 0.3181960162798564
- 0.3175861933072408
- 0.3167548886617025
- 0.3171434684435527
- 0.31847175183296206
- 0.31738108150164285
- 0.3177565166155497
- 0.31895643202463786
- 0.3172365301926931
- 0.3171453011830648
- 0.3176073871453603
- 0.3166327659447988
- 0.31700806233088175
- 0.31694106052716575
- 0.3163726538658142


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u50.yaml <==
clients:
- - 13
  - 25
  - 32
  - 33
  - 17
- - 27
  - 8
  - 29
  - 28
  - 32
- - 5
  - 26
  - 45
  - 19
  - 40
- - 2
  - 15
  - 21
  - 48
  - 22
- - 32
  - 43
  - 8
  - 46
  - 19
- - 3
  - 48
  - 43
  - 12
  - 26
- - 6
  - 32
  - 44
  - 15
  - 30
- - 47
  - 9
  - 3
  - 8
  - 49
- - 40
  - 0
  - 9
  - 24
  - 43
- - 1
  - 35
  - 28
  - 22
  - 2
- - 33
  - 31
  - 16
  - 35
  - 20
- - 37
  - 35
  - 46
  - 40
  - 44
- - 39
  - 38
  - 46
  - 22
  - 42
- - 43
  - 35
  - 10
  - 4
  - 26
- - 6
  - 16
  - 28
  - 34
  - 39
- - 40
  - 45
  - 3
  - 31
  - 29
- - 21
  - 23
  - 12
  - 39
  - 36
- - 3
  - 40
  - 29
  - 22
  - 36
- - 1
  - 28
  - 16
  - 12
  - 27
- - 43
  - 16
  - 40
  - 36
  - 26
- - 46
  - 39
  - 26
  - 18
  - 37
- - 28
  - 39
  - 7
  - 32
  - 37
- - 20
  - 1
  - 11
  - 38
  - 21
- - 1
  - 9
  - 15
  - 26
  - 48
- - 36
  - 9
  - 28
  - 33
  - 44
- - 43
  - 39
  - 12
  - 2
  - 22
- - 4
  - 21
  - 36
  - 17
  - 25
- - 47
  - 40
  - 10
  - 33
  - 5
- - 15
  - 5
  - 45
  - 26
  - 34
- - 10
  - 35
  - 1
  - 45
  - 43
- - 49
  - 39
  - 13
  - 23
  - 2
- - 33
  - 40
  - 39
  - 24
  - 11
- - 30
  - 13
  - 31
  - 16
  - 14
- - 36
  - 8
  - 19
  - 49
  - 2
- - 48
  - 6
  - 18
  - 46
  - 19
- - 14
  - 42
  - 21
  - 13
  - 1
- - 10
  - 20
  - 16
  - 1
  - 19
- - 49
  - 30
  - 33
  - 9
  - 13
- - 0
  - 44
  - 14
  - 5
  - 18
- - 37
  - 39
  - 31
  - 18
  - 19
- - 31
  - 15
  - 21
  - 45
  - 38
- - 41
  - 8
  - 30
  - 25
  - 17
- - 33
  - 9
  - 13
  - 4
  - 42
- - 18
  - 46
  - 15
  - 39
  - 2
- - 44
  - 28
  - 2
  - 15
  - 45
- - 0
  - 6
  - 39
  - 23
  - 33
- - 47
  - 46
  - 36
  - 13
  - 45
- - 40
  - 10
  - 11
  - 45
  - 36
- - 14
  - 9
  - 11
  - 0
  - 23
- - 38
  - 20
  - 23
  - 24
  - 18
- - 22
  - 14
  - 15
  - 0
  - 45
- - 33
  - 32
  - 18
  - 40
  - 47
- - 32
  - 7
  - 18
  - 41
  - 1
- - 38
  - 8
  - 22
  - 7
  - 27
- - 37
  - 26
  - 30
  - 13
  - 46
- - 18
  - 48
  - 26
  - 42
  - 16
- - 10
  - 8
  - 26
  - 39
  - 40
- - 19
  - 36
  - 28
  - 49
  - 41
- - 44
  - 42
  - 46
  - 17
  - 11
- - 4
  - 41
  - 16
  - 32
  - 33
- - 7
  - 27
  - 32
  - 9
  - 22
- - 34
  - 24
  - 0
  - 32
  - 48
- - 47
  - 9
  - 36
  - 4
  - 43
- - 24
  - 26
  - 46
  - 6
  - 16
- - 49
  - 0
  - 31
  - 22
  - 45
- - 22
  - 7
  - 46
  - 13
  - 35
- - 10
  - 39
  - 31
  - 34
  - 2
- - 22
  - 7
  - 42
  - 47
  - 28
- - 0
  - 45
  - 41
  - 9
  - 44
- - 14
  - 48
  - 42
  - 18
  - 29
- - 7
  - 3
  - 35
  - 1
  - 41
- - 12
  - 21
  - 10
  - 22
  - 27
- - 6
  - 42
  - 40
  - 35
  - 45
- - 3
  - 4
  - 44
  - 0
  - 12
- - 26
  - 13
  - 32
  - 19
  - 35
- - 14
  - 30
  - 25
  - 16
  - 19
- - 39
  - 22
  - 14
  - 48
  - 16
- - 49
  - 37
  - 7
  - 44
  - 1
- - 6
  - 43
  - 29
  - 17
  - 45
- - 22
  - 9
  - 44
  - 48
  - 49
- - 17
  - 24
  - 8
  - 26
  - 43
- - 19
  - 27
  - 21
  - 2
  - 36
- - 3
  - 16
  - 25
  - 17
  - 31
- - 49
  - 25
  - 35
  - 43
  - 33
- - 26
  - 11
  - 47
  - 45
  - 10
- - 37
  - 32
  - 41
  - 46
  - 6
- - 38
  - 49
  - 32
  - 3
  - 37
- - 39
  - 8
  - 31
  - 27
  - 26
- - 22
  - 15
  - 32
  - 45
  - 27
- - 46
  - 14
  - 38
  - 3
  - 30
- - 21
  - 43
  - 33
  - 13
  - 49
- - 10
  - 29
  - 36
  - 22
  - 48
- - 15
  - 13
  - 12
  - 18
  - 21
- - 49
  - 11
  - 42
  - 40
  - 46
- - 42
  - 9
  - 43
  - 31
  - 46
- - 40
  - 41
  - 24
  - 19
  - 7
- - 33
  - 27
  - 37
  - 4
  - 47
- - 21
  - 46
  - 49
  - 39
  - 0
- - 39
  - 46
  - 26
  - 48
  - 24
- - 2
  - 20
  - 22
  - 37
  - 47
- - 7
  - 12
  - 47
  - 34
  - 25
- - 40
  - 33
  - 2
  - 46
  - 0
- - 29
  - 44
  - 6
  - 11
  - 30
- - 27
  - 49
  - 42
  - 43
  - 25
- - 43
  - 45
  - 40
  - 15
  - 16
- - 37
  - 31
  - 49
  - 2
  - 10
- - 0
  - 36
  - 5
  - 24
  - 37
- - 47
  - 12
  - 7
  - 46
  - 35
- - 22
  - 43
  - 4
  - 44
  - 16
- - 16
  - 35
  - 40
  - 23
  - 31
- - 30
  - 41
  - 7
  - 37
  - 33
- - 5
  - 39
  - 40
  - 45
  - 26
- - 1
  - 18
  - 29
  - 16
  - 23
- - 48
  - 5
  - 26
  - 16
  - 49
- - 21
  - 36
  - 12
  - 8
  - 5
- - 47
  - 22
  - 24
  - 37
  - 34
- - 32
  - 24
  - 16
  - 48
  - 20
- - 39
  - 34
  - 18
  - 5
  - 22
- - 32
  - 15
  - 39
  - 28
  - 26
- - 1
  - 12
  - 35
  - 15
  - 25
- - 0
  - 41
  - 22
  - 48
  - 23
- - 48
  - 44
  - 7
  - 37
  - 41
- - 43
  - 16
  - 49
  - 9
  - 30
- - 31
  - 37
  - 10
  - 12
  - 29
- - 46
  - 15
  - 40
  - 28
  - 9
- - 24
  - 37
  - 7
  - 31
  - 16
- - 29
  - 45
  - 43
  - 31
  - 11
- - 33
  - 8
  - 35
  - 43
  - 4
- - 16
  - 35
  - 47
  - 28
  - 9
- - 47
  - 11
  - 22
  - 7
  - 32
- - 21
  - 9
  - 47
  - 26
  - 3
- - 47
  - 2
  - 44
  - 25
  - 20
- - 11
  - 6
  - 39
  - 15
  - 31
- - 29
  - 8
  - 18
  - 36
  - 25
- - 12
  - 11
  - 15
  - 30
  - 25
- - 17
  - 40
  - 32
  - 25
  - 42
- - 3
  - 5
  - 34
  - 26
  - 21
- - 4
  - 34
  - 8
  - 13
  - 38
- - 14
  - 3
  - 28
  - 20
  - 30
- - 43
  - 41
  - 25
  - 10
  - 4
- - 42
  - 25
  - 29
  - 1
  - 31
- - 34
  - 7
  - 12
  - 43
  - 9
- - 2
  - 15
  - 22
  - 7
  - 5
- - 36
  - 8
  - 14
  - 38
  - 44
- - 31
  - 0
  - 46
  - 44
  - 17
- - 2
  - 34
  - 9
  - 45
  - 49
- - 27
  - 20
  - 43
  - 22
  - 3
- - 24
  - 17
  - 16
  - 2
  - 40
- - 15
  - 40
  - 20
  - 49
  - 24
- - 1
  - 24
  - 32
  - 14
  - 7
- - 34
  - 26
  - 36
  - 30
  - 42
- - 41
  - 7
  - 6
  - 1
  - 47
- - 4
  - 43
  - 17
  - 39
  - 40
- - 30
  - 44
  - 22
  - 5
  - 37
- - 26
  - 49
  - 15
  - 17
  - 29
- - 12
  - 11
  - 38
  - 33
  - 8
- - 48
  - 16
  - 26
  - 10
  - 41
- - 46
  - 21
  - 30
  - 34
  - 28
- - 35
  - 10
  - 34
  - 22
  - 5
- - 41
  - 8
  - 31
  - 37
  - 47
- - 26
  - 22
  - 5
  - 41
  - 35
- - 15
  - 20
  - 32
  - 42
  - 45
- - 19
  - 4
  - 16
  - 25
  - 38
- - 12
  - 10
  - 36
  - 39
  - 30
- - 37
  - 38
  - 46
  - 13
  - 27
- - 45
  - 0
  - 30
  - 31
  - 4
- - 30
  - 39
  - 26
  - 8
  - 36
- - 20
  - 41
  - 5
  - 6
  - 40
- - 1
  - 40
  - 9
  - 41
  - 22
- - 48
  - 17
  - 46
  - 16
  - 30
- - 37
  - 14
  - 28
  - 46
  - 41
- - 24
  - 7
  - 27
  - 19
  - 36
- - 8
  - 23
  - 38
  - 47
  - 39
- - 3
  - 6
  - 11
  - 5
  - 0
- - 39
  - 25
  - 44
  - 15
  - 3
- - 46
  - 5
  - 6
  - 34
  - 1
- - 32
  - 17
  - 40
  - 1
  - 19
- - 25
  - 18
  - 29
  - 8
  - 39
- - 39
  - 19
  - 23
  - 9
  - 26
- - 32
  - 15
  - 28
  - 4
  - 35
- - 35
  - 0
  - 22
  - 17
  - 19
- - 13
  - 11
  - 5
  - 0
  - 26
- - 45
  - 26
  - 1
  - 0
  - 33
- - 9
  - 15
  - 36
  - 34
  - 33
- - 24
  - 48
  - 27
  - 44
  - 23
- - 46
  - 43
  - 18
  - 10
  - 11
- - 37
  - 8
  - 2
  - 36
  - 48
- - 17
  - 11
  - 24
  - 0
  - 32
- - 37
  - 16
  - 28
  - 47
  - 0
- - 21
  - 49
  - 38
  - 6
  - 15
- - 19
  - 46
  - 32
  - 11
  - 28
- - 38
  - 26
  - 40
  - 46
  - 32
- - 2
  - 33
  - 19
  - 16
  - 41
- - 42
  - 43
  - 37
  - 24
  - 28
- - 20
  - 45
  - 37
  - 14
  - 10
- - 9
  - 40
  - 24
  - 32
  - 41
- - 3
  - 27
  - 1
  - 21
  - 19
- - 34
  - 3
  - 18
  - 42
  - 14
- - 39
  - 28
  - 19
  - 4
  - 22
- - 47
  - 28
  - 5
  - 13
  - 14
- - 20
  - 29
  - 7
  - 5
  - 24
- - 45
  - 7
  - 21
  - 30
  - 39
- - 10
  - 47
  - 31
  - 11
  - 33
- - 29
  - 26
  - 39
  - 15
  - 27
- - 24
  - 1
  - 41
  - 47
  - 27
- - 9
  - 10
  - 4
  - 31
  - 44
- - 29
  - 21
  - 48
  - 13
  - 6
- - 45
  - 30
  - 10
  - 2
  - 49
- - 48
  - 33
  - 20
  - 0
  - 6
- - 1
  - 21
  - 44
  - 31
  - 38
- - 3
  - 21
  - 34
  - 40
  - 20
- - 45
  - 14
  - 30
  - 5
  - 38
- - 2
  - 11
  - 5
  - 33
  - 17
- - 41
  - 30
  - 37
  - 46
  - 9
- - 45
  - 24
  - 17
  - 8
  - 37
- - 43
  - 25
  - 2
  - 3
  - 1
- - 29
  - 0
  - 35
  - 13
  - 34
- - 6
  - 29
  - 43
  - 1
  - 38
- - 10
  - 38
  - 28
  - 13
  - 17
- - 25
  - 16
  - 11
  - 48
  - 33
- - 22
  - 18
  - 46
  - 45
  - 28
- - 36
  - 32
  - 15
  - 38
  - 8
- - 9
  - 17
  - 46
  - 25
  - 10
- - 37
  - 6
  - 49
  - 12
  - 35
- - 23
  - 20
  - 46
  - 12
  - 49
- - 49
  - 44
  - 3
  - 43
  - 25
- - 36
  - 2
  - 3
  - 10
  - 44
- - 21
  - 19
  - 24
  - 12
  - 43
- - 16
  - 4
  - 26
  - 35
  - 15
- - 15
  - 44
  - 10
  - 33
  - 26
- - 10
  - 36
  - 4
  - 31
  - 2
- - 20
  - 22
  - 7
  - 47
  - 27
- - 25
  - 1
  - 26
  - 46
  - 2
- - 49
  - 27
  - 0
  - 37
  - 33
- - 14
  - 18
  - 47
  - 4
  - 20
- - 13
  - 44
  - 33
  - 3
  - 34
- - 47
  - 21
  - 19
  - 2
  - 6
- - 46
  - 4
  - 32
  - 18
  - 48
- - 24
  - 27
  - 0
  - 40
  - 25
- - 29
  - 13
  - 15
  - 8
  - 26
- - 9
  - 22
  - 8
  - 1
  - 34
- - 23
  - 40
  - 26
  - 13
  - 46
- - 35
  - 19
  - 33
  - 26
  - 15
- - 36
  - 24
  - 25
  - 0
  - 31
- - 31
  - 36
  - 26
  - 8
  - 18
- - 13
  - 35
  - 20
  - 15
  - 26
- - 36
  - 29
  - 42
  - 11
  - 47
- - 6
  - 22
  - 42
  - 39
  - 38
- - 47
  - 18
  - 29
  - 11
  - 17
- - 17
  - 18
  - 23
  - 26
  - 49
- - 48
  - 11
  - 38
  - 42
  - 17
- - 43
  - 37
  - 31
  - 11
  - 9
- - 31
  - 4
  - 2
  - 1
  - 38
- - 36
  - 26
  - 46
  - 45
  - 48
- - 47
  - 8
  - 36
  - 49
  - 24
- - 29
  - 33
  - 4
  - 37
  - 31
- - 40
  - 26
  - 45
  - 37
  - 33
- - 38
  - 4
  - 23
  - 9
  - 36
- - 41
  - 47
  - 12
  - 9
  - 22
- - 7
  - 21
  - 34
  - 2
  - 33
- - 49
  - 10
  - 43
  - 17
  - 7
- - 49
  - 19
  - 0
  - 40
  - 46
- - 35
  - 27
  - 9
  - 41
  - 8
- - 47
  - 12
  - 36
  - 23
  - 32
- - 10
  - 18
  - 30
  - 6
  - 23
- - 39
  - 7
  - 8
  - 32
  - 43
- - 16
  - 44
  - 45
  - 29
  - 5
- - 11
  - 35
  - 1
  - 31
  - 36
- - 46
  - 16
  - 45
  - 38
  - 9
- - 25
  - 29
  - 7
  - 2
  - 26
- - 7
  - 19
  - 20
  - 12
  - 32
- - 40
  - 48
  - 12
  - 39
  - 37
- - 38
  - 18
  - 27
  - 44
  - 29
- - 47
  - 19
  - 0
  - 44
  - 21
- - 14
  - 11
  - 35
  - 7
  - 0
- - 17
  - 30
  - 21
  - 24
  - 27
- - 13
  - 46
  - 12
  - 27
  - 31
- - 6
  - 27
  - 16
  - 21
  - 49
- - 28
  - 47
  - 16
  - 3
  - 7
- - 41
  - 21
  - 16
  - 11
  - 49
- - 11
  - 1
  - 36
  - 13
  - 40
- - 42
  - 48
  - 27
  - 4
  - 30
- - 4
  - 23
  - 34
  - 32
  - 35
- - 0
  - 15
  - 30
  - 34
  - 48
- - 35
  - 29
  - 3
  - 38
  - 48
- - 47
  - 10
  - 5
  - 8
  - 42
- - 46
  - 33
  - 11
  - 34
  - 32
- - 2
  - 28
  - 40
  - 1
  - 21
- - 31
  - 38
  - 35
  - 14
  - 18
- - 23
  - 32
  - 43
  - 1
  - 33
- - 34
  - 46
  - 24
  - 2
  - 1
- - 20
  - 46
  - 7
  - 27
  - 5
- - 21
  - 24
  - 6
  - 29
  - 16
- - 18
  - 14
  - 15
  - 8
  - 46
- - 37
  - 46
  - 9
  - 24
  - 12
- - 8
  - 26
  - 1
  - 0
  - 43
- - 45
  - 21
  - 35
  - 49
  - 19
- - 9
  - 46
  - 5
  - 44
  - 26
- - 42
  - 31
  - 21
  - 39
  - 47
- - 36
  - 42
  - 49
  - 24
  - 26
- - 28
  - 0
  - 37
  - 16
  - 26
- - 34
  - 20
  - 32
  - 29
  - 4
- - 20
  - 31
  - 28
  - 33
  - 38
- - 41
  - 13
  - 33
  - 4
  - 22
- - 27
  - 25
  - 48
  - 14
  - 24
- - 22
  - 6
  - 16
  - 11
  - 7
- - 19
  - 18
  - 25
  - 45
  - 12
- - 11
  - 26
  - 30
  - 34
  - 6
- - 42
  - 24
  - 10
  - 25
  - 3
- - 21
  - 17
  - 7
  - 45
  - 30
- - 29
  - 3
  - 49
  - 16
  - 33
- - 19
  - 1
  - 25
  - 36
  - 34
- - 44
  - 12
  - 16
  - 37
  - 22
- - 10
  - 40
  - 8
  - 16
  - 32
- - 3
  - 20
  - 37
  - 33
  - 45
- - 2
  - 19
  - 39
  - 34
  - 4
- - 6
  - 14
  - 41
  - 9
  - 49
- - 37
  - 44
  - 47
  - 43
  - 39
- - 15
  - 42
  - 26
  - 49
  - 43
- - 36
  - 44
  - 45
  - 2
  - 14
- - 36
  - 34
  - 2
  - 7
  - 20
- - 2
  - 17
  - 11
  - 0
  - 26
- - 37
  - 40
  - 10
  - 20
  - 3
- - 17
  - 32
  - 8
  - 6
  - 15
- - 22
  - 21
  - 47
  - 45
  - 17
- - 40
  - 10
  - 3
  - 45
  - 7
- - 34
  - 28
  - 7
  - 42
  - 35
- - 19
  - 10
  - 2
  - 49
  - 30
- - 12
  - 5
  - 43
  - 40
  - 17
- - 5
  - 46
  - 9
  - 2
  - 28
- - 38
  - 7
  - 11
  - 22
  - 26
- - 7
  - 17
  - 5
  - 33
  - 4
- - 45
  - 38
  - 30
  - 2
  - 29
- - 44
  - 34
  - 25
  - 7
  - 40
- - 22
  - 11
  - 35
  - 26
  - 43
- - 34
  - 19
  - 31
  - 36
  - 39
- - 28
  - 44
  - 10
  - 32
  - 42
- - 41
  - 49
  - 4
  - 5
  - 14
- - 24
  - 40
  - 3
  - 39
  - 27
- - 32
  - 1
  - 39
  - 0
  - 36
- - 22
  - 47
  - 46
  - 2
  - 39
- - 2
  - 35
  - 3
  - 27
  - 30
- - 44
  - 11
  - 36
  - 2
  - 7
- - 2
  - 19
  - 0
  - 38
  - 45
- - 16
  - 28
  - 8
  - 34
  - 43
- - 4
  - 23
  - 39
  - 36
  - 6
- - 21
  - 26
  - 43
  - 46
  - 23
- - 9
  - 49
  - 32
  - 33
  - 12
- - 4
  - 30
  - 5
  - 23
  - 25
- - 11
  - 4
  - 38
  - 33
  - 10
- - 41
  - 31
  - 14
  - 44
  - 9
- - 27
  - 15
  - 26
  - 21
  - 20
- - 49
  - 32
  - 35
  - 29
  - 25
- - 2
  - 13
  - 7
  - 18
  - 36
- - 30
  - 37
  - 23
  - 44
  - 46
- - 36
  - 11
  - 43
  - 10
  - 17
- - 33
  - 4
  - 39
  - 9
  - 43
- - 12
  - 34
  - 44
  - 46
  - 16
- - 12
  - 13
  - 24
  - 19
  - 22
- - 3
  - 17
  - 0
  - 22
  - 5
- - 6
  - 42
  - 0
  - 37
  - 44
- - 39
  - 43
  - 2
  - 40
  - 10
- - 11
  - 26
  - 32
  - 19
  - 6
- - 44
  - 22
  - 40
  - 12
  - 21
- - 0
  - 2
  - 5
  - 11
  - 6
- - 37
  - 25
  - 36
  - 33
  - 28
- - 29
  - 2
  - 0
  - 35
  - 26
- - 31
  - 41
  - 27
  - 12
  - 37
- - 48
  - 37
  - 7
  - 1
  - 6
- - 36
  - 16
  - 47
  - 40
  - 39
- - 13
  - 20
  - 11
  - 44
  - 48
- - 14
  - 9
  - 11
  - 0
  - 4
- - 2
  - 45
  - 38
  - 4
  - 15
- - 40
  - 44
  - 28
  - 46
  - 11
- - 20
  - 38
  - 16
  - 24
  - 27
- - 45
  - 11
  - 24
  - 31
  - 39
- - 24
  - 7
  - 2
  - 28
  - 10
- - 24
  - 40
  - 30
  - 29
  - 12
- - 35
  - 31
  - 7
  - 21
  - 18
- - 19
  - 11
  - 7
  - 35
  - 38
- - 6
  - 37
  - 29
  - 24
  - 21
- - 48
  - 37
  - 44
  - 39
  - 10
- - 49
  - 11
  - 28
  - 29
  - 30
- - 17
  - 23
  - 2
  - 7
  - 37
- - 26
  - 34
  - 37
  - 27
  - 11
- - 19
  - 16
  - 38
  - 34
  - 12
- - 33
  - 10
  - 18
  - 11
  - 6
- - 0
  - 41
  - 5
  - 35
  - 26
- - 26
  - 4
  - 42
  - 20
  - 23
- - 6
  - 9
  - 31
  - 43
  - 33
- - 22
  - 49
  - 10
  - 31
  - 17
- - 9
  - 17
  - 4
  - 35
  - 43
- - 44
  - 45
  - 14
  - 18
  - 30
- - 49
  - 23
  - 44
  - 46
  - 18
- - 47
  - 19
  - 24
  - 37
  - 36
- - 35
  - 41
  - 48
  - 49
  - 26
- - 29
  - 8
  - 13
  - 18
  - 10
- - 43
  - 25
  - 27
  - 39
  - 5
- - 41
  - 38
  - 18
  - 2
  - 47
- - 1
  - 49
  - 15
  - 35
  - 38
- - 49
  - 28
  - 10
  - 12
  - 29
- - 18
  - 40
  - 32
  - 34
  - 2
- - 14
  - 46
  - 5
  - 15
  - 24
- - 49
  - 19
  - 39
  - 23
  - 7
- - 49
  - 42
  - 6
  - 26
  - 46
- - 45
  - 7
  - 40
  - 22
  - 36
- - 48
  - 22
  - 35
  - 47
  - 36
- - 10
  - 48
  - 14
  - 35
  - 5
- - 16
  - 26
  - 33
  - 46
  - 10
- - 11
  - 40
  - 2
  - 20
  - 3
- - 19
  - 24
  - 34
  - 44
  - 39
- - 25
  - 30
  - 9
  - 49
  - 16
- - 34
  - 38
  - 18
  - 6
  - 22
- - 39
  - 46
  - 25
  - 41
  - 47
- - 45
  - 46
  - 38
  - 48
  - 0
- - 13
  - 38
  - 28
  - 8
  - 43
- - 31
  - 24
  - 48
  - 27
  - 34
- - 10
  - 29
  - 7
  - 1
  - 44
- - 13
  - 16
  - 3
  - 46
  - 48
- - 44
  - 48
  - 14
  - 45
  - 32
- - 27
  - 0
  - 15
  - 34
  - 10
- - 23
  - 36
  - 26
  - 16
  - 3
- - 37
  - 45
  - 27
  - 17
  - 16
- - 34
  - 26
  - 0
  - 6
  - 7
- - 24
  - 40
  - 47
  - 49
  - 11
- - 8
  - 29
  - 24
  - 27
  - 13
- - 49
  - 7
  - 19
  - 23
  - 3
- - 3
  - 21
  - 49
  - 41
  - 8
- - 32
  - 3
  - 7
  - 44
  - 0
- - 37
  - 10
  - 45
  - 27
  - 48
- - 17
  - 23
  - 37
  - 49
  - 35
- - 48
  - 20
  - 4
  - 46
  - 31
- - 20
  - 22
  - 7
  - 34
  - 2
- - 10
  - 36
  - 12
  - 7
  - 1
- - 18
  - 10
  - 41
  - 36
  - 15
- - 13
  - 36
  - 30
  - 44
  - 20
- - 15
  - 24
  - 35
  - 17
  - 37
- - 36
  - 26
  - 40
  - 3
  - 47
- - 7
  - 29
  - 18
  - 1
  - 12
- - 15
  - 44
  - 4
  - 40
  - 12
- - 23
  - 21
  - 33
  - 46
  - 36
- - 29
  - 10
  - 37
  - 26
  - 40
- - 43
  - 42
  - 14
  - 29
  - 13
- - 19
  - 34
  - 17
  - 6
  - 29
- - 49
  - 19
  - 4
  - 40
  - 5
- - 5
  - 6
  - 20
  - 23
  - 30
- - 16
  - 25
  - 3
  - 15
  - 28
- - 49
  - 12
  - 21
  - 10
  - 19
- - 0
  - 15
  - 6
  - 45
  - 35
- - 26
  - 40
  - 24
  - 4
  - 10
- - 21
  - 16
  - 35
  - 46
  - 45
- - 31
  - 5
  - 36
  - 23
  - 6
- - 32
  - 9
  - 44
  - 29
  - 28
- - 8
  - 13
  - 33
  - 47
  - 4
- - 23
  - 15
  - 34
  - 1
  - 16
- - 40
  - 49
  - 16
  - 1
  - 30
- - 9
  - 17
  - 20
  - 7
  - 28
- - 36
  - 9
  - 19
  - 10
  - 22
- - 7
  - 42
  - 46
  - 34
  - 43
- - 44
  - 3
  - 45
  - 10
  - 18
- - 37
  - 44
  - 34
  - 18
  - 11
- - 12
  - 22
  - 19
  - 1
  - 27
- - 26
  - 28
  - 33
  - 15
  - 47
- - 28
  - 17
  - 27
  - 48
  - 18
- - 13
  - 33
  - 46
  - 44
  - 40
- - 30
  - 19
  - 18
  - 5
  - 13
- - 41
  - 6
  - 39
  - 19
  - 37
- - 26
  - 33
  - 1
  - 48
  - 27
- - 48
  - 33
  - 45
  - 19
  - 38
- - 28
  - 9
  - 45
  - 39
  - 20
- - 3
  - 25
  - 20
  - 40
  - 39
- - 46
  - 4
  - 47
  - 40
  - 36
- - 5
  - 41
  - 31
  - 24
  - 4
- - 17
  - 46
  - 13
  - 33
  - 6
- - 37
  - 24
  - 36
  - 38
  - 12
- - 35
  - 41
  - 28
  - 22
  - 4
- - 19
  - 7
  - 1
  - 43
  - 27
- - 34
  - 3
  - 28
  - 49
  - 5
- - 37
  - 20
  - 21
  - 11
  - 49
- - 30
  - 11
  - 26
  - 22
  - 0
- - 48
  - 27
  - 49
  - 34
  - 1
- - 5
  - 4
  - 44
  - 39
  - 10
- - 16
  - 24
  - 30
  - 34
  - 15
- - 14
  - 5
  - 19
  - 18
  - 43
- - 18
  - 0
  - 37
  - 32
  - 16
- - 47
  - 10
  - 27
  - 31
  - 42
- - 2
  - 33
  - 34
  - 49
  - 38
- - 26
  - 49
  - 8
  - 39
  - 3
- - 30
  - 46
  - 17
  - 3
  - 41
- - 30
  - 26
  - 20
  - 0
  - 4
- - 19
  - 2
  - 16
  - 49
  - 36
- - 12
  - 32
  - 25
  - 21
  - 8
- - 35
  - 30
  - 7
  - 28
  - 34
- - 44
  - 31
  - 16
  - 17
  - 48
- - 13
  - 23
  - 6
  - 46
  - 0
- - 32
  - 2
  - 0
  - 37
  - 11
- - 9
  - 5
  - 4
  - 10
  - 32
- - 29
  - 20
  - 9
  - 32
  - 33
- - 12
  - 21
  - 18
  - 16
  - 42
- - 44
  - 39
  - 43
  - 48
  - 9
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 27.299999237060547
- 29.540000915527344
- 35.849998474121094
- 46.56999969482422
- 52.529998779296875
- 46.36000061035156
- 48.66999816894531
- 54.06999969482422
- 56.790000915527344
- 60.31999969482422
- 54.779998779296875
- 62.290000915527344
- 64.51000213623047
- 66.77999877929688
- 62.970001220703125
- 66.19000244140625
- 66.8499984741211
- 63.779998779296875
- 65.76000213623047
- 66.95999908447266
- 69.4000015258789
- 69.25
- 70.29000091552734
- 73.33000183105469
- 71.66999816894531
- 74.76000213623047
- 73.41999816894531
- 72.44999694824219
- 75.47000122070312
- 75.33999633789062
- 72.58000183105469
- 74.23999786376953
- 74.95999908447266
- 76.13999938964844
- 73.08999633789062
- 78.16000366210938
- 76.4000015258789
- 77.0999984741211
- 77.1500015258789
- 77.33000183105469
- 75.36000061035156
- 77.37999725341797
- 78.41000366210938
- 78.16999816894531
- 78.4000015258789
- 77.58000183105469
- 81.01000213623047
- 80.2300033569336
- 78.91000366210938
- 76.05999755859375
- 80.5199966430664
- 79.58999633789062
- 82.36000061035156
- 80.37999725341797
- 80.29000091552734
- 79.4800033569336
- 80.12000274658203
- 81.27999877929688
- 79.7699966430664
- 80.45999908447266
- 81.44999694824219
- 83.80000305175781
- 83.43000030517578
- 82.37999725341797
- 82.33000183105469
- 83.8499984741211
- 84.5
- 83.19999694824219
- 83.05999755859375
- 84.0999984741211
- 82.48999786376953
- 83.5
- 84.18000030517578
- 83.20999908447266
- 83.33999633789062
- 82.83000183105469
- 82.04000091552734
- 82.69000244140625
- 84.19999694824219
- 84.18000030517578
- 83.69999694824219
- 82.75
- 81.73999786376953
- 82.91999816894531
- 83.63999938964844
- 82.73999786376953
- 83.55999755859375
- 84.0
- 85.33999633789062
- 83.56999969482422
- 84.0999984741211
- 84.69999694824219
- 85.13999938964844
- 83.13999938964844
- 86.12999725341797
- 86.12000274658203
- 86.12000274658203
- 85.22000122070312
- 85.19999694824219
- 85.77999877929688
- 85.5
- 87.18000030517578
- 87.04000091552734
- 87.48999786376953
- 87.30000305175781
- 86.51000213623047
- 86.12999725341797
- 86.06999969482422
- 84.58999633789062
- 86.25
- 85.97000122070312
- 85.83999633789062
- 85.56999969482422
- 86.9000015258789
- 86.19999694824219
- 85.55999755859375
- 87.05999755859375
- 85.72000122070312
- 85.93000030517578
- 86.04000091552734
- 86.7300033569336
- 85.94999694824219
- 85.83999633789062
- 85.73999786376953
- 86.93000030517578
- 85.22000122070312
- 86.04000091552734
- 86.27999877929688
- 86.25
- 86.98999786376953
- 87.13999938964844
- 86.5199966430664
- 86.58000183105469
- 87.63999938964844
- 87.20999908447266
- 86.7699966430664
- 87.8499984741211
- 87.41999816894531
- 86.6500015258789
- 86.22000122070312
- 86.54000091552734
- 86.25
- 85.58999633789062
- 85.88999938964844
- 86.16000366210938
- 85.56999969482422
- 85.2699966430664
- 84.98999786376953
- 84.5
- 84.80999755859375
- 84.7699966430664
- 84.43000030517578
- 86.31999969482422
- 86.08999633789062
- 85.4000015258789
- 84.80999755859375
- 85.63999938964844
- 84.94999694824219
- 85.93000030517578
- 86.31999969482422
- 86.08999633789062
- 86.0199966430664
- 86.22000122070312
- 85.23999786376953
- 87.27999877929688
- 87.61000061035156
- 86.63999938964844
- 86.05000305175781
- 87.4000015258789
- 88.41999816894531
- 88.23999786376953
- 88.73999786376953
- 88.63999938964844
- 88.13999938964844
- 86.52999877929688
- 85.95999908447266
- 86.31999969482422
- 86.25
- 86.79000091552734
- 85.55000305175781
- 85.95999908447266
- 85.30000305175781
- 86.13999938964844
- 84.79000091552734
- 85.29000091552734
- 84.63999938964844
- 86.2699966430664
- 86.16999816894531
- 85.8499984741211
- 85.45999908447266
- 87.04000091552734
- 85.94000244140625
- 86.12999725341797
- 85.45999908447266
- 85.7699966430664
- 86.55000305175781
- 85.81999969482422
- 86.44999694824219
- 84.81999969482422
- 86.08000183105469
- 88.41999816894531
- 87.16000366210938
- 86.62999725341797
- 86.79000091552734
- 85.87000274658203
- 86.55000305175781
- 86.23999786376953
- 87.43000030517578
- 87.52999877929688
- 84.80999755859375
- 86.7699966430664
- 87.55999755859375
- 87.04000091552734
- 86.4800033569336
- 86.0199966430664
- 85.86000061035156
- 87.05999755859375
- 86.30999755859375
- 87.58999633789062
- 86.19999694824219
- 87.62000274658203
- 87.1500015258789
- 87.55000305175781
- 88.2300033569336
- 87.1500015258789
- 86.95999908447266
- 88.4800033569336
- 87.16999816894531
- 87.63999938964844
- 88.08999633789062
- 87.18000030517578
- 86.88999938964844
- 86.2300033569336
- 88.16000366210938
- 88.95999908447266
- 89.2300033569336
- 89.48999786376953
- 89.16999816894531
- 88.62999725341797
- 88.04000091552734
- 88.52999877929688
- 89.1500015258789
- 88.06999969482422
- 88.94000244140625
- 88.72000122070312
- 88.41999816894531
- 88.94000244140625
- 88.44000244140625
- 87.2699966430664
- 88.27999877929688
- 88.9800033569336
- 88.66999816894531
- 87.1500015258789
- 87.83999633789062
- 88.66999816894531
- 87.62000274658203
- 88.2300033569336
- 87.80000305175781
- 86.94000244140625
- 86.83000183105469
- 86.69999694824219
- 86.9800033569336
- 86.19999694824219
- 87.9000015258789
- 88.76000213623047
- 88.06999969482422
- 88.41999816894531
- 88.43000030517578
- 88.44999694824219
- 88.06999969482422
- 89.08000183105469
- 88.45999908447266
- 88.11000061035156
- 89.52999877929688
- 88.62000274658203
- 90.23999786376953
- 89.08999633789062
- 89.12000274658203
- 88.62000274658203
- 87.91000366210938
- 87.86000061035156
- 88.5199966430664
- 88.58999633789062
- 88.33999633789062
- 88.18000030517578
- 88.75
- 88.76000213623047
- 88.41999816894531
- 88.73999786376953
- 87.55999755859375
- 87.80999755859375
- 88.22000122070312
- 87.54000091552734
- 88.86000061035156
- 89.02999877929688
- 89.18000030517578
- 89.22000122070312
- 88.4800033569336
- 89.0199966430664
- 88.20999908447266
- 88.91000366210938
- 89.81999969482422
- 88.70999908447266
- 89.25
- 89.2300033569336
- 88.58000183105469
- 87.33999633789062
- 88.1500015258789
- 89.08999633789062
- 88.4800033569336
- 89.0199966430664
- 88.19999694824219
- 89.6500015258789
- 90.02999877929688
- 89.56999969482422
- 89.72000122070312
- 88.88999938964844
- 89.9000015258789
- 88.29000091552734
- 89.29000091552734
- 88.08999633789062
- 88.83999633789062
- 89.30000305175781
- 88.81999969482422
- 88.5
- 89.48999786376953
- 89.97000122070312
- 88.20999908447266
- 89.91999816894531
- 89.41000366210938
- 88.36000061035156
- 89.33999633789062
- 88.41999816894531
- 89.4000015258789
- 88.87999725341797
- 89.93000030517578
- 89.80000305175781
- 89.36000061035156
- 89.30000305175781
- 88.25
- 87.9000015258789
- 89.0999984741211
- 88.25
- 88.25
- 88.48999786376953
- 87.8499984741211
- 88.12999725341797
- 88.58999633789062
- 88.7699966430664
- 89.3499984741211
- 89.58000183105469
- 88.48999786376953
- 89.36000061035156
- 88.70999908447266
- 89.31999969482422
- 89.31999969482422
- 88.20999908447266
- 88.95999908447266
- 89.2300033569336
- 89.55000305175781
- 90.33999633789062
- 89.29000091552734
- 88.75
- 88.86000061035156
- 88.8499984741211
- 88.41000366210938
- 88.41999816894531
- 89.16000366210938
- 88.6500015258789
- 88.66000366210938
- 88.02999877929688
- 89.30000305175781
- 89.47000122070312
- 89.80000305175781
- 88.4000015258789
- 88.36000061035156
- 88.62999725341797
- 88.83999633789062
- 89.05999755859375
- 89.11000061035156
- 88.58000183105469
- 89.41999816894531
- 89.04000091552734
- 89.9000015258789
- 90.33000183105469
- 89.91000366210938
- 90.04000091552734
- 89.80999755859375
- 89.08999633789062
- 88.9800033569336
- 89.98999786376953
- 89.37999725341797
- 89.58000183105469
- 89.31999969482422
- 89.75
- 89.44999694824219
- 89.58000183105469
- 88.51000213623047
- 89.26000213623047
- 89.9000015258789
- 89.4000015258789
- 88.66000366210938
- 88.5
- 87.9000015258789
- 88.91000366210938
- 88.9000015258789
- 87.47000122070312
- 87.47000122070312
- 87.94999694824219
- 87.88999938964844
- 87.41000366210938
- 88.22000122070312
- 89.11000061035156
- 89.12999725341797
- 88.9000015258789
- 88.12999725341797
- 88.7300033569336
- 89.05999755859375
- 89.23999786376953
- 89.37999725341797
- 89.0199966430664
- 88.79000091552734
- 88.56999969482422
- 88.88999938964844
- 88.83000183105469
- 89.62000274658203
- 88.30999755859375
- 88.58999633789062
- 88.63999938964844
- 89.19000244140625
- 89.80999755859375
- 88.61000061035156
- 89.08000183105469
- 88.94999694824219
- 89.08000183105469
- 88.79000091552734
- 88.63999938964844
- 89.01000213623047
- 89.69999694824219
- 89.47000122070312
- 89.93000030517578
- 89.7699966430664
- 90.12000274658203
- 90.41999816894531
- 90.43000030517578
- 90.16999816894531
- 89.30999755859375
- 89.13999938964844
- 88.80999755859375
- 89.36000061035156
- 89.16999816894531
- 88.9800033569336
- 88.9000015258789
- 89.12999725341797
- 89.51000213623047
- 88.51000213623047
- 89.30999755859375
- 89.13999938964844
- 88.63999938964844
- 89.29000091552734
- 88.30000305175781
- 88.48999786376953
- 88.05000305175781
- 89.13999938964844
- 90.01000213623047
- 90.06999969482422
- 89.36000061035156
- 89.16000366210938
- 89.52999877929688
- 87.62999725341797
- 89.75
- 88.7300033569336
- 88.98999786376953
- 89.37999725341797
- 89.12999725341797
- 89.62999725341797
- 89.58000183105469
- 89.80000305175781
- 89.3499984741211
- 89.55999755859375
- 90.48999786376953
- 89.55999755859375
- 90.23999786376953
- 89.56999969482422
- 89.20999908447266
- 89.68000030517578
- 89.91000366210938
- 89.79000091552734
- 90.12000274658203
- 89.76000213623047
- 89.91999816894531
- 89.25
- 88.75
- 89.69999694824219
- 88.6500015258789
- 89.22000122070312
- 90.30000305175781
- 90.13999938964844
- 89.69999694824219
- 89.83999633789062
test_loss:
- 2.2169409580230712
- 2.1230424270629884
- 2.0468558879852297
- 1.9267140085220338
- 1.848397338104248
- 1.8015240013122558
- 1.7259662887573242
- 1.6479370582580566
- 1.5737536024093628
- 1.505409343147278
- 1.4989043567657472
- 1.4415824966430664
- 1.3724467359542847
- 1.3166236713409425
- 1.3114945415496826
- 1.2865002323150634
- 1.2867893339157104
- 1.2574434564590453
- 1.2157233810424806
- 1.1621455656051636
- 1.1163759113311769
- 1.1031147150993348
- 1.056916066455841
- 0.9814685839653016
- 0.9830504625320434
- 0.9449308747291565
- 0.9140383010864258
- 0.9275450881004333
- 0.8899621002197265
- 0.9026319683074951
- 0.9262647866249084
- 0.8895345772743225
- 0.8711635281562805
- 0.857069512462616
- 0.8658517831802368
- 0.8125452815055847
- 0.8386414650917053
- 0.8078168179512024
- 0.8036401772499084
- 0.7726950735092163
- 0.7665023743629455
- 0.7589012286186219
- 0.7304463418960572
- 0.7337548815727234
- 0.7319598257064819
- 0.7329196418762207
- 0.6896056295394898
- 0.6995295510292053
- 0.7115970993041992
- 0.7086371013641357
- 0.6828453237533569
- 0.6811116232872009
- 0.6498592212677002
- 0.6650064970016479
- 0.6777137677192688
- 0.6892256653785706
- 0.6765177263259887
- 0.643949829006195
- 0.6444476371765137
- 0.6548484386444092
- 0.6414517852783204
- 0.6008897364139557
- 0.6107440160751343
- 0.6167296411514283
- 0.613257221698761
- 0.586731782579422
- 0.5740933144569397
- 0.59159833984375
- 0.5957284400463104
- 0.5749156262874603
- 0.5911262351989746
- 0.5843081751823426
- 0.5675686922073364
- 0.5763450674057007
- 0.5830811933040619
- 0.5877334460258484
- 0.5932153371810913
- 0.584169102048874
- 0.5577000955581665
- 0.5629929185390472
- 0.5684209221363068
- 0.5860887845993042
- 0.586830635356903
- 0.5812217078208923
- 0.5597558183193206
- 0.581905774307251
- 0.5666902052402496
- 0.5541469989299774
- 0.5253704369544983
- 0.5494433485507965
- 0.5428465922355652
- 0.5323734625339508
- 0.5270123645305633
- 0.5544336983680725
- 0.5051970079898834
- 0.502337078666687
- 0.5031938868045807
- 0.5152867354869842
- 0.5187376417636871
- 0.5050591403961182
- 0.5121608513355255
- 0.4908999213695526
- 0.49153479619026186
- 0.47953989825248716
- 0.4767526841163635
- 0.48397925395965574
- 0.49350524163246157
- 0.49174109029769897
- 0.5124362616539001
- 0.49230360751152036
- 0.49546256146430967
- 0.48972680625915527
- 0.5010264323711395
- 0.47959655718803407
- 0.4884487181663513
- 0.5010167344093323
- 0.4713156957149506
- 0.497487316942215
- 0.48818550095558166
- 0.4850421681404114
- 0.47757156739234924
- 0.500385206413269
- 0.49972015852928164
- 0.503166900396347
- 0.4698498510837555
- 0.4991909442424774
- 0.48598971915245054
- 0.4824795090675354
- 0.4799908965110779
- 0.46487991895675657
- 0.4593224804878235
- 0.4703660994529724
- 0.47177146587371827
- 0.45660336418151853
- 0.45637421197891237
- 0.46262577905654906
- 0.4449313403129578
- 0.45521609435081484
- 0.4656545300483704
- 0.4739323805809021
- 0.4708006546497345
- 0.47334054684638976
- 0.49258503336906434
- 0.48287668709754944
- 0.48144007449150084
- 0.49290033659934995
- 0.49825118231773374
- 0.5068815340042114
- 0.5162538995265961
- 0.5009709998607635
- 0.5059143742561341
- 0.5010209168434143
- 0.47200883617401124
- 0.4698804588317871
- 0.4884894937992096
- 0.49839648728370667
- 0.48425833349227904
- 0.49877960729598997
- 0.47397728939056394
- 0.4617611571311951
- 0.47048025269508364
- 0.47549920654296873
- 0.4701443203926086
- 0.4960137933731079
- 0.4423437835216522
- 0.43650672812461855
- 0.4535490867614746
- 0.460915212059021
- 0.44475686564445494
- 0.4206872417449951
- 0.42452259550094606
- 0.41782038235664365
- 0.41748688526153566
- 0.42860315623283385
- 0.45688758673667906
- 0.4721615911006927
- 0.45744761595726013
- 0.4587789110183716
- 0.45134407877922056
- 0.47590395450592043
- 0.4729031102657318
- 0.49222391781806946
- 0.46018242945671084
- 0.4901255648136139
- 0.4822561834335327
- 0.5009204566955566
- 0.45829680428504943
- 0.4612233869075775
- 0.4719935001373291
- 0.4742791989326477
- 0.44498442273139954
- 0.4645358204364777
- 0.4657161541938782
- 0.48154309487342833
- 0.47442044134140016
- 0.44829910497665404
- 0.4671957214355469
- 0.4485939811229706
- 0.48107511563301086
- 0.44757490973472597
- 0.41922015600204465
- 0.43450460453033446
- 0.44842778830528257
- 0.44232199006080625
- 0.4584821390628815
- 0.4470095660209656
- 0.45024100179672244
- 0.4275131291389465
- 0.4268779815196991
- 0.4694112576961517
- 0.4427000824928284
- 0.4248080268383026
- 0.4381305015563965
- 0.44701371173858645
- 0.4643797452449799
- 0.46172414507865905
- 0.4377677963256836
- 0.4490876239299774
- 0.42905360488891603
- 0.45135717134475706
- 0.42563229584693907
- 0.4324523055076599
- 0.4221916024684906
- 0.41155219044685365
- 0.4324062568187714
- 0.4308024349689484
- 0.40777826681137086
- 0.42751919527053833
- 0.41681644654273986
- 0.4132621874332428
- 0.4298491041660309
- 0.42835438170433043
- 0.43639409675598145
- 0.40882226843833924
- 0.3960999448776245
- 0.39117026238441466
- 0.38520630674362183
- 0.38969788489341733
- 0.3965567365169525
- 0.4095786091804504
- 0.4015022443771362
- 0.39190375847816467
- 0.4112947818279266
- 0.39505921745300293
- 0.39740577425956725
- 0.40224041867256166
- 0.3921681689739227
- 0.40261227445602416
- 0.42357120900154116
- 0.4015368345737457
- 0.3871222064495087
- 0.39447843923568726
- 0.4231780508518219
- 0.41194164896011354
- 0.39325623273849486
- 0.4115065945625305
- 0.405645503616333
- 0.41285200309753417
- 0.42977913188934325
- 0.4343666514873505
- 0.43964616742134094
- 0.4320928111553192
- 0.4468021082878113
- 0.4111688459396362
- 0.3935301785945892
- 0.40321962699890135
- 0.39759128484725953
- 0.39835863432884216
- 0.40098473529815676
- 0.40783189640045164
- 0.3863405158042908
- 0.3955602533817291
- 0.40383550748825076
- 0.37601366975307465
- 0.38936726689338685
- 0.36340493059158324
- 0.38394039528369905
- 0.38049791684150697
- 0.39403953638076783
- 0.40401848034858706
- 0.40609296932220457
- 0.3950016501903534
- 0.3924905493736267
- 0.3954012308597565
- 0.40061635026931763
- 0.38582310037612916
- 0.38765786700248717
- 0.3918194704532623
- 0.38994808993339536
- 0.41575422344207763
- 0.40999121675491335
- 0.3956134765625
- 0.4121834325313568
- 0.38994717979431154
- 0.38378096766471864
- 0.38539795079231265
- 0.38160778703689574
- 0.3947566659450531
- 0.3783376438140869
- 0.3967059199333191
- 0.3816837477684021
- 0.3671554287672043
- 0.38992789092063906
- 0.37788083455562593
- 0.37646364459991455
- 0.3872914443016052
- 0.41229396381378175
- 0.40040479331016543
- 0.37739387216567993
- 0.38812303223609923
- 0.3779829358100891
- 0.399233945608139
- 0.3667287885189056
- 0.36322973957061766
- 0.3688927350997925
- 0.3667141969680786
- 0.3832933737277985
- 0.3683906725883484
- 0.39527483229637145
- 0.3722252742767334
- 0.4036691601753235
- 0.38263784277439117
- 0.37895709376335146
- 0.38554500064849856
- 0.389228542470932
- 0.372778417634964
- 0.3645783856630325
- 0.3946545510292053
- 0.3633073866605759
- 0.36897938811779024
- 0.39317164063453675
- 0.37041803679466245
- 0.3932858850002289
- 0.3766750431776047
- 0.38063687438964844
- 0.36084335792064665
- 0.36113686668872835
- 0.36764488508701326
- 0.3732992630958557
- 0.3913725589752197
- 0.40026725969314575
- 0.3736548515319824
- 0.39279798369407654
- 0.3916395658493042
- 0.39041447043418886
- 0.40118307127952574
- 0.3977820830345154
- 0.38722145380973816
- 0.3807969094276428
- 0.36829968991279605
- 0.36447177357673644
- 0.38831033339500426
- 0.3688708749294281
- 0.37893812499046325
- 0.36673476402759553
- 0.37094384202957154
- 0.39337731738090514
- 0.3856749399185181
- 0.3695540328025818
- 0.3651325981616974
- 0.34919892916679385
- 0.3676907680511475
- 0.3777992730617523
- 0.37728192896842955
- 0.377209499502182
- 0.3863100119113922
- 0.3845266778469086
- 0.36957392497062685
- 0.38034057817459105
- 0.38178943219184874
- 0.39236740651130675
- 0.3675720999956131
- 0.36283190684318545
- 0.3582882347106934
- 0.38214297227859495
- 0.38285700063705447
- 0.377563468170166
- 0.3717372680664062
- 0.370677729511261
- 0.37344662375450133
- 0.38327801928520205
- 0.36418709630966184
- 0.3706342456817627
- 0.35220664088726045
- 0.3488944999456406
- 0.35557393622398376
- 0.3501997977018356
- 0.3565249583005905
- 0.36430680990219116
- 0.3689433847427368
- 0.34783075873851776
- 0.36153340435028075
- 0.35395648665428164
- 0.3635494720935821
- 0.3532713723897934
- 0.36115909309387206
- 0.35832994170188903
- 0.3816910259246826
- 0.3637212469339371
- 0.35504951424598696
- 0.362421928691864
- 0.3754929644584656
- 0.38072171897888185
- 0.3920646159172058
- 0.3747378322124481
- 0.37641574478149414
- 0.4006474193572998
- 0.41157624025344847
- 0.3974560160636902
- 0.39272657141685485
- 0.406312245798111
- 0.38695474939346314
- 0.36963979449272155
- 0.36679837534427645
- 0.3718370186805725
- 0.39295007872581483
- 0.37354541158676147
- 0.36901164360046385
- 0.3636798879146576
- 0.36081616332530975
- 0.37142630763053897
- 0.3757215838909149
- 0.3789786199092865
- 0.37084344596862795
- 0.37693375849723815
- 0.3586152773141861
- 0.3853920527935028
- 0.38203863334655763
- 0.37961502599716185
- 0.3691634046316147
- 0.35517297790050506
- 0.379498353099823
- 0.3675935800552368
- 0.3712372947216034
- 0.3747765231132507
- 0.3764576692581177
- 0.3826320439338684
- 0.3676995184659958
- 0.35343054134845736
- 0.35994582192897795
- 0.3535659293413162
- 0.3585565796852112
- 0.34767663407325744
- 0.33897890412807463
- 0.3386161489963532
- 0.34569571044445035
- 0.3687493098258972
- 0.36569861545562743
- 0.3757186305522919
- 0.3602982528209686
- 0.36402444915771487
- 0.3703495661258698
- 0.37176323084831236
- 0.3654634356498718
- 0.3582414052963257
- 0.382011954164505
- 0.3687940598487854
- 0.3747113322019577
- 0.38474658217430113
- 0.3659654695034027
- 0.3913953928947449
- 0.3781611566066742
- 0.39536087155342103
- 0.367005997133255
- 0.3460101706266403
- 0.3424982324361801
- 0.36357039399147034
- 0.36542468194961547
- 0.3551769923448563
- 0.39349452652931216
- 0.3491453317403793
- 0.3719002419471741
- 0.3659888505458832
- 0.35986445002555845
- 0.36495540676116944
- 0.35458730773925784
- 0.35486280274391174
- 0.3518716110944748
- 0.35929926867485046
- 0.3554482464551926
- 0.3365429087162018
- 0.35273421502113345
- 0.3455626312017441
- 0.3542643878221512
- 0.3597291073322296
- 0.35223273160457613
- 0.3470064612150192
- 0.34958311944007875
- 0.34020264060497285
- 0.3467182667016983
- 0.3433869066238403
- 0.354110401058197
- 0.36782828159332276
- 0.35048543541431426
- 0.3754482374191284
- 0.3634253314018249
- 0.3374608453035355
- 0.34351932809352875
- 0.3481585436344147
- 0.34355606789588927
train_acc:
- 26.383333206176758
- 28.691667556762695
- 35.26333236694336
- 46.211666107177734
- 52.4716682434082
- 46.15666580200195
- 48.36000061035156
- 53.630001068115234
- 56.436668395996094
- 59.823333740234375
- 54.10499954223633
- 61.93166732788086
- 63.71833419799805
- 65.65833282470703
- 62.358333587646484
- 65.28166961669922
- 66.37833404541016
- 63.516666412353516
- 65.69166564941406
- 66.94000244140625
- 68.6866683959961
- 68.61833190917969
- 70.05833435058594
- 72.44499969482422
- 70.77333068847656
- 74.12999725341797
- 72.5250015258789
- 71.73332977294922
- 74.85166931152344
- 74.88500213623047
- 72.16166687011719
- 73.81500244140625
- 74.21833038330078
- 75.711669921875
- 72.15666961669922
- 77.41166687011719
- 75.51166534423828
- 76.51499938964844
- 76.5683364868164
- 76.88500213623047
- 74.62666320800781
- 76.88166809082031
- 77.67666625976562
- 77.76499938964844
- 77.80333709716797
- 77.12999725341797
- 80.30999755859375
- 79.46499633789062
- 78.34333038330078
- 75.37000274658203
- 79.9366683959961
- 79.17166900634766
- 81.83333587646484
- 79.8933334350586
- 79.8116683959961
- 78.94166564941406
- 79.55333709716797
- 80.96666717529297
- 79.24666595458984
- 79.90166473388672
- 80.96499633789062
- 83.08000183105469
- 82.53666687011719
- 81.63833618164062
- 81.74500274658203
- 83.29499816894531
- 84.00166320800781
- 82.83000183105469
- 82.5683364868164
- 83.663330078125
- 82.163330078125
- 83.0250015258789
- 83.8499984741211
- 82.80833435058594
- 82.72833251953125
- 82.22666931152344
- 81.7750015258789
- 82.20500183105469
- 83.58499908447266
- 83.49666595458984
- 83.27999877929688
- 82.13333129882812
- 81.40833282470703
- 82.47333526611328
- 83.27666473388672
- 82.211669921875
- 82.8933334350586
- 83.43333435058594
- 84.90333557128906
- 83.0633316040039
- 83.70833587646484
- 84.16999816894531
- 84.59833526611328
- 82.82499694824219
- 85.6933364868164
- 85.66000366210938
- 85.50333404541016
- 84.80333709716797
- 84.79499816894531
- 85.53333282470703
- 85.02166748046875
- 86.3566665649414
- 86.09166717529297
- 86.69666290283203
- 86.62166595458984
- 85.96499633789062
- 85.49333190917969
- 85.59333038330078
- 84.12666320800781
- 85.47000122070312
- 85.35333251953125
- 85.64666748046875
- 85.211669921875
- 86.3499984741211
- 85.63166809082031
- 85.21666717529297
- 86.72000122070312
- 85.21833038330078
- 85.5999984741211
- 85.71833038330078
- 86.02999877929688
- 85.12833404541016
- 84.94000244140625
- 84.94666290283203
- 86.35832977294922
- 84.83333587646484
- 85.38833618164062
- 85.73500061035156
- 85.79000091552734
- 86.63333129882812
- 86.74166870117188
- 86.25333404541016
- 86.11666870117188
- 86.84833526611328
- 86.78166961669922
- 86.44166564941406
- 87.32499694824219
- 86.82333374023438
- 86.27333068847656
- 85.82166290283203
- 85.99500274658203
- 85.87666320800781
- 85.11166381835938
- 85.3550033569336
- 85.49833679199219
- 85.038330078125
- 84.70500183105469
- 84.42333221435547
- 84.0199966430664
- 84.25666809082031
- 84.23666381835938
- 83.95833587646484
- 85.625
- 85.69499969482422
- 84.9800033569336
- 84.48999786376953
- 85.20500183105469
- 84.53666687011719
- 85.5616683959961
- 86.07499694824219
- 85.6933364868164
- 85.461669921875
- 85.6433334350586
- 84.53333282470703
- 86.8949966430664
- 87.25499725341797
- 86.31666564941406
- 85.80833435058594
- 86.73999786376953
- 87.92166900634766
- 87.69499969482422
- 88.0616683959961
- 87.99833679199219
- 87.48332977294922
- 85.92166900634766
- 85.42500305175781
- 85.96499633789062
- 85.96666717529297
- 86.33833312988281
- 85.21833038330078
- 85.45833587646484
- 84.86499786376953
- 85.95833587646484
- 84.57499694824219
- 85.05999755859375
- 84.3499984741211
- 85.97166442871094
- 85.92500305175781
- 85.44000244140625
- 85.17166900634766
- 86.49500274658203
- 85.53166961669922
- 85.69999694824219
- 85.05333709716797
- 85.336669921875
- 86.3116683959961
- 85.47833251953125
- 86.22000122070312
- 84.63500213623047
- 85.86666870117188
- 87.80500030517578
- 86.97000122070312
- 86.22333526611328
- 86.50166320800781
- 85.67166900634766
- 86.28166961669922
- 86.10166931152344
- 87.05833435058594
- 87.1683349609375
- 84.7066650390625
- 86.42666625976562
- 87.29666900634766
- 86.6683349609375
- 86.21333312988281
- 85.6066665649414
- 85.63333129882812
- 86.74500274658203
- 85.94666290283203
- 87.16000366210938
- 85.86000061035156
- 87.07499694824219
- 86.77999877929688
- 87.30500030517578
- 87.88666534423828
- 87.0
- 86.8183364868164
- 88.02999877929688
- 87.06999969482422
- 87.57833099365234
- 87.78500366210938
- 86.93333435058594
- 86.58499908447266
- 86.07166290283203
- 87.6866683959961
- 88.36000061035156
- 88.62999725341797
- 88.84500122070312
- 88.65833282470703
- 88.40666961669922
- 87.82166290283203
- 88.16166687011719
- 88.73500061035156
- 87.76333618164062
- 88.43000030517578
- 88.32499694824219
- 88.05500030517578
- 88.38666534423828
- 87.95500183105469
- 86.91500091552734
- 87.8133316040039
- 88.6433334350586
- 88.24166870117188
- 87.00166320800781
- 87.50666809082031
- 88.3316650390625
- 87.44000244140625
- 87.6866683959961
- 87.39833068847656
- 86.48500061035156
- 86.52833557128906
- 86.41166687011719
- 86.58833312988281
- 85.79499816894531
- 87.461669921875
- 88.211669921875
- 87.81666564941406
- 88.12833404541016
- 88.10832977294922
- 88.01166534423828
- 87.62666320800781
- 88.5999984741211
- 88.2300033569336
- 87.78500366210938
- 89.04666900634766
- 88.42833709716797
- 89.6933364868164
- 88.55333709716797
- 88.87333679199219
- 88.19499969482422
- 87.76499938964844
- 87.62999725341797
- 88.18499755859375
- 88.336669921875
- 88.05500030517578
- 87.73833465576172
- 88.55166625976562
- 88.55166625976562
- 88.29666900634766
- 88.25666809082031
- 87.20999908447266
- 87.38999938964844
- 88.11333465576172
- 87.3316650390625
- 88.25499725341797
- 88.57499694824219
- 88.5566635131836
- 88.69999694824219
- 88.06666564941406
- 88.80000305175781
- 88.00499725341797
- 88.72000122070312
- 89.36166381835938
- 88.3183364868164
- 88.85333251953125
- 88.85333251953125
- 88.45833587646484
- 87.19833374023438
- 87.836669921875
- 88.6883316040039
- 88.25666809082031
- 88.6866683959961
- 87.82333374023438
- 89.28500366210938
- 89.43499755859375
- 89.18499755859375
- 89.37666320800781
- 88.54166412353516
- 89.20999908447266
- 87.9800033569336
- 89.04000091552734
- 87.5816650390625
- 88.34666442871094
- 88.625
- 88.38999938964844
- 88.19000244140625
- 88.94166564941406
- 89.31666564941406
- 88.01667022705078
- 89.35333251953125
- 89.17833709716797
- 88.336669921875
- 89.05833435058594
- 88.10832977294922
- 88.79833221435547
- 88.62000274658203
- 89.53166961669922
- 89.52666473388672
- 89.17833709716797
- 89.05999755859375
- 88.18499755859375
- 87.79000091552734
- 88.98666381835938
- 88.08999633789062
- 88.1050033569336
- 88.19666290283203
- 87.7316665649414
- 87.87000274658203
- 88.37666320800781
- 88.68333435058594
- 89.12166595458984
- 89.30500030517578
- 88.2933349609375
- 89.2249984741211
- 88.65833282470703
- 89.12833404541016
- 88.92833709716797
- 88.05500030517578
- 88.42833709716797
- 89.06666564941406
- 89.2699966430664
- 89.95833587646484
- 89.11000061035156
- 88.66000366210938
- 88.55500030517578
- 88.58999633789062
- 88.21333312988281
- 88.32833099365234
- 88.98833465576172
- 88.45166778564453
- 88.25499725341797
- 87.81999969482422
- 89.0250015258789
- 89.25666809082031
- 89.57166290283203
- 88.36333465576172
- 88.33333587646484
- 88.5183334350586
- 88.87333679199219
- 88.94166564941406
- 88.79833221435547
- 88.40499877929688
- 89.20833587646484
- 88.9366683959961
- 89.66999816894531
- 89.83499908447266
- 89.413330078125
- 89.711669921875
- 89.46833038330078
- 89.15333557128906
- 88.9749984741211
- 89.98500061035156
- 89.38500213623047
- 89.65333557128906
- 89.07166290283203
- 89.61833190917969
- 89.2750015258789
- 89.33833312988281
- 88.43000030517578
- 89.10166931152344
- 89.52333068847656
- 89.12000274658203
- 88.62666320800781
- 88.39167022705078
- 87.788330078125
- 88.5633316040039
- 88.40333557128906
- 87.49500274658203
- 86.96833038330078
- 87.67166900634766
- 87.78666687011719
- 87.30166625976562
- 88.05500030517578
- 88.8316650390625
- 88.95333099365234
- 88.7933349609375
- 87.79499816894531
- 88.7066650390625
- 88.88500213623047
- 89.12666320800781
- 89.24833679199219
- 88.86333465576172
- 88.63666534423828
- 88.54833221435547
- 88.85166931152344
- 88.538330078125
- 89.33333587646484
- 88.15499877929688
- 88.3066635131836
- 88.52333068847656
- 88.87666320800781
- 89.4183349609375
- 88.44666290283203
- 88.96666717529297
- 88.80333709716797
- 88.58000183105469
- 88.48833465576172
- 88.19499969482422
- 88.87333679199219
- 89.4566650390625
- 89.17666625976562
- 89.48999786376953
- 89.27999877929688
- 89.8566665649414
- 90.20166778564453
- 90.1500015258789
- 89.81999969482422
- 88.87000274658203
- 88.97000122070312
- 88.61000061035156
- 89.34166717529297
- 89.16000366210938
- 88.8183364868164
- 88.72833251953125
- 89.02833557128906
- 89.2750015258789
- 88.33833312988281
- 88.81999969482422
- 88.62000274658203
- 88.12166595458984
- 88.96833038330078
- 87.91166687011719
- 88.48500061035156
- 87.70333099365234
- 88.87999725341797
- 89.67166900634766
- 90.0183334350586
- 89.0616683959961
- 88.86166381835938
- 89.33499908447266
- 87.55166625976562
- 89.59666442871094
- 88.67166900634766
- 88.9749984741211
- 89.2316665649414
- 89.01000213623047
- 89.46333312988281
- 89.40499877929688
- 89.5633316040039
- 89.22166442871094
- 89.37833404541016
- 90.1883316040039
- 89.37333679199219
- 89.84666442871094
- 89.48332977294922
- 89.19166564941406
- 89.52333068847656
- 89.6866683959961
- 89.5633316040039
- 90.00166320800781
- 89.79833221435547
- 89.93333435058594
- 89.44833374023438
- 88.75166320800781
- 89.55833435058594
- 88.55500030517578
- 89.04666900634766
- 90.12166595458984
- 89.75333404541016
- 89.6816635131836
- 89.86333465576172
train_loss:
- 2.2218551447550454
- 2.132345955149333
- 2.0579593811035157
- 1.9383108932495117
- 1.858959927368164
- 1.8122042165120442
- 1.7391806248982746
- 1.6622386227925618
- 1.589220046742757
- 1.5241833279927572
- 1.5170885096232096
- 1.4575998827616374
- 1.392565956624349
- 1.3372170766194662
- 1.3303196454366049
- 1.3043333896636964
- 1.302746040725708
- 1.2720820048014323
- 1.230195343907674
- 1.1770001073201497
- 1.133864543279012
- 1.1190387135823567
- 1.0746715746561686
- 1.0017816122690837
- 1.0024818798065185
- 0.9658216617584229
- 0.9359865692138671
- 0.946626617304484
- 0.9087843198140462
- 0.9199762009938558
- 0.9407772212982177
- 0.9058988101959229
- 0.8885528545379638
- 0.8726239384969076
- 0.8819838673909505
- 0.8310488437652588
- 0.8553067831675212
- 0.8261359140396118
- 0.8213029480616252
- 0.7902206317901611
- 0.7847408180236817
- 0.7748591929117838
- 0.7473782650629679
- 0.7509029701868694
- 0.7500723224639892
- 0.749613703918457
- 0.7090656655629476
- 0.7179144126256307
- 0.7271446422576904
- 0.7225007635116577
- 0.7001573531468709
- 0.6970479054133097
- 0.6675498442967732
- 0.6813454084396362
- 0.6918016241073608
- 0.7026345837275187
- 0.6902808984120686
- 0.6581307027816773
- 0.6586413890838623
- 0.670007151667277
- 0.6561526982625325
- 0.6166805809020997
- 0.6263306368509929
- 0.6323940798441569
- 0.6295675762176514
- 0.6021970394770304
- 0.5900277701059977
- 0.6054793711344401
- 0.610924059677124
- 0.590952559598287
- 0.6055937030792237
- 0.5989145369847616
- 0.5842352857589722
- 0.5914489674886068
- 0.5976296035766602
- 0.6044751538594564
- 0.6088308544158936
- 0.5992868363062541
- 0.5725504434585571
- 0.5775987933476766
- 0.5820114521026611
- 0.5984034250895183
- 0.5994770926793417
- 0.5924349333445231
- 0.5723331131617229
- 0.5937883757909139
- 0.5802276786804199
- 0.5686977666536966
- 0.5407577836036682
- 0.5648668629646302
- 0.5560236639022827
- 0.547473849550883
- 0.5416986806233723
- 0.5661466419855754
- 0.5203665003140767
- 0.5171788051605225
- 0.5178425404230753
- 0.5289806904474894
- 0.5307715257644653
- 0.5178082689285278
- 0.5249586130777995
- 0.5051770889282227
- 0.5069024617830912
- 0.4957179686228434
- 0.4935564614613851
- 0.5004252206802369
- 0.5080176439285279
- 0.5062799442291259
- 0.5275968944549561
- 0.5069696847279866
- 0.509899396165212
- 0.5026957608222962
- 0.5132975968996684
- 0.49292666330337526
- 0.501285253461202
- 0.5120149848937988
- 0.48403346802393593
- 0.5077678695678711
- 0.49968949038187666
- 0.4970613444964091
- 0.49062870244979856
- 0.5124797401746114
- 0.5128134934107462
- 0.5160702360788981
- 0.48532189181645713
- 0.5116865184783935
- 0.5003541735967
- 0.49609944950739543
- 0.4924253246625265
- 0.47736168727874756
- 0.47243539222081504
- 0.48281941760381064
- 0.4852866965929667
- 0.4710564213116964
- 0.47015545790990193
- 0.4758576865196228
- 0.4592446252187093
- 0.4695097748756409
- 0.47987375990549724
- 0.4883918924649556
- 0.48372499548594156
- 0.4856034565607707
- 0.5049004345575968
- 0.49478488976160684
- 0.4944509228070577
- 0.505943063322703
- 0.5101289282162984
- 0.5190869059244791
- 0.5292917122840881
- 0.5128589324951172
- 0.5182036571820577
- 0.5133573403676351
- 0.48559678888320923
- 0.48268598896662396
- 0.5000976713498434
- 0.5086778690020244
- 0.4966542850812276
- 0.5090206853548686
- 0.4861349054336548
- 0.4746353993097941
- 0.482948813978831
- 0.48918441950480146
- 0.484722750155131
- 0.5105828664779664
- 0.45675706612269085
- 0.45057499122619626
- 0.4686907535552979
- 0.47445549507141116
- 0.4607444208463033
- 0.43618839384714764
- 0.44036099621454877
- 0.4340581094741821
- 0.4337004051208496
- 0.4441576266606649
- 0.4703691463470459
- 0.48418505894343056
- 0.471684130191803
- 0.4707090277036031
- 0.4646420091629028
- 0.4880163797060649
- 0.48540821822484337
- 0.5042443347930908
- 0.47079551213582355
- 0.4989307666460673
- 0.4936125529289246
- 0.5099884756406148
- 0.47067079362869263
- 0.47370896663665774
- 0.4844543460528056
- 0.48491357952753705
- 0.45872127822240194
- 0.4764266208012899
- 0.47829457171758016
- 0.4933976953824361
- 0.48640964234670003
- 0.4609174800554911
- 0.4795332718213399
- 0.4625945214589437
- 0.4914862577120463
- 0.4585937350908915
- 0.43248971099853517
- 0.4464209930419922
- 0.4608997274716695
- 0.4536700383504232
- 0.46849647124608357
- 0.4586862369855245
- 0.4625608690261841
- 0.44156593198776245
- 0.4404783105214437
- 0.47924315147399904
- 0.45500841598510744
- 0.4370689203898112
- 0.45096011333465574
- 0.4597113524754842
- 0.47653585036595664
- 0.4722396644910177
- 0.4493567485809326
- 0.46051820443471275
- 0.4418953483581543
- 0.46254799372355143
- 0.439952535088857
- 0.4442666908899943
- 0.43293202346165977
- 0.42314505100250244
- 0.44252269264856975
- 0.4423290670077006
- 0.42079018290837605
- 0.43793189684549966
- 0.42768916931152345
- 0.423899741713206
- 0.4413901626586914
- 0.43831129970550536
- 0.44634191881815594
- 0.421198344484965
- 0.4104086716969808
- 0.40555850461324056
- 0.39899058825174966
- 0.402812246354421
- 0.40830117330551147
- 0.4210295789718628
- 0.4140223440806071
- 0.40299192724227906
- 0.42182137022018434
- 0.4072920226097107
- 0.40909009844462074
- 0.4139623827298482
- 0.4049123685836792
- 0.4160489135424296
- 0.4367002882639567
- 0.41373032404581706
- 0.40122281284332273
- 0.40721632617314657
- 0.4339808367411296
- 0.42414716990788776
- 0.4065465194384257
- 0.4228165826161702
- 0.4192949692726135
- 0.426357360680898
- 0.4423729125658671
- 0.4458353262265523
- 0.45109137862523396
- 0.4441064583142598
- 0.4576275691986084
- 0.42344093557993573
- 0.4070689152081807
- 0.4148217834472656
- 0.40918829975128174
- 0.4103682527860006
- 0.41167349100112915
- 0.4190192718187968
- 0.39949834016164143
- 0.4085439017613729
- 0.41645654837290447
- 0.389835955174764
- 0.40245702492396035
- 0.3785255584716797
- 0.3983771011988322
- 0.39282131687800087
- 0.4065867519696554
- 0.41617961381276447
- 0.41795525801976524
- 0.40791327692667645
- 0.4051048437436422
- 0.40663027737935387
- 0.4139502753893534
- 0.39879697024027505
- 0.3999656324068705
- 0.4049016071637472
- 0.4048955967585246
- 0.4288453179995219
- 0.4230404060045878
- 0.4079678461710612
- 0.42531800934473674
- 0.4040028608004252
- 0.3980555009524028
- 0.3988863160451253
- 0.39508053080240885
- 0.4078586756706238
- 0.39119497521718344
- 0.40860509208043416
- 0.3944088291486104
- 0.3813680497487386
- 0.402328889465332
- 0.3911739931424459
- 0.3898353672027588
- 0.3992178595542908
- 0.4233434281031291
- 0.4128576077143351
- 0.3924519987106323
- 0.4016520055452983
- 0.3930763025601705
- 0.41286200475692747
- 0.38101931816736856
- 0.3776847738265991
- 0.38310985250473023
- 0.38078513112068174
- 0.3975479474703471
- 0.3838005314350128
- 0.40714719559351603
- 0.38540732094446817
- 0.41721990804672243
- 0.3977099510033925
- 0.39431963726679486
- 0.3991852841059367
- 0.4020694307009379
- 0.38637555271784463
- 0.38006575037638346
- 0.4076168298721313
- 0.37778453683853147
- 0.38135360396703083
- 0.40295921042760213
- 0.3820264061450958
- 0.40498853678703306
- 0.3888932663758596
- 0.3918809777577718
- 0.37338680186271667
- 0.3731308229446411
- 0.3802955852826436
- 0.3845499506632487
- 0.40093022832870484
- 0.4115204929987589
- 0.3852054542382558
- 0.40362151203155516
- 0.4022892071723938
- 0.4013677545865377
- 0.4115592829386393
- 0.4087581056276957
- 0.39828080622355144
- 0.3909533584912618
- 0.3791756410280863
- 0.37593290700912474
- 0.3986314748128255
- 0.37871309124628705
- 0.38945079334576926
- 0.37805727958679197
- 0.3829442479769389
- 0.4034262059847514
- 0.3979877233187358
- 0.3805223968823751
- 0.3767296208063761
- 0.36228478598594666
- 0.378238793182373
- 0.38793558565775554
- 0.38852705217997235
- 0.38895123845736185
- 0.39693344895044963
- 0.3945796082178752
- 0.3806881858984629
- 0.3902340431213379
- 0.39233652105331424
- 0.401763152440389
- 0.3791311479409536
- 0.37437103889783224
- 0.3685611068725586
- 0.39153872028986614
- 0.39264374574025473
- 0.3883594318707784
- 0.38149286246299746
- 0.38009398393630983
- 0.3836769120375315
- 0.39370511566797894
- 0.37505305140813194
- 0.3805547747929891
- 0.3635188910007477
- 0.36147762753168744
- 0.36862237973213197
- 0.3624751476128896
- 0.3687611413637797
- 0.37369372259775796
- 0.3786324581305186
- 0.3582703438282013
- 0.37072521119117735
- 0.3644414297739665
- 0.37538025943438214
- 0.3644937185923258
- 0.3724786282857259
- 0.3701352426211039
- 0.39088684978485105
- 0.3743521769682566
- 0.36620020089149474
- 0.37252785859107973
- 0.38609433798789977
- 0.39065941022237144
- 0.4020464007695516
- 0.3872568220456441
- 0.3896447138309479
- 0.41068149914741514
- 0.4231306138833364
- 0.4077984679539998
- 0.4038773294289907
- 0.4170204273223877
- 0.39797654751141864
- 0.38094263559977215
- 0.3779238790829976
- 0.382212132247289
- 0.40248336871465046
- 0.3842274535973867
- 0.38102460729281107
- 0.3741696149349213
- 0.37170382232666016
- 0.3810626898288727
- 0.3841845412731171
- 0.38774502561887103
- 0.3802822672049205
- 0.38666615680058797
- 0.3699960921923319
- 0.39549245363871255
- 0.3924999358018239
- 0.3893209582487742
- 0.3803127454598745
- 0.36669876036643984
- 0.38817534732818604
- 0.3780360342343648
- 0.38181307783126833
- 0.38614326464335125
- 0.38793216031392413
- 0.3945308432896932
- 0.3793251101652781
- 0.36597783352533975
- 0.3720005408287048
- 0.3655420065244039
- 0.370158922624588
- 0.3588597975889842
- 0.34988164459864296
- 0.350510408226649
- 0.35755535268783567
- 0.3795265607039134
- 0.3758534427801768
- 0.38560392115910846
- 0.3706399838447571
- 0.37383065603574117
- 0.3813231201807658
- 0.38214901118278505
- 0.375704488102595
- 0.3688840551694234
- 0.3916267675717672
- 0.38067033020655316
- 0.3861357391993205
- 0.39549208839734395
- 0.37754804377555845
- 0.4017461130142212
- 0.387437814839681
- 0.4045285674571991
- 0.37665767397880556
- 0.35820199600855507
- 0.3525774655818939
- 0.3736502242565155
- 0.3755519813855489
- 0.3672609085718791
- 0.40273734283447266
- 0.36012735471725466
- 0.38097983983357747
- 0.3746395037174225
- 0.36929738052686056
- 0.37487828181584676
- 0.363905256764094
- 0.3644110240141551
- 0.3621734571297964
- 0.3686988222122192
- 0.3668372538407644
- 0.34904362382888793
- 0.3633321026643117
- 0.35625834803581236
- 0.3644182892004649
- 0.36961794668833414
- 0.36261935437520343
- 0.35895513451894123
- 0.3608509908517202
- 0.35068225266138714
- 0.35687163337071737
- 0.3529239247481028
- 0.3629836102326711
- 0.3763160091718038
- 0.3606013478914897
- 0.3838859484195709
- 0.3729931662082672
- 0.3483199640909831
- 0.3546708392779032
- 0.35767670987447103
- 0.3534328815301259


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig2_u500.yaml <==
clients:
- - 11
  - 456
  - 434
  - 7
  - 286
  - 368
  - 465
  - 31
  - 448
  - 109
  - 446
  - 72
  - 36
  - 226
  - 359
  - 276
  - 64
  - 220
  - 489
  - 175
  - 86
  - 190
  - 390
  - 336
  - 476
  - 147
  - 73
  - 208
  - 46
  - 200
  - 332
  - 387
  - 196
  - 493
  - 310
  - 402
  - 453
  - 98
  - 370
  - 57
  - 58
  - 366
  - 466
  - 192
  - 449
  - 444
  - 477
  - 450
  - 54
  - 340
- - 389
  - 83
  - 424
  - 32
  - 208
  - 346
  - 71
  - 313
  - 364
  - 108
  - 345
  - 288
  - 224
  - 120
  - 436
  - 452
  - 231
  - 35
  - 146
  - 136
  - 7
  - 356
  - 133
  - 326
  - 306
  - 156
  - 297
  - 373
  - 90
  - 453
  - 252
  - 122
  - 361
  - 167
  - 276
  - 249
  - 456
  - 30
  - 496
  - 17
  - 448
  - 54
  - 382
  - 19
  - 225
  - 378
  - 161
  - 404
  - 39
  - 62
- - 288
  - 263
  - 129
  - 271
  - 451
  - 69
  - 169
  - 403
  - 166
  - 392
  - 439
  - 431
  - 361
  - 459
  - 61
  - 101
  - 98
  - 168
  - 346
  - 58
  - 161
  - 303
  - 248
  - 91
  - 305
  - 482
  - 277
  - 345
  - 479
  - 399
  - 47
  - 292
  - 118
  - 480
  - 89
  - 95
  - 199
  - 318
  - 214
  - 90
  - 417
  - 447
  - 170
  - 113
  - 356
  - 387
  - 373
  - 477
  - 127
  - 32
- - 353
  - 270
  - 458
  - 13
  - 474
  - 338
  - 201
  - 479
  - 395
  - 194
  - 110
  - 62
  - 354
  - 63
  - 429
  - 150
  - 333
  - 115
  - 473
  - 257
  - 37
  - 184
  - 433
  - 260
  - 154
  - 210
  - 230
  - 196
  - 417
  - 317
  - 426
  - 135
  - 120
  - 215
  - 398
  - 412
  - 450
  - 278
  - 153
  - 160
  - 396
  - 335
  - 373
  - 55
  - 264
  - 251
  - 69
  - 80
  - 124
  - 499
- - 60
  - 446
  - 111
  - 22
  - 243
  - 341
  - 154
  - 95
  - 229
  - 423
  - 491
  - 0
  - 161
  - 38
  - 344
  - 102
  - 20
  - 484
  - 421
  - 160
  - 395
  - 367
  - 290
  - 19
  - 142
  - 213
  - 497
  - 217
  - 206
  - 168
  - 299
  - 256
  - 454
  - 89
  - 171
  - 418
  - 97
  - 443
  - 208
  - 122
  - 347
  - 296
  - 390
  - 466
  - 37
  - 240
  - 23
  - 307
  - 104
  - 382
- - 199
  - 124
  - 368
  - 459
  - 85
  - 430
  - 475
  - 152
  - 339
  - 84
  - 97
  - 358
  - 87
  - 44
  - 93
  - 149
  - 24
  - 210
  - 267
  - 348
  - 351
  - 322
  - 53
  - 323
  - 83
  - 311
  - 103
  - 274
  - 122
  - 25
  - 121
  - 376
  - 302
  - 157
  - 99
  - 218
  - 384
  - 11
  - 487
  - 227
  - 191
  - 489
  - 22
  - 278
  - 47
  - 265
  - 175
  - 15
  - 370
  - 297
- - 101
  - 401
  - 245
  - 131
  - 495
  - 303
  - 102
  - 111
  - 36
  - 282
  - 38
  - 84
  - 270
  - 479
  - 252
  - 384
  - 119
  - 0
  - 412
  - 93
  - 348
  - 457
  - 333
  - 289
  - 395
  - 357
  - 24
  - 20
  - 346
  - 336
  - 404
  - 498
  - 378
  - 88
  - 3
  - 61
  - 436
  - 127
  - 363
  - 23
  - 424
  - 45
  - 340
  - 173
  - 380
  - 325
  - 471
  - 224
  - 309
  - 399
- - 140
  - 205
  - 289
  - 405
  - 273
  - 229
  - 51
  - 477
  - 206
  - 435
  - 390
  - 388
  - 262
  - 189
  - 28
  - 53
  - 324
  - 91
  - 54
  - 103
  - 208
  - 181
  - 82
  - 322
  - 149
  - 142
  - 326
  - 268
  - 470
  - 468
  - 64
  - 100
  - 251
  - 465
  - 428
  - 75
  - 161
  - 487
  - 274
  - 27
  - 454
  - 480
  - 77
  - 170
  - 243
  - 71
  - 279
  - 20
  - 127
  - 150
- - 215
  - 414
  - 111
  - 390
  - 38
  - 290
  - 302
  - 147
  - 206
  - 179
  - 136
  - 285
  - 286
  - 402
  - 36
  - 154
  - 236
  - 271
  - 348
  - 443
  - 110
  - 137
  - 412
  - 2
  - 278
  - 231
  - 37
  - 46
  - 329
  - 122
  - 372
  - 188
  - 494
  - 441
  - 496
  - 152
  - 223
  - 67
  - 303
  - 267
  - 473
  - 157
  - 436
  - 343
  - 422
  - 149
  - 234
  - 481
  - 249
  - 135
- - 315
  - 89
  - 34
  - 448
  - 452
  - 75
  - 144
  - 378
  - 242
  - 207
  - 489
  - 382
  - 173
  - 164
  - 269
  - 467
  - 494
  - 274
  - 91
  - 481
  - 407
  - 350
  - 94
  - 462
  - 327
  - 45
  - 244
  - 128
  - 379
  - 5
  - 372
  - 134
  - 23
  - 406
  - 312
  - 38
  - 311
  - 335
  - 321
  - 172
  - 56
  - 471
  - 386
  - 389
  - 49
  - 409
  - 204
  - 434
  - 307
  - 323
- - 238
  - 178
  - 301
  - 112
  - 474
  - 269
  - 53
  - 414
  - 18
  - 80
  - 35
  - 431
  - 376
  - 434
  - 387
  - 335
  - 398
  - 196
  - 476
  - 210
  - 262
  - 375
  - 257
  - 339
  - 268
  - 124
  - 96
  - 200
  - 211
  - 82
  - 458
  - 270
  - 232
  - 234
  - 216
  - 115
  - 92
  - 390
  - 415
  - 97
  - 336
  - 347
  - 41
  - 8
  - 203
  - 125
  - 17
  - 235
  - 1
  - 397
- - 495
  - 431
  - 436
  - 77
  - 171
  - 464
  - 316
  - 199
  - 447
  - 473
  - 479
  - 165
  - 267
  - 372
  - 382
  - 6
  - 256
  - 103
  - 328
  - 153
  - 361
  - 240
  - 43
  - 277
  - 53
  - 17
  - 221
  - 166
  - 309
  - 315
  - 132
  - 191
  - 78
  - 323
  - 70
  - 300
  - 202
  - 497
  - 433
  - 94
  - 498
  - 333
  - 435
  - 44
  - 439
  - 352
  - 23
  - 111
  - 3
  - 405
- - 134
  - 471
  - 144
  - 17
  - 138
  - 356
  - 159
  - 457
  - 479
  - 232
  - 71
  - 369
  - 341
  - 83
  - 195
  - 368
  - 34
  - 325
  - 43
  - 365
  - 326
  - 127
  - 493
  - 202
  - 355
  - 336
  - 141
  - 5
  - 76
  - 19
  - 491
  - 121
  - 28
  - 411
  - 436
  - 405
  - 22
  - 469
  - 47
  - 212
  - 362
  - 364
  - 271
  - 419
  - 66
  - 229
  - 8
  - 288
  - 247
  - 273
- - 234
  - 99
  - 22
  - 261
  - 50
  - 424
  - 280
  - 369
  - 240
  - 289
  - 255
  - 360
  - 407
  - 322
  - 180
  - 37
  - 39
  - 286
  - 344
  - 220
  - 326
  - 205
  - 476
  - 311
  - 386
  - 283
  - 114
  - 139
  - 46
  - 9
  - 390
  - 11
  - 366
  - 359
  - 67
  - 72
  - 282
  - 444
  - 241
  - 3
  - 211
  - 215
  - 373
  - 399
  - 10
  - 415
  - 436
  - 435
  - 269
  - 148
- - 12
  - 225
  - 480
  - 319
  - 22
  - 71
  - 208
  - 257
  - 371
  - 264
  - 42
  - 430
  - 218
  - 339
  - 40
  - 114
  - 250
  - 168
  - 36
  - 305
  - 234
  - 8
  - 211
  - 73
  - 185
  - 311
  - 474
  - 214
  - 397
  - 96
  - 23
  - 127
  - 37
  - 429
  - 278
  - 340
  - 190
  - 291
  - 374
  - 487
  - 106
  - 61
  - 204
  - 153
  - 421
  - 27
  - 103
  - 112
  - 88
  - 298
- - 85
  - 44
  - 449
  - 295
  - 382
  - 410
  - 131
  - 0
  - 235
  - 26
  - 419
  - 174
  - 122
  - 445
  - 11
  - 218
  - 380
  - 276
  - 338
  - 173
  - 390
  - 439
  - 328
  - 383
  - 108
  - 282
  - 189
  - 92
  - 482
  - 217
  - 175
  - 96
  - 420
  - 459
  - 81
  - 151
  - 207
  - 95
  - 3
  - 289
  - 286
  - 185
  - 99
  - 132
  - 369
  - 154
  - 197
  - 168
  - 194
  - 109
- - 350
  - 367
  - 256
  - 8
  - 460
  - 477
  - 45
  - 493
  - 438
  - 434
  - 16
  - 227
  - 393
  - 200
  - 448
  - 47
  - 469
  - 301
  - 459
  - 406
  - 31
  - 115
  - 312
  - 326
  - 122
  - 11
  - 135
  - 46
  - 427
  - 183
  - 254
  - 221
  - 145
  - 238
  - 222
  - 98
  - 212
  - 97
  - 48
  - 329
  - 37
  - 426
  - 159
  - 13
  - 150
  - 296
  - 494
  - 133
  - 270
  - 357
- - 364
  - 90
  - 251
  - 269
  - 236
  - 138
  - 451
  - 354
  - 133
  - 175
  - 294
  - 72
  - 213
  - 57
  - 79
  - 348
  - 185
  - 296
  - 128
  - 222
  - 216
  - 139
  - 443
  - 264
  - 82
  - 91
  - 403
  - 171
  - 372
  - 114
  - 29
  - 329
  - 252
  - 328
  - 283
  - 300
  - 65
  - 322
  - 117
  - 284
  - 335
  - 391
  - 488
  - 248
  - 183
  - 165
  - 9
  - 27
  - 78
  - 332
- - 213
  - 386
  - 56
  - 298
  - 367
  - 197
  - 402
  - 411
  - 493
  - 322
  - 120
  - 233
  - 253
  - 278
  - 40
  - 100
  - 463
  - 238
  - 263
  - 478
  - 53
  - 373
  - 471
  - 265
  - 6
  - 328
  - 370
  - 128
  - 207
  - 257
  - 351
  - 78
  - 170
  - 13
  - 374
  - 433
  - 418
  - 110
  - 190
  - 205
  - 94
  - 247
  - 264
  - 38
  - 5
  - 30
  - 431
  - 487
  - 49
  - 181
- - 143
  - 341
  - 368
  - 227
  - 52
  - 25
  - 422
  - 75
  - 222
  - 321
  - 147
  - 142
  - 466
  - 116
  - 215
  - 344
  - 164
  - 213
  - 465
  - 456
  - 371
  - 198
  - 86
  - 111
  - 487
  - 432
  - 43
  - 361
  - 470
  - 58
  - 307
  - 153
  - 404
  - 425
  - 53
  - 122
  - 451
  - 37
  - 197
  - 311
  - 165
  - 377
  - 382
  - 115
  - 68
  - 21
  - 246
  - 206
  - 482
  - 444
- - 118
  - 370
  - 457
  - 137
  - 287
  - 496
  - 316
  - 469
  - 108
  - 194
  - 152
  - 332
  - 170
  - 308
  - 460
  - 474
  - 141
  - 350
  - 188
  - 80
  - 355
  - 124
  - 338
  - 0
  - 444
  - 55
  - 210
  - 404
  - 10
  - 157
  - 223
  - 270
  - 177
  - 459
  - 50
  - 267
  - 213
  - 388
  - 48
  - 306
  - 390
  - 291
  - 250
  - 192
  - 366
  - 419
  - 313
  - 234
  - 171
  - 417
- - 494
  - 213
  - 90
  - 387
  - 350
  - 236
  - 337
  - 88
  - 326
  - 6
  - 342
  - 61
  - 257
  - 47
  - 77
  - 485
  - 220
  - 188
  - 452
  - 253
  - 20
  - 252
  - 284
  - 438
  - 250
  - 66
  - 391
  - 113
  - 174
  - 327
  - 291
  - 45
  - 422
  - 313
  - 205
  - 489
  - 379
  - 23
  - 40
  - 117
  - 148
  - 30
  - 16
  - 458
  - 68
  - 492
  - 145
  - 53
  - 105
  - 442
- - 67
  - 131
  - 450
  - 396
  - 326
  - 62
  - 235
  - 200
  - 57
  - 313
  - 5
  - 183
  - 63
  - 15
  - 209
  - 111
  - 296
  - 395
  - 308
  - 486
  - 401
  - 355
  - 310
  - 278
  - 1
  - 120
  - 457
  - 420
  - 60
  - 344
  - 64
  - 35
  - 291
  - 205
  - 260
  - 262
  - 392
  - 95
  - 300
  - 21
  - 367
  - 164
  - 149
  - 318
  - 255
  - 307
  - 47
  - 155
  - 496
  - 402
- - 135
  - 409
  - 198
  - 68
  - 93
  - 46
  - 57
  - 481
  - 354
  - 385
  - 489
  - 287
  - 197
  - 451
  - 271
  - 79
  - 174
  - 238
  - 371
  - 443
  - 107
  - 149
  - 214
  - 163
  - 114
  - 185
  - 382
  - 362
  - 307
  - 325
  - 276
  - 103
  - 259
  - 426
  - 393
  - 402
  - 360
  - 8
  - 123
  - 88
  - 246
  - 223
  - 364
  - 204
  - 476
  - 132
  - 99
  - 435
  - 192
  - 488
- - 431
  - 415
  - 128
  - 13
  - 226
  - 189
  - 463
  - 284
  - 228
  - 58
  - 94
  - 100
  - 352
  - 27
  - 427
  - 20
  - 270
  - 406
  - 354
  - 477
  - 468
  - 293
  - 316
  - 460
  - 429
  - 331
  - 114
  - 65
  - 302
  - 124
  - 373
  - 120
  - 307
  - 63
  - 131
  - 62
  - 164
  - 481
  - 362
  - 487
  - 469
  - 428
  - 364
  - 485
  - 264
  - 271
  - 454
  - 115
  - 92
  - 51
- - 207
  - 142
  - 185
  - 316
  - 84
  - 409
  - 63
  - 295
  - 372
  - 214
  - 120
  - 480
  - 131
  - 87
  - 398
  - 20
  - 304
  - 98
  - 318
  - 312
  - 256
  - 345
  - 129
  - 325
  - 91
  - 373
  - 194
  - 283
  - 235
  - 420
  - 60
  - 355
  - 21
  - 239
  - 137
  - 292
  - 103
  - 375
  - 385
  - 254
  - 362
  - 289
  - 286
  - 483
  - 222
  - 485
  - 478
  - 357
  - 232
  - 415
- - 52
  - 297
  - 120
  - 327
  - 241
  - 185
  - 204
  - 453
  - 477
  - 355
  - 101
  - 57
  - 319
  - 20
  - 405
  - 25
  - 155
  - 246
  - 227
  - 183
  - 16
  - 107
  - 190
  - 451
  - 360
  - 429
  - 289
  - 236
  - 397
  - 338
  - 51
  - 272
  - 31
  - 19
  - 32
  - 215
  - 118
  - 192
  - 38
  - 159
  - 156
  - 134
  - 270
  - 214
  - 433
  - 356
  - 9
  - 91
  - 286
  - 60
- - 251
  - 39
  - 40
  - 228
  - 37
  - 231
  - 105
  - 310
  - 374
  - 213
  - 420
  - 98
  - 325
  - 461
  - 382
  - 383
  - 38
  - 284
  - 371
  - 429
  - 261
  - 323
  - 370
  - 162
  - 489
  - 78
  - 134
  - 425
  - 219
  - 227
  - 373
  - 102
  - 166
  - 423
  - 485
  - 288
  - 244
  - 36
  - 494
  - 402
  - 46
  - 289
  - 437
  - 30
  - 394
  - 441
  - 203
  - 340
  - 486
  - 114
- - 118
  - 356
  - 332
  - 194
  - 309
  - 143
  - 242
  - 172
  - 481
  - 443
  - 297
  - 155
  - 421
  - 218
  - 115
  - 195
  - 486
  - 81
  - 29
  - 258
  - 480
  - 67
  - 154
  - 160
  - 171
  - 355
  - 378
  - 128
  - 399
  - 325
  - 23
  - 321
  - 51
  - 437
  - 305
  - 272
  - 317
  - 292
  - 144
  - 41
  - 124
  - 20
  - 359
  - 322
  - 93
  - 105
  - 366
  - 448
  - 288
  - 469
- - 466
  - 441
  - 475
  - 286
  - 406
  - 105
  - 382
  - 409
  - 155
  - 12
  - 229
  - 281
  - 439
  - 430
  - 344
  - 285
  - 185
  - 52
  - 480
  - 492
  - 400
  - 176
  - 214
  - 45
  - 79
  - 411
  - 390
  - 225
  - 256
  - 333
  - 36
  - 299
  - 470
  - 356
  - 341
  - 129
  - 242
  - 158
  - 17
  - 331
  - 326
  - 195
  - 139
  - 394
  - 485
  - 51
  - 39
  - 474
  - 423
  - 193
- - 314
  - 126
  - 408
  - 18
  - 133
  - 455
  - 381
  - 161
  - 377
  - 147
  - 61
  - 22
  - 244
  - 205
  - 232
  - 447
  - 384
  - 345
  - 365
  - 219
  - 214
  - 282
  - 152
  - 310
  - 437
  - 374
  - 175
  - 436
  - 250
  - 148
  - 174
  - 51
  - 14
  - 188
  - 211
  - 312
  - 78
  - 337
  - 124
  - 91
  - 395
  - 224
  - 25
  - 9
  - 495
  - 170
  - 0
  - 88
  - 448
  - 413
- - 232
  - 147
  - 193
  - 483
  - 481
  - 260
  - 247
  - 127
  - 333
  - 339
  - 281
  - 361
  - 152
  - 7
  - 295
  - 466
  - 148
  - 96
  - 348
  - 138
  - 423
  - 61
  - 166
  - 84
  - 3
  - 439
  - 427
  - 419
  - 448
  - 390
  - 315
  - 487
  - 262
  - 401
  - 12
  - 425
  - 26
  - 55
  - 266
  - 73
  - 409
  - 378
  - 308
  - 359
  - 304
  - 153
  - 456
  - 99
  - 268
  - 296
- - 484
  - 325
  - 103
  - 151
  - 37
  - 17
  - 256
  - 492
  - 318
  - 75
  - 349
  - 395
  - 362
  - 305
  - 146
  - 255
  - 465
  - 118
  - 333
  - 498
  - 379
  - 1
  - 268
  - 83
  - 418
  - 292
  - 328
  - 487
  - 375
  - 225
  - 321
  - 254
  - 420
  - 311
  - 194
  - 193
  - 234
  - 449
  - 358
  - 301
  - 490
  - 81
  - 62
  - 210
  - 2
  - 402
  - 448
  - 221
  - 168
  - 184
- - 331
  - 432
  - 311
  - 292
  - 21
  - 499
  - 130
  - 464
  - 72
  - 420
  - 484
  - 435
  - 244
  - 394
  - 257
  - 146
  - 356
  - 468
  - 160
  - 454
  - 89
  - 221
  - 74
  - 296
  - 222
  - 272
  - 189
  - 144
  - 412
  - 438
  - 379
  - 55
  - 309
  - 108
  - 67
  - 268
  - 415
  - 25
  - 56
  - 111
  - 76
  - 150
  - 298
  - 246
  - 137
  - 61
  - 250
  - 318
  - 277
  - 219
- - 256
  - 385
  - 277
  - 304
  - 81
  - 338
  - 322
  - 254
  - 122
  - 458
  - 189
  - 407
  - 54
  - 76
  - 123
  - 23
  - 77
  - 19
  - 443
  - 28
  - 185
  - 102
  - 411
  - 98
  - 265
  - 488
  - 134
  - 345
  - 485
  - 251
  - 469
  - 132
  - 243
  - 455
  - 187
  - 144
  - 70
  - 47
  - 247
  - 358
  - 30
  - 473
  - 252
  - 213
  - 253
  - 441
  - 41
  - 140
  - 156
  - 110
- - 461
  - 449
  - 182
  - 457
  - 236
  - 117
  - 155
  - 349
  - 350
  - 107
  - 63
  - 436
  - 197
  - 58
  - 212
  - 35
  - 450
  - 418
  - 233
  - 22
  - 292
  - 218
  - 351
  - 421
  - 8
  - 262
  - 293
  - 179
  - 230
  - 490
  - 176
  - 318
  - 129
  - 166
  - 397
  - 106
  - 200
  - 33
  - 275
  - 161
  - 253
  - 417
  - 316
  - 415
  - 325
  - 159
  - 239
  - 278
  - 115
  - 91
- - 104
  - 337
  - 408
  - 162
  - 430
  - 205
  - 90
  - 273
  - 340
  - 40
  - 229
  - 144
  - 47
  - 184
  - 88
  - 79
  - 216
  - 416
  - 70
  - 487
  - 209
  - 203
  - 160
  - 212
  - 458
  - 80
  - 291
  - 389
  - 219
  - 293
  - 64
  - 434
  - 403
  - 183
  - 120
  - 307
  - 484
  - 498
  - 121
  - 303
  - 448
  - 222
  - 382
  - 231
  - 69
  - 471
  - 146
  - 198
  - 186
  - 52
- - 248
  - 307
  - 288
  - 311
  - 293
  - 138
  - 426
  - 378
  - 38
  - 93
  - 464
  - 430
  - 433
  - 432
  - 85
  - 390
  - 121
  - 341
  - 371
  - 476
  - 153
  - 497
  - 207
  - 261
  - 105
  - 152
  - 134
  - 416
  - 209
  - 420
  - 205
  - 204
  - 191
  - 198
  - 396
  - 411
  - 73
  - 119
  - 417
  - 461
  - 260
  - 3
  - 297
  - 55
  - 124
  - 345
  - 97
  - 400
  - 394
  - 349
- - 422
  - 393
  - 335
  - 324
  - 242
  - 174
  - 357
  - 95
  - 341
  - 203
  - 240
  - 9
  - 272
  - 28
  - 429
  - 320
  - 164
  - 183
  - 131
  - 224
  - 378
  - 188
  - 8
  - 424
  - 106
  - 304
  - 370
  - 350
  - 257
  - 465
  - 244
  - 147
  - 89
  - 10
  - 35
  - 319
  - 216
  - 59
  - 270
  - 313
  - 317
  - 55
  - 127
  - 342
  - 369
  - 382
  - 431
  - 262
  - 412
  - 52
- - 143
  - 330
  - 305
  - 418
  - 55
  - 266
  - 398
  - 467
  - 61
  - 256
  - 190
  - 440
  - 339
  - 264
  - 132
  - 18
  - 7
  - 344
  - 192
  - 470
  - 105
  - 102
  - 495
  - 366
  - 10
  - 280
  - 434
  - 97
  - 463
  - 364
  - 485
  - 67
  - 251
  - 216
  - 404
  - 124
  - 295
  - 349
  - 322
  - 130
  - 451
  - 116
  - 60
  - 147
  - 100
  - 458
  - 243
  - 277
  - 70
  - 273
- - 335
  - 271
  - 92
  - 376
  - 368
  - 360
  - 208
  - 380
  - 205
  - 51
  - 488
  - 203
  - 389
  - 171
  - 333
  - 66
  - 296
  - 454
  - 122
  - 272
  - 74
  - 466
  - 480
  - 28
  - 241
  - 483
  - 159
  - 441
  - 386
  - 40
  - 72
  - 434
  - 9
  - 97
  - 482
  - 456
  - 186
  - 132
  - 301
  - 391
  - 265
  - 88
  - 367
  - 392
  - 113
  - 27
  - 7
  - 191
  - 308
  - 216
- - 273
  - 300
  - 305
  - 427
  - 394
  - 360
  - 304
  - 224
  - 130
  - 289
  - 48
  - 96
  - 345
  - 121
  - 3
  - 146
  - 446
  - 442
  - 39
  - 24
  - 412
  - 352
  - 268
  - 326
  - 9
  - 464
  - 336
  - 396
  - 162
  - 267
  - 421
  - 350
  - 286
  - 72
  - 8
  - 435
  - 92
  - 99
  - 371
  - 351
  - 183
  - 32
  - 219
  - 329
  - 229
  - 393
  - 337
  - 492
  - 349
  - 156
- - 77
  - 151
  - 48
  - 149
  - 215
  - 4
  - 156
  - 224
  - 3
  - 230
  - 308
  - 84
  - 321
  - 364
  - 307
  - 444
  - 416
  - 160
  - 457
  - 477
  - 356
  - 174
  - 143
  - 248
  - 371
  - 458
  - 226
  - 81
  - 54
  - 67
  - 22
  - 208
  - 464
  - 6
  - 204
  - 330
  - 16
  - 107
  - 199
  - 393
  - 198
  - 163
  - 482
  - 473
  - 492
  - 261
  - 71
  - 438
  - 421
  - 279
- - 442
  - 105
  - 362
  - 302
  - 69
  - 8
  - 65
  - 35
  - 21
  - 259
  - 466
  - 197
  - 9
  - 440
  - 468
  - 103
  - 114
  - 448
  - 461
  - 217
  - 359
  - 304
  - 487
  - 311
  - 237
  - 154
  - 117
  - 370
  - 261
  - 399
  - 198
  - 153
  - 76
  - 160
  - 204
  - 196
  - 91
  - 333
  - 368
  - 123
  - 141
  - 225
  - 300
  - 189
  - 325
  - 342
  - 15
  - 254
  - 414
  - 191
- - 409
  - 198
  - 67
  - 431
  - 69
  - 243
  - 137
  - 360
  - 438
  - 173
  - 151
  - 163
  - 394
  - 338
  - 457
  - 105
  - 148
  - 12
  - 405
  - 60
  - 187
  - 252
  - 249
  - 192
  - 108
  - 79
  - 349
  - 183
  - 1
  - 395
  - 417
  - 202
  - 454
  - 174
  - 112
  - 225
  - 0
  - 319
  - 406
  - 479
  - 144
  - 272
  - 251
  - 104
  - 170
  - 91
  - 2
  - 143
  - 210
  - 87
- - 113
  - 437
  - 199
  - 107
  - 98
  - 5
  - 362
  - 196
  - 463
  - 78
  - 226
  - 73
  - 289
  - 276
  - 132
  - 450
  - 468
  - 19
  - 15
  - 69
  - 366
  - 129
  - 13
  - 55
  - 187
  - 479
  - 451
  - 478
  - 469
  - 393
  - 265
  - 270
  - 203
  - 239
  - 180
  - 148
  - 459
  - 285
  - 64
  - 136
  - 84
  - 183
  - 46
  - 60
  - 96
  - 395
  - 313
  - 358
  - 228
  - 271
- - 214
  - 364
  - 212
  - 259
  - 356
  - 380
  - 176
  - 6
  - 34
  - 121
  - 331
  - 64
  - 392
  - 345
  - 316
  - 160
  - 13
  - 142
  - 190
  - 239
  - 88
  - 287
  - 62
  - 300
  - 154
  - 335
  - 120
  - 409
  - 407
  - 313
  - 10
  - 48
  - 45
  - 235
  - 434
  - 376
  - 249
  - 308
  - 422
  - 419
  - 113
  - 124
  - 304
  - 252
  - 315
  - 383
  - 406
  - 464
  - 297
  - 211
- - 264
  - 99
  - 224
  - 54
  - 33
  - 373
  - 339
  - 389
  - 368
  - 390
  - 314
  - 347
  - 310
  - 351
  - 91
  - 95
  - 480
  - 28
  - 439
  - 349
  - 380
  - 453
  - 180
  - 443
  - 39
  - 302
  - 228
  - 416
  - 313
  - 490
  - 31
  - 384
  - 338
  - 429
  - 63
  - 483
  - 246
  - 94
  - 492
  - 334
  - 161
  - 354
  - 65
  - 123
  - 176
  - 471
  - 459
  - 6
  - 49
  - 256
- - 167
  - 291
  - 265
  - 132
  - 357
  - 411
  - 125
  - 470
  - 159
  - 449
  - 263
  - 405
  - 385
  - 52
  - 173
  - 308
  - 185
  - 310
  - 127
  - 91
  - 427
  - 488
  - 212
  - 170
  - 428
  - 31
  - 234
  - 339
  - 119
  - 117
  - 381
  - 460
  - 103
  - 337
  - 395
  - 93
  - 400
  - 20
  - 19
  - 478
  - 226
  - 242
  - 113
  - 141
  - 66
  - 350
  - 38
  - 30
  - 431
  - 23
- - 22
  - 1
  - 122
  - 198
  - 153
  - 138
  - 231
  - 75
  - 0
  - 245
  - 141
  - 265
  - 247
  - 5
  - 347
  - 157
  - 99
  - 397
  - 98
  - 135
  - 381
  - 336
  - 303
  - 277
  - 91
  - 130
  - 206
  - 315
  - 229
  - 274
  - 304
  - 329
  - 433
  - 254
  - 97
  - 48
  - 95
  - 46
  - 185
  - 195
  - 368
  - 302
  - 42
  - 86
  - 453
  - 473
  - 62
  - 399
  - 176
  - 330
- - 269
  - 134
  - 166
  - 479
  - 411
  - 328
  - 461
  - 91
  - 171
  - 197
  - 467
  - 412
  - 238
  - 342
  - 240
  - 299
  - 71
  - 12
  - 297
  - 263
  - 317
  - 481
  - 144
  - 81
  - 131
  - 187
  - 137
  - 424
  - 491
  - 170
  - 290
  - 296
  - 322
  - 16
  - 123
  - 62
  - 210
  - 124
  - 167
  - 95
  - 332
  - 93
  - 246
  - 416
  - 389
  - 341
  - 361
  - 73
  - 463
  - 182
- - 484
  - 22
  - 52
  - 427
  - 129
  - 244
  - 406
  - 44
  - 114
  - 36
  - 101
  - 199
  - 164
  - 242
  - 422
  - 25
  - 158
  - 402
  - 73
  - 440
  - 302
  - 328
  - 381
  - 121
  - 56
  - 382
  - 128
  - 206
  - 61
  - 446
  - 59
  - 399
  - 349
  - 298
  - 1
  - 320
  - 228
  - 305
  - 47
  - 273
  - 275
  - 432
  - 288
  - 304
  - 424
  - 57
  - 132
  - 466
  - 243
  - 489
- - 429
  - 329
  - 146
  - 377
  - 40
  - 375
  - 193
  - 7
  - 379
  - 456
  - 245
  - 425
  - 496
  - 420
  - 275
  - 56
  - 4
  - 195
  - 227
  - 154
  - 251
  - 232
  - 426
  - 114
  - 173
  - 35
  - 492
  - 104
  - 396
  - 338
  - 49
  - 63
  - 93
  - 137
  - 280
  - 470
  - 398
  - 53
  - 68
  - 189
  - 90
  - 258
  - 385
  - 220
  - 261
  - 168
  - 301
  - 460
  - 394
  - 183
- - 74
  - 67
  - 57
  - 457
  - 344
  - 267
  - 204
  - 381
  - 196
  - 327
  - 26
  - 365
  - 93
  - 81
  - 415
  - 186
  - 19
  - 128
  - 273
  - 131
  - 441
  - 135
  - 358
  - 255
  - 190
  - 356
  - 380
  - 280
  - 219
  - 194
  - 490
  - 275
  - 333
  - 319
  - 301
  - 208
  - 213
  - 199
  - 256
  - 162
  - 180
  - 471
  - 482
  - 286
  - 43
  - 288
  - 51
  - 411
  - 428
  - 168
- - 190
  - 61
  - 461
  - 121
  - 4
  - 334
  - 463
  - 367
  - 216
  - 69
  - 491
  - 126
  - 336
  - 128
  - 449
  - 26
  - 146
  - 374
  - 349
  - 273
  - 399
  - 252
  - 15
  - 258
  - 101
  - 437
  - 424
  - 287
  - 149
  - 200
  - 417
  - 94
  - 189
  - 9
  - 377
  - 229
  - 58
  - 380
  - 51
  - 236
  - 139
  - 277
  - 115
  - 232
  - 418
  - 243
  - 478
  - 408
  - 354
  - 129
- - 165
  - 126
  - 433
  - 224
  - 249
  - 154
  - 144
  - 44
  - 325
  - 166
  - 164
  - 489
  - 473
  - 29
  - 138
  - 484
  - 416
  - 287
  - 196
  - 340
  - 40
  - 160
  - 302
  - 136
  - 197
  - 439
  - 270
  - 324
  - 178
  - 485
  - 77
  - 228
  - 9
  - 35
  - 254
  - 307
  - 359
  - 425
  - 98
  - 481
  - 475
  - 499
  - 116
  - 290
  - 51
  - 401
  - 193
  - 129
  - 398
  - 438
- - 304
  - 328
  - 452
  - 132
  - 249
  - 295
  - 476
  - 358
  - 448
  - 270
  - 60
  - 434
  - 94
  - 68
  - 35
  - 369
  - 350
  - 497
  - 309
  - 435
  - 90
  - 66
  - 462
  - 271
  - 471
  - 30
  - 139
  - 189
  - 198
  - 457
  - 161
  - 464
  - 42
  - 401
  - 302
  - 238
  - 379
  - 13
  - 201
  - 477
  - 180
  - 176
  - 424
  - 370
  - 112
  - 310
  - 210
  - 48
  - 72
  - 451
- - 7
  - 107
  - 46
  - 81
  - 225
  - 0
  - 145
  - 428
  - 271
  - 204
  - 220
  - 69
  - 218
  - 296
  - 211
  - 267
  - 389
  - 349
  - 378
  - 51
  - 390
  - 290
  - 360
  - 243
  - 276
  - 44
  - 292
  - 162
  - 264
  - 347
  - 435
  - 132
  - 402
  - 80
  - 18
  - 469
  - 348
  - 120
  - 350
  - 90
  - 76
  - 312
  - 155
  - 205
  - 208
  - 300
  - 457
  - 429
  - 30
  - 305
- - 52
  - 301
  - 403
  - 199
  - 3
  - 134
  - 16
  - 434
  - 246
  - 53
  - 318
  - 395
  - 370
  - 55
  - 2
  - 90
  - 410
  - 251
  - 486
  - 421
  - 7
  - 313
  - 488
  - 230
  - 331
  - 371
  - 104
  - 274
  - 391
  - 487
  - 470
  - 83
  - 111
  - 447
  - 87
  - 107
  - 272
  - 94
  - 240
  - 58
  - 44
  - 293
  - 24
  - 407
  - 128
  - 465
  - 336
  - 453
  - 350
  - 127
- - 44
  - 480
  - 417
  - 54
  - 60
  - 116
  - 378
  - 145
  - 112
  - 251
  - 391
  - 184
  - 428
  - 173
  - 404
  - 153
  - 172
  - 247
  - 325
  - 86
  - 238
  - 221
  - 201
  - 399
  - 95
  - 346
  - 61
  - 282
  - 109
  - 183
  - 344
  - 459
  - 102
  - 165
  - 217
  - 161
  - 414
  - 74
  - 431
  - 382
  - 89
  - 104
  - 66
  - 447
  - 197
  - 159
  - 196
  - 303
  - 243
  - 433
- - 353
  - 235
  - 209
  - 38
  - 218
  - 134
  - 237
  - 402
  - 336
  - 315
  - 20
  - 31
  - 497
  - 347
  - 167
  - 79
  - 179
  - 332
  - 492
  - 89
  - 480
  - 15
  - 128
  - 17
  - 40
  - 159
  - 354
  - 331
  - 449
  - 54
  - 392
  - 273
  - 399
  - 100
  - 451
  - 499
  - 309
  - 483
  - 389
  - 424
  - 149
  - 285
  - 415
  - 421
  - 180
  - 136
  - 90
  - 41
  - 86
  - 344
- - 498
  - 210
  - 440
  - 73
  - 138
  - 313
  - 20
  - 323
  - 266
  - 275
  - 94
  - 249
  - 167
  - 120
  - 60
  - 182
  - 215
  - 391
  - 6
  - 218
  - 92
  - 490
  - 333
  - 194
  - 408
  - 36
  - 143
  - 425
  - 484
  - 339
  - 478
  - 499
  - 212
  - 123
  - 145
  - 458
  - 329
  - 485
  - 129
  - 235
  - 151
  - 181
  - 343
  - 420
  - 262
  - 223
  - 154
  - 447
  - 137
  - 450
- - 251
  - 256
  - 354
  - 111
  - 211
  - 85
  - 387
  - 129
  - 423
  - 239
  - 230
  - 195
  - 278
  - 216
  - 145
  - 296
  - 489
  - 499
  - 342
  - 9
  - 331
  - 122
  - 167
  - 28
  - 241
  - 101
  - 91
  - 424
  - 247
  - 334
  - 288
  - 321
  - 6
  - 215
  - 401
  - 300
  - 283
  - 301
  - 42
  - 460
  - 394
  - 472
  - 188
  - 54
  - 217
  - 492
  - 314
  - 462
  - 137
  - 480
- - 170
  - 421
  - 64
  - 368
  - 433
  - 119
  - 351
  - 118
  - 117
  - 333
  - 132
  - 81
  - 300
  - 319
  - 332
  - 494
  - 258
  - 55
  - 73
  - 347
  - 42
  - 59
  - 175
  - 79
  - 226
  - 49
  - 198
  - 418
  - 276
  - 459
  - 241
  - 354
  - 446
  - 137
  - 176
  - 230
  - 197
  - 427
  - 381
  - 89
  - 193
  - 25
  - 109
  - 115
  - 392
  - 328
  - 359
  - 214
  - 402
  - 154
- - 333
  - 402
  - 404
  - 102
  - 30
  - 76
  - 456
  - 273
  - 345
  - 282
  - 494
  - 47
  - 133
  - 122
  - 110
  - 354
  - 44
  - 231
  - 166
  - 312
  - 316
  - 200
  - 327
  - 181
  - 396
  - 41
  - 223
  - 80
  - 297
  - 53
  - 382
  - 131
  - 69
  - 57
  - 112
  - 314
  - 455
  - 444
  - 59
  - 247
  - 199
  - 129
  - 349
  - 24
  - 388
  - 42
  - 308
  - 378
  - 322
  - 50
- - 258
  - 353
  - 272
  - 155
  - 185
  - 493
  - 310
  - 294
  - 459
  - 374
  - 211
  - 410
  - 110
  - 379
  - 193
  - 68
  - 417
  - 239
  - 135
  - 232
  - 414
  - 129
  - 346
  - 411
  - 235
  - 454
  - 478
  - 472
  - 475
  - 165
  - 297
  - 91
  - 40
  - 24
  - 156
  - 163
  - 361
  - 483
  - 334
  - 343
  - 111
  - 449
  - 340
  - 312
  - 224
  - 265
  - 44
  - 29
  - 322
  - 352
- - 471
  - 364
  - 113
  - 205
  - 462
  - 252
  - 76
  - 310
  - 158
  - 254
  - 450
  - 96
  - 474
  - 118
  - 82
  - 164
  - 298
  - 490
  - 285
  - 385
  - 378
  - 339
  - 258
  - 84
  - 91
  - 280
  - 163
  - 220
  - 270
  - 396
  - 174
  - 210
  - 155
  - 422
  - 357
  - 481
  - 125
  - 85
  - 297
  - 335
  - 172
  - 9
  - 240
  - 332
  - 382
  - 153
  - 83
  - 495
  - 354
  - 29
- - 232
  - 72
  - 169
  - 334
  - 34
  - 61
  - 119
  - 386
  - 306
  - 368
  - 426
  - 36
  - 409
  - 354
  - 179
  - 400
  - 361
  - 320
  - 478
  - 279
  - 481
  - 186
  - 404
  - 272
  - 152
  - 435
  - 394
  - 476
  - 241
  - 62
  - 110
  - 397
  - 70
  - 69
  - 299
  - 458
  - 177
  - 84
  - 229
  - 362
  - 375
  - 385
  - 47
  - 381
  - 42
  - 488
  - 187
  - 218
  - 52
  - 406
- - 238
  - 403
  - 361
  - 421
  - 111
  - 325
  - 221
  - 416
  - 340
  - 391
  - 471
  - 124
  - 60
  - 272
  - 448
  - 174
  - 24
  - 177
  - 395
  - 341
  - 192
  - 251
  - 382
  - 383
  - 140
  - 148
  - 430
  - 230
  - 152
  - 224
  - 415
  - 440
  - 82
  - 133
  - 324
  - 50
  - 35
  - 255
  - 465
  - 142
  - 460
  - 410
  - 53
  - 493
  - 69
  - 9
  - 64
  - 365
  - 204
  - 359
- - 451
  - 480
  - 323
  - 264
  - 263
  - 434
  - 251
  - 271
  - 51
  - 378
  - 439
  - 58
  - 472
  - 109
  - 27
  - 248
  - 43
  - 338
  - 186
  - 322
  - 297
  - 398
  - 241
  - 356
  - 466
  - 149
  - 129
  - 300
  - 250
  - 156
  - 9
  - 213
  - 93
  - 3
  - 32
  - 14
  - 311
  - 400
  - 254
  - 82
  - 326
  - 391
  - 270
  - 47
  - 0
  - 258
  - 336
  - 118
  - 224
  - 314
- - 483
  - 121
  - 197
  - 216
  - 442
  - 94
  - 496
  - 176
  - 313
  - 168
  - 247
  - 415
  - 135
  - 239
  - 25
  - 293
  - 147
  - 435
  - 376
  - 262
  - 0
  - 74
  - 192
  - 474
  - 218
  - 137
  - 19
  - 346
  - 159
  - 174
  - 106
  - 175
  - 357
  - 204
  - 342
  - 330
  - 494
  - 345
  - 264
  - 446
  - 133
  - 54
  - 400
  - 301
  - 158
  - 60
  - 468
  - 226
  - 179
  - 270
- - 141
  - 43
  - 304
  - 292
  - 100
  - 214
  - 107
  - 438
  - 490
  - 20
  - 247
  - 59
  - 202
  - 3
  - 124
  - 249
  - 91
  - 370
  - 428
  - 70
  - 363
  - 84
  - 273
  - 354
  - 165
  - 493
  - 248
  - 323
  - 176
  - 200
  - 421
  - 400
  - 13
  - 331
  - 245
  - 455
  - 300
  - 198
  - 251
  - 146
  - 377
  - 346
  - 371
  - 37
  - 241
  - 475
  - 26
  - 288
  - 33
  - 327
- - 452
  - 383
  - 495
  - 498
  - 334
  - 26
  - 10
  - 58
  - 41
  - 326
  - 268
  - 214
  - 218
  - 429
  - 199
  - 357
  - 148
  - 371
  - 405
  - 62
  - 494
  - 224
  - 469
  - 460
  - 368
  - 325
  - 335
  - 341
  - 363
  - 176
  - 140
  - 175
  - 213
  - 485
  - 191
  - 22
  - 61
  - 78
  - 293
  - 89
  - 332
  - 19
  - 243
  - 266
  - 425
  - 379
  - 352
  - 304
  - 408
  - 337
- - 8
  - 365
  - 429
  - 242
  - 288
  - 376
  - 226
  - 274
  - 223
  - 380
  - 388
  - 224
  - 112
  - 468
  - 158
  - 432
  - 19
  - 65
  - 58
  - 324
  - 184
  - 106
  - 234
  - 57
  - 351
  - 37
  - 10
  - 228
  - 385
  - 82
  - 303
  - 309
  - 410
  - 402
  - 81
  - 428
  - 328
  - 472
  - 321
  - 409
  - 286
  - 36
  - 162
  - 101
  - 199
  - 350
  - 474
  - 122
  - 313
  - 134
- - 31
  - 248
  - 5
  - 440
  - 226
  - 66
  - 215
  - 219
  - 353
  - 48
  - 435
  - 486
  - 141
  - 129
  - 84
  - 45
  - 3
  - 257
  - 439
  - 36
  - 192
  - 492
  - 54
  - 307
  - 122
  - 361
  - 75
  - 337
  - 249
  - 203
  - 136
  - 22
  - 62
  - 338
  - 6
  - 487
  - 132
  - 167
  - 172
  - 28
  - 368
  - 377
  - 461
  - 290
  - 339
  - 381
  - 434
  - 438
  - 10
  - 431
- - 287
  - 7
  - 21
  - 358
  - 197
  - 123
  - 353
  - 276
  - 399
  - 272
  - 53
  - 492
  - 485
  - 400
  - 239
  - 112
  - 378
  - 449
  - 223
  - 8
  - 20
  - 480
  - 69
  - 356
  - 87
  - 170
  - 296
  - 369
  - 322
  - 131
  - 192
  - 379
  - 176
  - 313
  - 441
  - 68
  - 499
  - 361
  - 217
  - 249
  - 283
  - 428
  - 10
  - 293
  - 96
  - 117
  - 89
  - 451
  - 118
  - 415
- - 192
  - 353
  - 129
  - 334
  - 254
  - 90
  - 160
  - 487
  - 291
  - 244
  - 43
  - 488
  - 316
  - 380
  - 197
  - 357
  - 59
  - 412
  - 153
  - 174
  - 137
  - 155
  - 19
  - 141
  - 387
  - 312
  - 134
  - 180
  - 170
  - 144
  - 210
  - 343
  - 119
  - 30
  - 398
  - 439
  - 61
  - 173
  - 256
  - 182
  - 453
  - 146
  - 390
  - 392
  - 263
  - 130
  - 226
  - 45
  - 314
  - 26
- - 56
  - 313
  - 422
  - 269
  - 35
  - 44
  - 133
  - 161
  - 219
  - 69
  - 379
  - 155
  - 247
  - 477
  - 317
  - 234
  - 136
  - 12
  - 417
  - 455
  - 225
  - 370
  - 189
  - 71
  - 450
  - 236
  - 121
  - 139
  - 478
  - 5
  - 31
  - 82
  - 268
  - 468
  - 2
  - 214
  - 312
  - 362
  - 366
  - 392
  - 127
  - 384
  - 114
  - 385
  - 383
  - 438
  - 231
  - 306
  - 192
  - 14
- - 266
  - 238
  - 34
  - 157
  - 439
  - 65
  - 110
  - 100
  - 2
  - 162
  - 306
  - 283
  - 160
  - 398
  - 191
  - 462
  - 320
  - 365
  - 273
  - 101
  - 45
  - 230
  - 345
  - 203
  - 389
  - 248
  - 472
  - 95
  - 295
  - 83
  - 225
  - 50
  - 343
  - 38
  - 182
  - 425
  - 142
  - 397
  - 371
  - 423
  - 125
  - 222
  - 340
  - 212
  - 169
  - 54
  - 6
  - 64
  - 405
  - 59
- - 286
  - 285
  - 230
  - 447
  - 234
  - 457
  - 175
  - 397
  - 47
  - 137
  - 284
  - 322
  - 162
  - 53
  - 334
  - 167
  - 456
  - 361
  - 317
  - 306
  - 445
  - 184
  - 91
  - 25
  - 132
  - 290
  - 34
  - 226
  - 301
  - 87
  - 254
  - 114
  - 371
  - 388
  - 197
  - 428
  - 407
  - 289
  - 385
  - 218
  - 106
  - 58
  - 268
  - 327
  - 129
  - 100
  - 471
  - 455
  - 14
  - 318
- - 378
  - 335
  - 238
  - 486
  - 404
  - 112
  - 10
  - 70
  - 356
  - 241
  - 157
  - 332
  - 359
  - 379
  - 329
  - 499
  - 142
  - 153
  - 478
  - 448
  - 494
  - 210
  - 333
  - 424
  - 446
  - 326
  - 69
  - 136
  - 386
  - 57
  - 206
  - 227
  - 323
  - 51
  - 169
  - 436
  - 44
  - 400
  - 155
  - 495
  - 428
  - 244
  - 42
  - 84
  - 18
  - 209
  - 129
  - 249
  - 218
  - 466
- - 397
  - 63
  - 278
  - 136
  - 401
  - 52
  - 123
  - 374
  - 238
  - 77
  - 40
  - 96
  - 406
  - 356
  - 16
  - 289
  - 394
  - 232
  - 303
  - 449
  - 125
  - 148
  - 224
  - 87
  - 492
  - 211
  - 191
  - 36
  - 142
  - 425
  - 71
  - 469
  - 434
  - 137
  - 10
  - 463
  - 470
  - 372
  - 30
  - 144
  - 277
  - 187
  - 486
  - 273
  - 352
  - 376
  - 332
  - 154
  - 44
  - 244
- - 99
  - 267
  - 241
  - 429
  - 14
  - 467
  - 475
  - 406
  - 443
  - 474
  - 360
  - 195
  - 476
  - 347
  - 307
  - 461
  - 58
  - 418
  - 304
  - 203
  - 345
  - 353
  - 84
  - 445
  - 294
  - 433
  - 60
  - 286
  - 12
  - 413
  - 457
  - 392
  - 287
  - 261
  - 216
  - 117
  - 11
  - 290
  - 53
  - 44
  - 338
  - 74
  - 56
  - 385
  - 88
  - 122
  - 185
  - 308
  - 391
  - 469
- - 238
  - 53
  - 250
  - 162
  - 360
  - 463
  - 30
  - 329
  - 383
  - 227
  - 84
  - 189
  - 199
  - 51
  - 23
  - 191
  - 472
  - 393
  - 252
  - 273
  - 70
  - 144
  - 112
  - 34
  - 95
  - 32
  - 244
  - 361
  - 205
  - 20
  - 342
  - 15
  - 86
  - 308
  - 90
  - 291
  - 249
  - 56
  - 306
  - 100
  - 198
  - 358
  - 149
  - 68
  - 309
  - 442
  - 164
  - 74
  - 484
  - 287
- - 238
  - 414
  - 63
  - 380
  - 145
  - 1
  - 311
  - 104
  - 455
  - 40
  - 285
  - 395
  - 89
  - 130
  - 46
  - 98
  - 138
  - 2
  - 197
  - 23
  - 52
  - 159
  - 312
  - 488
  - 242
  - 491
  - 452
  - 163
  - 136
  - 277
  - 485
  - 154
  - 180
  - 301
  - 328
  - 432
  - 57
  - 32
  - 133
  - 249
  - 240
  - 125
  - 365
  - 42
  - 437
  - 272
  - 7
  - 296
  - 394
  - 84
- - 289
  - 443
  - 112
  - 206
  - 372
  - 178
  - 191
  - 125
  - 36
  - 436
  - 196
  - 458
  - 271
  - 74
  - 124
  - 493
  - 18
  - 427
  - 464
  - 47
  - 384
  - 432
  - 176
  - 89
  - 466
  - 185
  - 229
  - 224
  - 363
  - 238
  - 219
  - 15
  - 83
  - 400
  - 101
  - 393
  - 491
  - 114
  - 262
  - 329
  - 222
  - 495
  - 307
  - 120
  - 33
  - 318
  - 242
  - 437
  - 204
  - 335
- - 403
  - 187
  - 496
  - 223
  - 319
  - 345
  - 58
  - 262
  - 92
  - 175
  - 472
  - 254
  - 474
  - 479
  - 145
  - 383
  - 245
  - 276
  - 467
  - 26
  - 213
  - 67
  - 65
  - 215
  - 208
  - 291
  - 394
  - 253
  - 318
  - 231
  - 357
  - 323
  - 162
  - 412
  - 173
  - 136
  - 53
  - 324
  - 124
  - 155
  - 18
  - 431
  - 260
  - 60
  - 350
  - 379
  - 311
  - 181
  - 25
  - 306
- - 332
  - 105
  - 328
  - 486
  - 4
  - 278
  - 373
  - 426
  - 267
  - 91
  - 165
  - 327
  - 441
  - 492
  - 57
  - 111
  - 265
  - 292
  - 236
  - 223
  - 202
  - 376
  - 29
  - 339
  - 329
  - 276
  - 71
  - 336
  - 250
  - 235
  - 197
  - 300
  - 361
  - 16
  - 85
  - 120
  - 301
  - 81
  - 468
  - 45
  - 138
  - 305
  - 255
  - 196
  - 248
  - 448
  - 46
  - 449
  - 325
  - 209
- - 112
  - 195
  - 75
  - 402
  - 445
  - 14
  - 378
  - 12
  - 142
  - 497
  - 52
  - 368
  - 216
  - 322
  - 18
  - 139
  - 26
  - 438
  - 334
  - 149
  - 415
  - 362
  - 399
  - 453
  - 225
  - 3
  - 360
  - 394
  - 341
  - 176
  - 38
  - 135
  - 329
  - 463
  - 80
  - 269
  - 27
  - 48
  - 294
  - 224
  - 198
  - 56
  - 64
  - 475
  - 221
  - 449
  - 43
  - 256
  - 205
  - 263
- - 95
  - 359
  - 474
  - 23
  - 262
  - 239
  - 221
  - 344
  - 52
  - 261
  - 86
  - 178
  - 157
  - 337
  - 204
  - 374
  - 433
  - 293
  - 334
  - 39
  - 26
  - 423
  - 107
  - 410
  - 267
  - 185
  - 299
  - 398
  - 177
  - 347
  - 379
  - 163
  - 345
  - 371
  - 202
  - 323
  - 195
  - 399
  - 43
  - 227
  - 75
  - 388
  - 8
  - 60
  - 19
  - 362
  - 428
  - 89
  - 4
  - 479
- - 187
  - 355
  - 73
  - 367
  - 356
  - 125
  - 121
  - 149
  - 181
  - 299
  - 188
  - 3
  - 84
  - 109
  - 301
  - 15
  - 17
  - 32
  - 19
  - 417
  - 289
  - 464
  - 492
  - 436
  - 75
  - 378
  - 185
  - 363
  - 50
  - 337
  - 148
  - 44
  - 305
  - 313
  - 7
  - 48
  - 106
  - 68
  - 160
  - 135
  - 392
  - 475
  - 196
  - 113
  - 326
  - 395
  - 468
  - 55
  - 71
  - 474
- - 310
  - 31
  - 168
  - 167
  - 47
  - 389
  - 342
  - 5
  - 58
  - 242
  - 224
  - 381
  - 343
  - 362
  - 345
  - 86
  - 339
  - 104
  - 359
  - 368
  - 380
  - 490
  - 452
  - 297
  - 235
  - 205
  - 491
  - 153
  - 399
  - 334
  - 106
  - 99
  - 270
  - 159
  - 331
  - 406
  - 430
  - 245
  - 415
  - 363
  - 27
  - 247
  - 290
  - 1
  - 113
  - 358
  - 184
  - 450
  - 28
  - 13
- - 400
  - 405
  - 247
  - 221
  - 26
  - 433
  - 205
  - 331
  - 243
  - 408
  - 113
  - 127
  - 403
  - 67
  - 138
  - 197
  - 241
  - 308
  - 330
  - 299
  - 283
  - 253
  - 471
  - 383
  - 419
  - 90
  - 430
  - 117
  - 36
  - 152
  - 353
  - 357
  - 270
  - 492
  - 438
  - 364
  - 354
  - 321
  - 429
  - 386
  - 305
  - 18
  - 482
  - 358
  - 404
  - 229
  - 148
  - 442
  - 272
  - 236
- - 119
  - 165
  - 154
  - 368
  - 228
  - 400
  - 438
  - 177
  - 187
  - 188
  - 376
  - 105
  - 460
  - 292
  - 266
  - 479
  - 97
  - 394
  - 127
  - 134
  - 295
  - 5
  - 212
  - 371
  - 416
  - 494
  - 301
  - 250
  - 484
  - 361
  - 382
  - 450
  - 29
  - 402
  - 306
  - 79
  - 82
  - 115
  - 69
  - 183
  - 166
  - 243
  - 253
  - 147
  - 490
  - 427
  - 437
  - 258
  - 285
  - 269
- - 2
  - 384
  - 90
  - 496
  - 95
  - 222
  - 57
  - 304
  - 86
  - 263
  - 293
  - 189
  - 467
  - 489
  - 23
  - 96
  - 196
  - 383
  - 273
  - 21
  - 268
  - 243
  - 40
  - 474
  - 429
  - 357
  - 74
  - 140
  - 421
  - 80
  - 420
  - 431
  - 450
  - 168
  - 148
  - 396
  - 190
  - 10
  - 370
  - 447
  - 299
  - 233
  - 395
  - 239
  - 120
  - 146
  - 430
  - 171
  - 64
  - 270
- - 127
  - 84
  - 299
  - 460
  - 476
  - 365
  - 7
  - 339
  - 135
  - 289
  - 425
  - 375
  - 453
  - 140
  - 395
  - 396
  - 209
  - 87
  - 81
  - 374
  - 3
  - 269
  - 131
  - 442
  - 431
  - 284
  - 470
  - 166
  - 158
  - 260
  - 363
  - 48
  - 6
  - 173
  - 216
  - 471
  - 129
  - 452
  - 455
  - 231
  - 404
  - 114
  - 85
  - 189
  - 95
  - 325
  - 259
  - 227
  - 99
  - 313
- - 87
  - 206
  - 189
  - 430
  - 396
  - 351
  - 103
  - 42
  - 384
  - 318
  - 385
  - 462
  - 109
  - 151
  - 408
  - 156
  - 478
  - 295
  - 443
  - 382
  - 369
  - 185
  - 346
  - 426
  - 19
  - 113
  - 15
  - 237
  - 124
  - 205
  - 218
  - 303
  - 359
  - 464
  - 399
  - 312
  - 136
  - 452
  - 31
  - 459
  - 258
  - 43
  - 61
  - 198
  - 454
  - 293
  - 389
  - 304
  - 13
  - 180
- - 168
  - 162
  - 392
  - 339
  - 212
  - 95
  - 121
  - 189
  - 483
  - 269
  - 432
  - 330
  - 163
  - 245
  - 416
  - 70
  - 396
  - 289
  - 381
  - 268
  - 361
  - 438
  - 393
  - 136
  - 46
  - 183
  - 49
  - 87
  - 304
  - 327
  - 110
  - 198
  - 217
  - 7
  - 481
  - 490
  - 158
  - 373
  - 18
  - 126
  - 48
  - 150
  - 123
  - 377
  - 287
  - 113
  - 248
  - 107
  - 347
  - 443
- - 491
  - 484
  - 282
  - 494
  - 382
  - 305
  - 112
  - 35
  - 81
  - 294
  - 74
  - 23
  - 65
  - 167
  - 430
  - 150
  - 314
  - 443
  - 264
  - 435
  - 6
  - 466
  - 119
  - 92
  - 412
  - 473
  - 247
  - 172
  - 356
  - 116
  - 73
  - 326
  - 162
  - 235
  - 133
  - 90
  - 212
  - 399
  - 303
  - 166
  - 140
  - 199
  - 138
  - 96
  - 319
  - 111
  - 137
  - 131
  - 374
  - 134
- - 191
  - 469
  - 420
  - 46
  - 168
  - 37
  - 371
  - 97
  - 210
  - 314
  - 158
  - 152
  - 480
  - 324
  - 370
  - 159
  - 440
  - 35
  - 296
  - 87
  - 216
  - 84
  - 192
  - 96
  - 251
  - 19
  - 325
  - 347
  - 245
  - 362
  - 100
  - 294
  - 133
  - 80
  - 405
  - 79
  - 478
  - 204
  - 237
  - 301
  - 494
  - 165
  - 471
  - 225
  - 1
  - 183
  - 52
  - 249
  - 438
  - 244
- - 380
  - 384
  - 198
  - 338
  - 65
  - 221
  - 382
  - 199
  - 47
  - 143
  - 274
  - 313
  - 132
  - 79
  - 36
  - 225
  - 205
  - 25
  - 279
  - 135
  - 223
  - 139
  - 495
  - 227
  - 75
  - 148
  - 336
  - 70
  - 238
  - 446
  - 99
  - 277
  - 426
  - 190
  - 71
  - 291
  - 457
  - 389
  - 84
  - 424
  - 124
  - 366
  - 278
  - 348
  - 17
  - 86
  - 3
  - 81
  - 326
  - 92
- - 255
  - 245
  - 348
  - 300
  - 284
  - 121
  - 369
  - 73
  - 377
  - 326
  - 437
  - 227
  - 289
  - 494
  - 251
  - 250
  - 102
  - 306
  - 86
  - 442
  - 274
  - 290
  - 38
  - 391
  - 247
  - 214
  - 472
  - 420
  - 328
  - 138
  - 287
  - 36
  - 364
  - 426
  - 241
  - 498
  - 160
  - 308
  - 336
  - 113
  - 234
  - 56
  - 436
  - 155
  - 476
  - 323
  - 424
  - 43
  - 120
  - 486
- - 292
  - 469
  - 357
  - 474
  - 400
  - 18
  - 184
  - 197
  - 0
  - 355
  - 395
  - 192
  - 421
  - 482
  - 386
  - 113
  - 232
  - 319
  - 242
  - 32
  - 221
  - 267
  - 8
  - 104
  - 235
  - 236
  - 293
  - 453
  - 81
  - 110
  - 486
  - 342
  - 90
  - 246
  - 309
  - 385
  - 398
  - 243
  - 372
  - 336
  - 459
  - 4
  - 294
  - 124
  - 487
  - 315
  - 343
  - 103
  - 394
  - 45
- - 15
  - 29
  - 460
  - 173
  - 111
  - 287
  - 467
  - 209
  - 266
  - 46
  - 73
  - 494
  - 490
  - 468
  - 11
  - 60
  - 399
  - 34
  - 89
  - 9
  - 296
  - 99
  - 65
  - 109
  - 424
  - 121
  - 461
  - 335
  - 248
  - 8
  - 118
  - 53
  - 474
  - 36
  - 304
  - 443
  - 444
  - 106
  - 93
  - 40
  - 455
  - 196
  - 43
  - 391
  - 116
  - 357
  - 429
  - 146
  - 133
  - 375
- - 176
  - 80
  - 65
  - 59
  - 218
  - 352
  - 253
  - 91
  - 446
  - 450
  - 216
  - 47
  - 53
  - 252
  - 265
  - 466
  - 302
  - 292
  - 40
  - 461
  - 42
  - 38
  - 116
  - 313
  - 64
  - 7
  - 493
  - 120
  - 136
  - 354
  - 95
  - 31
  - 489
  - 314
  - 87
  - 44
  - 108
  - 161
  - 294
  - 73
  - 149
  - 370
  - 71
  - 448
  - 459
  - 16
  - 254
  - 34
  - 332
  - 482
- - 483
  - 215
  - 274
  - 327
  - 234
  - 180
  - 80
  - 119
  - 282
  - 157
  - 221
  - 466
  - 276
  - 195
  - 381
  - 410
  - 131
  - 463
  - 481
  - 350
  - 76
  - 95
  - 405
  - 170
  - 132
  - 477
  - 209
  - 155
  - 473
  - 383
  - 429
  - 465
  - 52
  - 360
  - 451
  - 247
  - 353
  - 112
  - 189
  - 45
  - 339
  - 398
  - 482
  - 307
  - 246
  - 34
  - 417
  - 217
  - 377
  - 480
- - 378
  - 191
  - 484
  - 341
  - 294
  - 361
  - 41
  - 223
  - 235
  - 242
  - 147
  - 74
  - 275
  - 35
  - 359
  - 237
  - 236
  - 292
  - 115
  - 225
  - 264
  - 209
  - 316
  - 416
  - 323
  - 278
  - 69
  - 432
  - 424
  - 91
  - 144
  - 166
  - 59
  - 205
  - 10
  - 330
  - 18
  - 44
  - 80
  - 142
  - 131
  - 180
  - 94
  - 43
  - 246
  - 471
  - 149
  - 90
  - 324
  - 325
- - 421
  - 440
  - 168
  - 424
  - 445
  - 283
  - 26
  - 311
  - 185
  - 348
  - 22
  - 479
  - 74
  - 465
  - 14
  - 248
  - 301
  - 224
  - 381
  - 191
  - 365
  - 175
  - 137
  - 203
  - 256
  - 126
  - 86
  - 305
  - 307
  - 199
  - 376
  - 149
  - 128
  - 491
  - 264
  - 84
  - 237
  - 340
  - 393
  - 45
  - 449
  - 108
  - 226
  - 281
  - 496
  - 294
  - 287
  - 451
  - 375
  - 182
- - 239
  - 299
  - 446
  - 297
  - 318
  - 426
  - 23
  - 201
  - 181
  - 279
  - 432
  - 403
  - 216
  - 461
  - 373
  - 61
  - 429
  - 398
  - 226
  - 376
  - 243
  - 247
  - 380
  - 69
  - 364
  - 200
  - 377
  - 444
  - 485
  - 275
  - 119
  - 312
  - 113
  - 475
  - 141
  - 187
  - 109
  - 96
  - 261
  - 215
  - 464
  - 294
  - 192
  - 206
  - 203
  - 319
  - 291
  - 433
  - 440
  - 259
- - 268
  - 152
  - 433
  - 198
  - 127
  - 176
  - 164
  - 111
  - 224
  - 279
  - 368
  - 218
  - 262
  - 35
  - 492
  - 52
  - 143
  - 245
  - 57
  - 254
  - 299
  - 140
  - 195
  - 470
  - 376
  - 290
  - 386
  - 183
  - 186
  - 465
  - 274
  - 75
  - 285
  - 389
  - 471
  - 484
  - 401
  - 379
  - 105
  - 330
  - 2
  - 25
  - 8
  - 456
  - 85
  - 374
  - 309
  - 385
  - 216
  - 163
- - 246
  - 187
  - 117
  - 465
  - 94
  - 301
  - 137
  - 41
  - 382
  - 239
  - 93
  - 479
  - 120
  - 329
  - 129
  - 473
  - 199
  - 219
  - 33
  - 242
  - 126
  - 104
  - 352
  - 459
  - 474
  - 211
  - 308
  - 423
  - 169
  - 381
  - 6
  - 154
  - 254
  - 440
  - 130
  - 174
  - 144
  - 439
  - 432
  - 189
  - 446
  - 435
  - 157
  - 401
  - 114
  - 496
  - 237
  - 383
  - 125
  - 253
- - 208
  - 118
  - 297
  - 65
  - 265
  - 485
  - 279
  - 416
  - 128
  - 262
  - 288
  - 78
  - 176
  - 247
  - 240
  - 145
  - 255
  - 258
  - 260
  - 187
  - 46
  - 442
  - 129
  - 401
  - 235
  - 144
  - 186
  - 172
  - 462
  - 14
  - 405
  - 349
  - 431
  - 497
  - 250
  - 391
  - 72
  - 201
  - 339
  - 380
  - 206
  - 354
  - 488
  - 242
  - 330
  - 221
  - 474
  - 23
  - 428
  - 425
- - 141
  - 362
  - 458
  - 384
  - 294
  - 4
  - 125
  - 108
  - 345
  - 19
  - 290
  - 17
  - 250
  - 114
  - 59
  - 168
  - 303
  - 392
  - 128
  - 481
  - 12
  - 408
  - 246
  - 487
  - 355
  - 140
  - 64
  - 441
  - 193
  - 315
  - 183
  - 195
  - 416
  - 222
  - 215
  - 377
  - 218
  - 189
  - 255
  - 463
  - 336
  - 371
  - 47
  - 161
  - 226
  - 230
  - 224
  - 478
  - 467
  - 36
- - 474
  - 213
  - 382
  - 74
  - 339
  - 27
  - 430
  - 141
  - 465
  - 80
  - 331
  - 20
  - 329
  - 485
  - 370
  - 188
  - 408
  - 383
  - 189
  - 237
  - 9
  - 65
  - 149
  - 179
  - 389
  - 400
  - 109
  - 231
  - 243
  - 463
  - 257
  - 34
  - 455
  - 349
  - 69
  - 185
  - 26
  - 228
  - 292
  - 293
  - 139
  - 354
  - 229
  - 191
  - 170
  - 284
  - 328
  - 471
  - 168
  - 77
- - 214
  - 243
  - 415
  - 6
  - 290
  - 205
  - 220
  - 88
  - 385
  - 331
  - 173
  - 317
  - 95
  - 91
  - 87
  - 45
  - 120
  - 217
  - 343
  - 59
  - 241
  - 365
  - 204
  - 310
  - 280
  - 366
  - 387
  - 4
  - 332
  - 170
  - 110
  - 41
  - 48
  - 219
  - 208
  - 2
  - 57
  - 239
  - 54
  - 256
  - 242
  - 470
  - 210
  - 392
  - 424
  - 17
  - 118
  - 71
  - 130
  - 114
- - 471
  - 119
  - 142
  - 240
  - 225
  - 87
  - 451
  - 26
  - 346
  - 310
  - 403
  - 428
  - 360
  - 237
  - 233
  - 425
  - 201
  - 391
  - 93
  - 404
  - 327
  - 146
  - 381
  - 431
  - 291
  - 47
  - 227
  - 494
  - 295
  - 258
  - 492
  - 298
  - 445
  - 31
  - 269
  - 56
  - 293
  - 221
  - 96
  - 496
  - 384
  - 436
  - 4
  - 334
  - 133
  - 166
  - 497
  - 252
  - 122
  - 74
- - 52
  - 371
  - 483
  - 272
  - 14
  - 477
  - 4
  - 388
  - 429
  - 224
  - 234
  - 318
  - 415
  - 292
  - 488
  - 93
  - 461
  - 409
  - 359
  - 469
  - 191
  - 269
  - 307
  - 86
  - 183
  - 428
  - 9
  - 489
  - 236
  - 84
  - 473
  - 267
  - 201
  - 332
  - 170
  - 425
  - 413
  - 277
  - 311
  - 142
  - 486
  - 94
  - 436
  - 337
  - 350
  - 323
  - 37
  - 106
  - 399
  - 18
- - 490
  - 428
  - 71
  - 486
  - 264
  - 431
  - 143
  - 286
  - 488
  - 46
  - 469
  - 212
  - 57
  - 498
  - 434
  - 165
  - 324
  - 172
  - 325
  - 439
  - 340
  - 356
  - 433
  - 129
  - 308
  - 138
  - 18
  - 100
  - 471
  - 467
  - 287
  - 387
  - 81
  - 84
  - 102
  - 436
  - 476
  - 413
  - 25
  - 101
  - 290
  - 183
  - 397
  - 410
  - 382
  - 336
  - 188
  - 446
  - 230
  - 232
- - 331
  - 409
  - 316
  - 428
  - 101
  - 149
  - 445
  - 381
  - 442
  - 32
  - 41
  - 324
  - 130
  - 188
  - 229
  - 4
  - 190
  - 282
  - 363
  - 96
  - 483
  - 328
  - 234
  - 230
  - 225
  - 368
  - 123
  - 26
  - 379
  - 456
  - 345
  - 262
  - 132
  - 408
  - 224
  - 135
  - 467
  - 317
  - 242
  - 17
  - 499
  - 335
  - 362
  - 474
  - 217
  - 180
  - 2
  - 42
  - 39
  - 177
- - 277
  - 414
  - 252
  - 287
  - 20
  - 330
  - 137
  - 464
  - 97
  - 304
  - 334
  - 268
  - 383
  - 261
  - 205
  - 375
  - 255
  - 495
  - 357
  - 400
  - 178
  - 260
  - 23
  - 463
  - 296
  - 87
  - 347
  - 305
  - 216
  - 282
  - 450
  - 112
  - 264
  - 467
  - 211
  - 245
  - 58
  - 118
  - 201
  - 166
  - 353
  - 219
  - 36
  - 418
  - 402
  - 74
  - 335
  - 199
  - 30
  - 100
- - 354
  - 89
  - 26
  - 342
  - 292
  - 483
  - 251
  - 438
  - 133
  - 282
  - 204
  - 102
  - 227
  - 257
  - 445
  - 466
  - 136
  - 50
  - 22
  - 349
  - 426
  - 294
  - 304
  - 179
  - 285
  - 368
  - 38
  - 437
  - 161
  - 93
  - 23
  - 392
  - 460
  - 36
  - 255
  - 201
  - 180
  - 287
  - 92
  - 429
  - 186
  - 377
  - 67
  - 236
  - 371
  - 463
  - 331
  - 96
  - 341
  - 34
- - 169
  - 67
  - 266
  - 273
  - 445
  - 230
  - 34
  - 286
  - 401
  - 260
  - 35
  - 62
  - 155
  - 17
  - 482
  - 145
  - 332
  - 86
  - 149
  - 180
  - 430
  - 2
  - 386
  - 212
  - 307
  - 120
  - 470
  - 184
  - 129
  - 483
  - 313
  - 47
  - 64
  - 192
  - 431
  - 472
  - 206
  - 36
  - 30
  - 466
  - 291
  - 194
  - 454
  - 459
  - 253
  - 41
  - 12
  - 150
  - 314
  - 421
- - 5
  - 105
  - 144
  - 282
  - 411
  - 378
  - 112
  - 424
  - 339
  - 37
  - 430
  - 154
  - 318
  - 79
  - 97
  - 399
  - 82
  - 67
  - 250
  - 379
  - 364
  - 358
  - 136
  - 375
  - 127
  - 8
  - 91
  - 428
  - 233
  - 84
  - 164
  - 118
  - 0
  - 293
  - 441
  - 203
  - 373
  - 223
  - 431
  - 16
  - 219
  - 78
  - 52
  - 238
  - 448
  - 361
  - 353
  - 404
  - 182
  - 202
- - 73
  - 175
  - 275
  - 324
  - 459
  - 416
  - 415
  - 485
  - 116
  - 83
  - 67
  - 138
  - 403
  - 470
  - 85
  - 62
  - 115
  - 120
  - 488
  - 17
  - 117
  - 199
  - 319
  - 130
  - 328
  - 413
  - 19
  - 252
  - 369
  - 154
  - 383
  - 89
  - 101
  - 310
  - 4
  - 499
  - 102
  - 274
  - 96
  - 15
  - 322
  - 183
  - 314
  - 397
  - 276
  - 347
  - 107
  - 341
  - 384
  - 472
- - 351
  - 147
  - 216
  - 63
  - 101
  - 197
  - 434
  - 476
  - 459
  - 274
  - 229
  - 180
  - 231
  - 246
  - 358
  - 427
  - 34
  - 438
  - 265
  - 188
  - 156
  - 24
  - 380
  - 251
  - 470
  - 279
  - 38
  - 296
  - 167
  - 429
  - 313
  - 322
  - 99
  - 445
  - 248
  - 138
  - 383
  - 200
  - 107
  - 40
  - 297
  - 74
  - 253
  - 432
  - 453
  - 382
  - 431
  - 67
  - 9
  - 472
- - 107
  - 230
  - 449
  - 323
  - 75
  - 342
  - 10
  - 48
  - 300
  - 163
  - 467
  - 90
  - 416
  - 268
  - 355
  - 144
  - 168
  - 126
  - 220
  - 61
  - 262
  - 141
  - 443
  - 275
  - 22
  - 419
  - 187
  - 200
  - 231
  - 239
  - 199
  - 314
  - 406
  - 495
  - 361
  - 202
  - 85
  - 212
  - 352
  - 18
  - 486
  - 62
  - 89
  - 219
  - 137
  - 290
  - 185
  - 82
  - 365
  - 333
- - 455
  - 21
  - 72
  - 221
  - 489
  - 129
  - 366
  - 462
  - 180
  - 63
  - 80
  - 238
  - 440
  - 494
  - 212
  - 139
  - 151
  - 120
  - 136
  - 293
  - 343
  - 152
  - 92
  - 362
  - 210
  - 61
  - 379
  - 246
  - 291
  - 469
  - 73
  - 114
  - 20
  - 177
  - 290
  - 105
  - 164
  - 201
  - 193
  - 103
  - 387
  - 45
  - 141
  - 454
  - 441
  - 6
  - 214
  - 488
  - 125
  - 109
- - 44
  - 152
  - 57
  - 226
  - 209
  - 140
  - 120
  - 46
  - 273
  - 112
  - 59
  - 329
  - 188
  - 439
  - 362
  - 257
  - 299
  - 455
  - 405
  - 197
  - 300
  - 451
  - 368
  - 355
  - 264
  - 406
  - 154
  - 373
  - 246
  - 459
  - 461
  - 480
  - 20
  - 121
  - 306
  - 61
  - 98
  - 458
  - 251
  - 395
  - 89
  - 332
  - 88
  - 281
  - 100
  - 481
  - 387
  - 62
  - 479
  - 261
- - 9
  - 197
  - 164
  - 284
  - 407
  - 299
  - 390
  - 216
  - 157
  - 320
  - 189
  - 303
  - 413
  - 296
  - 428
  - 113
  - 391
  - 441
  - 458
  - 354
  - 1
  - 462
  - 343
  - 465
  - 481
  - 96
  - 461
  - 235
  - 112
  - 48
  - 225
  - 372
  - 421
  - 168
  - 294
  - 340
  - 76
  - 488
  - 155
  - 108
  - 417
  - 194
  - 278
  - 211
  - 53
  - 4
  - 293
  - 415
  - 341
  - 78
- - 36
  - 95
  - 228
  - 435
  - 331
  - 28
  - 129
  - 358
  - 457
  - 275
  - 484
  - 81
  - 392
  - 117
  - 206
  - 438
  - 381
  - 4
  - 76
  - 394
  - 339
  - 352
  - 114
  - 404
  - 278
  - 320
  - 268
  - 482
  - 64
  - 437
  - 347
  - 63
  - 108
  - 359
  - 442
  - 133
  - 301
  - 181
  - 218
  - 184
  - 112
  - 177
  - 354
  - 173
  - 124
  - 439
  - 120
  - 356
  - 289
  - 283
- - 161
  - 251
  - 200
  - 193
  - 292
  - 357
  - 413
  - 197
  - 389
  - 440
  - 34
  - 48
  - 478
  - 453
  - 220
  - 467
  - 105
  - 31
  - 301
  - 146
  - 36
  - 450
  - 498
  - 171
  - 73
  - 77
  - 447
  - 206
  - 202
  - 120
  - 487
  - 451
  - 466
  - 391
  - 24
  - 217
  - 74
  - 151
  - 353
  - 219
  - 195
  - 298
  - 47
  - 76
  - 210
  - 435
  - 368
  - 332
  - 307
  - 441
- - 442
  - 0
  - 57
  - 196
  - 263
  - 124
  - 491
  - 398
  - 167
  - 69
  - 68
  - 101
  - 391
  - 458
  - 77
  - 416
  - 255
  - 10
  - 54
  - 296
  - 182
  - 422
  - 94
  - 181
  - 133
  - 301
  - 269
  - 411
  - 457
  - 256
  - 380
  - 25
  - 82
  - 249
  - 45
  - 162
  - 264
  - 210
  - 225
  - 245
  - 234
  - 313
  - 236
  - 147
  - 463
  - 328
  - 364
  - 31
  - 251
  - 350
- - 289
  - 118
  - 258
  - 401
  - 249
  - 457
  - 81
  - 496
  - 232
  - 415
  - 263
  - 390
  - 140
  - 296
  - 493
  - 303
  - 376
  - 340
  - 188
  - 373
  - 43
  - 363
  - 11
  - 357
  - 146
  - 451
  - 329
  - 337
  - 330
  - 414
  - 76
  - 253
  - 272
  - 187
  - 201
  - 191
  - 184
  - 484
  - 6
  - 286
  - 478
  - 277
  - 375
  - 237
  - 77
  - 379
  - 209
  - 447
  - 288
  - 218
- - 79
  - 72
  - 135
  - 332
  - 320
  - 107
  - 24
  - 388
  - 254
  - 67
  - 338
  - 429
  - 352
  - 80
  - 197
  - 106
  - 425
  - 496
  - 71
  - 11
  - 48
  - 463
  - 277
  - 97
  - 47
  - 153
  - 120
  - 115
  - 372
  - 90
  - 244
  - 250
  - 6
  - 160
  - 128
  - 126
  - 323
  - 66
  - 449
  - 458
  - 374
  - 486
  - 257
  - 431
  - 346
  - 101
  - 186
  - 222
  - 63
  - 87
- - 160
  - 253
  - 60
  - 441
  - 2
  - 291
  - 50
  - 255
  - 66
  - 493
  - 182
  - 280
  - 12
  - 251
  - 416
  - 456
  - 98
  - 325
  - 162
  - 153
  - 428
  - 155
  - 404
  - 30
  - 62
  - 231
  - 192
  - 345
  - 466
  - 167
  - 344
  - 429
  - 460
  - 492
  - 116
  - 294
  - 391
  - 366
  - 342
  - 137
  - 90
  - 149
  - 104
  - 400
  - 32
  - 78
  - 202
  - 375
  - 119
  - 41
- - 268
  - 386
  - 402
  - 345
  - 330
  - 416
  - 227
  - 376
  - 407
  - 139
  - 171
  - 494
  - 487
  - 162
  - 228
  - 305
  - 271
  - 361
  - 308
  - 105
  - 338
  - 85
  - 169
  - 106
  - 5
  - 152
  - 146
  - 221
  - 186
  - 481
  - 444
  - 60
  - 384
  - 101
  - 243
  - 257
  - 325
  - 433
  - 375
  - 202
  - 401
  - 421
  - 224
  - 247
  - 100
  - 8
  - 430
  - 168
  - 329
  - 176
- - 312
  - 121
  - 62
  - 363
  - 32
  - 361
  - 403
  - 210
  - 56
  - 255
  - 347
  - 100
  - 362
  - 216
  - 206
  - 453
  - 183
  - 476
  - 264
  - 155
  - 190
  - 329
  - 410
  - 351
  - 271
  - 112
  - 331
  - 391
  - 207
  - 436
  - 448
  - 151
  - 184
  - 459
  - 482
  - 428
  - 200
  - 107
  - 348
  - 272
  - 156
  - 45
  - 10
  - 108
  - 359
  - 238
  - 7
  - 61
  - 199
  - 381
- - 385
  - 494
  - 257
  - 360
  - 18
  - 294
  - 387
  - 8
  - 279
  - 87
  - 451
  - 271
  - 155
  - 274
  - 346
  - 115
  - 340
  - 61
  - 63
  - 130
  - 305
  - 446
  - 23
  - 394
  - 331
  - 336
  - 162
  - 407
  - 221
  - 453
  - 230
  - 161
  - 493
  - 244
  - 293
  - 13
  - 268
  - 149
  - 152
  - 64
  - 215
  - 472
  - 323
  - 272
  - 351
  - 280
  - 240
  - 146
  - 486
  - 33
- - 296
  - 413
  - 242
  - 283
  - 59
  - 75
  - 444
  - 322
  - 123
  - 486
  - 340
  - 301
  - 388
  - 462
  - 492
  - 409
  - 376
  - 446
  - 163
  - 394
  - 427
  - 28
  - 212
  - 436
  - 428
  - 135
  - 324
  - 241
  - 172
  - 192
  - 474
  - 288
  - 95
  - 246
  - 496
  - 256
  - 61
  - 402
  - 154
  - 364
  - 139
  - 62
  - 263
  - 247
  - 98
  - 201
  - 484
  - 389
  - 265
  - 346
- - 497
  - 463
  - 466
  - 472
  - 99
  - 155
  - 458
  - 37
  - 127
  - 20
  - 15
  - 231
  - 455
  - 226
  - 162
  - 430
  - 52
  - 242
  - 407
  - 378
  - 18
  - 63
  - 138
  - 448
  - 311
  - 388
  - 128
  - 255
  - 260
  - 102
  - 484
  - 317
  - 481
  - 478
  - 222
  - 89
  - 296
  - 420
  - 303
  - 72
  - 365
  - 79
  - 61
  - 293
  - 156
  - 487
  - 104
  - 22
  - 457
  - 460
- - 49
  - 439
  - 365
  - 391
  - 158
  - 159
  - 9
  - 36
  - 309
  - 180
  - 283
  - 452
  - 329
  - 344
  - 403
  - 77
  - 167
  - 13
  - 186
  - 146
  - 310
  - 187
  - 388
  - 421
  - 199
  - 235
  - 44
  - 489
  - 487
  - 319
  - 63
  - 288
  - 154
  - 173
  - 381
  - 469
  - 82
  - 335
  - 225
  - 230
  - 107
  - 390
  - 112
  - 351
  - 376
  - 108
  - 43
  - 408
  - 113
  - 258
- - 383
  - 48
  - 248
  - 389
  - 153
  - 120
  - 195
  - 366
  - 402
  - 189
  - 170
  - 240
  - 408
  - 410
  - 177
  - 429
  - 250
  - 62
  - 242
  - 463
  - 59
  - 418
  - 491
  - 260
  - 0
  - 447
  - 436
  - 60
  - 483
  - 166
  - 306
  - 70
  - 341
  - 45
  - 346
  - 427
  - 313
  - 321
  - 241
  - 196
  - 270
  - 66
  - 440
  - 221
  - 437
  - 57
  - 10
  - 131
  - 79
  - 287
- - 380
  - 273
  - 259
  - 104
  - 244
  - 80
  - 116
  - 315
  - 272
  - 312
  - 346
  - 243
  - 359
  - 51
  - 340
  - 437
  - 105
  - 364
  - 358
  - 25
  - 127
  - 310
  - 372
  - 264
  - 489
  - 384
  - 96
  - 194
  - 366
  - 20
  - 459
  - 65
  - 349
  - 275
  - 426
  - 56
  - 477
  - 476
  - 123
  - 77
  - 229
  - 231
  - 214
  - 167
  - 399
  - 456
  - 98
  - 9
  - 49
  - 450
- - 469
  - 476
  - 454
  - 195
  - 24
  - 374
  - 223
  - 10
  - 157
  - 262
  - 365
  - 377
  - 147
  - 352
  - 91
  - 431
  - 497
  - 152
  - 471
  - 250
  - 106
  - 184
  - 358
  - 164
  - 292
  - 398
  - 485
  - 309
  - 199
  - 208
  - 116
  - 362
  - 285
  - 474
  - 423
  - 84
  - 286
  - 149
  - 130
  - 321
  - 409
  - 404
  - 166
  - 134
  - 417
  - 115
  - 449
  - 129
  - 294
  - 311
- - 380
  - 40
  - 152
  - 214
  - 479
  - 186
  - 127
  - 188
  - 159
  - 189
  - 365
  - 494
  - 352
  - 285
  - 172
  - 251
  - 411
  - 70
  - 207
  - 272
  - 149
  - 475
  - 423
  - 15
  - 13
  - 294
  - 493
  - 245
  - 81
  - 373
  - 333
  - 117
  - 175
  - 274
  - 451
  - 332
  - 151
  - 341
  - 279
  - 394
  - 74
  - 487
  - 196
  - 482
  - 311
  - 191
  - 47
  - 210
  - 459
  - 489
- - 394
  - 358
  - 212
  - 247
  - 336
  - 152
  - 96
  - 221
  - 379
  - 149
  - 449
  - 214
  - 126
  - 326
  - 17
  - 253
  - 364
  - 497
  - 18
  - 437
  - 188
  - 300
  - 363
  - 107
  - 356
  - 425
  - 168
  - 92
  - 122
  - 113
  - 445
  - 352
  - 344
  - 395
  - 343
  - 110
  - 468
  - 140
  - 163
  - 208
  - 102
  - 420
  - 376
  - 158
  - 474
  - 378
  - 452
  - 41
  - 399
  - 2
- - 211
  - 286
  - 121
  - 322
  - 156
  - 159
  - 326
  - 76
  - 302
  - 130
  - 436
  - 84
  - 64
  - 17
  - 368
  - 172
  - 414
  - 144
  - 20
  - 441
  - 237
  - 6
  - 470
  - 8
  - 485
  - 38
  - 404
  - 15
  - 102
  - 435
  - 109
  - 216
  - 306
  - 88
  - 295
  - 70
  - 74
  - 19
  - 430
  - 18
  - 139
  - 220
  - 251
  - 213
  - 161
  - 281
  - 268
  - 483
  - 227
  - 464
- - 80
  - 422
  - 489
  - 93
  - 493
  - 389
  - 404
  - 243
  - 459
  - 128
  - 60
  - 176
  - 450
  - 258
  - 393
  - 495
  - 145
  - 28
  - 8
  - 46
  - 298
  - 105
  - 463
  - 171
  - 385
  - 469
  - 432
  - 295
  - 196
  - 212
  - 169
  - 51
  - 187
  - 305
  - 262
  - 424
  - 395
  - 496
  - 14
  - 149
  - 71
  - 368
  - 346
  - 202
  - 354
  - 224
  - 84
  - 29
  - 172
  - 268
- - 372
  - 375
  - 258
  - 75
  - 321
  - 287
  - 316
  - 113
  - 39
  - 367
  - 137
  - 442
  - 245
  - 269
  - 300
  - 65
  - 23
  - 274
  - 304
  - 127
  - 426
  - 164
  - 202
  - 184
  - 2
  - 79
  - 38
  - 24
  - 427
  - 486
  - 365
  - 408
  - 54
  - 309
  - 436
  - 182
  - 381
  - 226
  - 298
  - 493
  - 132
  - 445
  - 389
  - 464
  - 351
  - 157
  - 242
  - 135
  - 276
  - 333
- - 285
  - 432
  - 223
  - 454
  - 450
  - 352
  - 18
  - 54
  - 480
  - 430
  - 224
  - 314
  - 483
  - 468
  - 339
  - 125
  - 499
  - 391
  - 202
  - 296
  - 45
  - 22
  - 75
  - 73
  - 37
  - 11
  - 439
  - 208
  - 369
  - 433
  - 431
  - 93
  - 400
  - 136
  - 282
  - 242
  - 106
  - 418
  - 351
  - 50
  - 209
  - 31
  - 318
  - 485
  - 298
  - 267
  - 373
  - 290
  - 440
  - 119
- - 156
  - 202
  - 396
  - 155
  - 426
  - 264
  - 116
  - 497
  - 204
  - 235
  - 25
  - 166
  - 187
  - 478
  - 385
  - 7
  - 114
  - 250
  - 10
  - 218
  - 123
  - 429
  - 2
  - 207
  - 39
  - 230
  - 306
  - 410
  - 178
  - 38
  - 476
  - 220
  - 133
  - 56
  - 361
  - 129
  - 341
  - 164
  - 427
  - 480
  - 1
  - 428
  - 198
  - 267
  - 98
  - 28
  - 417
  - 373
  - 247
  - 371
- - 223
  - 317
  - 419
  - 172
  - 448
  - 377
  - 150
  - 241
  - 412
  - 69
  - 166
  - 380
  - 407
  - 43
  - 31
  - 438
  - 308
  - 315
  - 319
  - 357
  - 141
  - 194
  - 350
  - 341
  - 459
  - 86
  - 397
  - 180
  - 298
  - 266
  - 301
  - 232
  - 248
  - 498
  - 168
  - 262
  - 256
  - 45
  - 394
  - 149
  - 165
  - 430
  - 182
  - 257
  - 272
  - 373
  - 255
  - 98
  - 384
  - 15
- - 108
  - 303
  - 134
  - 311
  - 463
  - 118
  - 253
  - 101
  - 402
  - 173
  - 104
  - 384
  - 84
  - 412
  - 1
  - 293
  - 135
  - 150
  - 421
  - 405
  - 105
  - 404
  - 276
  - 213
  - 403
  - 341
  - 401
  - 244
  - 28
  - 211
  - 477
  - 193
  - 142
  - 350
  - 240
  - 18
  - 431
  - 147
  - 316
  - 97
  - 254
  - 447
  - 478
  - 270
  - 376
  - 195
  - 120
  - 374
  - 363
  - 323
- - 455
  - 356
  - 180
  - 70
  - 176
  - 445
  - 395
  - 170
  - 75
  - 27
  - 166
  - 190
  - 263
  - 79
  - 189
  - 68
  - 8
  - 67
  - 94
  - 401
  - 204
  - 80
  - 150
  - 236
  - 47
  - 359
  - 251
  - 96
  - 403
  - 30
  - 493
  - 499
  - 337
  - 308
  - 295
  - 87
  - 481
  - 462
  - 158
  - 230
  - 281
  - 250
  - 57
  - 207
  - 163
  - 271
  - 60
  - 216
  - 112
  - 32
- - 176
  - 489
  - 341
  - 459
  - 258
  - 66
  - 241
  - 249
  - 6
  - 462
  - 46
  - 20
  - 13
  - 390
  - 220
  - 34
  - 79
  - 173
  - 304
  - 30
  - 204
  - 224
  - 474
  - 413
  - 24
  - 8
  - 221
  - 51
  - 388
  - 109
  - 73
  - 245
  - 100
  - 187
  - 218
  - 122
  - 278
  - 469
  - 61
  - 107
  - 45
  - 0
  - 322
  - 2
  - 60
  - 207
  - 237
  - 485
  - 440
  - 376
- - 426
  - 242
  - 322
  - 451
  - 39
  - 183
  - 285
  - 345
  - 231
  - 1
  - 67
  - 44
  - 370
  - 90
  - 364
  - 17
  - 332
  - 414
  - 330
  - 433
  - 366
  - 273
  - 334
  - 471
  - 499
  - 83
  - 40
  - 348
  - 212
  - 148
  - 254
  - 59
  - 210
  - 247
  - 182
  - 487
  - 323
  - 226
  - 382
  - 351
  - 455
  - 55
  - 314
  - 78
  - 141
  - 87
  - 5
  - 160
  - 82
  - 284
- - 353
  - 323
  - 369
  - 8
  - 254
  - 187
  - 432
  - 195
  - 66
  - 139
  - 190
  - 407
  - 305
  - 486
  - 164
  - 251
  - 131
  - 356
  - 151
  - 75
  - 393
  - 25
  - 452
  - 377
  - 313
  - 104
  - 319
  - 86
  - 148
  - 258
  - 64
  - 339
  - 272
  - 2
  - 179
  - 59
  - 279
  - 392
  - 98
  - 388
  - 359
  - 345
  - 391
  - 23
  - 48
  - 7
  - 344
  - 481
  - 342
  - 450
- - 430
  - 147
  - 421
  - 67
  - 197
  - 101
  - 418
  - 239
  - 36
  - 346
  - 401
  - 63
  - 325
  - 274
  - 140
  - 115
  - 440
  - 319
  - 19
  - 345
  - 151
  - 271
  - 278
  - 442
  - 387
  - 424
  - 259
  - 375
  - 410
  - 469
  - 341
  - 280
  - 222
  - 57
  - 201
  - 336
  - 415
  - 66
  - 46
  - 494
  - 303
  - 165
  - 96
  - 240
  - 270
  - 361
  - 399
  - 28
  - 402
  - 3
- - 124
  - 244
  - 142
  - 324
  - 84
  - 278
  - 241
  - 122
  - 125
  - 391
  - 369
  - 139
  - 195
  - 424
  - 79
  - 35
  - 349
  - 380
  - 455
  - 233
  - 140
  - 451
  - 473
  - 378
  - 45
  - 402
  - 447
  - 272
  - 69
  - 425
  - 138
  - 263
  - 255
  - 330
  - 449
  - 414
  - 250
  - 356
  - 309
  - 321
  - 40
  - 208
  - 180
  - 383
  - 259
  - 44
  - 276
  - 454
  - 83
  - 368
- - 294
  - 491
  - 143
  - 498
  - 473
  - 428
  - 61
  - 241
  - 5
  - 300
  - 278
  - 138
  - 2
  - 470
  - 371
  - 466
  - 95
  - 375
  - 7
  - 171
  - 65
  - 488
  - 313
  - 244
  - 108
  - 226
  - 280
  - 252
  - 26
  - 56
  - 58
  - 42
  - 35
  - 201
  - 312
  - 40
  - 28
  - 420
  - 390
  - 10
  - 494
  - 401
  - 477
  - 130
  - 20
  - 314
  - 125
  - 250
  - 9
  - 220
- - 365
  - 147
  - 72
  - 271
  - 136
  - 50
  - 193
  - 337
  - 415
  - 27
  - 246
  - 490
  - 437
  - 34
  - 232
  - 210
  - 41
  - 122
  - 2
  - 226
  - 106
  - 313
  - 359
  - 241
  - 186
  - 387
  - 399
  - 150
  - 109
  - 397
  - 216
  - 77
  - 146
  - 181
  - 29
  - 159
  - 104
  - 62
  - 73
  - 187
  - 133
  - 145
  - 173
  - 327
  - 220
  - 52
  - 376
  - 285
  - 422
  - 366
- - 489
  - 460
  - 351
  - 41
  - 440
  - 205
  - 174
  - 197
  - 32
  - 339
  - 377
  - 274
  - 345
  - 480
  - 262
  - 252
  - 405
  - 238
  - 51
  - 343
  - 309
  - 249
  - 219
  - 332
  - 304
  - 172
  - 273
  - 280
  - 227
  - 168
  - 390
  - 350
  - 421
  - 457
  - 118
  - 435
  - 379
  - 163
  - 447
  - 437
  - 320
  - 231
  - 344
  - 107
  - 45
  - 175
  - 117
  - 498
  - 327
  - 229
- - 346
  - 171
  - 407
  - 253
  - 271
  - 1
  - 82
  - 36
  - 170
  - 113
  - 76
  - 112
  - 395
  - 45
  - 300
  - 108
  - 252
  - 371
  - 449
  - 324
  - 203
  - 450
  - 429
  - 354
  - 396
  - 173
  - 260
  - 375
  - 292
  - 274
  - 327
  - 221
  - 137
  - 180
  - 49
  - 250
  - 477
  - 353
  - 35
  - 335
  - 139
  - 146
  - 87
  - 228
  - 302
  - 109
  - 488
  - 246
  - 158
  - 65
- - 209
  - 287
  - 377
  - 272
  - 322
  - 2
  - 63
  - 402
  - 148
  - 405
  - 317
  - 359
  - 56
  - 361
  - 55
  - 459
  - 333
  - 497
  - 16
  - 349
  - 289
  - 104
  - 419
  - 40
  - 0
  - 160
  - 70
  - 65
  - 105
  - 292
  - 185
  - 494
  - 1
  - 239
  - 45
  - 252
  - 220
  - 439
  - 22
  - 336
  - 499
  - 27
  - 441
  - 249
  - 98
  - 29
  - 69
  - 123
  - 408
  - 422
- - 93
  - 245
  - 352
  - 297
  - 355
  - 26
  - 493
  - 139
  - 425
  - 45
  - 462
  - 150
  - 418
  - 307
  - 133
  - 235
  - 315
  - 108
  - 54
  - 397
  - 326
  - 242
  - 467
  - 207
  - 279
  - 102
  - 445
  - 255
  - 21
  - 426
  - 1
  - 74
  - 130
  - 119
  - 265
  - 356
  - 439
  - 136
  - 319
  - 246
  - 52
  - 85
  - 327
  - 385
  - 441
  - 174
  - 221
  - 401
  - 263
  - 225
- - 416
  - 10
  - 464
  - 379
  - 469
  - 110
  - 378
  - 461
  - 233
  - 79
  - 463
  - 89
  - 343
  - 467
  - 265
  - 230
  - 486
  - 36
  - 58
  - 325
  - 154
  - 359
  - 118
  - 121
  - 385
  - 356
  - 477
  - 18
  - 160
  - 149
  - 262
  - 171
  - 364
  - 354
  - 446
  - 389
  - 332
  - 172
  - 293
  - 249
  - 199
  - 41
  - 175
  - 54
  - 331
  - 96
  - 222
  - 7
  - 441
  - 474
- - 222
  - 452
  - 135
  - 337
  - 50
  - 76
  - 159
  - 40
  - 358
  - 228
  - 107
  - 435
  - 426
  - 425
  - 9
  - 497
  - 237
  - 257
  - 273
  - 100
  - 453
  - 289
  - 317
  - 3
  - 385
  - 32
  - 39
  - 125
  - 301
  - 432
  - 86
  - 221
  - 0
  - 377
  - 264
  - 490
  - 109
  - 213
  - 94
  - 218
  - 495
  - 74
  - 489
  - 363
  - 133
  - 203
  - 394
  - 455
  - 327
  - 474
- - 284
  - 227
  - 439
  - 75
  - 484
  - 471
  - 136
  - 283
  - 326
  - 62
  - 272
  - 1
  - 154
  - 435
  - 316
  - 308
  - 76
  - 282
  - 149
  - 328
  - 24
  - 495
  - 224
  - 294
  - 489
  - 370
  - 287
  - 267
  - 393
  - 376
  - 216
  - 295
  - 81
  - 253
  - 461
  - 119
  - 352
  - 112
  - 170
  - 71
  - 63
  - 195
  - 380
  - 194
  - 318
  - 125
  - 402
  - 225
  - 345
  - 189
- - 153
  - 253
  - 272
  - 155
  - 349
  - 224
  - 38
  - 428
  - 486
  - 273
  - 54
  - 415
  - 218
  - 188
  - 193
  - 442
  - 311
  - 391
  - 239
  - 287
  - 205
  - 114
  - 185
  - 181
  - 19
  - 277
  - 255
  - 247
  - 18
  - 330
  - 478
  - 250
  - 123
  - 369
  - 263
  - 42
  - 441
  - 163
  - 296
  - 416
  - 475
  - 317
  - 59
  - 219
  - 29
  - 213
  - 131
  - 10
  - 453
  - 183
- - 114
  - 27
  - 397
  - 410
  - 45
  - 155
  - 476
  - 496
  - 259
  - 211
  - 11
  - 227
  - 337
  - 253
  - 324
  - 491
  - 278
  - 384
  - 405
  - 218
  - 311
  - 123
  - 186
  - 146
  - 216
  - 341
  - 69
  - 349
  - 269
  - 93
  - 63
  - 442
  - 3
  - 41
  - 356
  - 156
  - 448
  - 317
  - 159
  - 130
  - 340
  - 60
  - 261
  - 31
  - 355
  - 246
  - 132
  - 187
  - 21
  - 81
- - 144
  - 22
  - 66
  - 63
  - 73
  - 45
  - 374
  - 61
  - 450
  - 197
  - 228
  - 75
  - 108
  - 126
  - 19
  - 492
  - 149
  - 9
  - 33
  - 481
  - 216
  - 128
  - 286
  - 214
  - 101
  - 309
  - 152
  - 130
  - 346
  - 0
  - 458
  - 319
  - 118
  - 441
  - 37
  - 482
  - 226
  - 1
  - 51
  - 345
  - 99
  - 241
  - 215
  - 301
  - 264
  - 367
  - 195
  - 148
  - 129
  - 96
- - 493
  - 35
  - 40
  - 110
  - 77
  - 321
  - 375
  - 245
  - 279
  - 378
  - 150
  - 277
  - 164
  - 309
  - 432
  - 228
  - 102
  - 23
  - 271
  - 339
  - 233
  - 431
  - 227
  - 381
  - 411
  - 297
  - 25
  - 200
  - 65
  - 348
  - 285
  - 170
  - 406
  - 448
  - 33
  - 180
  - 367
  - 388
  - 363
  - 60
  - 7
  - 280
  - 298
  - 173
  - 394
  - 196
  - 258
  - 61
  - 226
  - 379
- - 46
  - 29
  - 310
  - 297
  - 388
  - 386
  - 361
  - 237
  - 212
  - 234
  - 259
  - 12
  - 148
  - 42
  - 127
  - 147
  - 241
  - 115
  - 476
  - 69
  - 134
  - 395
  - 89
  - 188
  - 353
  - 195
  - 135
  - 334
  - 400
  - 179
  - 422
  - 3
  - 71
  - 254
  - 156
  - 266
  - 28
  - 25
  - 387
  - 276
  - 309
  - 412
  - 230
  - 348
  - 52
  - 397
  - 470
  - 149
  - 260
  - 0
- - 372
  - 188
  - 257
  - 164
  - 10
  - 238
  - 298
  - 81
  - 199
  - 63
  - 448
  - 321
  - 434
  - 181
  - 468
  - 147
  - 244
  - 167
  - 241
  - 458
  - 172
  - 492
  - 322
  - 464
  - 431
  - 430
  - 206
  - 54
  - 191
  - 328
  - 236
  - 405
  - 48
  - 418
  - 96
  - 143
  - 161
  - 451
  - 36
  - 40
  - 461
  - 5
  - 247
  - 163
  - 460
  - 330
  - 347
  - 192
  - 266
  - 214
- - 492
  - 468
  - 494
  - 356
  - 364
  - 379
  - 282
  - 353
  - 176
  - 29
  - 263
  - 317
  - 38
  - 458
  - 496
  - 321
  - 191
  - 228
  - 481
  - 429
  - 258
  - 80
  - 283
  - 98
  - 110
  - 391
  - 329
  - 215
  - 197
  - 90
  - 13
  - 373
  - 21
  - 92
  - 257
  - 18
  - 266
  - 163
  - 107
  - 254
  - 16
  - 376
  - 210
  - 151
  - 302
  - 473
  - 432
  - 22
  - 198
  - 206
- - 109
  - 369
  - 8
  - 87
  - 357
  - 491
  - 47
  - 64
  - 367
  - 455
  - 42
  - 206
  - 110
  - 45
  - 286
  - 485
  - 480
  - 390
  - 294
  - 349
  - 282
  - 223
  - 181
  - 435
  - 279
  - 53
  - 100
  - 320
  - 325
  - 375
  - 118
  - 151
  - 263
  - 157
  - 230
  - 370
  - 219
  - 497
  - 32
  - 121
  - 265
  - 218
  - 116
  - 410
  - 280
  - 138
  - 195
  - 130
  - 268
  - 336
- - 493
  - 323
  - 132
  - 229
  - 88
  - 65
  - 408
  - 328
  - 2
  - 214
  - 384
  - 231
  - 62
  - 21
  - 174
  - 376
  - 123
  - 281
  - 148
  - 114
  - 12
  - 287
  - 175
  - 17
  - 208
  - 325
  - 236
  - 151
  - 47
  - 445
  - 111
  - 71
  - 377
  - 373
  - 250
  - 260
  - 455
  - 333
  - 142
  - 342
  - 380
  - 64
  - 313
  - 24
  - 91
  - 296
  - 3
  - 116
  - 70
  - 45
- - 2
  - 239
  - 28
  - 48
  - 425
  - 63
  - 246
  - 222
  - 351
  - 350
  - 92
  - 131
  - 49
  - 97
  - 480
  - 159
  - 352
  - 88
  - 235
  - 165
  - 344
  - 249
  - 461
  - 319
  - 328
  - 115
  - 293
  - 363
  - 355
  - 122
  - 17
  - 205
  - 206
  - 226
  - 44
  - 120
  - 348
  - 457
  - 460
  - 16
  - 405
  - 325
  - 85
  - 148
  - 121
  - 267
  - 190
  - 191
  - 296
  - 67
- - 491
  - 40
  - 52
  - 2
  - 481
  - 373
  - 221
  - 170
  - 254
  - 462
  - 382
  - 22
  - 476
  - 142
  - 171
  - 125
  - 264
  - 461
  - 371
  - 151
  - 233
  - 226
  - 164
  - 202
  - 490
  - 388
  - 277
  - 329
  - 78
  - 328
  - 250
  - 403
  - 62
  - 356
  - 88
  - 158
  - 18
  - 273
  - 293
  - 430
  - 193
  - 75
  - 302
  - 111
  - 393
  - 472
  - 99
  - 415
  - 358
  - 387
- - 184
  - 382
  - 394
  - 39
  - 373
  - 32
  - 266
  - 434
  - 286
  - 495
  - 125
  - 387
  - 258
  - 83
  - 67
  - 496
  - 247
  - 325
  - 70
  - 281
  - 226
  - 264
  - 71
  - 388
  - 244
  - 292
  - 218
  - 150
  - 490
  - 478
  - 332
  - 237
  - 335
  - 72
  - 315
  - 276
  - 334
  - 261
  - 361
  - 429
  - 443
  - 328
  - 137
  - 345
  - 175
  - 198
  - 448
  - 445
  - 20
  - 314
- - 194
  - 467
  - 444
  - 439
  - 330
  - 377
  - 96
  - 354
  - 222
  - 167
  - 213
  - 373
  - 383
  - 139
  - 185
  - 328
  - 333
  - 445
  - 233
  - 365
  - 80
  - 366
  - 485
  - 353
  - 1
  - 228
  - 90
  - 115
  - 312
  - 479
  - 84
  - 198
  - 468
  - 370
  - 180
  - 10
  - 392
  - 304
  - 42
  - 248
  - 398
  - 375
  - 113
  - 26
  - 212
  - 3
  - 495
  - 59
  - 492
  - 33
- - 303
  - 143
  - 291
  - 77
  - 286
  - 34
  - 241
  - 266
  - 98
  - 464
  - 251
  - 376
  - 399
  - 493
  - 142
  - 3
  - 184
  - 435
  - 359
  - 127
  - 202
  - 258
  - 207
  - 64
  - 2
  - 364
  - 92
  - 294
  - 126
  - 172
  - 305
  - 75
  - 213
  - 121
  - 420
  - 270
  - 319
  - 9
  - 31
  - 96
  - 448
  - 97
  - 304
  - 85
  - 41
  - 45
  - 452
  - 214
  - 223
  - 43
- - 479
  - 295
  - 405
  - 50
  - 0
  - 61
  - 340
  - 166
  - 202
  - 433
  - 413
  - 105
  - 108
  - 395
  - 31
  - 193
  - 375
  - 453
  - 205
  - 360
  - 55
  - 29
  - 407
  - 53
  - 299
  - 157
  - 15
  - 8
  - 377
  - 19
  - 326
  - 170
  - 258
  - 449
  - 369
  - 263
  - 423
  - 204
  - 294
  - 117
  - 185
  - 70
  - 251
  - 493
  - 456
  - 160
  - 222
  - 120
  - 281
  - 5
- - 106
  - 89
  - 235
  - 354
  - 139
  - 418
  - 468
  - 361
  - 95
  - 494
  - 57
  - 131
  - 443
  - 188
  - 121
  - 103
  - 153
  - 414
  - 279
  - 243
  - 304
  - 381
  - 256
  - 134
  - 221
  - 284
  - 101
  - 417
  - 458
  - 244
  - 334
  - 400
  - 193
  - 159
  - 356
  - 487
  - 259
  - 13
  - 439
  - 333
  - 392
  - 79
  - 318
  - 52
  - 22
  - 36
  - 28
  - 254
  - 62
  - 428
- - 283
  - 439
  - 130
  - 454
  - 355
  - 377
  - 330
  - 205
  - 148
  - 66
  - 426
  - 146
  - 47
  - 105
  - 82
  - 150
  - 67
  - 161
  - 389
  - 27
  - 8
  - 149
  - 485
  - 121
  - 421
  - 354
  - 178
  - 223
  - 138
  - 92
  - 217
  - 93
  - 117
  - 380
  - 259
  - 76
  - 276
  - 493
  - 31
  - 400
  - 140
  - 238
  - 131
  - 498
  - 281
  - 286
  - 322
  - 448
  - 114
  - 200
- - 274
  - 481
  - 446
  - 131
  - 377
  - 323
  - 204
  - 134
  - 292
  - 467
  - 428
  - 454
  - 66
  - 475
  - 265
  - 392
  - 53
  - 394
  - 228
  - 373
  - 167
  - 298
  - 10
  - 191
  - 212
  - 224
  - 275
  - 270
  - 259
  - 419
  - 388
  - 232
  - 170
  - 361
  - 101
  - 348
  - 490
  - 81
  - 371
  - 334
  - 117
  - 391
  - 397
  - 293
  - 145
  - 86
  - 325
  - 282
  - 55
  - 114
- - 125
  - 378
  - 298
  - 242
  - 475
  - 457
  - 377
  - 259
  - 29
  - 493
  - 130
  - 409
  - 66
  - 110
  - 78
  - 479
  - 135
  - 486
  - 273
  - 405
  - 57
  - 258
  - 484
  - 288
  - 366
  - 178
  - 81
  - 27
  - 38
  - 319
  - 382
  - 343
  - 301
  - 340
  - 137
  - 438
  - 36
  - 308
  - 208
  - 430
  - 281
  - 132
  - 341
  - 256
  - 180
  - 418
  - 384
  - 63
  - 339
  - 163
- - 361
  - 377
  - 97
  - 117
  - 475
  - 173
  - 50
  - 318
  - 370
  - 214
  - 436
  - 463
  - 149
  - 459
  - 369
  - 31
  - 398
  - 207
  - 133
  - 208
  - 94
  - 44
  - 280
  - 54
  - 163
  - 431
  - 474
  - 106
  - 456
  - 486
  - 212
  - 384
  - 67
  - 12
  - 348
  - 127
  - 341
  - 378
  - 462
  - 268
  - 335
  - 355
  - 349
  - 428
  - 359
  - 323
  - 167
  - 4
  - 279
  - 460
- - 56
  - 91
  - 431
  - 30
  - 103
  - 147
  - 494
  - 350
  - 298
  - 394
  - 50
  - 340
  - 146
  - 229
  - 473
  - 376
  - 186
  - 313
  - 113
  - 398
  - 465
  - 221
  - 282
  - 295
  - 206
  - 381
  - 130
  - 188
  - 374
  - 482
  - 171
  - 198
  - 237
  - 426
  - 456
  - 10
  - 332
  - 33
  - 68
  - 177
  - 104
  - 167
  - 410
  - 451
  - 5
  - 168
  - 4
  - 139
  - 106
  - 121
- - 104
  - 320
  - 135
  - 444
  - 203
  - 381
  - 230
  - 284
  - 394
  - 493
  - 204
  - 273
  - 426
  - 452
  - 195
  - 295
  - 362
  - 428
  - 65
  - 356
  - 90
  - 61
  - 343
  - 136
  - 324
  - 185
  - 466
  - 4
  - 106
  - 494
  - 391
  - 335
  - 386
  - 219
  - 68
  - 331
  - 262
  - 85
  - 53
  - 213
  - 210
  - 54
  - 364
  - 237
  - 47
  - 272
  - 15
  - 321
  - 208
  - 345
- - 405
  - 204
  - 20
  - 214
  - 107
  - 398
  - 480
  - 169
  - 121
  - 370
  - 14
  - 64
  - 288
  - 192
  - 449
  - 187
  - 199
  - 312
  - 326
  - 246
  - 140
  - 265
  - 404
  - 82
  - 30
  - 232
  - 477
  - 432
  - 235
  - 242
  - 483
  - 334
  - 445
  - 434
  - 31
  - 79
  - 318
  - 38
  - 257
  - 309
  - 402
  - 397
  - 419
  - 276
  - 24
  - 145
  - 333
  - 270
  - 158
  - 181
- - 235
  - 458
  - 324
  - 389
  - 393
  - 158
  - 113
  - 282
  - 411
  - 465
  - 129
  - 305
  - 259
  - 46
  - 469
  - 184
  - 370
  - 222
  - 374
  - 98
  - 283
  - 398
  - 313
  - 443
  - 366
  - 31
  - 191
  - 367
  - 474
  - 376
  - 256
  - 475
  - 227
  - 359
  - 364
  - 413
  - 139
  - 471
  - 286
  - 420
  - 436
  - 289
  - 188
  - 265
  - 85
  - 296
  - 355
  - 68
  - 216
  - 4
- - 112
  - 239
  - 285
  - 457
  - 132
  - 121
  - 76
  - 49
  - 334
  - 98
  - 386
  - 148
  - 105
  - 79
  - 89
  - 136
  - 185
  - 116
  - 62
  - 309
  - 53
  - 426
  - 388
  - 367
  - 303
  - 141
  - 92
  - 473
  - 93
  - 469
  - 80
  - 182
  - 192
  - 54
  - 161
  - 348
  - 480
  - 440
  - 77
  - 397
  - 19
  - 281
  - 72
  - 149
  - 323
  - 320
  - 265
  - 234
  - 68
  - 45
- - 300
  - 343
  - 174
  - 397
  - 489
  - 261
  - 448
  - 223
  - 281
  - 423
  - 150
  - 142
  - 491
  - 125
  - 177
  - 27
  - 119
  - 134
  - 133
  - 195
  - 53
  - 324
  - 280
  - 314
  - 61
  - 96
  - 221
  - 229
  - 54
  - 37
  - 392
  - 413
  - 453
  - 145
  - 101
  - 1
  - 356
  - 198
  - 55
  - 232
  - 380
  - 303
  - 158
  - 210
  - 387
  - 209
  - 388
  - 218
  - 482
  - 152
- - 68
  - 91
  - 213
  - 205
  - 140
  - 60
  - 441
  - 427
  - 195
  - 100
  - 357
  - 214
  - 92
  - 278
  - 29
  - 340
  - 139
  - 157
  - 404
  - 123
  - 440
  - 499
  - 339
  - 377
  - 277
  - 0
  - 412
  - 197
  - 287
  - 122
  - 267
  - 20
  - 170
  - 61
  - 112
  - 5
  - 99
  - 420
  - 381
  - 471
  - 257
  - 220
  - 388
  - 33
  - 269
  - 378
  - 409
  - 382
  - 321
  - 406
- - 459
  - 413
  - 286
  - 14
  - 76
  - 180
  - 387
  - 249
  - 57
  - 366
  - 364
  - 348
  - 146
  - 108
  - 19
  - 308
  - 495
  - 105
  - 196
  - 161
  - 102
  - 94
  - 262
  - 458
  - 224
  - 96
  - 497
  - 9
  - 75
  - 143
  - 477
  - 338
  - 69
  - 86
  - 62
  - 350
  - 496
  - 385
  - 438
  - 150
  - 144
  - 130
  - 234
  - 133
  - 66
  - 451
  - 60
  - 443
  - 315
  - 21
- - 16
  - 160
  - 411
  - 136
  - 257
  - 46
  - 318
  - 59
  - 261
  - 66
  - 68
  - 468
  - 275
  - 126
  - 447
  - 383
  - 190
  - 308
  - 280
  - 324
  - 295
  - 492
  - 296
  - 132
  - 167
  - 137
  - 283
  - 372
  - 379
  - 437
  - 31
  - 497
  - 370
  - 83
  - 343
  - 52
  - 247
  - 394
  - 38
  - 457
  - 187
  - 393
  - 450
  - 4
  - 335
  - 462
  - 424
  - 85
  - 37
  - 3
- - 359
  - 303
  - 197
  - 6
  - 450
  - 22
  - 155
  - 84
  - 124
  - 324
  - 254
  - 185
  - 311
  - 137
  - 353
  - 28
  - 313
  - 50
  - 248
  - 92
  - 479
  - 350
  - 88
  - 133
  - 262
  - 233
  - 349
  - 367
  - 82
  - 129
  - 33
  - 405
  - 169
  - 198
  - 472
  - 228
  - 363
  - 18
  - 465
  - 296
  - 391
  - 123
  - 277
  - 148
  - 269
  - 104
  - 58
  - 111
  - 141
  - 452
- - 205
  - 42
  - 101
  - 104
  - 292
  - 105
  - 366
  - 77
  - 383
  - 98
  - 471
  - 68
  - 253
  - 362
  - 480
  - 124
  - 123
  - 329
  - 496
  - 254
  - 470
  - 112
  - 22
  - 107
  - 351
  - 487
  - 156
  - 490
  - 336
  - 281
  - 220
  - 308
  - 245
  - 91
  - 376
  - 352
  - 467
  - 381
  - 265
  - 398
  - 411
  - 87
  - 26
  - 418
  - 133
  - 213
  - 420
  - 10
  - 185
  - 348
- - 76
  - 101
  - 477
  - 112
  - 448
  - 428
  - 134
  - 474
  - 373
  - 288
  - 81
  - 419
  - 367
  - 361
  - 259
  - 193
  - 183
  - 276
  - 277
  - 232
  - 468
  - 417
  - 206
  - 160
  - 14
  - 64
  - 322
  - 267
  - 107
  - 149
  - 250
  - 329
  - 213
  - 337
  - 35
  - 266
  - 255
  - 350
  - 330
  - 204
  - 5
  - 70
  - 432
  - 170
  - 86
  - 433
  - 466
  - 394
  - 136
  - 437
- - 461
  - 170
  - 89
  - 335
  - 356
  - 85
  - 281
  - 456
  - 283
  - 126
  - 268
  - 466
  - 139
  - 347
  - 495
  - 467
  - 63
  - 119
  - 296
  - 137
  - 271
  - 492
  - 246
  - 408
  - 237
  - 315
  - 86
  - 151
  - 386
  - 417
  - 231
  - 377
  - 87
  - 60
  - 411
  - 479
  - 421
  - 217
  - 158
  - 73
  - 300
  - 180
  - 185
  - 161
  - 141
  - 451
  - 289
  - 295
  - 277
  - 463
- - 350
  - 70
  - 308
  - 262
  - 325
  - 99
  - 121
  - 257
  - 82
  - 390
  - 196
  - 193
  - 66
  - 232
  - 402
  - 136
  - 420
  - 184
  - 267
  - 470
  - 274
  - 252
  - 299
  - 216
  - 26
  - 421
  - 288
  - 15
  - 497
  - 447
  - 492
  - 73
  - 328
  - 331
  - 394
  - 178
  - 230
  - 415
  - 30
  - 107
  - 404
  - 388
  - 466
  - 97
  - 321
  - 126
  - 163
  - 346
  - 182
  - 395
- - 362
  - 169
  - 347
  - 497
  - 490
  - 234
  - 361
  - 290
  - 3
  - 348
  - 274
  - 317
  - 421
  - 384
  - 289
  - 142
  - 208
  - 254
  - 301
  - 354
  - 462
  - 337
  - 417
  - 400
  - 106
  - 116
  - 358
  - 85
  - 316
  - 327
  - 375
  - 241
  - 303
  - 445
  - 279
  - 18
  - 96
  - 162
  - 245
  - 51
  - 205
  - 135
  - 147
  - 52
  - 381
  - 115
  - 121
  - 379
  - 54
  - 206
- - 8
  - 275
  - 30
  - 176
  - 473
  - 402
  - 332
  - 338
  - 265
  - 395
  - 407
  - 424
  - 3
  - 63
  - 40
  - 259
  - 472
  - 467
  - 244
  - 111
  - 313
  - 204
  - 334
  - 135
  - 474
  - 169
  - 427
  - 289
  - 127
  - 100
  - 205
  - 26
  - 484
  - 22
  - 317
  - 463
  - 396
  - 369
  - 121
  - 179
  - 302
  - 227
  - 312
  - 220
  - 277
  - 279
  - 167
  - 458
  - 190
  - 370
- - 168
  - 122
  - 299
  - 56
  - 140
  - 413
  - 176
  - 453
  - 226
  - 139
  - 426
  - 209
  - 353
  - 252
  - 232
  - 442
  - 234
  - 400
  - 110
  - 49
  - 36
  - 203
  - 21
  - 302
  - 124
  - 495
  - 373
  - 196
  - 341
  - 378
  - 157
  - 298
  - 104
  - 384
  - 432
  - 236
  - 8
  - 478
  - 78
  - 445
  - 394
  - 473
  - 280
  - 43
  - 222
  - 322
  - 401
  - 465
  - 420
  - 404
- - 436
  - 441
  - 123
  - 327
  - 410
  - 359
  - 434
  - 352
  - 150
  - 127
  - 149
  - 173
  - 71
  - 180
  - 391
  - 152
  - 78
  - 483
  - 37
  - 430
  - 54
  - 88
  - 141
  - 126
  - 348
  - 48
  - 385
  - 386
  - 453
  - 97
  - 283
  - 80
  - 294
  - 415
  - 478
  - 26
  - 473
  - 282
  - 419
  - 115
  - 9
  - 406
  - 433
  - 292
  - 297
  - 252
  - 334
  - 312
  - 251
  - 362
- - 253
  - 309
  - 109
  - 321
  - 101
  - 199
  - 484
  - 81
  - 175
  - 8
  - 351
  - 183
  - 369
  - 249
  - 216
  - 174
  - 335
  - 313
  - 166
  - 424
  - 19
  - 163
  - 268
  - 361
  - 39
  - 76
  - 46
  - 262
  - 70
  - 54
  - 421
  - 206
  - 228
  - 210
  - 30
  - 40
  - 43
  - 425
  - 292
  - 406
  - 172
  - 263
  - 298
  - 286
  - 192
  - 289
  - 441
  - 150
  - 456
  - 56
- - 453
  - 167
  - 270
  - 58
  - 329
  - 287
  - 498
  - 53
  - 426
  - 475
  - 85
  - 331
  - 240
  - 336
  - 425
  - 319
  - 230
  - 204
  - 139
  - 193
  - 104
  - 14
  - 163
  - 481
  - 168
  - 406
  - 379
  - 68
  - 227
  - 296
  - 102
  - 245
  - 373
  - 20
  - 489
  - 84
  - 490
  - 459
  - 356
  - 80
  - 484
  - 324
  - 343
  - 470
  - 409
  - 159
  - 497
  - 346
  - 111
  - 495
- - 266
  - 206
  - 145
  - 84
  - 258
  - 246
  - 354
  - 216
  - 324
  - 53
  - 477
  - 232
  - 400
  - 62
  - 289
  - 25
  - 220
  - 369
  - 462
  - 293
  - 15
  - 105
  - 167
  - 77
  - 226
  - 496
  - 38
  - 11
  - 474
  - 134
  - 490
  - 455
  - 405
  - 485
  - 48
  - 457
  - 467
  - 308
  - 494
  - 397
  - 299
  - 278
  - 64
  - 211
  - 471
  - 418
  - 350
  - 49
  - 368
  - 473
- - 20
  - 277
  - 296
  - 42
  - 390
  - 468
  - 228
  - 299
  - 494
  - 409
  - 266
  - 427
  - 12
  - 276
  - 23
  - 144
  - 31
  - 325
  - 287
  - 380
  - 257
  - 272
  - 201
  - 233
  - 240
  - 387
  - 424
  - 263
  - 9
  - 410
  - 32
  - 116
  - 237
  - 496
  - 181
  - 285
  - 264
  - 337
  - 429
  - 344
  - 123
  - 82
  - 184
  - 335
  - 77
  - 125
  - 207
  - 164
  - 330
  - 209
- - 187
  - 496
  - 63
  - 356
  - 162
  - 424
  - 110
  - 222
  - 33
  - 216
  - 61
  - 127
  - 388
  - 320
  - 419
  - 168
  - 28
  - 172
  - 445
  - 58
  - 69
  - 106
  - 52
  - 178
  - 431
  - 361
  - 99
  - 381
  - 391
  - 312
  - 41
  - 104
  - 167
  - 186
  - 90
  - 205
  - 95
  - 310
  - 171
  - 451
  - 347
  - 200
  - 188
  - 432
  - 118
  - 87
  - 17
  - 393
  - 57
  - 462
- - 431
  - 51
  - 273
  - 353
  - 64
  - 419
  - 356
  - 333
  - 456
  - 194
  - 206
  - 409
  - 277
  - 317
  - 479
  - 80
  - 4
  - 464
  - 164
  - 41
  - 98
  - 294
  - 216
  - 251
  - 292
  - 40
  - 340
  - 471
  - 63
  - 225
  - 373
  - 482
  - 189
  - 207
  - 401
  - 171
  - 408
  - 457
  - 477
  - 484
  - 425
  - 127
  - 59
  - 283
  - 70
  - 271
  - 219
  - 21
  - 149
  - 119
- - 280
  - 385
  - 371
  - 448
  - 436
  - 115
  - 271
  - 43
  - 254
  - 187
  - 369
  - 248
  - 13
  - 63
  - 213
  - 117
  - 368
  - 343
  - 475
  - 230
  - 77
  - 23
  - 163
  - 122
  - 200
  - 277
  - 353
  - 153
  - 367
  - 243
  - 96
  - 107
  - 173
  - 357
  - 359
  - 60
  - 332
  - 401
  - 103
  - 299
  - 358
  - 491
  - 360
  - 289
  - 270
  - 402
  - 68
  - 445
  - 202
  - 148
- - 408
  - 46
  - 448
  - 316
  - 139
  - 163
  - 425
  - 206
  - 373
  - 192
  - 307
  - 321
  - 221
  - 388
  - 493
  - 372
  - 252
  - 109
  - 364
  - 226
  - 45
  - 144
  - 383
  - 392
  - 384
  - 130
  - 237
  - 79
  - 156
  - 278
  - 396
  - 375
  - 16
  - 167
  - 78
  - 265
  - 50
  - 232
  - 165
  - 52
  - 374
  - 229
  - 423
  - 110
  - 350
  - 427
  - 326
  - 481
  - 143
  - 387
- - 433
  - 336
  - 105
  - 474
  - 227
  - 401
  - 108
  - 498
  - 313
  - 194
  - 241
  - 370
  - 484
  - 52
  - 318
  - 341
  - 419
  - 324
  - 162
  - 288
  - 89
  - 472
  - 245
  - 260
  - 230
  - 132
  - 417
  - 53
  - 215
  - 430
  - 389
  - 475
  - 490
  - 250
  - 406
  - 497
  - 133
  - 302
  - 252
  - 303
  - 180
  - 219
  - 432
  - 397
  - 62
  - 270
  - 249
  - 29
  - 120
  - 463
- - 311
  - 225
  - 104
  - 491
  - 226
  - 200
  - 276
  - 434
  - 323
  - 40
  - 50
  - 498
  - 368
  - 130
  - 30
  - 74
  - 267
  - 211
  - 284
  - 153
  - 285
  - 83
  - 17
  - 408
  - 269
  - 197
  - 302
  - 469
  - 386
  - 482
  - 68
  - 326
  - 332
  - 217
  - 467
  - 399
  - 414
  - 313
  - 441
  - 252
  - 310
  - 350
  - 73
  - 290
  - 473
  - 126
  - 364
  - 202
  - 134
  - 308
- - 428
  - 390
  - 39
  - 90
  - 497
  - 130
  - 43
  - 122
  - 452
  - 251
  - 187
  - 463
  - 490
  - 414
  - 311
  - 277
  - 343
  - 249
  - 455
  - 156
  - 411
  - 16
  - 313
  - 66
  - 373
  - 485
  - 124
  - 191
  - 441
  - 30
  - 364
  - 173
  - 152
  - 35
  - 295
  - 195
  - 294
  - 418
  - 214
  - 212
  - 404
  - 332
  - 248
  - 427
  - 80
  - 223
  - 155
  - 206
  - 159
  - 76
- - 125
  - 462
  - 288
  - 498
  - 173
  - 150
  - 269
  - 436
  - 362
  - 117
  - 479
  - 364
  - 339
  - 332
  - 219
  - 256
  - 0
  - 318
  - 368
  - 215
  - 367
  - 189
  - 204
  - 359
  - 65
  - 123
  - 43
  - 279
  - 464
  - 83
  - 162
  - 68
  - 145
  - 271
  - 71
  - 379
  - 194
  - 295
  - 393
  - 344
  - 457
  - 181
  - 469
  - 142
  - 494
  - 349
  - 45
  - 452
  - 144
  - 192
- - 70
  - 473
  - 90
  - 23
  - 263
  - 380
  - 363
  - 236
  - 444
  - 114
  - 159
  - 461
  - 314
  - 462
  - 49
  - 72
  - 344
  - 17
  - 155
  - 99
  - 280
  - 427
  - 346
  - 108
  - 309
  - 496
  - 213
  - 225
  - 57
  - 79
  - 230
  - 144
  - 13
  - 84
  - 448
  - 295
  - 265
  - 292
  - 11
  - 246
  - 245
  - 420
  - 297
  - 456
  - 195
  - 411
  - 156
  - 499
  - 106
  - 121
- - 457
  - 483
  - 57
  - 152
  - 77
  - 397
  - 6
  - 143
  - 288
  - 461
  - 95
  - 199
  - 340
  - 236
  - 373
  - 407
  - 148
  - 257
  - 400
  - 492
  - 372
  - 146
  - 177
  - 67
  - 489
  - 21
  - 408
  - 427
  - 23
  - 48
  - 229
  - 53
  - 28
  - 104
  - 184
  - 283
  - 52
  - 404
  - 367
  - 20
  - 482
  - 180
  - 42
  - 144
  - 176
  - 179
  - 132
  - 27
  - 261
  - 49
- - 360
  - 349
  - 39
  - 82
  - 450
  - 315
  - 474
  - 408
  - 257
  - 455
  - 418
  - 94
  - 47
  - 407
  - 227
  - 499
  - 208
  - 485
  - 378
  - 341
  - 151
  - 333
  - 297
  - 371
  - 325
  - 42
  - 262
  - 125
  - 136
  - 464
  - 13
  - 304
  - 130
  - 56
  - 396
  - 236
  - 497
  - 6
  - 187
  - 16
  - 355
  - 440
  - 176
  - 200
  - 77
  - 81
  - 233
  - 483
  - 263
  - 490
- - 220
  - 479
  - 189
  - 218
  - 103
  - 48
  - 2
  - 65
  - 250
  - 155
  - 421
  - 42
  - 310
  - 16
  - 183
  - 255
  - 419
  - 10
  - 190
  - 172
  - 101
  - 384
  - 357
  - 296
  - 182
  - 166
  - 38
  - 25
  - 480
  - 257
  - 230
  - 466
  - 334
  - 141
  - 431
  - 440
  - 468
  - 435
  - 489
  - 204
  - 8
  - 221
  - 433
  - 482
  - 317
  - 337
  - 256
  - 266
  - 353
  - 26
- - 300
  - 17
  - 350
  - 442
  - 2
  - 81
  - 233
  - 8
  - 132
  - 118
  - 430
  - 78
  - 197
  - 178
  - 365
  - 207
  - 87
  - 12
  - 63
  - 55
  - 69
  - 275
  - 306
  - 120
  - 274
  - 241
  - 56
  - 38
  - 346
  - 422
  - 301
  - 332
  - 361
  - 360
  - 383
  - 22
  - 390
  - 193
  - 74
  - 277
  - 273
  - 16
  - 268
  - 352
  - 333
  - 222
  - 357
  - 295
  - 499
  - 289
- - 182
  - 251
  - 348
  - 148
  - 175
  - 354
  - 103
  - 66
  - 193
  - 391
  - 388
  - 204
  - 399
  - 337
  - 322
  - 331
  - 421
  - 123
  - 232
  - 194
  - 393
  - 177
  - 64
  - 471
  - 438
  - 386
  - 162
  - 280
  - 87
  - 56
  - 263
  - 236
  - 316
  - 234
  - 369
  - 104
  - 474
  - 275
  - 397
  - 220
  - 124
  - 100
  - 499
  - 406
  - 199
  - 256
  - 76
  - 83
  - 487
  - 32
- - 426
  - 151
  - 75
  - 224
  - 353
  - 146
  - 411
  - 428
  - 438
  - 211
  - 472
  - 322
  - 487
  - 35
  - 191
  - 382
  - 299
  - 269
  - 164
  - 65
  - 422
  - 258
  - 400
  - 241
  - 36
  - 272
  - 137
  - 33
  - 338
  - 90
  - 359
  - 53
  - 245
  - 370
  - 54
  - 293
  - 88
  - 74
  - 194
  - 395
  - 495
  - 439
  - 40
  - 314
  - 429
  - 380
  - 253
  - 17
  - 168
  - 195
- - 246
  - 262
  - 122
  - 401
  - 49
  - 491
  - 180
  - 290
  - 113
  - 287
  - 212
  - 30
  - 93
  - 7
  - 100
  - 395
  - 288
  - 111
  - 22
  - 425
  - 112
  - 386
  - 166
  - 206
  - 498
  - 54
  - 204
  - 34
  - 482
  - 387
  - 67
  - 357
  - 171
  - 50
  - 447
  - 302
  - 66
  - 0
  - 209
  - 374
  - 88
  - 125
  - 351
  - 342
  - 367
  - 258
  - 187
  - 393
  - 98
  - 131
- - 360
  - 56
  - 386
  - 321
  - 60
  - 497
  - 477
  - 11
  - 457
  - 443
  - 498
  - 350
  - 447
  - 409
  - 463
  - 92
  - 343
  - 152
  - 437
  - 303
  - 415
  - 94
  - 359
  - 263
  - 397
  - 90
  - 3
  - 79
  - 214
  - 336
  - 199
  - 471
  - 476
  - 306
  - 27
  - 159
  - 232
  - 185
  - 499
  - 101
  - 230
  - 265
  - 335
  - 399
  - 172
  - 255
  - 293
  - 347
  - 129
  - 149
- - 13
  - 256
  - 382
  - 64
  - 6
  - 405
  - 7
  - 304
  - 180
  - 73
  - 1
  - 177
  - 237
  - 325
  - 68
  - 153
  - 236
  - 414
  - 489
  - 421
  - 368
  - 197
  - 62
  - 415
  - 481
  - 254
  - 379
  - 110
  - 31
  - 218
  - 242
  - 16
  - 286
  - 284
  - 36
  - 494
  - 41
  - 264
  - 47
  - 257
  - 356
  - 8
  - 83
  - 127
  - 204
  - 188
  - 2
  - 91
  - 54
  - 281
- - 85
  - 487
  - 42
  - 351
  - 29
  - 33
  - 104
  - 100
  - 454
  - 350
  - 463
  - 450
  - 283
  - 354
  - 291
  - 337
  - 199
  - 341
  - 137
  - 40
  - 401
  - 95
  - 146
  - 140
  - 94
  - 59
  - 301
  - 452
  - 348
  - 62
  - 47
  - 436
  - 359
  - 213
  - 459
  - 28
  - 372
  - 265
  - 164
  - 352
  - 205
  - 415
  - 189
  - 325
  - 246
  - 93
  - 284
  - 141
  - 414
  - 254
- - 124
  - 413
  - 94
  - 469
  - 399
  - 123
  - 52
  - 126
  - 118
  - 122
  - 128
  - 40
  - 496
  - 491
  - 445
  - 9
  - 208
  - 489
  - 164
  - 403
  - 113
  - 100
  - 240
  - 252
  - 397
  - 324
  - 47
  - 68
  - 35
  - 323
  - 381
  - 187
  - 7
  - 250
  - 169
  - 465
  - 191
  - 99
  - 447
  - 337
  - 53
  - 495
  - 194
  - 162
  - 443
  - 419
  - 172
  - 434
  - 89
  - 349
- - 167
  - 484
  - 375
  - 105
  - 277
  - 295
  - 55
  - 426
  - 342
  - 434
  - 222
  - 489
  - 422
  - 409
  - 183
  - 304
  - 421
  - 160
  - 289
  - 95
  - 460
  - 270
  - 316
  - 492
  - 399
  - 30
  - 453
  - 274
  - 208
  - 271
  - 20
  - 198
  - 59
  - 132
  - 269
  - 391
  - 178
  - 435
  - 46
  - 339
  - 459
  - 210
  - 17
  - 146
  - 325
  - 444
  - 131
  - 209
  - 272
  - 56
- - 381
  - 261
  - 25
  - 97
  - 418
  - 376
  - 94
  - 413
  - 43
  - 392
  - 347
  - 118
  - 463
  - 119
  - 380
  - 120
  - 42
  - 361
  - 40
  - 350
  - 490
  - 234
  - 189
  - 152
  - 232
  - 174
  - 331
  - 61
  - 74
  - 17
  - 260
  - 86
  - 92
  - 385
  - 458
  - 403
  - 191
  - 459
  - 95
  - 329
  - 378
  - 408
  - 24
  - 3
  - 401
  - 491
  - 41
  - 181
  - 420
  - 249
- - 290
  - 401
  - 111
  - 358
  - 230
  - 131
  - 259
  - 221
  - 309
  - 135
  - 265
  - 460
  - 241
  - 404
  - 480
  - 154
  - 325
  - 267
  - 85
  - 67
  - 38
  - 218
  - 439
  - 246
  - 336
  - 103
  - 1
  - 463
  - 353
  - 313
  - 37
  - 106
  - 40
  - 451
  - 369
  - 63
  - 272
  - 304
  - 390
  - 105
  - 197
  - 362
  - 201
  - 255
  - 305
  - 347
  - 443
  - 44
  - 367
  - 52
- - 208
  - 147
  - 54
  - 433
  - 272
  - 411
  - 86
  - 189
  - 256
  - 319
  - 124
  - 214
  - 280
  - 374
  - 218
  - 346
  - 419
  - 233
  - 82
  - 53
  - 57
  - 493
  - 416
  - 23
  - 285
  - 71
  - 95
  - 9
  - 195
  - 252
  - 475
  - 33
  - 303
  - 94
  - 483
  - 482
  - 117
  - 314
  - 69
  - 324
  - 159
  - 361
  - 70
  - 456
  - 472
  - 24
  - 180
  - 145
  - 311
  - 16
- - 148
  - 166
  - 395
  - 313
  - 441
  - 252
  - 467
  - 21
  - 153
  - 172
  - 211
  - 458
  - 173
  - 318
  - 491
  - 126
  - 490
  - 4
  - 209
  - 292
  - 204
  - 355
  - 286
  - 215
  - 162
  - 259
  - 76
  - 77
  - 43
  - 114
  - 480
  - 285
  - 275
  - 420
  - 401
  - 315
  - 289
  - 497
  - 144
  - 236
  - 254
  - 438
  - 131
  - 110
  - 310
  - 356
  - 409
  - 167
  - 58
  - 92
- - 73
  - 158
  - 493
  - 105
  - 451
  - 370
  - 481
  - 166
  - 201
  - 375
  - 58
  - 487
  - 227
  - 55
  - 65
  - 176
  - 431
  - 128
  - 376
  - 79
  - 288
  - 335
  - 102
  - 339
  - 471
  - 116
  - 156
  - 336
  - 46
  - 351
  - 266
  - 363
  - 357
  - 31
  - 188
  - 312
  - 104
  - 484
  - 474
  - 309
  - 251
  - 323
  - 318
  - 121
  - 186
  - 293
  - 78
  - 397
  - 191
  - 113
- - 180
  - 85
  - 62
  - 348
  - 55
  - 57
  - 468
  - 95
  - 408
  - 183
  - 229
  - 393
  - 423
  - 259
  - 332
  - 420
  - 301
  - 68
  - 166
  - 329
  - 453
  - 66
  - 111
  - 126
  - 321
  - 383
  - 42
  - 302
  - 272
  - 169
  - 451
  - 296
  - 107
  - 56
  - 105
  - 489
  - 99
  - 59
  - 193
  - 445
  - 148
  - 165
  - 387
  - 309
  - 443
  - 130
  - 345
  - 97
  - 415
  - 306
- - 263
  - 118
  - 364
  - 299
  - 321
  - 441
  - 222
  - 188
  - 488
  - 260
  - 354
  - 309
  - 67
  - 273
  - 446
  - 57
  - 307
  - 333
  - 71
  - 145
  - 458
  - 189
  - 423
  - 482
  - 16
  - 143
  - 317
  - 144
  - 37
  - 491
  - 239
  - 135
  - 383
  - 18
  - 163
  - 283
  - 41
  - 452
  - 209
  - 154
  - 351
  - 20
  - 68
  - 394
  - 114
  - 213
  - 138
  - 177
  - 137
  - 384
- - 204
  - 235
  - 146
  - 371
  - 156
  - 395
  - 100
  - 38
  - 453
  - 282
  - 140
  - 254
  - 354
  - 295
  - 231
  - 51
  - 401
  - 318
  - 33
  - 37
  - 331
  - 69
  - 260
  - 110
  - 203
  - 284
  - 420
  - 59
  - 2
  - 99
  - 449
  - 244
  - 114
  - 431
  - 498
  - 269
  - 246
  - 444
  - 384
  - 285
  - 145
  - 19
  - 226
  - 41
  - 16
  - 370
  - 380
  - 416
  - 84
  - 162
- - 319
  - 70
  - 45
  - 165
  - 208
  - 431
  - 167
  - 276
  - 316
  - 438
  - 194
  - 3
  - 53
  - 78
  - 4
  - 360
  - 30
  - 7
  - 312
  - 371
  - 358
  - 75
  - 470
  - 103
  - 101
  - 31
  - 225
  - 116
  - 445
  - 202
  - 0
  - 497
  - 93
  - 481
  - 333
  - 114
  - 71
  - 32
  - 245
  - 16
  - 295
  - 252
  - 152
  - 279
  - 172
  - 36
  - 198
  - 135
  - 52
  - 274
- - 226
  - 220
  - 57
  - 297
  - 252
  - 476
  - 33
  - 311
  - 239
  - 496
  - 319
  - 95
  - 51
  - 491
  - 437
  - 387
  - 198
  - 380
  - 290
  - 94
  - 211
  - 462
  - 38
  - 109
  - 494
  - 314
  - 35
  - 164
  - 172
  - 117
  - 355
  - 455
  - 296
  - 15
  - 236
  - 275
  - 191
  - 32
  - 400
  - 106
  - 471
  - 289
  - 115
  - 228
  - 499
  - 323
  - 158
  - 24
  - 299
  - 213
- - 153
  - 392
  - 301
  - 486
  - 106
  - 229
  - 109
  - 367
  - 147
  - 311
  - 284
  - 156
  - 14
  - 383
  - 228
  - 19
  - 100
  - 91
  - 426
  - 87
  - 56
  - 89
  - 239
  - 347
  - 334
  - 134
  - 240
  - 353
  - 391
  - 122
  - 435
  - 164
  - 172
  - 144
  - 293
  - 497
  - 387
  - 99
  - 417
  - 120
  - 182
  - 444
  - 107
  - 436
  - 145
  - 269
  - 410
  - 415
  - 450
  - 137
- - 35
  - 60
  - 48
  - 482
  - 337
  - 24
  - 39
  - 149
  - 113
  - 492
  - 305
  - 236
  - 445
  - 47
  - 375
  - 202
  - 68
  - 407
  - 464
  - 34
  - 110
  - 230
  - 348
  - 415
  - 126
  - 213
  - 275
  - 152
  - 118
  - 400
  - 288
  - 391
  - 226
  - 219
  - 384
  - 107
  - 457
  - 160
  - 320
  - 447
  - 36
  - 212
  - 231
  - 61
  - 42
  - 456
  - 324
  - 49
  - 73
  - 106
- - 349
  - 380
  - 368
  - 155
  - 413
  - 322
  - 123
  - 108
  - 497
  - 384
  - 213
  - 246
  - 340
  - 167
  - 448
  - 300
  - 79
  - 111
  - 194
  - 53
  - 438
  - 333
  - 454
  - 17
  - 205
  - 318
  - 277
  - 94
  - 275
  - 143
  - 382
  - 159
  - 173
  - 328
  - 63
  - 365
  - 238
  - 215
  - 36
  - 402
  - 118
  - 498
  - 1
  - 463
  - 149
  - 331
  - 104
  - 240
  - 158
  - 456
- - 437
  - 413
  - 191
  - 387
  - 81
  - 102
  - 274
  - 89
  - 202
  - 435
  - 306
  - 184
  - 494
  - 164
  - 321
  - 36
  - 67
  - 165
  - 275
  - 181
  - 185
  - 179
  - 10
  - 98
  - 261
  - 11
  - 221
  - 214
  - 319
  - 465
  - 334
  - 178
  - 479
  - 473
  - 487
  - 112
  - 260
  - 219
  - 69
  - 355
  - 420
  - 93
  - 0
  - 230
  - 53
  - 457
  - 244
  - 395
  - 370
  - 232
- - 409
  - 157
  - 483
  - 306
  - 475
  - 446
  - 42
  - 73
  - 460
  - 177
  - 439
  - 253
  - 24
  - 210
  - 105
  - 359
  - 340
  - 344
  - 283
  - 208
  - 459
  - 255
  - 169
  - 318
  - 102
  - 421
  - 351
  - 158
  - 289
  - 431
  - 152
  - 242
  - 271
  - 191
  - 352
  - 481
  - 315
  - 97
  - 434
  - 407
  - 301
  - 130
  - 220
  - 145
  - 430
  - 111
  - 150
  - 19
  - 231
  - 363
- - 311
  - 239
  - 317
  - 185
  - 393
  - 330
  - 392
  - 83
  - 476
  - 332
  - 457
  - 320
  - 354
  - 410
  - 321
  - 477
  - 63
  - 86
  - 194
  - 157
  - 2
  - 405
  - 492
  - 189
  - 237
  - 356
  - 145
  - 17
  - 424
  - 107
  - 322
  - 20
  - 133
  - 242
  - 60
  - 121
  - 151
  - 378
  - 235
  - 399
  - 61
  - 451
  - 499
  - 11
  - 0
  - 230
  - 302
  - 490
  - 85
  - 3
- - 86
  - 61
  - 296
  - 325
  - 420
  - 394
  - 10
  - 125
  - 132
  - 464
  - 266
  - 30
  - 14
  - 90
  - 98
  - 202
  - 138
  - 233
  - 459
  - 499
  - 445
  - 344
  - 149
  - 305
  - 441
  - 216
  - 310
  - 118
  - 48
  - 354
  - 137
  - 89
  - 108
  - 136
  - 381
  - 351
  - 360
  - 158
  - 468
  - 458
  - 134
  - 426
  - 170
  - 404
  - 373
  - 329
  - 47
  - 272
  - 301
  - 128
- - 27
  - 139
  - 338
  - 196
  - 70
  - 304
  - 239
  - 174
  - 155
  - 396
  - 462
  - 344
  - 378
  - 370
  - 337
  - 465
  - 167
  - 121
  - 33
  - 428
  - 97
  - 269
  - 446
  - 352
  - 99
  - 447
  - 307
  - 176
  - 367
  - 13
  - 289
  - 487
  - 66
  - 314
  - 477
  - 107
  - 228
  - 459
  - 162
  - 200
  - 259
  - 154
  - 183
  - 342
  - 55
  - 211
  - 108
  - 19
  - 492
  - 385
- - 111
  - 4
  - 406
  - 69
  - 269
  - 200
  - 110
  - 179
  - 186
  - 48
  - 357
  - 92
  - 230
  - 276
  - 451
  - 460
  - 243
  - 17
  - 57
  - 292
  - 146
  - 150
  - 424
  - 296
  - 457
  - 100
  - 79
  - 37
  - 91
  - 490
  - 254
  - 476
  - 417
  - 197
  - 248
  - 31
  - 85
  - 30
  - 398
  - 227
  - 225
  - 378
  - 122
  - 366
  - 217
  - 165
  - 294
  - 117
  - 141
  - 199
- - 279
  - 235
  - 54
  - 12
  - 242
  - 212
  - 207
  - 408
  - 185
  - 114
  - 424
  - 370
  - 307
  - 168
  - 410
  - 336
  - 14
  - 15
  - 413
  - 384
  - 151
  - 203
  - 430
  - 474
  - 106
  - 170
  - 221
  - 190
  - 284
  - 300
  - 452
  - 213
  - 468
  - 328
  - 144
  - 288
  - 31
  - 159
  - 373
  - 150
  - 227
  - 406
  - 65
  - 341
  - 41
  - 189
  - 402
  - 369
  - 161
  - 201
- - 95
  - 452
  - 178
  - 465
  - 370
  - 400
  - 179
  - 225
  - 330
  - 282
  - 483
  - 48
  - 2
  - 301
  - 357
  - 142
  - 426
  - 145
  - 131
  - 280
  - 156
  - 17
  - 236
  - 47
  - 104
  - 190
  - 358
  - 460
  - 88
  - 99
  - 318
  - 298
  - 277
  - 43
  - 11
  - 71
  - 329
  - 246
  - 291
  - 53
  - 264
  - 231
  - 184
  - 72
  - 223
  - 335
  - 399
  - 271
  - 257
  - 97
- - 440
  - 178
  - 448
  - 14
  - 390
  - 134
  - 313
  - 292
  - 378
  - 474
  - 167
  - 307
  - 256
  - 128
  - 373
  - 16
  - 131
  - 324
  - 431
  - 290
  - 179
  - 419
  - 379
  - 41
  - 94
  - 470
  - 107
  - 115
  - 402
  - 264
  - 498
  - 352
  - 86
  - 84
  - 482
  - 499
  - 399
  - 109
  - 282
  - 59
  - 260
  - 393
  - 193
  - 34
  - 145
  - 417
  - 30
  - 331
  - 102
  - 157
- - 406
  - 122
  - 174
  - 470
  - 48
  - 189
  - 183
  - 345
  - 65
  - 75
  - 104
  - 438
  - 411
  - 323
  - 409
  - 404
  - 466
  - 256
  - 21
  - 297
  - 169
  - 481
  - 125
  - 81
  - 165
  - 69
  - 117
  - 312
  - 148
  - 219
  - 184
  - 170
  - 368
  - 95
  - 109
  - 483
  - 138
  - 87
  - 168
  - 200
  - 497
  - 160
  - 284
  - 173
  - 1
  - 492
  - 340
  - 153
  - 236
  - 324
- - 159
  - 158
  - 316
  - 379
  - 215
  - 25
  - 433
  - 259
  - 217
  - 462
  - 408
  - 419
  - 384
  - 19
  - 395
  - 175
  - 366
  - 372
  - 411
  - 211
  - 2
  - 402
  - 378
  - 136
  - 45
  - 165
  - 363
  - 149
  - 301
  - 493
  - 481
  - 286
  - 226
  - 491
  - 460
  - 125
  - 57
  - 315
  - 135
  - 100
  - 132
  - 471
  - 23
  - 4
  - 284
  - 122
  - 410
  - 195
  - 119
  - 346
- - 18
  - 447
  - 74
  - 1
  - 108
  - 192
  - 251
  - 177
  - 460
  - 284
  - 113
  - 109
  - 127
  - 175
  - 295
  - 290
  - 184
  - 227
  - 61
  - 176
  - 329
  - 420
  - 273
  - 313
  - 259
  - 209
  - 38
  - 33
  - 149
  - 139
  - 306
  - 400
  - 25
  - 325
  - 252
  - 413
  - 193
  - 196
  - 214
  - 373
  - 336
  - 106
  - 298
  - 72
  - 366
  - 239
  - 281
  - 287
  - 310
  - 232
- - 180
  - 308
  - 148
  - 485
  - 467
  - 413
  - 119
  - 426
  - 261
  - 202
  - 259
  - 233
  - 48
  - 435
  - 241
  - 293
  - 159
  - 164
  - 433
  - 35
  - 13
  - 474
  - 428
  - 316
  - 210
  - 234
  - 265
  - 384
  - 356
  - 199
  - 322
  - 244
  - 54
  - 302
  - 286
  - 492
  - 145
  - 360
  - 388
  - 464
  - 59
  - 296
  - 471
  - 25
  - 404
  - 71
  - 454
  - 24
  - 232
  - 31
- - 175
  - 301
  - 9
  - 344
  - 336
  - 212
  - 369
  - 459
  - 487
  - 388
  - 465
  - 129
  - 109
  - 276
  - 453
  - 482
  - 477
  - 449
  - 139
  - 439
  - 284
  - 335
  - 48
  - 115
  - 492
  - 244
  - 497
  - 120
  - 415
  - 191
  - 281
  - 187
  - 178
  - 66
  - 441
  - 196
  - 11
  - 123
  - 237
  - 148
  - 488
  - 198
  - 85
  - 298
  - 337
  - 6
  - 268
  - 20
  - 275
  - 280
- - 410
  - 421
  - 144
  - 190
  - 68
  - 439
  - 326
  - 156
  - 415
  - 406
  - 344
  - 389
  - 147
  - 492
  - 252
  - 29
  - 184
  - 56
  - 69
  - 428
  - 248
  - 5
  - 452
  - 145
  - 253
  - 258
  - 227
  - 12
  - 388
  - 194
  - 208
  - 199
  - 426
  - 146
  - 310
  - 477
  - 17
  - 318
  - 336
  - 422
  - 487
  - 125
  - 249
  - 235
  - 282
  - 76
  - 20
  - 465
  - 234
  - 64
- - 407
  - 442
  - 377
  - 264
  - 268
  - 233
  - 346
  - 412
  - 330
  - 482
  - 37
  - 61
  - 466
  - 174
  - 203
  - 52
  - 9
  - 372
  - 142
  - 404
  - 8
  - 219
  - 433
  - 188
  - 494
  - 81
  - 335
  - 273
  - 285
  - 92
  - 291
  - 337
  - 30
  - 327
  - 304
  - 249
  - 321
  - 36
  - 251
  - 19
  - 469
  - 489
  - 205
  - 44
  - 28
  - 80
  - 126
  - 234
  - 179
  - 255
- - 229
  - 403
  - 118
  - 260
  - 304
  - 422
  - 291
  - 136
  - 106
  - 394
  - 215
  - 431
  - 125
  - 13
  - 217
  - 8
  - 475
  - 134
  - 322
  - 282
  - 199
  - 11
  - 60
  - 80
  - 376
  - 194
  - 293
  - 223
  - 286
  - 17
  - 447
  - 288
  - 268
  - 197
  - 242
  - 174
  - 472
  - 454
  - 396
  - 319
  - 21
  - 126
  - 287
  - 246
  - 148
  - 58
  - 36
  - 182
  - 360
  - 412
- - 133
  - 249
  - 77
  - 196
  - 300
  - 455
  - 473
  - 14
  - 48
  - 308
  - 163
  - 84
  - 273
  - 365
  - 171
  - 259
  - 466
  - 105
  - 287
  - 468
  - 361
  - 73
  - 274
  - 29
  - 497
  - 216
  - 173
  - 399
  - 195
  - 415
  - 430
  - 267
  - 109
  - 369
  - 204
  - 282
  - 45
  - 479
  - 311
  - 112
  - 370
  - 33
  - 211
  - 276
  - 486
  - 16
  - 280
  - 445
  - 469
  - 227
- - 60
  - 383
  - 313
  - 165
  - 306
  - 222
  - 401
  - 374
  - 91
  - 14
  - 224
  - 111
  - 287
  - 376
  - 441
  - 209
  - 151
  - 1
  - 29
  - 311
  - 256
  - 84
  - 116
  - 56
  - 372
  - 244
  - 463
  - 280
  - 6
  - 11
  - 177
  - 155
  - 134
  - 158
  - 454
  - 430
  - 89
  - 129
  - 143
  - 97
  - 105
  - 327
  - 445
  - 81
  - 241
  - 378
  - 101
  - 466
  - 321
  - 15
- - 88
  - 64
  - 227
  - 22
  - 235
  - 427
  - 52
  - 438
  - 59
  - 420
  - 103
  - 313
  - 107
  - 197
  - 70
  - 328
  - 345
  - 323
  - 5
  - 143
  - 437
  - 299
  - 417
  - 221
  - 92
  - 41
  - 18
  - 213
  - 29
  - 154
  - 483
  - 266
  - 404
  - 303
  - 202
  - 461
  - 297
  - 319
  - 293
  - 0
  - 30
  - 38
  - 218
  - 288
  - 353
  - 229
  - 71
  - 9
  - 48
  - 263
- - 303
  - 137
  - 385
  - 164
  - 423
  - 146
  - 191
  - 100
  - 111
  - 86
  - 471
  - 169
  - 279
  - 487
  - 175
  - 260
  - 29
  - 39
  - 289
  - 348
  - 346
  - 426
  - 458
  - 127
  - 82
  - 295
  - 225
  - 93
  - 290
  - 18
  - 244
  - 149
  - 436
  - 404
  - 60
  - 258
  - 132
  - 216
  - 403
  - 463
  - 287
  - 473
  - 375
  - 488
  - 389
  - 197
  - 474
  - 493
  - 490
  - 338
- - 288
  - 391
  - 165
  - 52
  - 354
  - 164
  - 74
  - 278
  - 495
  - 332
  - 487
  - 368
  - 308
  - 356
  - 397
  - 263
  - 232
  - 428
  - 444
  - 139
  - 131
  - 322
  - 272
  - 430
  - 246
  - 418
  - 250
  - 252
  - 468
  - 251
  - 186
  - 110
  - 222
  - 147
  - 80
  - 133
  - 135
  - 488
  - 400
  - 3
  - 345
  - 2
  - 41
  - 71
  - 39
  - 40
  - 16
  - 394
  - 189
  - 224
- - 489
  - 218
  - 480
  - 424
  - 103
  - 241
  - 204
  - 346
  - 372
  - 35
  - 457
  - 183
  - 159
  - 118
  - 201
  - 400
  - 215
  - 405
  - 27
  - 322
  - 55
  - 436
  - 302
  - 153
  - 447
  - 298
  - 287
  - 129
  - 187
  - 296
  - 200
  - 47
  - 157
  - 136
  - 333
  - 50
  - 99
  - 496
  - 121
  - 363
  - 122
  - 277
  - 479
  - 366
  - 367
  - 23
  - 64
  - 389
  - 427
  - 15
- - 399
  - 398
  - 282
  - 326
  - 152
  - 157
  - 386
  - 95
  - 9
  - 92
  - 255
  - 328
  - 378
  - 307
  - 67
  - 267
  - 377
  - 165
  - 171
  - 57
  - 294
  - 375
  - 449
  - 275
  - 462
  - 218
  - 195
  - 46
  - 318
  - 42
  - 18
  - 114
  - 45
  - 3
  - 336
  - 204
  - 202
  - 488
  - 477
  - 262
  - 360
  - 469
  - 23
  - 40
  - 315
  - 483
  - 435
  - 109
  - 451
  - 499
- - 256
  - 304
  - 175
  - 207
  - 183
  - 116
  - 277
  - 124
  - 488
  - 31
  - 113
  - 60
  - 369
  - 67
  - 484
  - 26
  - 434
  - 252
  - 58
  - 94
  - 49
  - 217
  - 286
  - 196
  - 477
  - 341
  - 311
  - 314
  - 328
  - 65
  - 119
  - 456
  - 351
  - 17
  - 79
  - 93
  - 10
  - 395
  - 120
  - 213
  - 32
  - 44
  - 400
  - 425
  - 441
  - 91
  - 454
  - 408
  - 152
  - 219
- - 431
  - 254
  - 368
  - 249
  - 44
  - 93
  - 488
  - 273
  - 291
  - 194
  - 211
  - 337
  - 181
  - 440
  - 326
  - 456
  - 15
  - 220
  - 239
  - 256
  - 420
  - 152
  - 66
  - 334
  - 238
  - 492
  - 319
  - 279
  - 261
  - 330
  - 50
  - 236
  - 390
  - 180
  - 314
  - 433
  - 144
  - 303
  - 59
  - 268
  - 98
  - 449
  - 28
  - 176
  - 461
  - 345
  - 426
  - 108
  - 441
  - 269
- - 94
  - 314
  - 121
  - 39
  - 474
  - 384
  - 264
  - 55
  - 229
  - 179
  - 304
  - 368
  - 108
  - 334
  - 103
  - 469
  - 496
  - 48
  - 259
  - 90
  - 337
  - 32
  - 283
  - 169
  - 215
  - 471
  - 16
  - 128
  - 79
  - 130
  - 495
  - 135
  - 391
  - 147
  - 89
  - 162
  - 404
  - 203
  - 324
  - 287
  - 196
  - 298
  - 158
  - 473
  - 302
  - 21
  - 60
  - 299
  - 452
  - 497
- - 98
  - 471
  - 205
  - 462
  - 207
  - 148
  - 42
  - 127
  - 242
  - 93
  - 426
  - 248
  - 385
  - 56
  - 105
  - 292
  - 110
  - 43
  - 264
  - 214
  - 370
  - 458
  - 291
  - 382
  - 72
  - 125
  - 449
  - 96
  - 275
  - 59
  - 199
  - 103
  - 102
  - 398
  - 191
  - 119
  - 117
  - 450
  - 224
  - 210
  - 364
  - 391
  - 201
  - 373
  - 313
  - 138
  - 320
  - 403
  - 82
  - 25
- - 268
  - 167
  - 470
  - 416
  - 24
  - 355
  - 303
  - 444
  - 496
  - 424
  - 274
  - 149
  - 300
  - 192
  - 298
  - 289
  - 165
  - 77
  - 356
  - 386
  - 152
  - 484
  - 65
  - 190
  - 339
  - 417
  - 81
  - 486
  - 281
  - 473
  - 308
  - 460
  - 40
  - 396
  - 317
  - 80
  - 449
  - 413
  - 79
  - 98
  - 478
  - 109
  - 66
  - 280
  - 29
  - 326
  - 330
  - 103
  - 465
  - 62
- - 315
  - 245
  - 380
  - 59
  - 267
  - 354
  - 228
  - 29
  - 139
  - 357
  - 473
  - 118
  - 273
  - 63
  - 93
  - 166
  - 378
  - 107
  - 202
  - 51
  - 165
  - 422
  - 347
  - 99
  - 339
  - 301
  - 215
  - 407
  - 213
  - 50
  - 420
  - 368
  - 379
  - 498
  - 194
  - 288
  - 155
  - 424
  - 434
  - 263
  - 432
  - 216
  - 153
  - 34
  - 480
  - 92
  - 320
  - 209
  - 345
  - 343
- - 170
  - 81
  - 445
  - 136
  - 185
  - 117
  - 401
  - 259
  - 265
  - 188
  - 37
  - 138
  - 41
  - 225
  - 316
  - 38
  - 190
  - 478
  - 137
  - 279
  - 111
  - 312
  - 406
  - 274
  - 483
  - 113
  - 71
  - 330
  - 459
  - 422
  - 384
  - 102
  - 421
  - 267
  - 281
  - 209
  - 212
  - 463
  - 99
  - 240
  - 229
  - 464
  - 361
  - 303
  - 213
  - 465
  - 288
  - 189
  - 165
  - 499
- - 365
  - 169
  - 236
  - 337
  - 457
  - 266
  - 77
  - 314
  - 309
  - 406
  - 221
  - 101
  - 293
  - 399
  - 450
  - 198
  - 68
  - 465
  - 205
  - 117
  - 339
  - 302
  - 358
  - 171
  - 200
  - 238
  - 463
  - 275
  - 195
  - 340
  - 33
  - 210
  - 216
  - 215
  - 110
  - 142
  - 256
  - 241
  - 447
  - 286
  - 103
  - 7
  - 105
  - 489
  - 112
  - 172
  - 295
  - 269
  - 345
  - 409
- - 90
  - 485
  - 258
  - 198
  - 262
  - 61
  - 166
  - 429
  - 375
  - 53
  - 408
  - 187
  - 219
  - 15
  - 79
  - 102
  - 417
  - 220
  - 27
  - 14
  - 207
  - 277
  - 299
  - 85
  - 205
  - 409
  - 424
  - 447
  - 304
  - 91
  - 124
  - 196
  - 461
  - 488
  - 68
  - 73
  - 108
  - 43
  - 312
  - 212
  - 247
  - 213
  - 146
  - 25
  - 291
  - 244
  - 62
  - 425
  - 446
  - 348
- - 291
  - 148
  - 299
  - 318
  - 388
  - 121
  - 213
  - 485
  - 219
  - 474
  - 133
  - 321
  - 326
  - 307
  - 392
  - 477
  - 79
  - 284
  - 193
  - 37
  - 492
  - 73
  - 374
  - 33
  - 333
  - 261
  - 456
  - 69
  - 154
  - 194
  - 430
  - 424
  - 316
  - 28
  - 327
  - 189
  - 371
  - 265
  - 240
  - 395
  - 158
  - 329
  - 186
  - 337
  - 401
  - 413
  - 53
  - 493
  - 51
  - 206
- - 401
  - 379
  - 474
  - 142
  - 166
  - 412
  - 95
  - 385
  - 478
  - 351
  - 348
  - 189
  - 435
  - 402
  - 71
  - 296
  - 309
  - 368
  - 60
  - 213
  - 151
  - 251
  - 173
  - 204
  - 181
  - 235
  - 153
  - 74
  - 229
  - 102
  - 277
  - 217
  - 429
  - 145
  - 96
  - 47
  - 395
  - 105
  - 114
  - 73
  - 109
  - 340
  - 131
  - 45
  - 490
  - 138
  - 115
  - 291
  - 369
  - 127
- - 451
  - 427
  - 403
  - 324
  - 339
  - 4
  - 79
  - 18
  - 133
  - 0
  - 131
  - 72
  - 3
  - 287
  - 359
  - 266
  - 160
  - 289
  - 11
  - 118
  - 158
  - 193
  - 96
  - 47
  - 202
  - 31
  - 367
  - 93
  - 488
  - 191
  - 153
  - 258
  - 212
  - 384
  - 216
  - 217
  - 305
  - 328
  - 350
  - 88
  - 116
  - 205
  - 414
  - 60
  - 113
  - 277
  - 235
  - 361
  - 213
  - 483
- - 164
  - 309
  - 348
  - 424
  - 147
  - 241
  - 174
  - 354
  - 204
  - 370
  - 185
  - 107
  - 392
  - 256
  - 488
  - 61
  - 496
  - 461
  - 18
  - 24
  - 152
  - 209
  - 181
  - 26
  - 378
  - 188
  - 52
  - 146
  - 328
  - 143
  - 210
  - 318
  - 335
  - 282
  - 64
  - 122
  - 439
  - 430
  - 9
  - 13
  - 334
  - 145
  - 252
  - 325
  - 274
  - 85
  - 343
  - 404
  - 51
  - 17
- - 173
  - 144
  - 370
  - 91
  - 389
  - 334
  - 82
  - 251
  - 15
  - 305
  - 60
  - 87
  - 395
  - 153
  - 216
  - 209
  - 399
  - 57
  - 152
  - 213
  - 499
  - 322
  - 94
  - 140
  - 222
  - 162
  - 468
  - 71
  - 282
  - 309
  - 339
  - 359
  - 353
  - 65
  - 120
  - 357
  - 337
  - 113
  - 417
  - 103
  - 130
  - 415
  - 143
  - 384
  - 205
  - 344
  - 429
  - 264
  - 18
  - 253
- - 355
  - 132
  - 165
  - 394
  - 238
  - 205
  - 361
  - 44
  - 138
  - 202
  - 370
  - 323
  - 250
  - 405
  - 42
  - 258
  - 467
  - 363
  - 243
  - 433
  - 357
  - 140
  - 427
  - 426
  - 20
  - 27
  - 262
  - 47
  - 277
  - 334
  - 407
  - 416
  - 105
  - 443
  - 5
  - 146
  - 182
  - 100
  - 133
  - 60
  - 328
  - 311
  - 401
  - 41
  - 489
  - 134
  - 50
  - 66
  - 373
  - 170
- - 331
  - 33
  - 32
  - 353
  - 59
  - 244
  - 393
  - 330
  - 79
  - 241
  - 424
  - 24
  - 12
  - 407
  - 433
  - 409
  - 295
  - 403
  - 449
  - 2
  - 123
  - 128
  - 499
  - 267
  - 3
  - 205
  - 396
  - 110
  - 72
  - 291
  - 357
  - 421
  - 319
  - 129
  - 243
  - 93
  - 217
  - 118
  - 444
  - 249
  - 314
  - 126
  - 236
  - 263
  - 318
  - 375
  - 159
  - 395
  - 165
  - 61
- - 470
  - 374
  - 127
  - 342
  - 391
  - 176
  - 111
  - 283
  - 204
  - 478
  - 426
  - 382
  - 427
  - 51
  - 226
  - 277
  - 189
  - 112
  - 209
  - 261
  - 115
  - 169
  - 295
  - 389
  - 17
  - 137
  - 125
  - 7
  - 192
  - 8
  - 406
  - 366
  - 288
  - 199
  - 350
  - 460
  - 471
  - 324
  - 331
  - 16
  - 453
  - 186
  - 352
  - 245
  - 397
  - 1
  - 0
  - 244
  - 499
  - 147
- - 391
  - 41
  - 452
  - 109
  - 494
  - 417
  - 222
  - 477
  - 350
  - 161
  - 43
  - 9
  - 402
  - 416
  - 371
  - 55
  - 303
  - 451
  - 272
  - 358
  - 436
  - 407
  - 12
  - 411
  - 459
  - 155
  - 33
  - 142
  - 271
  - 476
  - 343
  - 246
  - 223
  - 165
  - 302
  - 364
  - 136
  - 60
  - 378
  - 393
  - 282
  - 29
  - 74
  - 130
  - 315
  - 376
  - 56
  - 117
  - 387
  - 333
- - 454
  - 260
  - 335
  - 43
  - 413
  - 147
  - 360
  - 287
  - 114
  - 172
  - 496
  - 219
  - 444
  - 113
  - 119
  - 96
  - 475
  - 440
  - 352
  - 143
  - 357
  - 65
  - 26
  - 327
  - 100
  - 44
  - 497
  - 87
  - 201
  - 243
  - 123
  - 176
  - 45
  - 433
  - 173
  - 447
  - 193
  - 77
  - 418
  - 72
  - 295
  - 442
  - 177
  - 75
  - 229
  - 294
  - 398
  - 381
  - 63
  - 304
- - 62
  - 371
  - 264
  - 282
  - 377
  - 155
  - 152
  - 478
  - 31
  - 274
  - 315
  - 180
  - 126
  - 261
  - 237
  - 287
  - 355
  - 285
  - 144
  - 394
  - 54
  - 407
  - 309
  - 38
  - 230
  - 121
  - 410
  - 451
  - 370
  - 112
  - 173
  - 86
  - 372
  - 114
  - 6
  - 226
  - 361
  - 201
  - 275
  - 290
  - 74
  - 416
  - 234
  - 471
  - 383
  - 172
  - 36
  - 421
  - 321
  - 103
- - 270
  - 190
  - 0
  - 88
  - 21
  - 64
  - 364
  - 422
  - 177
  - 94
  - 198
  - 223
  - 207
  - 447
  - 124
  - 488
  - 57
  - 106
  - 210
  - 54
  - 455
  - 453
  - 352
  - 192
  - 239
  - 408
  - 348
  - 472
  - 28
  - 90
  - 216
  - 475
  - 335
  - 203
  - 137
  - 22
  - 130
  - 110
  - 490
  - 290
  - 359
  - 264
  - 366
  - 72
  - 410
  - 375
  - 115
  - 385
  - 440
  - 45
- - 499
  - 432
  - 274
  - 66
  - 8
  - 256
  - 262
  - 85
  - 466
  - 87
  - 280
  - 329
  - 411
  - 91
  - 59
  - 490
  - 437
  - 482
  - 145
  - 336
  - 116
  - 192
  - 249
  - 126
  - 440
  - 176
  - 46
  - 170
  - 294
  - 248
  - 353
  - 321
  - 259
  - 228
  - 196
  - 61
  - 77
  - 210
  - 22
  - 129
  - 175
  - 84
  - 263
  - 293
  - 42
  - 107
  - 450
  - 55
  - 361
  - 350
- - 366
  - 447
  - 251
  - 344
  - 261
  - 57
  - 481
  - 160
  - 392
  - 68
  - 401
  - 437
  - 209
  - 310
  - 52
  - 256
  - 448
  - 27
  - 215
  - 302
  - 118
  - 206
  - 281
  - 107
  - 325
  - 143
  - 193
  - 157
  - 463
  - 63
  - 430
  - 395
  - 423
  - 380
  - 133
  - 220
  - 58
  - 171
  - 450
  - 242
  - 116
  - 60
  - 33
  - 29
  - 240
  - 255
  - 455
  - 329
  - 11
  - 212
- - 364
  - 265
  - 59
  - 33
  - 209
  - 174
  - 0
  - 258
  - 25
  - 418
  - 360
  - 394
  - 7
  - 84
  - 460
  - 195
  - 100
  - 349
  - 317
  - 108
  - 257
  - 369
  - 254
  - 341
  - 221
  - 417
  - 436
  - 377
  - 163
  - 425
  - 267
  - 217
  - 457
  - 120
  - 376
  - 11
  - 304
  - 321
  - 382
  - 155
  - 170
  - 455
  - 63
  - 293
  - 129
  - 227
  - 27
  - 427
  - 279
  - 302
- - 278
  - 304
  - 381
  - 20
  - 226
  - 129
  - 335
  - 72
  - 200
  - 182
  - 40
  - 120
  - 284
  - 354
  - 130
  - 467
  - 369
  - 340
  - 78
  - 6
  - 255
  - 444
  - 434
  - 443
  - 270
  - 39
  - 170
  - 450
  - 385
  - 257
  - 158
  - 216
  - 274
  - 246
  - 233
  - 439
  - 310
  - 58
  - 140
  - 332
  - 294
  - 115
  - 209
  - 244
  - 65
  - 230
  - 247
  - 446
  - 447
  - 435
- - 294
  - 338
  - 238
  - 469
  - 490
  - 171
  - 459
  - 408
  - 207
  - 90
  - 340
  - 293
  - 416
  - 195
  - 240
  - 223
  - 371
  - 397
  - 485
  - 473
  - 132
  - 181
  - 228
  - 418
  - 239
  - 25
  - 21
  - 288
  - 301
  - 251
  - 151
  - 250
  - 115
  - 438
  - 16
  - 91
  - 4
  - 308
  - 95
  - 273
  - 125
  - 214
  - 290
  - 174
  - 102
  - 20
  - 454
  - 271
  - 352
  - 302
- - 49
  - 142
  - 225
  - 29
  - 324
  - 125
  - 123
  - 368
  - 91
  - 19
  - 329
  - 287
  - 218
  - 102
  - 289
  - 76
  - 478
  - 499
  - 103
  - 441
  - 216
  - 323
  - 239
  - 194
  - 153
  - 111
  - 39
  - 455
  - 470
  - 202
  - 445
  - 477
  - 319
  - 47
  - 335
  - 353
  - 493
  - 90
  - 257
  - 296
  - 22
  - 80
  - 267
  - 166
  - 67
  - 168
  - 84
  - 331
  - 135
  - 228
- - 207
  - 424
  - 78
  - 15
  - 300
  - 116
  - 128
  - 12
  - 306
  - 379
  - 281
  - 409
  - 117
  - 28
  - 136
  - 336
  - 476
  - 254
  - 275
  - 179
  - 214
  - 288
  - 59
  - 459
  - 417
  - 256
  - 326
  - 386
  - 269
  - 77
  - 324
  - 94
  - 457
  - 365
  - 33
  - 232
  - 423
  - 335
  - 177
  - 124
  - 273
  - 453
  - 257
  - 438
  - 71
  - 396
  - 487
  - 191
  - 166
  - 354
- - 325
  - 127
  - 297
  - 471
  - 295
  - 46
  - 376
  - 251
  - 175
  - 33
  - 265
  - 420
  - 287
  - 170
  - 360
  - 182
  - 35
  - 83
  - 338
  - 485
  - 318
  - 349
  - 427
  - 396
  - 177
  - 367
  - 126
  - 495
  - 178
  - 451
  - 5
  - 144
  - 210
  - 392
  - 88
  - 124
  - 15
  - 8
  - 54
  - 469
  - 286
  - 368
  - 160
  - 4
  - 55
  - 112
  - 406
  - 103
  - 114
  - 186
- - 476
  - 304
  - 226
  - 169
  - 166
  - 482
  - 418
  - 184
  - 41
  - 329
  - 79
  - 332
  - 252
  - 199
  - 198
  - 457
  - 425
  - 320
  - 486
  - 125
  - 5
  - 346
  - 437
  - 318
  - 324
  - 461
  - 343
  - 7
  - 164
  - 57
  - 219
  - 200
  - 460
  - 452
  - 282
  - 338
  - 175
  - 106
  - 367
  - 251
  - 491
  - 159
  - 178
  - 15
  - 130
  - 103
  - 359
  - 256
  - 109
  - 240
- - 207
  - 482
  - 454
  - 433
  - 322
  - 37
  - 423
  - 385
  - 165
  - 247
  - 151
  - 210
  - 32
  - 188
  - 323
  - 231
  - 283
  - 73
  - 495
  - 480
  - 7
  - 164
  - 242
  - 317
  - 175
  - 319
  - 66
  - 96
  - 394
  - 88
  - 351
  - 425
  - 74
  - 159
  - 492
  - 115
  - 70
  - 51
  - 185
  - 422
  - 342
  - 229
  - 227
  - 67
  - 361
  - 9
  - 223
  - 465
  - 150
  - 226
- - 359
  - 492
  - 452
  - 127
  - 196
  - 63
  - 322
  - 480
  - 443
  - 430
  - 69
  - 154
  - 475
  - 306
  - 487
  - 459
  - 454
  - 167
  - 32
  - 335
  - 31
  - 146
  - 297
  - 448
  - 10
  - 138
  - 457
  - 298
  - 209
  - 331
  - 469
  - 313
  - 271
  - 294
  - 350
  - 3
  - 240
  - 446
  - 249
  - 4
  - 338
  - 175
  - 355
  - 269
  - 118
  - 300
  - 189
  - 308
  - 80
  - 274
- - 482
  - 195
  - 306
  - 80
  - 192
  - 61
  - 216
  - 177
  - 295
  - 117
  - 130
  - 418
  - 38
  - 141
  - 203
  - 415
  - 151
  - 41
  - 18
  - 326
  - 118
  - 121
  - 441
  - 138
  - 102
  - 325
  - 51
  - 4
  - 388
  - 277
  - 429
  - 407
  - 498
  - 450
  - 368
  - 170
  - 190
  - 292
  - 337
  - 358
  - 159
  - 384
  - 57
  - 320
  - 133
  - 95
  - 243
  - 269
  - 455
  - 26
- - 151
  - 424
  - 154
  - 216
  - 120
  - 282
  - 165
  - 226
  - 442
  - 400
  - 146
  - 320
  - 121
  - 340
  - 27
  - 468
  - 440
  - 64
  - 309
  - 467
  - 99
  - 266
  - 342
  - 258
  - 123
  - 412
  - 62
  - 45
  - 302
  - 286
  - 425
  - 215
  - 213
  - 377
  - 498
  - 156
  - 463
  - 182
  - 432
  - 9
  - 396
  - 352
  - 315
  - 185
  - 423
  - 204
  - 391
  - 497
  - 0
  - 228
- - 43
  - 230
  - 273
  - 266
  - 491
  - 90
  - 268
  - 499
  - 466
  - 20
  - 494
  - 93
  - 22
  - 219
  - 275
  - 351
  - 438
  - 346
  - 151
  - 31
  - 41
  - 149
  - 453
  - 368
  - 281
  - 322
  - 483
  - 280
  - 175
  - 81
  - 104
  - 109
  - 160
  - 352
  - 452
  - 240
  - 284
  - 159
  - 246
  - 373
  - 66
  - 462
  - 339
  - 313
  - 258
  - 364
  - 158
  - 265
  - 490
  - 227
- - 270
  - 249
  - 247
  - 55
  - 46
  - 72
  - 171
  - 376
  - 88
  - 371
  - 86
  - 490
  - 59
  - 471
  - 123
  - 28
  - 456
  - 313
  - 337
  - 173
  - 450
  - 246
  - 351
  - 430
  - 224
  - 408
  - 49
  - 179
  - 102
  - 299
  - 396
  - 429
  - 436
  - 151
  - 68
  - 407
  - 489
  - 217
  - 226
  - 13
  - 27
  - 294
  - 359
  - 21
  - 203
  - 416
  - 208
  - 121
  - 191
  - 353
- - 67
  - 268
  - 149
  - 449
  - 333
  - 65
  - 55
  - 51
  - 491
  - 46
  - 447
  - 422
  - 206
  - 138
  - 302
  - 223
  - 47
  - 459
  - 39
  - 117
  - 373
  - 203
  - 16
  - 108
  - 387
  - 21
  - 140
  - 469
  - 353
  - 90
  - 494
  - 49
  - 453
  - 41
  - 264
  - 339
  - 32
  - 308
  - 162
  - 347
  - 133
  - 329
  - 107
  - 43
  - 479
  - 282
  - 23
  - 409
  - 74
  - 113
- - 313
  - 166
  - 55
  - 230
  - 29
  - 484
  - 34
  - 337
  - 396
  - 499
  - 268
  - 20
  - 368
  - 428
  - 30
  - 238
  - 106
  - 487
  - 430
  - 96
  - 307
  - 261
  - 286
  - 248
  - 315
  - 494
  - 222
  - 320
  - 229
  - 490
  - 178
  - 486
  - 94
  - 420
  - 272
  - 339
  - 75
  - 47
  - 251
  - 146
  - 185
  - 200
  - 258
  - 17
  - 81
  - 256
  - 374
  - 345
  - 467
  - 233
- - 418
  - 342
  - 119
  - 210
  - 4
  - 148
  - 288
  - 322
  - 458
  - 411
  - 393
  - 339
  - 38
  - 400
  - 198
  - 1
  - 24
  - 97
  - 117
  - 443
  - 177
  - 187
  - 337
  - 170
  - 45
  - 209
  - 121
  - 185
  - 207
  - 467
  - 13
  - 278
  - 435
  - 43
  - 188
  - 234
  - 426
  - 98
  - 7
  - 131
  - 453
  - 395
  - 488
  - 267
  - 160
  - 355
  - 105
  - 447
  - 91
  - 161
- - 195
  - 286
  - 314
  - 344
  - 317
  - 89
  - 136
  - 254
  - 485
  - 103
  - 113
  - 57
  - 184
  - 157
  - 390
  - 59
  - 369
  - 258
  - 32
  - 74
  - 116
  - 370
  - 401
  - 394
  - 196
  - 261
  - 227
  - 137
  - 188
  - 439
  - 408
  - 239
  - 16
  - 24
  - 308
  - 98
  - 205
  - 443
  - 20
  - 452
  - 467
  - 82
  - 218
  - 151
  - 37
  - 217
  - 323
  - 155
  - 333
  - 94
- - 374
  - 174
  - 36
  - 475
  - 347
  - 375
  - 154
  - 112
  - 277
  - 495
  - 270
  - 356
  - 372
  - 30
  - 481
  - 181
  - 350
  - 281
  - 366
  - 205
  - 20
  - 344
  - 262
  - 313
  - 55
  - 113
  - 285
  - 265
  - 250
  - 21
  - 195
  - 69
  - 276
  - 178
  - 110
  - 293
  - 309
  - 0
  - 438
  - 312
  - 371
  - 44
  - 212
  - 243
  - 5
  - 428
  - 145
  - 478
  - 111
  - 489
- - 0
  - 275
  - 20
  - 206
  - 118
  - 104
  - 90
  - 342
  - 42
  - 88
  - 263
  - 77
  - 483
  - 144
  - 259
  - 338
  - 213
  - 440
  - 423
  - 45
  - 165
  - 488
  - 86
  - 8
  - 71
  - 250
  - 15
  - 142
  - 78
  - 466
  - 348
  - 114
  - 436
  - 149
  - 4
  - 25
  - 343
  - 296
  - 479
  - 115
  - 124
  - 292
  - 181
  - 361
  - 253
  - 280
  - 59
  - 30
  - 74
  - 330
- - 58
  - 83
  - 190
  - 71
  - 62
  - 91
  - 188
  - 454
  - 433
  - 322
  - 6
  - 293
  - 415
  - 140
  - 65
  - 55
  - 121
  - 264
  - 84
  - 159
  - 106
  - 162
  - 37
  - 427
  - 67
  - 45
  - 97
  - 1
  - 485
  - 21
  - 491
  - 452
  - 253
  - 204
  - 382
  - 444
  - 324
  - 77
  - 458
  - 47
  - 321
  - 356
  - 450
  - 78
  - 214
  - 122
  - 412
  - 207
  - 39
  - 219
- - 372
  - 28
  - 46
  - 9
  - 486
  - 71
  - 284
  - 89
  - 38
  - 357
  - 228
  - 22
  - 52
  - 456
  - 43
  - 418
  - 342
  - 309
  - 212
  - 478
  - 272
  - 451
  - 492
  - 50
  - 240
  - 442
  - 354
  - 173
  - 119
  - 128
  - 453
  - 245
  - 4
  - 188
  - 413
  - 275
  - 365
  - 341
  - 268
  - 390
  - 430
  - 12
  - 306
  - 58
  - 319
  - 144
  - 460
  - 112
  - 324
  - 429
- - 55
  - 123
  - 92
  - 275
  - 317
  - 127
  - 139
  - 85
  - 215
  - 364
  - 496
  - 212
  - 264
  - 477
  - 425
  - 412
  - 442
  - 129
  - 453
  - 261
  - 296
  - 52
  - 116
  - 200
  - 102
  - 196
  - 80
  - 467
  - 133
  - 247
  - 389
  - 88
  - 382
  - 480
  - 342
  - 51
  - 58
  - 396
  - 469
  - 285
  - 244
  - 113
  - 68
  - 367
  - 287
  - 448
  - 488
  - 27
  - 362
  - 103
- - 37
  - 492
  - 363
  - 340
  - 289
  - 295
  - 275
  - 139
  - 410
  - 384
  - 265
  - 385
  - 165
  - 250
  - 445
  - 488
  - 472
  - 174
  - 437
  - 236
  - 272
  - 172
  - 231
  - 258
  - 402
  - 386
  - 283
  - 92
  - 159
  - 46
  - 207
  - 339
  - 170
  - 311
  - 87
  - 237
  - 294
  - 4
  - 186
  - 169
  - 337
  - 66
  - 93
  - 260
  - 74
  - 469
  - 264
  - 243
  - 226
  - 129
- - 472
  - 10
  - 456
  - 440
  - 149
  - 76
  - 414
  - 164
  - 143
  - 307
  - 320
  - 251
  - 412
  - 119
  - 127
  - 232
  - 113
  - 21
  - 274
  - 109
  - 284
  - 121
  - 87
  - 6
  - 85
  - 277
  - 258
  - 174
  - 220
  - 445
  - 339
  - 156
  - 1
  - 300
  - 50
  - 177
  - 379
  - 179
  - 8
  - 344
  - 495
  - 35
  - 190
  - 92
  - 338
  - 413
  - 308
  - 479
  - 106
  - 415
- - 199
  - 379
  - 180
  - 391
  - 135
  - 322
  - 85
  - 434
  - 144
  - 412
  - 129
  - 171
  - 32
  - 11
  - 116
  - 302
  - 99
  - 224
  - 447
  - 346
  - 42
  - 235
  - 107
  - 288
  - 35
  - 341
  - 25
  - 94
  - 424
  - 89
  - 78
  - 77
  - 433
  - 370
  - 217
  - 231
  - 334
  - 419
  - 108
  - 476
  - 101
  - 161
  - 298
  - 471
  - 404
  - 267
  - 225
  - 287
  - 252
  - 299
- - 31
  - 196
  - 471
  - 422
  - 474
  - 200
  - 92
  - 204
  - 114
  - 215
  - 330
  - 486
  - 287
  - 445
  - 63
  - 70
  - 203
  - 120
  - 52
  - 311
  - 130
  - 207
  - 122
  - 407
  - 353
  - 388
  - 140
  - 69
  - 61
  - 45
  - 209
  - 141
  - 64
  - 264
  - 181
  - 480
  - 106
  - 369
  - 491
  - 310
  - 189
  - 397
  - 104
  - 344
  - 198
  - 214
  - 379
  - 183
  - 124
  - 477
- - 237
  - 91
  - 487
  - 306
  - 126
  - 339
  - 191
  - 470
  - 134
  - 19
  - 200
  - 443
  - 420
  - 418
  - 282
  - 303
  - 467
  - 312
  - 54
  - 466
  - 146
  - 52
  - 489
  - 45
  - 108
  - 196
  - 480
  - 245
  - 94
  - 164
  - 256
  - 349
  - 79
  - 295
  - 300
  - 56
  - 322
  - 333
  - 177
  - 473
  - 187
  - 43
  - 442
  - 268
  - 30
  - 465
  - 110
  - 335
  - 61
  - 419
- - 405
  - 269
  - 292
  - 319
  - 300
  - 400
  - 148
  - 430
  - 14
  - 61
  - 162
  - 358
  - 233
  - 85
  - 347
  - 284
  - 456
  - 382
  - 196
  - 442
  - 310
  - 283
  - 98
  - 137
  - 474
  - 392
  - 445
  - 62
  - 386
  - 499
  - 66
  - 299
  - 29
  - 78
  - 403
  - 101
  - 447
  - 11
  - 27
  - 214
  - 473
  - 56
  - 313
  - 357
  - 39
  - 424
  - 259
  - 139
  - 195
  - 67
- - 378
  - 445
  - 459
  - 104
  - 193
  - 374
  - 438
  - 460
  - 44
  - 139
  - 151
  - 254
  - 131
  - 82
  - 401
  - 46
  - 420
  - 468
  - 172
  - 240
  - 10
  - 311
  - 93
  - 197
  - 26
  - 407
  - 381
  - 478
  - 68
  - 332
  - 357
  - 207
  - 350
  - 295
  - 491
  - 209
  - 356
  - 57
  - 118
  - 190
  - 22
  - 56
  - 259
  - 338
  - 243
  - 402
  - 267
  - 12
  - 376
  - 461
- - 284
  - 127
  - 331
  - 378
  - 332
  - 359
  - 205
  - 311
  - 296
  - 444
  - 470
  - 349
  - 169
  - 277
  - 413
  - 397
  - 246
  - 146
  - 302
  - 152
  - 180
  - 156
  - 275
  - 368
  - 424
  - 47
  - 320
  - 323
  - 495
  - 51
  - 11
  - 437
  - 481
  - 203
  - 259
  - 221
  - 25
  - 174
  - 260
  - 410
  - 391
  - 215
  - 217
  - 56
  - 104
  - 433
  - 466
  - 255
  - 195
  - 52
- - 419
  - 382
  - 156
  - 479
  - 482
  - 12
  - 494
  - 444
  - 129
  - 133
  - 255
  - 11
  - 301
  - 246
  - 59
  - 124
  - 244
  - 234
  - 14
  - 93
  - 483
  - 26
  - 334
  - 167
  - 430
  - 191
  - 376
  - 435
  - 370
  - 204
  - 339
  - 369
  - 189
  - 187
  - 368
  - 3
  - 458
  - 421
  - 406
  - 308
  - 456
  - 426
  - 302
  - 357
  - 211
  - 332
  - 138
  - 238
  - 265
  - 21
- - 301
  - 369
  - 260
  - 99
  - 432
  - 350
  - 431
  - 238
  - 441
  - 263
  - 338
  - 92
  - 73
  - 83
  - 214
  - 422
  - 418
  - 85
  - 153
  - 44
  - 421
  - 380
  - 227
  - 299
  - 401
  - 173
  - 458
  - 438
  - 304
  - 347
  - 218
  - 451
  - 186
  - 124
  - 175
  - 189
  - 416
  - 55
  - 144
  - 15
  - 358
  - 353
  - 411
  - 478
  - 334
  - 143
  - 123
  - 126
  - 360
  - 328
- - 369
  - 238
  - 153
  - 14
  - 406
  - 430
  - 427
  - 341
  - 484
  - 21
  - 160
  - 487
  - 106
  - 104
  - 3
  - 109
  - 182
  - 320
  - 208
  - 133
  - 315
  - 313
  - 350
  - 432
  - 351
  - 42
  - 265
  - 155
  - 178
  - 324
  - 16
  - 391
  - 293
  - 323
  - 33
  - 231
  - 121
  - 73
  - 70
  - 410
  - 413
  - 464
  - 312
  - 376
  - 180
  - 304
  - 79
  - 246
  - 134
  - 344
- - 341
  - 295
  - 95
  - 109
  - 119
  - 334
  - 27
  - 40
  - 271
  - 483
  - 285
  - 31
  - 400
  - 57
  - 290
  - 102
  - 30
  - 142
  - 194
  - 196
  - 294
  - 134
  - 238
  - 187
  - 97
  - 262
  - 274
  - 158
  - 159
  - 447
  - 383
  - 473
  - 489
  - 21
  - 43
  - 147
  - 214
  - 367
  - 279
  - 498
  - 169
  - 276
  - 60
  - 487
  - 230
  - 482
  - 78
  - 66
  - 240
  - 377
- - 215
  - 323
  - 224
  - 338
  - 443
  - 340
  - 318
  - 425
  - 154
  - 168
  - 351
  - 306
  - 280
  - 357
  - 115
  - 466
  - 188
  - 66
  - 260
  - 56
  - 220
  - 119
  - 379
  - 247
  - 194
  - 322
  - 383
  - 353
  - 385
  - 53
  - 235
  - 196
  - 346
  - 79
  - 417
  - 434
  - 461
  - 449
  - 468
  - 140
  - 325
  - 432
  - 321
  - 286
  - 212
  - 216
  - 184
  - 467
  - 114
  - 202
- - 435
  - 211
  - 426
  - 290
  - 486
  - 168
  - 197
  - 343
  - 408
  - 434
  - 52
  - 291
  - 16
  - 80
  - 26
  - 473
  - 108
  - 491
  - 477
  - 294
  - 498
  - 140
  - 399
  - 394
  - 276
  - 457
  - 180
  - 194
  - 245
  - 287
  - 304
  - 392
  - 401
  - 183
  - 329
  - 240
  - 2
  - 396
  - 110
  - 370
  - 43
  - 308
  - 334
  - 331
  - 56
  - 116
  - 285
  - 228
  - 453
  - 320
- - 414
  - 197
  - 439
  - 365
  - 441
  - 186
  - 192
  - 412
  - 14
  - 190
  - 361
  - 416
  - 482
  - 243
  - 57
  - 121
  - 105
  - 356
  - 397
  - 44
  - 229
  - 480
  - 471
  - 339
  - 183
  - 492
  - 276
  - 419
  - 21
  - 130
  - 58
  - 119
  - 62
  - 384
  - 438
  - 273
  - 271
  - 39
  - 89
  - 188
  - 55
  - 354
  - 77
  - 34
  - 380
  - 120
  - 78
  - 232
  - 117
  - 4
- - 66
  - 400
  - 46
  - 38
  - 470
  - 26
  - 446
  - 401
  - 8
  - 331
  - 166
  - 168
  - 143
  - 305
  - 333
  - 197
  - 336
  - 485
  - 407
  - 193
  - 283
  - 58
  - 211
  - 276
  - 225
  - 72
  - 199
  - 63
  - 376
  - 196
  - 65
  - 370
  - 23
  - 399
  - 462
  - 15
  - 402
  - 202
  - 128
  - 184
  - 24
  - 142
  - 151
  - 159
  - 388
  - 160
  - 339
  - 186
  - 120
  - 123
- - 63
  - 247
  - 452
  - 245
  - 377
  - 83
  - 239
  - 205
  - 31
  - 380
  - 454
  - 122
  - 159
  - 467
  - 99
  - 14
  - 482
  - 250
  - 341
  - 19
  - 177
  - 187
  - 51
  - 189
  - 426
  - 58
  - 100
  - 132
  - 180
  - 378
  - 431
  - 125
  - 171
  - 366
  - 137
  - 0
  - 364
  - 49
  - 343
  - 393
  - 422
  - 201
  - 232
  - 86
  - 148
  - 4
  - 453
  - 30
  - 478
  - 234
- - 19
  - 71
  - 79
  - 239
  - 0
  - 205
  - 171
  - 327
  - 401
  - 477
  - 435
  - 439
  - 67
  - 211
  - 192
  - 38
  - 315
  - 200
  - 339
  - 85
  - 226
  - 212
  - 328
  - 184
  - 26
  - 322
  - 166
  - 277
  - 130
  - 186
  - 60
  - 148
  - 32
  - 430
  - 366
  - 289
  - 453
  - 252
  - 262
  - 164
  - 377
  - 251
  - 300
  - 454
  - 495
  - 361
  - 74
  - 191
  - 444
  - 274
- - 299
  - 88
  - 214
  - 75
  - 150
  - 125
  - 212
  - 478
  - 53
  - 493
  - 411
  - 268
  - 4
  - 118
  - 365
  - 103
  - 444
  - 244
  - 460
  - 8
  - 206
  - 129
  - 247
  - 46
  - 109
  - 234
  - 128
  - 476
  - 255
  - 249
  - 258
  - 385
  - 24
  - 19
  - 250
  - 494
  - 66
  - 217
  - 289
  - 318
  - 151
  - 332
  - 337
  - 65
  - 143
  - 172
  - 63
  - 176
  - 420
  - 131
- - 79
  - 107
  - 402
  - 216
  - 0
  - 128
  - 347
  - 65
  - 186
  - 11
  - 398
  - 479
  - 52
  - 334
  - 277
  - 400
  - 82
  - 37
  - 412
  - 325
  - 403
  - 332
  - 313
  - 113
  - 427
  - 220
  - 5
  - 488
  - 56
  - 207
  - 384
  - 474
  - 75
  - 393
  - 164
  - 276
  - 340
  - 406
  - 25
  - 397
  - 150
  - 230
  - 256
  - 184
  - 84
  - 144
  - 46
  - 110
  - 491
  - 456
- - 236
  - 422
  - 72
  - 412
  - 126
  - 155
  - 9
  - 199
  - 115
  - 213
  - 52
  - 314
  - 319
  - 268
  - 91
  - 433
  - 443
  - 129
  - 338
  - 134
  - 241
  - 90
  - 117
  - 40
  - 208
  - 244
  - 313
  - 375
  - 121
  - 239
  - 358
  - 209
  - 430
  - 147
  - 450
  - 466
  - 345
  - 249
  - 242
  - 12
  - 18
  - 405
  - 202
  - 427
  - 303
  - 15
  - 192
  - 190
  - 396
  - 409
- - 99
  - 280
  - 347
  - 236
  - 177
  - 316
  - 118
  - 12
  - 431
  - 295
  - 459
  - 44
  - 128
  - 0
  - 397
  - 60
  - 101
  - 352
  - 111
  - 277
  - 276
  - 220
  - 495
  - 370
  - 198
  - 30
  - 439
  - 451
  - 450
  - 169
  - 390
  - 480
  - 404
  - 414
  - 82
  - 194
  - 237
  - 308
  - 176
  - 48
  - 142
  - 186
  - 304
  - 438
  - 8
  - 452
  - 225
  - 76
  - 184
  - 235
- - 114
  - 15
  - 128
  - 121
  - 70
  - 14
  - 459
  - 88
  - 498
  - 191
  - 357
  - 309
  - 90
  - 412
  - 374
  - 166
  - 2
  - 381
  - 127
  - 117
  - 292
  - 119
  - 244
  - 21
  - 389
  - 266
  - 242
  - 23
  - 337
  - 104
  - 263
  - 307
  - 203
  - 293
  - 322
  - 426
  - 335
  - 248
  - 323
  - 446
  - 138
  - 345
  - 39
  - 167
  - 195
  - 495
  - 419
  - 400
  - 227
  - 212
- - 44
  - 444
  - 242
  - 285
  - 124
  - 45
  - 275
  - 493
  - 179
  - 90
  - 406
  - 230
  - 425
  - 300
  - 27
  - 118
  - 209
  - 8
  - 347
  - 479
  - 311
  - 256
  - 100
  - 172
  - 168
  - 294
  - 262
  - 233
  - 364
  - 146
  - 75
  - 309
  - 372
  - 257
  - 202
  - 288
  - 252
  - 458
  - 251
  - 160
  - 163
  - 190
  - 401
  - 85
  - 497
  - 466
  - 476
  - 360
  - 210
  - 59
- - 459
  - 97
  - 396
  - 158
  - 80
  - 57
  - 249
  - 39
  - 237
  - 197
  - 443
  - 338
  - 72
  - 425
  - 298
  - 465
  - 47
  - 311
  - 87
  - 411
  - 265
  - 129
  - 267
  - 409
  - 221
  - 281
  - 362
  - 363
  - 446
  - 137
  - 79
  - 382
  - 146
  - 198
  - 35
  - 166
  - 33
  - 458
  - 28
  - 384
  - 280
  - 245
  - 94
  - 25
  - 305
  - 173
  - 243
  - 437
  - 4
  - 148
- - 367
  - 31
  - 473
  - 318
  - 237
  - 458
  - 375
  - 231
  - 388
  - 300
  - 433
  - 21
  - 498
  - 434
  - 495
  - 183
  - 51
  - 116
  - 170
  - 273
  - 359
  - 112
  - 228
  - 93
  - 496
  - 198
  - 448
  - 469
  - 225
  - 461
  - 255
  - 102
  - 278
  - 79
  - 167
  - 491
  - 464
  - 270
  - 223
  - 55
  - 399
  - 238
  - 150
  - 308
  - 307
  - 489
  - 331
  - 62
  - 374
  - 175
- - 90
  - 353
  - 451
  - 71
  - 67
  - 169
  - 291
  - 143
  - 405
  - 193
  - 306
  - 109
  - 329
  - 147
  - 439
  - 300
  - 10
  - 207
  - 45
  - 154
  - 281
  - 286
  - 292
  - 59
  - 388
  - 319
  - 438
  - 404
  - 310
  - 477
  - 434
  - 46
  - 463
  - 414
  - 176
  - 378
  - 2
  - 224
  - 127
  - 375
  - 79
  - 26
  - 234
  - 187
  - 216
  - 243
  - 27
  - 358
  - 264
  - 430
- - 93
  - 72
  - 372
  - 293
  - 248
  - 339
  - 419
  - 234
  - 126
  - 347
  - 162
  - 56
  - 303
  - 299
  - 203
  - 365
  - 324
  - 355
  - 51
  - 309
  - 88
  - 447
  - 415
  - 378
  - 94
  - 119
  - 227
  - 199
  - 99
  - 422
  - 251
  - 114
  - 159
  - 191
  - 410
  - 435
  - 444
  - 260
  - 43
  - 259
  - 143
  - 263
  - 412
  - 325
  - 247
  - 124
  - 403
  - 155
  - 472
  - 397
- - 142
  - 239
  - 423
  - 152
  - 367
  - 424
  - 213
  - 22
  - 289
  - 209
  - 243
  - 181
  - 51
  - 159
  - 333
  - 320
  - 167
  - 337
  - 122
  - 59
  - 47
  - 293
  - 271
  - 393
  - 276
  - 138
  - 206
  - 32
  - 199
  - 440
  - 460
  - 126
  - 235
  - 135
  - 96
  - 390
  - 141
  - 476
  - 297
  - 418
  - 15
  - 52
  - 278
  - 245
  - 315
  - 54
  - 336
  - 256
  - 342
  - 196
- - 69
  - 397
  - 85
  - 101
  - 175
  - 287
  - 408
  - 182
  - 223
  - 79
  - 307
  - 110
  - 106
  - 445
  - 169
  - 371
  - 393
  - 378
  - 254
  - 99
  - 33
  - 0
  - 417
  - 14
  - 315
  - 326
  - 473
  - 399
  - 129
  - 276
  - 53
  - 87
  - 421
  - 163
  - 270
  - 84
  - 36
  - 259
  - 94
  - 455
  - 23
  - 195
  - 93
  - 12
  - 322
  - 121
  - 325
  - 37
  - 222
  - 279
- - 419
  - 185
  - 31
  - 18
  - 146
  - 102
  - 299
  - 70
  - 417
  - 434
  - 115
  - 354
  - 331
  - 421
  - 436
  - 132
  - 285
  - 244
  - 151
  - 325
  - 159
  - 216
  - 22
  - 334
  - 288
  - 218
  - 30
  - 202
  - 122
  - 374
  - 73
  - 461
  - 182
  - 296
  - 444
  - 359
  - 416
  - 291
  - 123
  - 76
  - 62
  - 207
  - 92
  - 78
  - 318
  - 392
  - 446
  - 479
  - 158
  - 91
- - 284
  - 7
  - 486
  - 329
  - 370
  - 145
  - 306
  - 430
  - 361
  - 406
  - 242
  - 373
  - 357
  - 492
  - 112
  - 316
  - 74
  - 61
  - 322
  - 94
  - 128
  - 259
  - 55
  - 269
  - 490
  - 82
  - 488
  - 116
  - 135
  - 188
  - 69
  - 436
  - 379
  - 134
  - 243
  - 355
  - 307
  - 459
  - 139
  - 405
  - 487
  - 35
  - 332
  - 318
  - 253
  - 397
  - 151
  - 276
  - 146
  - 89
- - 355
  - 493
  - 303
  - 373
  - 10
  - 299
  - 45
  - 240
  - 479
  - 351
  - 415
  - 456
  - 15
  - 241
  - 477
  - 156
  - 192
  - 157
  - 288
  - 97
  - 161
  - 437
  - 154
  - 90
  - 50
  - 20
  - 63
  - 438
  - 331
  - 323
  - 232
  - 311
  - 329
  - 17
  - 239
  - 407
  - 432
  - 62
  - 217
  - 229
  - 129
  - 255
  - 66
  - 376
  - 439
  - 246
  - 359
  - 57
  - 448
  - 243
- - 477
  - 246
  - 149
  - 206
  - 24
  - 190
  - 427
  - 109
  - 161
  - 484
  - 493
  - 253
  - 456
  - 172
  - 241
  - 188
  - 416
  - 242
  - 4
  - 87
  - 115
  - 145
  - 167
  - 485
  - 379
  - 205
  - 250
  - 300
  - 341
  - 366
  - 270
  - 252
  - 314
  - 257
  - 125
  - 76
  - 93
  - 210
  - 221
  - 448
  - 132
  - 319
  - 415
  - 292
  - 82
  - 391
  - 130
  - 28
  - 48
  - 460
- - 142
  - 287
  - 328
  - 398
  - 170
  - 454
  - 415
  - 20
  - 404
  - 414
  - 455
  - 365
  - 317
  - 478
  - 12
  - 208
  - 95
  - 339
  - 344
  - 266
  - 108
  - 419
  - 141
  - 399
  - 255
  - 79
  - 353
  - 368
  - 179
  - 288
  - 33
  - 294
  - 109
  - 321
  - 387
  - 76
  - 331
  - 302
  - 371
  - 329
  - 191
  - 385
  - 425
  - 486
  - 383
  - 63
  - 26
  - 24
  - 10
  - 374
- - 132
  - 120
  - 181
  - 465
  - 337
  - 482
  - 230
  - 421
  - 444
  - 94
  - 304
  - 141
  - 321
  - 306
  - 123
  - 324
  - 402
  - 317
  - 216
  - 180
  - 437
  - 344
  - 185
  - 484
  - 207
  - 265
  - 83
  - 403
  - 231
  - 471
  - 290
  - 66
  - 218
  - 327
  - 470
  - 248
  - 297
  - 354
  - 102
  - 313
  - 18
  - 128
  - 118
  - 21
  - 246
  - 215
  - 86
  - 62
  - 172
  - 174
- - 283
  - 186
  - 440
  - 427
  - 310
  - 24
  - 469
  - 393
  - 47
  - 8
  - 408
  - 99
  - 429
  - 324
  - 105
  - 79
  - 46
  - 221
  - 254
  - 325
  - 11
  - 402
  - 155
  - 294
  - 426
  - 419
  - 75
  - 250
  - 424
  - 146
  - 213
  - 249
  - 85
  - 163
  - 378
  - 331
  - 149
  - 1
  - 307
  - 34
  - 231
  - 450
  - 150
  - 83
  - 53
  - 380
  - 400
  - 413
  - 406
  - 26
- - 115
  - 121
  - 48
  - 453
  - 342
  - 459
  - 440
  - 330
  - 116
  - 59
  - 47
  - 282
  - 354
  - 238
  - 117
  - 41
  - 450
  - 215
  - 187
  - 52
  - 96
  - 320
  - 319
  - 159
  - 89
  - 19
  - 226
  - 256
  - 479
  - 208
  - 204
  - 144
  - 463
  - 10
  - 50
  - 462
  - 409
  - 267
  - 446
  - 485
  - 137
  - 171
  - 272
  - 146
  - 29
  - 229
  - 97
  - 356
  - 468
  - 300
- - 440
  - 182
  - 265
  - 480
  - 336
  - 218
  - 382
  - 310
  - 460
  - 15
  - 114
  - 256
  - 276
  - 393
  - 413
  - 417
  - 83
  - 300
  - 379
  - 363
  - 116
  - 71
  - 371
  - 134
  - 64
  - 295
  - 483
  - 121
  - 63
  - 175
  - 249
  - 28
  - 99
  - 358
  - 320
  - 50
  - 165
  - 352
  - 376
  - 329
  - 246
  - 43
  - 0
  - 443
  - 59
  - 112
  - 261
  - 309
  - 176
  - 3
- - 251
  - 223
  - 267
  - 175
  - 179
  - 204
  - 157
  - 338
  - 243
  - 126
  - 354
  - 460
  - 57
  - 431
  - 309
  - 406
  - 440
  - 403
  - 448
  - 202
  - 469
  - 479
  - 325
  - 260
  - 488
  - 105
  - 26
  - 333
  - 34
  - 473
  - 334
  - 231
  - 85
  - 425
  - 420
  - 457
  - 254
  - 114
  - 83
  - 499
  - 245
  - 322
  - 350
  - 111
  - 252
  - 291
  - 296
  - 101
  - 1
  - 200
- - 186
  - 16
  - 170
  - 93
  - 159
  - 110
  - 289
  - 292
  - 293
  - 163
  - 444
  - 322
  - 117
  - 371
  - 414
  - 341
  - 287
  - 198
  - 450
  - 491
  - 498
  - 217
  - 0
  - 495
  - 477
  - 40
  - 470
  - 276
  - 80
  - 284
  - 282
  - 66
  - 62
  - 259
  - 389
  - 466
  - 70
  - 383
  - 9
  - 304
  - 431
  - 173
  - 55
  - 468
  - 174
  - 54
  - 13
  - 167
  - 192
  - 255
- - 409
  - 3
  - 263
  - 437
  - 462
  - 133
  - 45
  - 444
  - 416
  - 142
  - 76
  - 455
  - 172
  - 176
  - 149
  - 388
  - 333
  - 250
  - 472
  - 393
  - 130
  - 249
  - 383
  - 24
  - 161
  - 25
  - 345
  - 216
  - 353
  - 482
  - 336
  - 224
  - 306
  - 92
  - 360
  - 18
  - 118
  - 90
  - 497
  - 354
  - 231
  - 367
  - 219
  - 304
  - 21
  - 337
  - 69
  - 273
  - 292
  - 95
- - 35
  - 307
  - 211
  - 114
  - 497
  - 216
  - 256
  - 328
  - 420
  - 80
  - 30
  - 70
  - 490
  - 468
  - 351
  - 50
  - 73
  - 473
  - 151
  - 21
  - 197
  - 320
  - 193
  - 145
  - 464
  - 59
  - 499
  - 410
  - 180
  - 201
  - 13
  - 241
  - 297
  - 118
  - 433
  - 57
  - 409
  - 62
  - 381
  - 445
  - 346
  - 314
  - 32
  - 63
  - 315
  - 8
  - 273
  - 342
  - 269
  - 41
- - 42
  - 317
  - 129
  - 61
  - 175
  - 355
  - 419
  - 247
  - 69
  - 333
  - 418
  - 44
  - 328
  - 425
  - 383
  - 304
  - 246
  - 244
  - 385
  - 173
  - 286
  - 388
  - 7
  - 471
  - 33
  - 400
  - 360
  - 68
  - 349
  - 448
  - 83
  - 350
  - 119
  - 339
  - 215
  - 342
  - 163
  - 269
  - 303
  - 67
  - 250
  - 363
  - 321
  - 399
  - 337
  - 36
  - 114
  - 181
  - 131
  - 28
- - 394
  - 12
  - 374
  - 400
  - 302
  - 139
  - 311
  - 37
  - 79
  - 25
  - 124
  - 360
  - 440
  - 94
  - 15
  - 496
  - 231
  - 340
  - 19
  - 35
  - 138
  - 187
  - 70
  - 238
  - 458
  - 493
  - 432
  - 105
  - 293
  - 465
  - 226
  - 179
  - 125
  - 320
  - 354
  - 337
  - 40
  - 313
  - 334
  - 269
  - 256
  - 88
  - 227
  - 204
  - 266
  - 351
  - 102
  - 18
  - 81
  - 479
- - 409
  - 432
  - 417
  - 272
  - 219
  - 457
  - 5
  - 438
  - 470
  - 90
  - 123
  - 293
  - 418
  - 288
  - 183
  - 394
  - 324
  - 228
  - 72
  - 59
  - 319
  - 374
  - 451
  - 419
  - 140
  - 110
  - 270
  - 197
  - 380
  - 264
  - 433
  - 331
  - 154
  - 269
  - 246
  - 199
  - 487
  - 114
  - 8
  - 97
  - 402
  - 262
  - 45
  - 316
  - 175
  - 257
  - 41
  - 23
  - 169
  - 301
- - 151
  - 366
  - 204
  - 302
  - 241
  - 393
  - 499
  - 290
  - 497
  - 147
  - 287
  - 191
  - 250
  - 131
  - 268
  - 24
  - 149
  - 387
  - 50
  - 177
  - 143
  - 195
  - 258
  - 320
  - 244
  - 324
  - 37
  - 448
  - 81
  - 245
  - 91
  - 492
  - 423
  - 128
  - 479
  - 285
  - 113
  - 76
  - 115
  - 226
  - 336
  - 68
  - 224
  - 292
  - 116
  - 179
  - 83
  - 301
  - 77
  - 256
- - 176
  - 347
  - 466
  - 37
  - 246
  - 351
  - 236
  - 325
  - 188
  - 97
  - 242
  - 318
  - 389
  - 227
  - 142
  - 220
  - 317
  - 440
  - 444
  - 277
  - 467
  - 437
  - 448
  - 452
  - 40
  - 474
  - 453
  - 433
  - 436
  - 154
  - 119
  - 74
  - 183
  - 468
  - 281
  - 202
  - 450
  - 223
  - 275
  - 299
  - 442
  - 145
  - 134
  - 411
  - 216
  - 22
  - 189
  - 122
  - 206
  - 50
- - 269
  - 33
  - 77
  - 332
  - 86
  - 405
  - 378
  - 20
  - 129
  - 296
  - 424
  - 84
  - 210
  - 202
  - 497
  - 18
  - 371
  - 1
  - 105
  - 19
  - 293
  - 363
  - 444
  - 203
  - 445
  - 492
  - 89
  - 141
  - 302
  - 123
  - 419
  - 156
  - 242
  - 320
  - 276
  - 94
  - 385
  - 68
  - 263
  - 340
  - 219
  - 179
  - 352
  - 22
  - 450
  - 453
  - 53
  - 429
  - 70
  - 188
- - 472
  - 463
  - 135
  - 494
  - 459
  - 33
  - 284
  - 150
  - 136
  - 137
  - 46
  - 187
  - 379
  - 470
  - 292
  - 312
  - 76
  - 488
  - 75
  - 230
  - 120
  - 342
  - 30
  - 296
  - 240
  - 222
  - 394
  - 269
  - 55
  - 311
  - 288
  - 114
  - 179
  - 286
  - 429
  - 327
  - 223
  - 369
  - 499
  - 476
  - 177
  - 322
  - 373
  - 104
  - 481
  - 42
  - 154
  - 497
  - 108
  - 71
- - 322
  - 416
  - 171
  - 333
  - 388
  - 20
  - 290
  - 142
  - 118
  - 56
  - 374
  - 200
  - 258
  - 400
  - 155
  - 144
  - 192
  - 463
  - 325
  - 448
  - 462
  - 193
  - 117
  - 396
  - 381
  - 464
  - 247
  - 469
  - 316
  - 220
  - 261
  - 50
  - 332
  - 45
  - 314
  - 94
  - 387
  - 161
  - 361
  - 203
  - 444
  - 268
  - 225
  - 363
  - 342
  - 28
  - 296
  - 77
  - 194
  - 55
- - 184
  - 164
  - 68
  - 268
  - 286
  - 150
  - 125
  - 303
  - 6
  - 248
  - 389
  - 444
  - 421
  - 489
  - 174
  - 247
  - 483
  - 364
  - 430
  - 223
  - 480
  - 201
  - 493
  - 31
  - 191
  - 67
  - 130
  - 319
  - 282
  - 212
  - 27
  - 358
  - 400
  - 278
  - 72
  - 456
  - 398
  - 463
  - 301
  - 229
  - 277
  - 169
  - 10
  - 170
  - 324
  - 349
  - 63
  - 41
  - 327
  - 16
- - 198
  - 341
  - 44
  - 188
  - 136
  - 197
  - 430
  - 97
  - 424
  - 321
  - 105
  - 355
  - 208
  - 318
  - 346
  - 104
  - 283
  - 2
  - 46
  - 391
  - 358
  - 234
  - 127
  - 301
  - 34
  - 426
  - 7
  - 84
  - 184
  - 354
  - 199
  - 290
  - 441
  - 74
  - 144
  - 132
  - 337
  - 149
  - 82
  - 79
  - 117
  - 196
  - 185
  - 394
  - 244
  - 331
  - 267
  - 202
  - 480
  - 264
- - 90
  - 163
  - 427
  - 236
  - 326
  - 114
  - 462
  - 10
  - 431
  - 367
  - 432
  - 287
  - 342
  - 264
  - 448
  - 214
  - 65
  - 29
  - 81
  - 357
  - 15
  - 195
  - 228
  - 489
  - 54
  - 266
  - 315
  - 325
  - 45
  - 226
  - 375
  - 63
  - 57
  - 11
  - 162
  - 426
  - 279
  - 303
  - 187
  - 428
  - 166
  - 359
  - 274
  - 256
  - 488
  - 61
  - 323
  - 285
  - 103
  - 271
- - 109
  - 161
  - 450
  - 417
  - 462
  - 4
  - 156
  - 227
  - 362
  - 304
  - 221
  - 179
  - 117
  - 312
  - 175
  - 468
  - 147
  - 442
  - 496
  - 319
  - 102
  - 277
  - 165
  - 247
  - 253
  - 323
  - 371
  - 316
  - 292
  - 492
  - 219
  - 168
  - 363
  - 246
  - 339
  - 154
  - 143
  - 318
  - 440
  - 32
  - 125
  - 88
  - 176
  - 25
  - 422
  - 188
  - 478
  - 174
  - 105
  - 121
- - 119
  - 363
  - 87
  - 364
  - 328
  - 0
  - 445
  - 159
  - 433
  - 181
  - 447
  - 167
  - 14
  - 339
  - 170
  - 494
  - 318
  - 336
  - 412
  - 169
  - 164
  - 382
  - 484
  - 131
  - 315
  - 194
  - 303
  - 472
  - 278
  - 140
  - 93
  - 47
  - 145
  - 75
  - 385
  - 233
  - 455
  - 275
  - 458
  - 174
  - 256
  - 15
  - 397
  - 66
  - 59
  - 88
  - 462
  - 1
  - 368
  - 258
- - 212
  - 65
  - 159
  - 258
  - 139
  - 434
  - 367
  - 281
  - 236
  - 362
  - 492
  - 223
  - 269
  - 158
  - 123
  - 63
  - 260
  - 380
  - 369
  - 319
  - 136
  - 453
  - 309
  - 387
  - 488
  - 349
  - 411
  - 377
  - 30
  - 499
  - 268
  - 115
  - 275
  - 150
  - 430
  - 264
  - 141
  - 435
  - 239
  - 62
  - 203
  - 424
  - 125
  - 446
  - 318
  - 241
  - 280
  - 64
  - 383
  - 337
- - 443
  - 350
  - 293
  - 438
  - 356
  - 39
  - 132
  - 128
  - 303
  - 472
  - 112
  - 215
  - 144
  - 480
  - 402
  - 134
  - 7
  - 395
  - 74
  - 441
  - 213
  - 228
  - 14
  - 460
  - 276
  - 496
  - 237
  - 318
  - 323
  - 389
  - 227
  - 288
  - 119
  - 286
  - 99
  - 289
  - 459
  - 29
  - 307
  - 430
  - 479
  - 122
  - 326
  - 414
  - 133
  - 168
  - 497
  - 188
  - 457
  - 65
- - 92
  - 336
  - 298
  - 107
  - 186
  - 42
  - 2
  - 495
  - 4
  - 350
  - 378
  - 440
  - 438
  - 9
  - 12
  - 269
  - 185
  - 235
  - 472
  - 333
  - 206
  - 193
  - 382
  - 498
  - 173
  - 225
  - 222
  - 371
  - 52
  - 87
  - 138
  - 69
  - 478
  - 393
  - 463
  - 494
  - 275
  - 82
  - 339
  - 143
  - 205
  - 113
  - 22
  - 127
  - 432
  - 376
  - 74
  - 190
  - 334
  - 283
- - 182
  - 12
  - 236
  - 13
  - 191
  - 43
  - 133
  - 229
  - 350
  - 382
  - 284
  - 264
  - 2
  - 343
  - 367
  - 306
  - 277
  - 279
  - 253
  - 359
  - 252
  - 316
  - 387
  - 405
  - 403
  - 325
  - 85
  - 78
  - 259
  - 219
  - 417
  - 358
  - 250
  - 385
  - 84
  - 217
  - 162
  - 299
  - 315
  - 237
  - 155
  - 291
  - 268
  - 429
  - 76
  - 15
  - 452
  - 487
  - 75
  - 213
- - 24
  - 356
  - 397
  - 152
  - 223
  - 82
  - 436
  - 226
  - 4
  - 129
  - 169
  - 0
  - 138
  - 398
  - 127
  - 225
  - 209
  - 311
  - 46
  - 335
  - 298
  - 66
  - 123
  - 227
  - 88
  - 215
  - 18
  - 440
  - 96
  - 411
  - 187
  - 219
  - 200
  - 141
  - 313
  - 488
  - 110
  - 468
  - 179
  - 275
  - 42
  - 413
  - 482
  - 305
  - 337
  - 243
  - 308
  - 366
  - 252
  - 255
- - 172
  - 239
  - 465
  - 389
  - 471
  - 215
  - 315
  - 78
  - 34
  - 16
  - 399
  - 83
  - 490
  - 326
  - 459
  - 212
  - 148
  - 419
  - 383
  - 425
  - 294
  - 304
  - 133
  - 207
  - 369
  - 426
  - 446
  - 451
  - 379
  - 392
  - 275
  - 186
  - 197
  - 455
  - 33
  - 431
  - 456
  - 62
  - 349
  - 334
  - 427
  - 181
  - 50
  - 339
  - 97
  - 224
  - 324
  - 424
  - 281
  - 368
- - 392
  - 180
  - 269
  - 335
  - 454
  - 371
  - 154
  - 425
  - 347
  - 248
  - 277
  - 9
  - 498
  - 327
  - 70
  - 176
  - 322
  - 96
  - 321
  - 168
  - 138
  - 473
  - 148
  - 365
  - 206
  - 245
  - 41
  - 362
  - 261
  - 472
  - 447
  - 285
  - 273
  - 381
  - 383
  - 243
  - 275
  - 391
  - 21
  - 155
  - 389
  - 161
  - 244
  - 98
  - 22
  - 318
  - 360
  - 239
  - 461
  - 200
- - 13
  - 428
  - 456
  - 232
  - 61
  - 149
  - 491
  - 135
  - 167
  - 141
  - 81
  - 78
  - 285
  - 368
  - 364
  - 89
  - 383
  - 370
  - 160
  - 363
  - 52
  - 249
  - 107
  - 97
  - 415
  - 85
  - 445
  - 132
  - 21
  - 74
  - 147
  - 423
  - 334
  - 455
  - 113
  - 326
  - 418
  - 269
  - 195
  - 173
  - 346
  - 398
  - 253
  - 65
  - 79
  - 480
  - 152
  - 168
  - 200
  - 466
- - 206
  - 89
  - 417
  - 217
  - 349
  - 257
  - 10
  - 261
  - 141
  - 59
  - 186
  - 48
  - 322
  - 287
  - 236
  - 16
  - 473
  - 246
  - 274
  - 52
  - 114
  - 405
  - 79
  - 9
  - 192
  - 306
  - 406
  - 230
  - 170
  - 209
  - 369
  - 140
  - 375
  - 390
  - 426
  - 368
  - 479
  - 173
  - 459
  - 382
  - 453
  - 54
  - 456
  - 326
  - 88
  - 480
  - 49
  - 255
  - 38
  - 476
- - 221
  - 471
  - 373
  - 137
  - 21
  - 79
  - 466
  - 125
  - 427
  - 494
  - 68
  - 404
  - 362
  - 81
  - 285
  - 26
  - 274
  - 266
  - 38
  - 423
  - 391
  - 192
  - 271
  - 166
  - 338
  - 259
  - 468
  - 245
  - 406
  - 288
  - 354
  - 392
  - 244
  - 85
  - 329
  - 233
  - 83
  - 436
  - 453
  - 72
  - 332
  - 227
  - 150
  - 246
  - 51
  - 301
  - 48
  - 396
  - 241
  - 176
- - 203
  - 295
  - 91
  - 457
  - 385
  - 472
  - 163
  - 25
  - 210
  - 184
  - 473
  - 182
  - 185
  - 445
  - 274
  - 270
  - 357
  - 121
  - 442
  - 222
  - 102
  - 377
  - 9
  - 188
  - 139
  - 59
  - 152
  - 35
  - 65
  - 345
  - 333
  - 421
  - 160
  - 384
  - 90
  - 3
  - 98
  - 278
  - 159
  - 239
  - 342
  - 227
  - 261
  - 194
  - 2
  - 299
  - 267
  - 195
  - 465
  - 486
- - 363
  - 28
  - 6
  - 446
  - 82
  - 97
  - 186
  - 475
  - 127
  - 368
  - 301
  - 352
  - 155
  - 54
  - 437
  - 358
  - 477
  - 470
  - 95
  - 414
  - 342
  - 468
  - 222
  - 319
  - 39
  - 36
  - 7
  - 124
  - 218
  - 466
  - 309
  - 445
  - 184
  - 293
  - 251
  - 449
  - 89
  - 153
  - 23
  - 434
  - 455
  - 44
  - 195
  - 63
  - 404
  - 452
  - 457
  - 431
  - 154
  - 241
- - 112
  - 247
  - 250
  - 227
  - 258
  - 447
  - 372
  - 92
  - 67
  - 100
  - 479
  - 192
  - 170
  - 387
  - 487
  - 44
  - 55
  - 279
  - 18
  - 392
  - 375
  - 261
  - 339
  - 9
  - 27
  - 290
  - 121
  - 441
  - 456
  - 19
  - 136
  - 21
  - 88
  - 152
  - 186
  - 399
  - 488
  - 436
  - 460
  - 165
  - 416
  - 259
  - 425
  - 131
  - 465
  - 486
  - 33
  - 319
  - 420
  - 434
- - 140
  - 338
  - 471
  - 27
  - 273
  - 362
  - 332
  - 413
  - 481
  - 331
  - 184
  - 347
  - 360
  - 309
  - 260
  - 217
  - 314
  - 371
  - 389
  - 343
  - 345
  - 65
  - 403
  - 382
  - 25
  - 90
  - 262
  - 390
  - 263
  - 69
  - 3
  - 311
  - 247
  - 451
  - 239
  - 424
  - 268
  - 430
  - 306
  - 460
  - 235
  - 187
  - 70
  - 301
  - 189
  - 231
  - 455
  - 39
  - 319
  - 484
- - 277
  - 142
  - 159
  - 321
  - 457
  - 119
  - 228
  - 125
  - 38
  - 151
  - 460
  - 491
  - 471
  - 101
  - 121
  - 282
  - 137
  - 170
  - 304
  - 313
  - 195
  - 166
  - 10
  - 451
  - 145
  - 299
  - 341
  - 369
  - 494
  - 478
  - 312
  - 173
  - 254
  - 54
  - 417
  - 283
  - 285
  - 94
  - 437
  - 71
  - 310
  - 252
  - 405
  - 235
  - 293
  - 3
  - 219
  - 409
  - 234
  - 470
- - 214
  - 415
  - 129
  - 53
  - 479
  - 326
  - 371
  - 375
  - 245
  - 68
  - 466
  - 280
  - 357
  - 22
  - 35
  - 251
  - 156
  - 282
  - 330
  - 195
  - 272
  - 223
  - 101
  - 345
  - 193
  - 408
  - 183
  - 203
  - 126
  - 360
  - 304
  - 430
  - 389
  - 459
  - 417
  - 115
  - 138
  - 270
  - 182
  - 89
  - 10
  - 212
  - 398
  - 111
  - 314
  - 315
  - 72
  - 318
  - 429
  - 247
- - 290
  - 147
  - 277
  - 97
  - 456
  - 77
  - 278
  - 107
  - 261
  - 161
  - 186
  - 248
  - 373
  - 359
  - 367
  - 464
  - 138
  - 84
  - 318
  - 250
  - 348
  - 357
  - 311
  - 168
  - 127
  - 120
  - 425
  - 235
  - 204
  - 426
  - 310
  - 281
  - 192
  - 219
  - 445
  - 286
  - 287
  - 173
  - 431
  - 406
  - 63
  - 353
  - 334
  - 420
  - 236
  - 176
  - 496
  - 3
  - 486
  - 155
- - 50
  - 437
  - 75
  - 158
  - 423
  - 290
  - 199
  - 219
  - 449
  - 190
  - 496
  - 306
  - 275
  - 73
  - 327
  - 422
  - 319
  - 456
  - 151
  - 119
  - 118
  - 318
  - 208
  - 49
  - 354
  - 371
  - 421
  - 107
  - 66
  - 146
  - 341
  - 441
  - 167
  - 407
  - 460
  - 193
  - 340
  - 21
  - 189
  - 465
  - 173
  - 246
  - 223
  - 109
  - 442
  - 243
  - 242
  - 161
  - 445
  - 370
- - 144
  - 12
  - 293
  - 85
  - 465
  - 5
  - 350
  - 213
  - 365
  - 41
  - 68
  - 478
  - 325
  - 88
  - 452
  - 194
  - 198
  - 226
  - 442
  - 324
  - 346
  - 164
  - 39
  - 395
  - 450
  - 331
  - 36
  - 360
  - 264
  - 91
  - 60
  - 124
  - 251
  - 398
  - 54
  - 242
  - 397
  - 138
  - 406
  - 201
  - 165
  - 141
  - 42
  - 337
  - 167
  - 472
  - 286
  - 22
  - 255
  - 443
- - 285
  - 86
  - 402
  - 456
  - 452
  - 362
  - 145
  - 350
  - 139
  - 167
  - 46
  - 168
  - 325
  - 314
  - 245
  - 216
  - 440
  - 30
  - 403
  - 272
  - 105
  - 262
  - 153
  - 64
  - 353
  - 54
  - 20
  - 329
  - 365
  - 181
  - 408
  - 233
  - 258
  - 492
  - 171
  - 428
  - 386
  - 306
  - 51
  - 277
  - 482
  - 424
  - 378
  - 117
  - 259
  - 444
  - 67
  - 114
  - 36
  - 133
- - 429
  - 82
  - 452
  - 416
  - 252
  - 240
  - 98
  - 249
  - 61
  - 279
  - 3
  - 386
  - 58
  - 125
  - 123
  - 219
  - 408
  - 226
  - 271
  - 222
  - 93
  - 208
  - 417
  - 362
  - 112
  - 422
  - 418
  - 26
  - 360
  - 441
  - 432
  - 282
  - 311
  - 342
  - 495
  - 407
  - 49
  - 130
  - 488
  - 40
  - 111
  - 284
  - 301
  - 340
  - 277
  - 283
  - 14
  - 204
  - 391
  - 188
- - 8
  - 171
  - 80
  - 258
  - 107
  - 309
  - 478
  - 220
  - 328
  - 165
  - 74
  - 6
  - 475
  - 278
  - 16
  - 29
  - 387
  - 49
  - 125
  - 222
  - 76
  - 108
  - 170
  - 181
  - 356
  - 61
  - 122
  - 140
  - 493
  - 329
  - 184
  - 290
  - 167
  - 339
  - 22
  - 393
  - 420
  - 461
  - 469
  - 263
  - 51
  - 497
  - 112
  - 213
  - 490
  - 233
  - 41
  - 279
  - 50
  - 456
- - 273
  - 231
  - 90
  - 147
  - 345
  - 399
  - 22
  - 97
  - 378
  - 9
  - 455
  - 155
  - 242
  - 298
  - 122
  - 473
  - 235
  - 414
  - 96
  - 492
  - 46
  - 196
  - 224
  - 353
  - 446
  - 94
  - 111
  - 339
  - 102
  - 309
  - 133
  - 491
  - 418
  - 206
  - 110
  - 219
  - 395
  - 287
  - 429
  - 225
  - 75
  - 391
  - 423
  - 295
  - 376
  - 4
  - 31
  - 280
  - 188
  - 394
- - 385
  - 416
  - 8
  - 123
  - 387
  - 198
  - 405
  - 249
  - 419
  - 216
  - 376
  - 482
  - 52
  - 471
  - 178
  - 341
  - 381
  - 152
  - 337
  - 409
  - 6
  - 38
  - 64
  - 189
  - 440
  - 134
  - 344
  - 27
  - 274
  - 105
  - 252
  - 53
  - 438
  - 4
  - 413
  - 25
  - 54
  - 358
  - 336
  - 414
  - 127
  - 400
  - 383
  - 457
  - 351
  - 2
  - 76
  - 208
  - 65
  - 201
- - 149
  - 185
  - 309
  - 171
  - 188
  - 227
  - 12
  - 207
  - 319
  - 379
  - 86
  - 385
  - 366
  - 364
  - 350
  - 408
  - 315
  - 211
  - 346
  - 180
  - 100
  - 46
  - 178
  - 482
  - 304
  - 206
  - 58
  - 41
  - 104
  - 57
  - 68
  - 241
  - 491
  - 134
  - 449
  - 10
  - 495
  - 42
  - 135
  - 493
  - 345
  - 498
  - 404
  - 288
  - 235
  - 115
  - 191
  - 353
  - 485
  - 318
- - 406
  - 156
  - 17
  - 489
  - 245
  - 86
  - 313
  - 44
  - 273
  - 80
  - 137
  - 485
  - 91
  - 185
  - 22
  - 140
  - 291
  - 491
  - 396
  - 110
  - 431
  - 58
  - 372
  - 66
  - 223
  - 375
  - 449
  - 278
  - 214
  - 333
  - 240
  - 421
  - 358
  - 219
  - 312
  - 198
  - 294
  - 238
  - 286
  - 276
  - 445
  - 332
  - 2
  - 114
  - 78
  - 379
  - 481
  - 6
  - 474
  - 422
- - 390
  - 95
  - 172
  - 50
  - 400
  - 121
  - 141
  - 403
  - 446
  - 270
  - 253
  - 282
  - 376
  - 320
  - 331
  - 411
  - 333
  - 176
  - 452
  - 6
  - 284
  - 219
  - 83
  - 324
  - 105
  - 383
  - 203
  - 79
  - 431
  - 70
  - 53
  - 148
  - 299
  - 456
  - 126
  - 149
  - 339
  - 340
  - 440
  - 156
  - 435
  - 185
  - 347
  - 184
  - 327
  - 175
  - 295
  - 365
  - 492
  - 216
- - 110
  - 196
  - 263
  - 114
  - 198
  - 406
  - 241
  - 190
  - 108
  - 304
  - 49
  - 316
  - 432
  - 199
  - 145
  - 89
  - 477
  - 247
  - 233
  - 99
  - 235
  - 412
  - 47
  - 88
  - 487
  - 37
  - 231
  - 399
  - 483
  - 101
  - 146
  - 380
  - 473
  - 291
  - 485
  - 151
  - 43
  - 280
  - 262
  - 31
  - 444
  - 269
  - 431
  - 460
  - 164
  - 171
  - 3
  - 2
  - 494
  - 221
- - 136
  - 156
  - 120
  - 17
  - 15
  - 297
  - 464
  - 455
  - 339
  - 207
  - 441
  - 80
  - 128
  - 40
  - 84
  - 396
  - 106
  - 305
  - 430
  - 223
  - 367
  - 435
  - 4
  - 458
  - 187
  - 212
  - 98
  - 326
  - 221
  - 51
  - 347
  - 393
  - 391
  - 35
  - 372
  - 484
  - 24
  - 32
  - 180
  - 499
  - 427
  - 348
  - 428
  - 71
  - 55
  - 366
  - 70
  - 319
  - 249
  - 42
- - 103
  - 399
  - 353
  - 11
  - 23
  - 193
  - 210
  - 121
  - 187
  - 48
  - 127
  - 474
  - 469
  - 452
  - 406
  - 375
  - 259
  - 162
  - 271
  - 308
  - 169
  - 267
  - 58
  - 445
  - 428
  - 27
  - 110
  - 298
  - 39
  - 374
  - 268
  - 362
  - 135
  - 3
  - 140
  - 244
  - 207
  - 42
  - 77
  - 260
  - 15
  - 366
  - 246
  - 242
  - 35
  - 149
  - 205
  - 152
  - 451
  - 142
- - 115
  - 26
  - 32
  - 24
  - 222
  - 253
  - 114
  - 164
  - 167
  - 499
  - 266
  - 315
  - 355
  - 278
  - 126
  - 186
  - 19
  - 166
  - 351
  - 372
  - 430
  - 83
  - 155
  - 215
  - 467
  - 81
  - 237
  - 401
  - 331
  - 162
  - 198
  - 479
  - 498
  - 275
  - 440
  - 400
  - 448
  - 118
  - 284
  - 210
  - 236
  - 330
  - 75
  - 159
  - 374
  - 359
  - 42
  - 11
  - 250
  - 454
- - 3
  - 314
  - 471
  - 139
  - 353
  - 39
  - 72
  - 93
  - 386
  - 233
  - 15
  - 322
  - 315
  - 164
  - 258
  - 295
  - 219
  - 62
  - 428
  - 106
  - 378
  - 279
  - 290
  - 57
  - 252
  - 124
  - 232
  - 492
  - 433
  - 28
  - 368
  - 307
  - 335
  - 50
  - 160
  - 159
  - 92
  - 191
  - 265
  - 443
  - 58
  - 97
  - 52
  - 204
  - 69
  - 340
  - 325
  - 376
  - 482
  - 244
- - 379
  - 409
  - 244
  - 268
  - 358
  - 1
  - 407
  - 392
  - 81
  - 323
  - 213
  - 150
  - 136
  - 301
  - 47
  - 400
  - 210
  - 304
  - 208
  - 199
  - 104
  - 324
  - 415
  - 162
  - 279
  - 194
  - 24
  - 37
  - 116
  - 386
  - 351
  - 215
  - 331
  - 316
  - 402
  - 302
  - 376
  - 419
  - 246
  - 119
  - 169
  - 413
  - 248
  - 338
  - 292
  - 100
  - 277
  - 266
  - 64
  - 448
- - 311
  - 392
  - 479
  - 201
  - 37
  - 149
  - 64
  - 242
  - 245
  - 280
  - 453
  - 14
  - 188
  - 492
  - 205
  - 131
  - 134
  - 26
  - 220
  - 108
  - 0
  - 364
  - 183
  - 326
  - 118
  - 210
  - 407
  - 234
  - 68
  - 167
  - 353
  - 94
  - 291
  - 36
  - 347
  - 231
  - 340
  - 475
  - 273
  - 396
  - 59
  - 401
  - 13
  - 455
  - 160
  - 497
  - 191
  - 468
  - 119
  - 193
- - 61
  - 175
  - 106
  - 369
  - 66
  - 393
  - 396
  - 122
  - 238
  - 28
  - 406
  - 218
  - 215
  - 432
  - 221
  - 318
  - 306
  - 400
  - 42
  - 241
  - 404
  - 33
  - 232
  - 153
  - 438
  - 169
  - 149
  - 278
  - 467
  - 126
  - 407
  - 110
  - 380
  - 269
  - 411
  - 437
  - 154
  - 18
  - 313
  - 470
  - 328
  - 451
  - 337
  - 22
  - 303
  - 392
  - 78
  - 99
  - 250
  - 214
- - 50
  - 200
  - 347
  - 406
  - 281
  - 236
  - 190
  - 250
  - 381
  - 13
  - 296
  - 337
  - 440
  - 83
  - 139
  - 207
  - 363
  - 434
  - 329
  - 272
  - 10
  - 84
  - 22
  - 355
  - 56
  - 27
  - 488
  - 382
  - 427
  - 102
  - 463
  - 274
  - 495
  - 470
  - 346
  - 122
  - 187
  - 162
  - 177
  - 324
  - 132
  - 269
  - 98
  - 197
  - 110
  - 76
  - 214
  - 136
  - 251
  - 442
- - 80
  - 426
  - 372
  - 330
  - 279
  - 124
  - 16
  - 184
  - 421
  - 141
  - 460
  - 3
  - 427
  - 153
  - 465
  - 140
  - 202
  - 333
  - 61
  - 7
  - 67
  - 146
  - 213
  - 477
  - 327
  - 55
  - 103
  - 196
  - 324
  - 424
  - 445
  - 14
  - 281
  - 337
  - 127
  - 306
  - 374
  - 476
  - 115
  - 182
  - 21
  - 483
  - 111
  - 54
  - 408
  - 329
  - 248
  - 227
  - 48
  - 243
- - 473
  - 229
  - 342
  - 279
  - 358
  - 359
  - 3
  - 202
  - 360
  - 181
  - 477
  - 69
  - 94
  - 276
  - 86
  - 116
  - 54
  - 27
  - 370
  - 222
  - 72
  - 277
  - 269
  - 459
  - 377
  - 261
  - 319
  - 265
  - 183
  - 333
  - 9
  - 288
  - 355
  - 153
  - 397
  - 142
  - 101
  - 47
  - 102
  - 457
  - 435
  - 456
  - 43
  - 252
  - 314
  - 363
  - 125
  - 254
  - 337
  - 44
- - 298
  - 49
  - 330
  - 219
  - 44
  - 449
  - 179
  - 152
  - 262
  - 76
  - 222
  - 466
  - 265
  - 259
  - 463
  - 249
  - 368
  - 487
  - 192
  - 109
  - 324
  - 68
  - 64
  - 223
  - 201
  - 308
  - 73
  - 333
  - 476
  - 206
  - 472
  - 166
  - 402
  - 474
  - 423
  - 459
  - 242
  - 404
  - 9
  - 470
  - 80
  - 299
  - 77
  - 378
  - 346
  - 84
  - 477
  - 401
  - 52
  - 164
- - 352
  - 414
  - 365
  - 43
  - 119
  - 291
  - 105
  - 443
  - 332
  - 330
  - 430
  - 91
  - 251
  - 495
  - 207
  - 25
  - 177
  - 153
  - 301
  - 46
  - 413
  - 194
  - 383
  - 465
  - 303
  - 196
  - 58
  - 461
  - 277
  - 427
  - 222
  - 439
  - 232
  - 97
  - 133
  - 156
  - 213
  - 459
  - 321
  - 445
  - 268
  - 71
  - 204
  - 28
  - 166
  - 371
  - 9
  - 353
  - 77
  - 22
- - 96
  - 150
  - 196
  - 214
  - 46
  - 433
  - 119
  - 219
  - 393
  - 159
  - 436
  - 344
  - 169
  - 397
  - 297
  - 157
  - 109
  - 455
  - 112
  - 408
  - 1
  - 232
  - 363
  - 401
  - 174
  - 285
  - 383
  - 338
  - 35
  - 181
  - 447
  - 7
  - 427
  - 381
  - 391
  - 148
  - 48
  - 379
  - 102
  - 462
  - 3
  - 55
  - 49
  - 317
  - 351
  - 39
  - 193
  - 45
  - 292
  - 234
- - 194
  - 3
  - 392
  - 47
  - 391
  - 364
  - 25
  - 306
  - 217
  - 21
  - 35
  - 87
  - 45
  - 32
  - 466
  - 300
  - 102
  - 257
  - 186
  - 461
  - 181
  - 48
  - 377
  - 487
  - 302
  - 488
  - 328
  - 189
  - 385
  - 339
  - 483
  - 423
  - 196
  - 57
  - 451
  - 438
  - 448
  - 12
  - 105
  - 460
  - 357
  - 252
  - 285
  - 245
  - 446
  - 334
  - 313
  - 484
  - 329
  - 228
- - 259
  - 153
  - 208
  - 432
  - 93
  - 421
  - 455
  - 207
  - 333
  - 114
  - 366
  - 217
  - 310
  - 121
  - 128
  - 412
  - 7
  - 196
  - 130
  - 400
  - 52
  - 499
  - 78
  - 55
  - 136
  - 82
  - 96
  - 270
  - 182
  - 47
  - 456
  - 393
  - 109
  - 62
  - 213
  - 72
  - 48
  - 127
  - 228
  - 215
  - 19
  - 224
  - 272
  - 439
  - 13
  - 238
  - 265
  - 240
  - 22
  - 307
- - 38
  - 361
  - 124
  - 280
  - 449
  - 140
  - 208
  - 412
  - 110
  - 111
  - 417
  - 276
  - 186
  - 355
  - 268
  - 16
  - 198
  - 303
  - 382
  - 210
  - 311
  - 96
  - 143
  - 119
  - 312
  - 478
  - 45
  - 467
  - 6
  - 102
  - 232
  - 453
  - 455
  - 415
  - 459
  - 157
  - 477
  - 229
  - 333
  - 227
  - 9
  - 360
  - 68
  - 147
  - 431
  - 105
  - 42
  - 339
  - 167
  - 262
- - 4
  - 340
  - 459
  - 412
  - 58
  - 210
  - 410
  - 206
  - 285
  - 308
  - 155
  - 465
  - 330
  - 105
  - 33
  - 402
  - 409
  - 136
  - 263
  - 461
  - 297
  - 1
  - 65
  - 0
  - 470
  - 444
  - 441
  - 163
  - 20
  - 176
  - 145
  - 370
  - 26
  - 426
  - 411
  - 161
  - 84
  - 67
  - 15
  - 251
  - 75
  - 274
  - 83
  - 489
  - 369
  - 462
  - 212
  - 19
  - 242
  - 252
- - 71
  - 124
  - 442
  - 122
  - 187
  - 416
  - 284
  - 78
  - 338
  - 135
  - 335
  - 285
  - 61
  - 295
  - 475
  - 393
  - 36
  - 458
  - 411
  - 102
  - 457
  - 188
  - 283
  - 436
  - 443
  - 345
  - 42
  - 275
  - 151
  - 351
  - 498
  - 309
  - 89
  - 269
  - 473
  - 177
  - 18
  - 29
  - 276
  - 461
  - 263
  - 210
  - 84
  - 392
  - 432
  - 206
  - 293
  - 39
  - 409
  - 203
- - 167
  - 73
  - 12
  - 325
  - 2
  - 180
  - 498
  - 424
  - 83
  - 195
  - 273
  - 308
  - 146
  - 245
  - 192
  - 187
  - 348
  - 401
  - 14
  - 253
  - 244
  - 197
  - 301
  - 162
  - 258
  - 451
  - 495
  - 125
  - 229
  - 480
  - 479
  - 492
  - 127
  - 400
  - 40
  - 10
  - 107
  - 263
  - 374
  - 170
  - 105
  - 174
  - 298
  - 292
  - 172
  - 97
  - 58
  - 154
  - 230
  - 106
- - 24
  - 419
  - 493
  - 440
  - 54
  - 348
  - 154
  - 106
  - 87
  - 460
  - 358
  - 176
  - 246
  - 281
  - 252
  - 436
  - 437
  - 85
  - 417
  - 371
  - 206
  - 61
  - 250
  - 374
  - 468
  - 496
  - 107
  - 482
  - 377
  - 324
  - 350
  - 486
  - 352
  - 117
  - 38
  - 29
  - 195
  - 434
  - 443
  - 405
  - 284
  - 215
  - 260
  - 427
  - 346
  - 373
  - 245
  - 414
  - 94
  - 330
- - 136
  - 269
  - 307
  - 86
  - 160
  - 352
  - 205
  - 178
  - 333
  - 412
  - 390
  - 143
  - 132
  - 472
  - 321
  - 30
  - 293
  - 12
  - 367
  - 220
  - 26
  - 59
  - 110
  - 442
  - 271
  - 144
  - 57
  - 176
  - 329
  - 312
  - 93
  - 99
  - 217
  - 112
  - 380
  - 437
  - 244
  - 391
  - 435
  - 204
  - 394
  - 27
  - 221
  - 288
  - 52
  - 222
  - 452
  - 483
  - 289
  - 203
- - 317
  - 441
  - 218
  - 475
  - 103
  - 383
  - 162
  - 314
  - 419
  - 105
  - 430
  - 359
  - 72
  - 26
  - 66
  - 411
  - 261
  - 438
  - 328
  - 315
  - 213
  - 451
  - 191
  - 307
  - 58
  - 71
  - 334
  - 486
  - 216
  - 131
  - 194
  - 78
  - 249
  - 125
  - 75
  - 221
  - 37
  - 357
  - 228
  - 442
  - 387
  - 313
  - 384
  - 466
  - 223
  - 111
  - 437
  - 217
  - 356
  - 141
- - 473
  - 420
  - 189
  - 67
  - 146
  - 402
  - 448
  - 433
  - 117
  - 143
  - 404
  - 138
  - 306
  - 48
  - 438
  - 21
  - 51
  - 40
  - 265
  - 29
  - 78
  - 325
  - 47
  - 266
  - 18
  - 335
  - 252
  - 352
  - 186
  - 353
  - 209
  - 483
  - 371
  - 358
  - 260
  - 382
  - 55
  - 244
  - 94
  - 202
  - 225
  - 401
  - 345
  - 379
  - 206
  - 396
  - 180
  - 144
  - 487
  - 5
- - 114
  - 100
  - 436
  - 128
  - 48
  - 97
  - 79
  - 491
  - 180
  - 294
  - 3
  - 453
  - 494
  - 110
  - 446
  - 359
  - 65
  - 78
  - 298
  - 67
  - 44
  - 184
  - 455
  - 190
  - 326
  - 278
  - 231
  - 489
  - 293
  - 102
  - 20
  - 475
  - 236
  - 127
  - 304
  - 448
  - 244
  - 120
  - 442
  - 155
  - 434
  - 451
  - 72
  - 282
  - 338
  - 344
  - 387
  - 142
  - 333
  - 17
- - 219
  - 255
  - 121
  - 85
  - 37
  - 450
  - 403
  - 83
  - 432
  - 226
  - 62
  - 306
  - 449
  - 261
  - 385
  - 438
  - 415
  - 25
  - 311
  - 139
  - 238
  - 131
  - 154
  - 381
  - 302
  - 49
  - 339
  - 366
  - 225
  - 404
  - 398
  - 209
  - 476
  - 193
  - 337
  - 177
  - 364
  - 293
  - 357
  - 303
  - 35
  - 488
  - 237
  - 406
  - 469
  - 446
  - 455
  - 96
  - 325
  - 144
- - 252
  - 221
  - 276
  - 142
  - 369
  - 288
  - 157
  - 39
  - 254
  - 383
  - 422
  - 29
  - 290
  - 394
  - 114
  - 218
  - 37
  - 150
  - 307
  - 112
  - 356
  - 338
  - 491
  - 122
  - 180
  - 103
  - 156
  - 494
  - 316
  - 480
  - 15
  - 59
  - 384
  - 144
  - 18
  - 52
  - 387
  - 339
  - 490
  - 386
  - 368
  - 331
  - 478
  - 345
  - 125
  - 436
  - 68
  - 285
  - 234
  - 349
- - 209
  - 269
  - 30
  - 353
  - 35
  - 20
  - 267
  - 240
  - 14
  - 372
  - 244
  - 46
  - 412
  - 143
  - 438
  - 48
  - 206
  - 278
  - 50
  - 95
  - 339
  - 341
  - 1
  - 254
  - 465
  - 285
  - 411
  - 39
  - 382
  - 484
  - 172
  - 435
  - 272
  - 281
  - 239
  - 112
  - 345
  - 403
  - 452
  - 464
  - 439
  - 8
  - 358
  - 393
  - 496
  - 104
  - 54
  - 297
  - 159
  - 10
- - 131
  - 438
  - 269
  - 380
  - 124
  - 452
  - 46
  - 140
  - 118
  - 245
  - 314
  - 63
  - 148
  - 258
  - 37
  - 123
  - 2
  - 171
  - 185
  - 170
  - 239
  - 281
  - 8
  - 229
  - 4
  - 218
  - 342
  - 437
  - 232
  - 246
  - 257
  - 478
  - 496
  - 334
  - 428
  - 31
  - 455
  - 484
  - 495
  - 47
  - 112
  - 192
  - 283
  - 155
  - 325
  - 66
  - 144
  - 260
  - 302
  - 205
- - 494
  - 378
  - 131
  - 323
  - 181
  - 449
  - 266
  - 388
  - 405
  - 250
  - 27
  - 483
  - 21
  - 344
  - 425
  - 189
  - 357
  - 147
  - 285
  - 19
  - 334
  - 306
  - 293
  - 339
  - 249
  - 290
  - 237
  - 298
  - 143
  - 108
  - 476
  - 274
  - 318
  - 282
  - 212
  - 472
  - 373
  - 66
  - 370
  - 412
  - 331
  - 11
  - 194
  - 479
  - 178
  - 369
  - 137
  - 69
  - 475
  - 278
- - 279
  - 468
  - 420
  - 132
  - 286
  - 264
  - 211
  - 202
  - 158
  - 214
  - 61
  - 287
  - 77
  - 274
  - 215
  - 190
  - 421
  - 29
  - 452
  - 233
  - 320
  - 377
  - 0
  - 352
  - 205
  - 57
  - 288
  - 467
  - 429
  - 155
  - 162
  - 249
  - 248
  - 65
  - 92
  - 106
  - 470
  - 307
  - 74
  - 436
  - 299
  - 33
  - 294
  - 386
  - 36
  - 496
  - 254
  - 394
  - 185
  - 381
- - 59
  - 334
  - 88
  - 229
  - 194
  - 178
  - 283
  - 331
  - 21
  - 324
  - 433
  - 34
  - 98
  - 185
  - 445
  - 437
  - 11
  - 124
  - 375
  - 100
  - 193
  - 427
  - 258
  - 322
  - 187
  - 110
  - 495
  - 19
  - 419
  - 207
  - 175
  - 70
  - 353
  - 49
  - 156
  - 471
  - 261
  - 61
  - 305
  - 416
  - 202
  - 468
  - 386
  - 286
  - 199
  - 13
  - 211
  - 320
  - 373
  - 330
- - 139
  - 450
  - 289
  - 143
  - 382
  - 154
  - 270
  - 240
  - 325
  - 31
  - 438
  - 480
  - 124
  - 140
  - 281
  - 185
  - 0
  - 275
  - 229
  - 351
  - 446
  - 307
  - 288
  - 129
  - 83
  - 367
  - 248
  - 310
  - 363
  - 44
  - 146
  - 267
  - 258
  - 372
  - 462
  - 263
  - 460
  - 27
  - 6
  - 369
  - 38
  - 309
  - 35
  - 98
  - 256
  - 442
  - 55
  - 495
  - 475
  - 150
- - 311
  - 260
  - 116
  - 115
  - 371
  - 22
  - 191
  - 25
  - 236
  - 135
  - 39
  - 43
  - 247
  - 180
  - 14
  - 189
  - 93
  - 464
  - 330
  - 119
  - 128
  - 357
  - 62
  - 473
  - 327
  - 27
  - 6
  - 183
  - 141
  - 344
  - 417
  - 322
  - 111
  - 75
  - 153
  - 86
  - 467
  - 15
  - 4
  - 241
  - 250
  - 284
  - 437
  - 214
  - 165
  - 23
  - 415
  - 150
  - 369
  - 87
- - 411
  - 362
  - 479
  - 98
  - 143
  - 212
  - 192
  - 227
  - 390
  - 417
  - 291
  - 276
  - 16
  - 23
  - 431
  - 447
  - 359
  - 178
  - 169
  - 356
  - 354
  - 223
  - 440
  - 34
  - 446
  - 374
  - 260
  - 248
  - 146
  - 426
  - 46
  - 69
  - 47
  - 347
  - 397
  - 261
  - 489
  - 372
  - 306
  - 367
  - 216
  - 436
  - 425
  - 401
  - 448
  - 329
  - 265
  - 116
  - 394
  - 473
- - 183
  - 6
  - 28
  - 152
  - 143
  - 235
  - 483
  - 229
  - 370
  - 46
  - 87
  - 151
  - 336
  - 111
  - 307
  - 94
  - 269
  - 63
  - 206
  - 298
  - 4
  - 382
  - 283
  - 257
  - 343
  - 376
  - 188
  - 245
  - 270
  - 411
  - 140
  - 442
  - 243
  - 398
  - 463
  - 117
  - 42
  - 456
  - 50
  - 254
  - 81
  - 316
  - 302
  - 384
  - 73
  - 362
  - 234
  - 263
  - 327
  - 72
- - 405
  - 317
  - 101
  - 493
  - 469
  - 281
  - 484
  - 91
  - 432
  - 107
  - 448
  - 404
  - 155
  - 393
  - 212
  - 158
  - 90
  - 449
  - 495
  - 6
  - 347
  - 360
  - 364
  - 374
  - 237
  - 337
  - 3
  - 164
  - 28
  - 161
  - 185
  - 2
  - 291
  - 318
  - 258
  - 171
  - 353
  - 492
  - 163
  - 467
  - 461
  - 172
  - 402
  - 457
  - 396
  - 428
  - 278
  - 87
  - 453
  - 313
- - 413
  - 353
  - 274
  - 228
  - 49
  - 300
  - 10
  - 207
  - 245
  - 296
  - 282
  - 257
  - 186
  - 5
  - 408
  - 233
  - 223
  - 479
  - 39
  - 1
  - 163
  - 468
  - 307
  - 446
  - 242
  - 216
  - 58
  - 73
  - 29
  - 180
  - 190
  - 378
  - 203
  - 430
  - 439
  - 352
  - 2
  - 64
  - 92
  - 152
  - 84
  - 278
  - 63
  - 476
  - 227
  - 51
  - 369
  - 107
  - 358
  - 281
- - 189
  - 335
  - 45
  - 295
  - 322
  - 122
  - 443
  - 433
  - 419
  - 176
  - 158
  - 369
  - 498
  - 100
  - 42
  - 7
  - 46
  - 31
  - 140
  - 160
  - 214
  - 488
  - 298
  - 139
  - 402
  - 97
  - 199
  - 294
  - 14
  - 459
  - 186
  - 223
  - 220
  - 255
  - 133
  - 252
  - 292
  - 300
  - 458
  - 412
  - 261
  - 448
  - 421
  - 154
  - 201
  - 222
  - 497
  - 123
  - 51
  - 146
- - 208
  - 496
  - 185
  - 172
  - 63
  - 467
  - 380
  - 21
  - 382
  - 147
  - 83
  - 114
  - 307
  - 284
  - 464
  - 233
  - 341
  - 406
  - 407
  - 480
  - 280
  - 408
  - 312
  - 302
  - 1
  - 26
  - 394
  - 398
  - 164
  - 434
  - 413
  - 99
  - 287
  - 487
  - 66
  - 362
  - 186
  - 322
  - 90
  - 128
  - 419
  - 371
  - 115
  - 169
  - 214
  - 58
  - 349
  - 141
  - 418
  - 386
- - 159
  - 230
  - 250
  - 445
  - 330
  - 406
  - 82
  - 463
  - 154
  - 167
  - 456
  - 93
  - 49
  - 416
  - 123
  - 387
  - 147
  - 116
  - 54
  - 6
  - 470
  - 164
  - 459
  - 271
  - 251
  - 224
  - 66
  - 89
  - 258
  - 41
  - 479
  - 324
  - 18
  - 303
  - 267
  - 455
  - 394
  - 181
  - 51
  - 353
  - 448
  - 305
  - 155
  - 335
  - 442
  - 466
  - 94
  - 275
  - 452
  - 170
- - 67
  - 170
  - 266
  - 431
  - 446
  - 391
  - 450
  - 0
  - 36
  - 226
  - 496
  - 298
  - 142
  - 58
  - 173
  - 338
  - 468
  - 382
  - 14
  - 416
  - 263
  - 192
  - 481
  - 89
  - 400
  - 87
  - 118
  - 480
  - 98
  - 236
  - 465
  - 386
  - 4
  - 437
  - 94
  - 252
  - 169
  - 114
  - 117
  - 385
  - 45
  - 396
  - 495
  - 227
  - 154
  - 343
  - 265
  - 198
  - 407
  - 149
- - 25
  - 297
  - 50
  - 335
  - 213
  - 485
  - 190
  - 280
  - 494
  - 86
  - 7
  - 197
  - 383
  - 259
  - 387
  - 478
  - 362
  - 211
  - 160
  - 482
  - 453
  - 333
  - 9
  - 212
  - 226
  - 351
  - 408
  - 65
  - 326
  - 422
  - 20
  - 95
  - 251
  - 285
  - 109
  - 98
  - 288
  - 203
  - 392
  - 306
  - 317
  - 418
  - 217
  - 390
  - 129
  - 400
  - 301
  - 471
  - 74
  - 369
- - 178
  - 95
  - 342
  - 211
  - 306
  - 419
  - 64
  - 389
  - 486
  - 8
  - 331
  - 294
  - 394
  - 335
  - 221
  - 193
  - 413
  - 43
  - 37
  - 499
  - 77
  - 128
  - 457
  - 29
  - 371
  - 198
  - 202
  - 20
  - 132
  - 285
  - 49
  - 356
  - 316
  - 229
  - 241
  - 287
  - 384
  - 466
  - 214
  - 5
  - 206
  - 33
  - 336
  - 416
  - 393
  - 377
  - 63
  - 36
  - 13
  - 225
- - 445
  - 110
  - 170
  - 357
  - 472
  - 301
  - 83
  - 226
  - 337
  - 446
  - 364
  - 455
  - 224
  - 37
  - 25
  - 68
  - 161
  - 421
  - 201
  - 430
  - 417
  - 211
  - 221
  - 338
  - 49
  - 320
  - 302
  - 297
  - 439
  - 378
  - 317
  - 298
  - 111
  - 58
  - 406
  - 17
  - 40
  - 216
  - 465
  - 218
  - 143
  - 150
  - 310
  - 192
  - 66
  - 491
  - 117
  - 96
  - 100
  - 46
- - 391
  - 122
  - 360
  - 395
  - 441
  - 480
  - 164
  - 189
  - 147
  - 57
  - 125
  - 477
  - 451
  - 253
  - 191
  - 170
  - 285
  - 127
  - 416
  - 448
  - 33
  - 76
  - 73
  - 382
  - 456
  - 190
  - 249
  - 405
  - 16
  - 91
  - 466
  - 297
  - 270
  - 89
  - 109
  - 221
  - 492
  - 226
  - 468
  - 265
  - 483
  - 356
  - 23
  - 131
  - 27
  - 2
  - 220
  - 258
  - 495
  - 12
- - 185
  - 269
  - 93
  - 233
  - 137
  - 318
  - 247
  - 334
  - 71
  - 471
  - 381
  - 394
  - 371
  - 88
  - 146
  - 76
  - 406
  - 387
  - 32
  - 402
  - 230
  - 142
  - 305
  - 215
  - 150
  - 149
  - 282
  - 405
  - 494
  - 456
  - 493
  - 425
  - 214
  - 397
  - 21
  - 65
  - 492
  - 143
  - 191
  - 413
  - 380
  - 365
  - 193
  - 25
  - 40
  - 16
  - 171
  - 90
  - 24
  - 458
- - 170
  - 472
  - 263
  - 442
  - 165
  - 422
  - 216
  - 76
  - 127
  - 295
  - 389
  - 189
  - 329
  - 191
  - 326
  - 478
  - 17
  - 162
  - 411
  - 458
  - 484
  - 118
  - 415
  - 287
  - 62
  - 340
  - 399
  - 357
  - 454
  - 125
  - 345
  - 481
  - 224
  - 218
  - 385
  - 219
  - 70
  - 128
  - 471
  - 53
  - 358
  - 181
  - 355
  - 260
  - 417
  - 390
  - 396
  - 119
  - 261
  - 97
- - 287
  - 228
  - 57
  - 391
  - 344
  - 273
  - 266
  - 457
  - 447
  - 236
  - 407
  - 46
  - 326
  - 249
  - 106
  - 368
  - 143
  - 80
  - 373
  - 121
  - 330
  - 226
  - 345
  - 36
  - 60
  - 31
  - 17
  - 257
  - 162
  - 397
  - 83
  - 56
  - 274
  - 305
  - 355
  - 276
  - 232
  - 19
  - 78
  - 32
  - 79
  - 114
  - 4
  - 67
  - 163
  - 347
  - 482
  - 380
  - 416
  - 7
- - 4
  - 238
  - 392
  - 458
  - 122
  - 356
  - 142
  - 144
  - 295
  - 489
  - 457
  - 108
  - 313
  - 378
  - 237
  - 305
  - 297
  - 79
  - 320
  - 280
  - 170
  - 18
  - 314
  - 217
  - 406
  - 117
  - 32
  - 19
  - 361
  - 3
  - 231
  - 376
  - 251
  - 381
  - 459
  - 175
  - 143
  - 394
  - 103
  - 254
  - 454
  - 208
  - 282
  - 396
  - 91
  - 169
  - 339
  - 244
  - 448
  - 414
- - 344
  - 272
  - 322
  - 43
  - 318
  - 5
  - 383
  - 377
  - 86
  - 113
  - 296
  - 372
  - 452
  - 236
  - 79
  - 247
  - 304
  - 52
  - 311
  - 137
  - 123
  - 191
  - 40
  - 193
  - 346
  - 150
  - 218
  - 256
  - 219
  - 51
  - 16
  - 295
  - 430
  - 38
  - 107
  - 1
  - 338
  - 310
  - 87
  - 241
  - 348
  - 428
  - 351
  - 434
  - 62
  - 18
  - 44
  - 476
  - 457
  - 23
- - 71
  - 480
  - 125
  - 29
  - 164
  - 10
  - 384
  - 167
  - 377
  - 449
  - 260
  - 476
  - 347
  - 400
  - 63
  - 319
  - 363
  - 256
  - 229
  - 211
  - 462
  - 27
  - 112
  - 392
  - 154
  - 114
  - 248
  - 143
  - 391
  - 370
  - 42
  - 23
  - 72
  - 64
  - 161
  - 32
  - 210
  - 196
  - 94
  - 89
  - 146
  - 163
  - 214
  - 372
  - 320
  - 406
  - 88
  - 188
  - 168
  - 373
- - 305
  - 218
  - 378
  - 384
  - 410
  - 5
  - 353
  - 142
  - 396
  - 124
  - 494
  - 467
  - 262
  - 263
  - 357
  - 51
  - 168
  - 266
  - 183
  - 403
  - 454
  - 364
  - 295
  - 375
  - 314
  - 158
  - 404
  - 167
  - 98
  - 73
  - 106
  - 486
  - 28
  - 249
  - 437
  - 193
  - 121
  - 347
  - 21
  - 157
  - 452
  - 241
  - 438
  - 203
  - 108
  - 13
  - 490
  - 163
  - 1
  - 456
- - 82
  - 267
  - 253
  - 201
  - 390
  - 498
  - 263
  - 426
  - 274
  - 106
  - 315
  - 255
  - 306
  - 465
  - 88
  - 67
  - 144
  - 276
  - 240
  - 389
  - 160
  - 440
  - 491
  - 150
  - 188
  - 87
  - 135
  - 433
  - 35
  - 17
  - 94
  - 66
  - 316
  - 120
  - 128
  - 86
  - 80
  - 34
  - 408
  - 246
  - 407
  - 98
  - 105
  - 414
  - 239
  - 250
  - 476
  - 124
  - 295
  - 136
- - 358
  - 476
  - 468
  - 120
  - 362
  - 409
  - 301
  - 425
  - 102
  - 110
  - 188
  - 368
  - 371
  - 211
  - 210
  - 19
  - 380
  - 496
  - 335
  - 16
  - 269
  - 449
  - 414
  - 6
  - 435
  - 407
  - 114
  - 33
  - 162
  - 177
  - 68
  - 191
  - 30
  - 281
  - 42
  - 235
  - 397
  - 15
  - 238
  - 49
  - 112
  - 360
  - 168
  - 458
  - 134
  - 369
  - 394
  - 454
  - 384
  - 373
- - 320
  - 32
  - 462
  - 228
  - 305
  - 263
  - 18
  - 442
  - 379
  - 143
  - 195
  - 283
  - 84
  - 374
  - 366
  - 184
  - 292
  - 392
  - 183
  - 123
  - 251
  - 318
  - 211
  - 132
  - 41
  - 464
  - 267
  - 188
  - 150
  - 173
  - 50
  - 497
  - 298
  - 359
  - 77
  - 121
  - 454
  - 422
  - 291
  - 476
  - 472
  - 0
  - 66
  - 3
  - 223
  - 253
  - 49
  - 416
  - 271
  - 302
- - 198
  - 222
  - 473
  - 148
  - 454
  - 191
  - 8
  - 350
  - 135
  - 138
  - 492
  - 332
  - 288
  - 152
  - 392
  - 394
  - 398
  - 50
  - 462
  - 377
  - 76
  - 405
  - 221
  - 143
  - 177
  - 448
  - 5
  - 108
  - 493
  - 206
  - 440
  - 72
  - 452
  - 310
  - 31
  - 249
  - 114
  - 496
  - 21
  - 225
  - 106
  - 482
  - 55
  - 155
  - 53
  - 274
  - 409
  - 207
  - 359
  - 121
- - 457
  - 49
  - 431
  - 150
  - 405
  - 185
  - 441
  - 243
  - 229
  - 38
  - 207
  - 92
  - 428
  - 313
  - 100
  - 256
  - 371
  - 350
  - 331
  - 365
  - 25
  - 71
  - 282
  - 32
  - 391
  - 253
  - 347
  - 296
  - 13
  - 246
  - 258
  - 248
  - 157
  - 259
  - 470
  - 206
  - 386
  - 167
  - 476
  - 262
  - 154
  - 190
  - 187
  - 210
  - 151
  - 99
  - 418
  - 116
  - 214
  - 496
- - 216
  - 296
  - 355
  - 385
  - 77
  - 125
  - 195
  - 69
  - 54
  - 268
  - 472
  - 490
  - 422
  - 154
  - 364
  - 136
  - 219
  - 199
  - 269
  - 131
  - 417
  - 302
  - 31
  - 365
  - 281
  - 249
  - 161
  - 493
  - 40
  - 360
  - 157
  - 444
  - 11
  - 103
  - 419
  - 206
  - 293
  - 197
  - 106
  - 255
  - 66
  - 441
  - 486
  - 475
  - 99
  - 316
  - 439
  - 283
  - 418
  - 263
- - 303
  - 91
  - 147
  - 126
  - 88
  - 133
  - 132
  - 10
  - 365
  - 476
  - 492
  - 171
  - 29
  - 197
  - 117
  - 305
  - 43
  - 484
  - 429
  - 202
  - 41
  - 70
  - 253
  - 432
  - 438
  - 283
  - 352
  - 153
  - 60
  - 206
  - 318
  - 416
  - 8
  - 464
  - 448
  - 360
  - 42
  - 40
  - 146
  - 298
  - 232
  - 386
  - 332
  - 17
  - 462
  - 412
  - 51
  - 141
  - 427
  - 31
- - 139
  - 217
  - 377
  - 327
  - 463
  - 91
  - 38
  - 24
  - 357
  - 318
  - 259
  - 25
  - 402
  - 77
  - 495
  - 71
  - 196
  - 351
  - 319
  - 226
  - 293
  - 353
  - 410
  - 349
  - 47
  - 64
  - 460
  - 126
  - 433
  - 361
  - 95
  - 146
  - 67
  - 274
  - 66
  - 158
  - 155
  - 151
  - 385
  - 94
  - 219
  - 116
  - 350
  - 26
  - 369
  - 168
  - 238
  - 278
  - 13
  - 218
- - 8
  - 57
  - 303
  - 463
  - 38
  - 78
  - 337
  - 300
  - 314
  - 430
  - 283
  - 267
  - 100
  - 491
  - 407
  - 158
  - 471
  - 248
  - 359
  - 389
  - 199
  - 43
  - 330
  - 401
  - 68
  - 155
  - 187
  - 70
  - 388
  - 41
  - 245
  - 125
  - 193
  - 22
  - 291
  - 183
  - 485
  - 128
  - 108
  - 414
  - 270
  - 440
  - 132
  - 140
  - 233
  - 331
  - 91
  - 104
  - 160
  - 265
- - 419
  - 299
  - 258
  - 434
  - 29
  - 277
  - 263
  - 64
  - 369
  - 49
  - 147
  - 163
  - 122
  - 294
  - 196
  - 396
  - 389
  - 391
  - 297
  - 427
  - 129
  - 69
  - 190
  - 72
  - 212
  - 478
  - 209
  - 404
  - 429
  - 490
  - 54
  - 292
  - 300
  - 308
  - 58
  - 431
  - 170
  - 251
  - 472
  - 375
  - 493
  - 395
  - 231
  - 415
  - 359
  - 398
  - 293
  - 150
  - 226
  - 453
- - 375
  - 228
  - 125
  - 294
  - 355
  - 150
  - 251
  - 438
  - 241
  - 99
  - 387
  - 122
  - 212
  - 60
  - 200
  - 248
  - 97
  - 391
  - 345
  - 489
  - 223
  - 184
  - 29
  - 307
  - 461
  - 82
  - 174
  - 374
  - 388
  - 23
  - 12
  - 349
  - 322
  - 194
  - 256
  - 268
  - 205
  - 250
  - 271
  - 130
  - 414
  - 83
  - 462
  - 245
  - 45
  - 319
  - 127
  - 342
  - 112
  - 204
- - 156
  - 22
  - 41
  - 391
  - 78
  - 457
  - 16
  - 133
  - 348
  - 215
  - 434
  - 32
  - 234
  - 90
  - 54
  - 333
  - 5
  - 31
  - 230
  - 243
  - 255
  - 407
  - 300
  - 235
  - 240
  - 386
  - 194
  - 142
  - 497
  - 326
  - 358
  - 440
  - 398
  - 91
  - 225
  - 318
  - 337
  - 360
  - 320
  - 76
  - 260
  - 17
  - 129
  - 487
  - 273
  - 461
  - 364
  - 196
  - 67
  - 224
- - 323
  - 189
  - 275
  - 210
  - 253
  - 357
  - 314
  - 163
  - 332
  - 155
  - 449
  - 443
  - 440
  - 373
  - 324
  - 49
  - 199
  - 244
  - 286
  - 224
  - 10
  - 214
  - 460
  - 379
  - 409
  - 428
  - 333
  - 182
  - 392
  - 50
  - 139
  - 117
  - 465
  - 19
  - 343
  - 194
  - 259
  - 45
  - 26
  - 486
  - 175
  - 54
  - 11
  - 293
  - 246
  - 295
  - 237
  - 90
  - 24
  - 390
- - 490
  - 35
  - 369
  - 320
  - 294
  - 156
  - 499
  - 363
  - 27
  - 0
  - 337
  - 1
  - 301
  - 340
  - 497
  - 459
  - 462
  - 201
  - 463
  - 37
  - 101
  - 245
  - 441
  - 221
  - 116
  - 217
  - 229
  - 353
  - 412
  - 239
  - 232
  - 181
  - 451
  - 99
  - 124
  - 450
  - 495
  - 419
  - 164
  - 485
  - 332
  - 399
  - 163
  - 3
  - 453
  - 174
  - 81
  - 179
  - 436
  - 54
- - 22
  - 322
  - 180
  - 74
  - 346
  - 415
  - 20
  - 120
  - 265
  - 126
  - 100
  - 471
  - 336
  - 310
  - 192
  - 482
  - 279
  - 397
  - 425
  - 23
  - 262
  - 327
  - 193
  - 359
  - 456
  - 28
  - 239
  - 141
  - 416
  - 405
  - 477
  - 113
  - 296
  - 137
  - 294
  - 159
  - 469
  - 386
  - 223
  - 30
  - 46
  - 256
  - 241
  - 354
  - 315
  - 78
  - 240
  - 171
  - 420
  - 51
- - 282
  - 122
  - 236
  - 81
  - 462
  - 364
  - 253
  - 481
  - 5
  - 29
  - 323
  - 297
  - 260
  - 280
  - 313
  - 350
  - 64
  - 84
  - 167
  - 248
  - 365
  - 431
  - 114
  - 488
  - 160
  - 402
  - 156
  - 209
  - 382
  - 180
  - 1
  - 272
  - 4
  - 219
  - 108
  - 286
  - 314
  - 23
  - 126
  - 485
  - 97
  - 339
  - 21
  - 451
  - 216
  - 479
  - 418
  - 124
  - 129
  - 403
- - 67
  - 128
  - 239
  - 285
  - 61
  - 201
  - 159
  - 151
  - 308
  - 220
  - 108
  - 482
  - 326
  - 251
  - 328
  - 336
  - 183
  - 91
  - 404
  - 107
  - 168
  - 202
  - 407
  - 411
  - 72
  - 32
  - 157
  - 420
  - 59
  - 227
  - 386
  - 154
  - 56
  - 158
  - 410
  - 376
  - 356
  - 79
  - 55
  - 185
  - 454
  - 444
  - 258
  - 280
  - 150
  - 44
  - 97
  - 173
  - 139
  - 223
- - 455
  - 216
  - 254
  - 136
  - 48
  - 16
  - 186
  - 204
  - 31
  - 227
  - 395
  - 85
  - 498
  - 441
  - 75
  - 403
  - 111
  - 188
  - 416
  - 474
  - 418
  - 411
  - 2
  - 419
  - 163
  - 175
  - 338
  - 218
  - 320
  - 289
  - 189
  - 81
  - 99
  - 406
  - 276
  - 405
  - 364
  - 344
  - 203
  - 84
  - 359
  - 375
  - 274
  - 427
  - 448
  - 280
  - 53
  - 223
  - 231
  - 134
- - 59
  - 209
  - 48
  - 182
  - 170
  - 129
  - 403
  - 32
  - 227
  - 11
  - 271
  - 358
  - 295
  - 75
  - 261
  - 306
  - 31
  - 286
  - 83
  - 451
  - 388
  - 472
  - 24
  - 213
  - 25
  - 242
  - 160
  - 133
  - 289
  - 155
  - 461
  - 135
  - 234
  - 118
  - 464
  - 401
  - 178
  - 399
  - 105
  - 262
  - 185
  - 449
  - 313
  - 223
  - 308
  - 69
  - 88
  - 114
  - 229
  - 409
- - 375
  - 297
  - 120
  - 45
  - 384
  - 244
  - 188
  - 142
  - 267
  - 184
  - 217
  - 445
  - 370
  - 483
  - 171
  - 314
  - 11
  - 359
  - 58
  - 284
  - 471
  - 191
  - 319
  - 57
  - 104
  - 313
  - 18
  - 116
  - 56
  - 403
  - 29
  - 278
  - 166
  - 135
  - 457
  - 361
  - 143
  - 275
  - 141
  - 307
  - 303
  - 352
  - 131
  - 130
  - 241
  - 224
  - 174
  - 240
  - 232
  - 165
- - 417
  - 408
  - 8
  - 297
  - 213
  - 70
  - 344
  - 16
  - 454
  - 419
  - 356
  - 139
  - 222
  - 355
  - 492
  - 201
  - 272
  - 307
  - 375
  - 49
  - 283
  - 143
  - 290
  - 267
  - 366
  - 116
  - 10
  - 154
  - 353
  - 195
  - 96
  - 3
  - 262
  - 373
  - 312
  - 461
  - 464
  - 68
  - 467
  - 64
  - 323
  - 235
  - 359
  - 455
  - 422
  - 117
  - 277
  - 174
  - 189
  - 61
- - 177
  - 295
  - 315
  - 341
  - 95
  - 180
  - 233
  - 40
  - 76
  - 15
  - 176
  - 94
  - 270
  - 379
  - 443
  - 231
  - 241
  - 247
  - 101
  - 51
  - 102
  - 152
  - 121
  - 486
  - 393
  - 386
  - 106
  - 80
  - 53
  - 112
  - 499
  - 107
  - 259
  - 100
  - 37
  - 223
  - 218
  - 371
  - 120
  - 105
  - 466
  - 345
  - 474
  - 368
  - 168
  - 194
  - 312
  - 339
  - 268
  - 431
- - 96
  - 214
  - 131
  - 329
  - 267
  - 480
  - 419
  - 450
  - 434
  - 321
  - 430
  - 77
  - 195
  - 209
  - 495
  - 377
  - 91
  - 425
  - 244
  - 400
  - 189
  - 496
  - 179
  - 258
  - 497
  - 324
  - 363
  - 67
  - 456
  - 479
  - 106
  - 405
  - 255
  - 202
  - 233
  - 391
  - 411
  - 99
  - 260
  - 288
  - 406
  - 482
  - 89
  - 276
  - 97
  - 218
  - 3
  - 128
  - 187
  - 328
- - 55
  - 303
  - 260
  - 470
  - 298
  - 236
  - 400
  - 424
  - 23
  - 150
  - 239
  - 469
  - 405
  - 252
  - 164
  - 241
  - 34
  - 326
  - 409
  - 460
  - 332
  - 65
  - 266
  - 109
  - 214
  - 211
  - 253
  - 254
  - 40
  - 294
  - 159
  - 331
  - 242
  - 160
  - 195
  - 122
  - 488
  - 358
  - 221
  - 149
  - 68
  - 268
  - 425
  - 110
  - 217
  - 302
  - 61
  - 429
  - 42
  - 437
- - 36
  - 306
  - 207
  - 380
  - 472
  - 363
  - 392
  - 414
  - 246
  - 437
  - 388
  - 170
  - 468
  - 79
  - 229
  - 128
  - 417
  - 358
  - 231
  - 322
  - 457
  - 475
  - 373
  - 412
  - 232
  - 350
  - 395
  - 274
  - 206
  - 499
  - 261
  - 209
  - 204
  - 117
  - 256
  - 57
  - 328
  - 176
  - 377
  - 121
  - 445
  - 162
  - 46
  - 376
  - 173
  - 298
  - 49
  - 195
  - 326
  - 484
- - 448
  - 331
  - 283
  - 329
  - 286
  - 287
  - 33
  - 118
  - 390
  - 225
  - 91
  - 239
  - 223
  - 157
  - 109
  - 359
  - 203
  - 165
  - 344
  - 486
  - 81
  - 46
  - 110
  - 12
  - 206
  - 104
  - 191
  - 265
  - 43
  - 98
  - 221
  - 358
  - 310
  - 378
  - 436
  - 117
  - 21
  - 35
  - 402
  - 457
  - 299
  - 289
  - 439
  - 164
  - 8
  - 187
  - 459
  - 481
  - 288
  - 57
- - 354
  - 100
  - 229
  - 241
  - 24
  - 171
  - 17
  - 256
  - 131
  - 164
  - 312
  - 331
  - 365
  - 254
  - 36
  - 174
  - 461
  - 388
  - 428
  - 429
  - 203
  - 352
  - 188
  - 424
  - 417
  - 118
  - 421
  - 457
  - 475
  - 42
  - 179
  - 8
  - 381
  - 206
  - 83
  - 478
  - 89
  - 307
  - 238
  - 430
  - 129
  - 139
  - 138
  - 335
  - 12
  - 277
  - 315
  - 59
  - 438
  - 409
- - 126
  - 245
  - 269
  - 418
  - 353
  - 278
  - 364
  - 337
  - 177
  - 12
  - 474
  - 8
  - 179
  - 293
  - 323
  - 492
  - 365
  - 164
  - 318
  - 358
  - 120
  - 116
  - 132
  - 222
  - 396
  - 210
  - 401
  - 363
  - 4
  - 167
  - 77
  - 274
  - 421
  - 386
  - 75
  - 314
  - 135
  - 14
  - 145
  - 111
  - 221
  - 108
  - 187
  - 96
  - 41
  - 482
  - 405
  - 415
  - 24
  - 411
- - 188
  - 144
  - 368
  - 12
  - 339
  - 410
  - 45
  - 164
  - 465
  - 205
  - 71
  - 461
  - 256
  - 496
  - 82
  - 469
  - 315
  - 100
  - 200
  - 123
  - 181
  - 246
  - 119
  - 248
  - 225
  - 364
  - 201
  - 416
  - 250
  - 329
  - 277
  - 196
  - 351
  - 386
  - 264
  - 274
  - 232
  - 233
  - 437
  - 331
  - 328
  - 363
  - 376
  - 478
  - 371
  - 475
  - 230
  - 453
  - 305
  - 28
- - 424
  - 495
  - 262
  - 184
  - 286
  - 36
  - 382
  - 171
  - 144
  - 425
  - 28
  - 216
  - 491
  - 224
  - 180
  - 218
  - 454
  - 154
  - 8
  - 294
  - 379
  - 87
  - 225
  - 4
  - 74
  - 77
  - 38
  - 134
  - 232
  - 243
  - 13
  - 394
  - 164
  - 403
  - 335
  - 50
  - 39
  - 250
  - 275
  - 96
  - 173
  - 354
  - 151
  - 43
  - 391
  - 133
  - 304
  - 236
  - 100
  - 476
- - 57
  - 119
  - 247
  - 18
  - 125
  - 480
  - 377
  - 297
  - 466
  - 99
  - 175
  - 467
  - 50
  - 285
  - 426
  - 427
  - 453
  - 455
  - 459
  - 7
  - 38
  - 66
  - 386
  - 292
  - 314
  - 45
  - 496
  - 186
  - 62
  - 87
  - 76
  - 438
  - 132
  - 337
  - 44
  - 279
  - 412
  - 140
  - 227
  - 482
  - 19
  - 58
  - 413
  - 289
  - 148
  - 473
  - 196
  - 65
  - 255
  - 77
- - 216
  - 395
  - 431
  - 237
  - 217
  - 424
  - 330
  - 344
  - 384
  - 136
  - 23
  - 333
  - 20
  - 427
  - 361
  - 240
  - 211
  - 74
  - 345
  - 405
  - 322
  - 437
  - 46
  - 42
  - 336
  - 49
  - 37
  - 499
  - 87
  - 436
  - 86
  - 97
  - 55
  - 379
  - 256
  - 285
  - 449
  - 296
  - 492
  - 341
  - 70
  - 247
  - 207
  - 261
  - 473
  - 332
  - 337
  - 160
  - 79
  - 114
- - 304
  - 231
  - 82
  - 363
  - 180
  - 350
  - 197
  - 346
  - 347
  - 333
  - 248
  - 191
  - 472
  - 272
  - 144
  - 491
  - 360
  - 320
  - 194
  - 325
  - 471
  - 212
  - 290
  - 89
  - 263
  - 36
  - 209
  - 214
  - 265
  - 47
  - 481
  - 327
  - 124
  - 129
  - 151
  - 463
  - 8
  - 159
  - 451
  - 361
  - 165
  - 461
  - 6
  - 97
  - 173
  - 143
  - 221
  - 390
  - 75
  - 478
- - 134
  - 414
  - 497
  - 112
  - 372
  - 467
  - 342
  - 68
  - 49
  - 463
  - 143
  - 129
  - 93
  - 386
  - 185
  - 458
  - 39
  - 343
  - 452
  - 473
  - 55
  - 187
  - 371
  - 384
  - 387
  - 22
  - 271
  - 315
  - 482
  - 367
  - 326
  - 141
  - 490
  - 478
  - 150
  - 476
  - 439
  - 80
  - 444
  - 72
  - 365
  - 194
  - 290
  - 92
  - 19
  - 395
  - 409
  - 391
  - 46
  - 28
- - 472
  - 321
  - 242
  - 326
  - 397
  - 358
  - 144
  - 480
  - 67
  - 452
  - 213
  - 19
  - 38
  - 283
  - 169
  - 275
  - 325
  - 172
  - 413
  - 93
  - 107
  - 64
  - 238
  - 42
  - 419
  - 143
  - 359
  - 312
  - 241
  - 249
  - 212
  - 228
  - 342
  - 51
  - 79
  - 379
  - 348
  - 138
  - 465
  - 17
  - 187
  - 8
  - 426
  - 498
  - 323
  - 26
  - 32
  - 347
  - 402
  - 403
- - 252
  - 10
  - 316
  - 171
  - 491
  - 244
  - 125
  - 283
  - 384
  - 93
  - 156
  - 465
  - 300
  - 195
  - 493
  - 55
  - 0
  - 237
  - 378
  - 123
  - 165
  - 287
  - 81
  - 57
  - 90
  - 353
  - 265
  - 17
  - 350
  - 49
  - 187
  - 108
  - 112
  - 142
  - 208
  - 312
  - 490
  - 111
  - 489
  - 324
  - 15
  - 161
  - 228
  - 406
  - 435
  - 7
  - 234
  - 332
  - 29
  - 1
- - 461
  - 447
  - 204
  - 193
  - 69
  - 238
  - 30
  - 95
  - 172
  - 348
  - 227
  - 328
  - 130
  - 331
  - 117
  - 75
  - 417
  - 312
  - 254
  - 96
  - 324
  - 275
  - 81
  - 362
  - 481
  - 206
  - 308
  - 486
  - 292
  - 147
  - 333
  - 421
  - 219
  - 68
  - 71
  - 110
  - 14
  - 6
  - 57
  - 284
  - 370
  - 366
  - 488
  - 164
  - 44
  - 469
  - 492
  - 351
  - 391
  - 477
- - 297
  - 482
  - 307
  - 241
  - 238
  - 60
  - 495
  - 261
  - 314
  - 36
  - 313
  - 218
  - 9
  - 294
  - 21
  - 277
  - 273
  - 454
  - 330
  - 206
  - 316
  - 32
  - 193
  - 114
  - 230
  - 168
  - 385
  - 42
  - 498
  - 25
  - 124
  - 7
  - 240
  - 90
  - 121
  - 269
  - 491
  - 94
  - 391
  - 204
  - 494
  - 348
  - 481
  - 322
  - 424
  - 158
  - 361
  - 446
  - 98
  - 76
- - 27
  - 47
  - 488
  - 131
  - 10
  - 26
  - 305
  - 311
  - 423
  - 16
  - 339
  - 133
  - 318
  - 205
  - 323
  - 157
  - 128
  - 302
  - 142
  - 43
  - 403
  - 335
  - 136
  - 412
  - 15
  - 480
  - 59
  - 458
  - 215
  - 436
  - 449
  - 8
  - 267
  - 486
  - 375
  - 234
  - 183
  - 85
  - 197
  - 400
  - 492
  - 287
  - 382
  - 273
  - 53
  - 238
  - 243
  - 98
  - 328
  - 370
- - 130
  - 210
  - 341
  - 470
  - 369
  - 166
  - 27
  - 187
  - 138
  - 93
  - 28
  - 271
  - 41
  - 285
  - 277
  - 311
  - 188
  - 380
  - 224
  - 382
  - 493
  - 101
  - 234
  - 468
  - 340
  - 425
  - 319
  - 306
  - 66
  - 449
  - 357
  - 386
  - 251
  - 456
  - 158
  - 231
  - 375
  - 2
  - 26
  - 421
  - 411
  - 91
  - 497
  - 287
  - 183
  - 126
  - 257
  - 294
  - 152
  - 82
- - 213
  - 496
  - 294
  - 139
  - 68
  - 437
  - 33
  - 480
  - 105
  - 337
  - 332
  - 96
  - 416
  - 329
  - 111
  - 312
  - 189
  - 38
  - 404
  - 340
  - 154
  - 318
  - 85
  - 219
  - 269
  - 4
  - 305
  - 322
  - 212
  - 73
  - 492
  - 459
  - 301
  - 412
  - 446
  - 183
  - 426
  - 56
  - 365
  - 255
  - 217
  - 401
  - 169
  - 482
  - 177
  - 238
  - 448
  - 116
  - 112
  - 361
- - 213
  - 3
  - 146
  - 283
  - 210
  - 20
  - 35
  - 452
  - 155
  - 474
  - 432
  - 56
  - 59
  - 19
  - 173
  - 498
  - 464
  - 154
  - 48
  - 257
  - 236
  - 36
  - 489
  - 421
  - 184
  - 222
  - 378
  - 58
  - 132
  - 256
  - 8
  - 233
  - 93
  - 61
  - 202
  - 427
  - 477
  - 340
  - 369
  - 322
  - 404
  - 294
  - 461
  - 32
  - 10
  - 335
  - 120
  - 28
  - 380
  - 487
- - 447
  - 242
  - 98
  - 372
  - 2
  - 484
  - 248
  - 489
  - 312
  - 182
  - 230
  - 323
  - 133
  - 400
  - 495
  - 60
  - 376
  - 295
  - 100
  - 57
  - 289
  - 288
  - 246
  - 249
  - 341
  - 485
  - 380
  - 314
  - 339
  - 78
  - 96
  - 439
  - 236
  - 285
  - 153
  - 432
  - 344
  - 187
  - 336
  - 472
  - 304
  - 183
  - 398
  - 231
  - 79
  - 419
  - 14
  - 477
  - 475
  - 95
- - 336
  - 273
  - 339
  - 413
  - 400
  - 463
  - 373
  - 40
  - 303
  - 111
  - 493
  - 126
  - 321
  - 383
  - 73
  - 257
  - 293
  - 286
  - 217
  - 478
  - 382
  - 436
  - 156
  - 27
  - 136
  - 434
  - 452
  - 281
  - 199
  - 453
  - 340
  - 47
  - 138
  - 81
  - 29
  - 88
  - 220
  - 384
  - 1
  - 76
  - 345
  - 412
  - 318
  - 348
  - 304
  - 256
  - 298
  - 182
  - 445
  - 175
- - 0
  - 313
  - 223
  - 57
  - 247
  - 65
  - 296
  - 312
  - 456
  - 39
  - 163
  - 206
  - 186
  - 258
  - 73
  - 43
  - 336
  - 114
  - 262
  - 387
  - 97
  - 470
  - 425
  - 475
  - 23
  - 129
  - 29
  - 26
  - 214
  - 343
  - 383
  - 356
  - 142
  - 478
  - 467
  - 310
  - 372
  - 476
  - 54
  - 82
  - 161
  - 298
  - 102
  - 460
  - 222
  - 211
  - 173
  - 168
  - 119
  - 342
- - 315
  - 254
  - 406
  - 56
  - 249
  - 49
  - 495
  - 377
  - 265
  - 347
  - 64
  - 95
  - 340
  - 288
  - 214
  - 72
  - 451
  - 295
  - 138
  - 145
  - 150
  - 266
  - 97
  - 386
  - 114
  - 94
  - 14
  - 63
  - 322
  - 490
  - 277
  - 163
  - 116
  - 188
  - 440
  - 21
  - 203
  - 155
  - 407
  - 261
  - 167
  - 75
  - 282
  - 448
  - 189
  - 165
  - 400
  - 318
  - 103
  - 457
- - 168
  - 102
  - 297
  - 256
  - 158
  - 94
  - 127
  - 214
  - 138
  - 197
  - 77
  - 475
  - 100
  - 480
  - 28
  - 68
  - 403
  - 278
  - 167
  - 426
  - 190
  - 478
  - 371
  - 427
  - 109
  - 431
  - 81
  - 383
  - 268
  - 310
  - 242
  - 474
  - 319
  - 257
  - 410
  - 49
  - 34
  - 338
  - 142
  - 275
  - 79
  - 420
  - 19
  - 47
  - 213
  - 91
  - 277
  - 388
  - 353
  - 356
- - 445
  - 141
  - 478
  - 231
  - 460
  - 225
  - 37
  - 253
  - 191
  - 177
  - 329
  - 210
  - 17
  - 281
  - 202
  - 296
  - 435
  - 221
  - 312
  - 248
  - 482
  - 339
  - 271
  - 434
  - 415
  - 19
  - 277
  - 38
  - 4
  - 278
  - 118
  - 36
  - 365
  - 133
  - 83
  - 117
  - 40
  - 223
  - 110
  - 104
  - 259
  - 355
  - 155
  - 226
  - 257
  - 336
  - 256
  - 350
  - 427
  - 157
- - 449
  - 140
  - 488
  - 345
  - 486
  - 326
  - 152
  - 27
  - 170
  - 214
  - 117
  - 54
  - 87
  - 113
  - 387
  - 175
  - 20
  - 223
  - 469
  - 76
  - 3
  - 322
  - 378
  - 171
  - 102
  - 56
  - 118
  - 172
  - 290
  - 267
  - 238
  - 496
  - 385
  - 394
  - 473
  - 329
  - 92
  - 77
  - 81
  - 414
  - 244
  - 120
  - 498
  - 384
  - 251
  - 23
  - 318
  - 62
  - 150
  - 168
- - 469
  - 94
  - 434
  - 437
  - 396
  - 81
  - 429
  - 432
  - 294
  - 2
  - 474
  - 274
  - 348
  - 134
  - 257
  - 471
  - 290
  - 101
  - 371
  - 442
  - 71
  - 217
  - 313
  - 457
  - 80
  - 307
  - 65
  - 166
  - 300
  - 227
  - 441
  - 491
  - 243
  - 156
  - 59
  - 315
  - 399
  - 347
  - 319
  - 154
  - 344
  - 92
  - 5
  - 414
  - 93
  - 136
  - 54
  - 44
  - 64
  - 329
- - 401
  - 385
  - 44
  - 321
  - 282
  - 468
  - 148
  - 423
  - 302
  - 363
  - 193
  - 75
  - 330
  - 188
  - 53
  - 59
  - 207
  - 308
  - 259
  - 491
  - 58
  - 415
  - 495
  - 303
  - 194
  - 88
  - 146
  - 200
  - 335
  - 110
  - 31
  - 241
  - 298
  - 396
  - 125
  - 419
  - 462
  - 130
  - 473
  - 67
  - 318
  - 260
  - 180
  - 52
  - 456
  - 224
  - 356
  - 284
  - 240
  - 328
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 34.38999938964844
- 47.29999923706055
- 57.45000076293945
- 61.97999954223633
- 68.54000091552734
- 70.79000091552734
- 72.04000091552734
- 75.12000274658203
- 77.0
- 77.2699966430664
- 77.80000305175781
- 78.51000213623047
- 79.38999938964844
- 80.33999633789062
- 80.36000061035156
- 80.83000183105469
- 82.3499984741211
- 82.43000030517578
- 82.81999969482422
- 82.56999969482422
- 83.23999786376953
- 83.4000015258789
- 83.58000183105469
- 84.04000091552734
- 84.5
- 84.45999908447266
- 84.83999633789062
- 84.83999633789062
- 85.08999633789062
- 84.83000183105469
- 84.6500015258789
- 85.1500015258789
- 85.70999908447266
- 85.38999938964844
- 85.73999786376953
- 85.9000015258789
- 86.11000061035156
- 85.97000122070312
- 86.12000274658203
- 86.02999877929688
- 86.4800033569336
- 86.73999786376953
- 86.7300033569336
- 86.79000091552734
- 86.66000366210938
- 86.93000030517578
- 86.9800033569336
- 87.05000305175781
- 86.83000183105469
- 87.16000366210938
- 87.11000061035156
- 87.06999969482422
- 87.25
- 87.47000122070312
- 87.45999908447266
- 87.55999755859375
- 87.7699966430664
- 87.81999969482422
- 87.66000366210938
- 87.76000213623047
- 87.88999938964844
- 87.9800033569336
- 87.87999725341797
- 88.02999877929688
- 87.9000015258789
- 87.91000366210938
- 88.29000091552734
- 88.30999755859375
- 88.06999969482422
- 88.33000183105469
- 88.18000030517578
- 88.33000183105469
- 88.3499984741211
- 88.3499984741211
- 88.4000015258789
- 88.61000061035156
- 88.6500015258789
- 88.62000274658203
- 88.72000122070312
- 88.76000213623047
- 88.7699966430664
- 88.7699966430664
- 88.70999908447266
- 88.7300033569336
- 88.7699966430664
- 88.94999694824219
- 88.94000244140625
- 88.91000366210938
- 88.94999694824219
- 89.0999984741211
- 88.87999725341797
- 88.91000366210938
- 88.9800033569336
- 88.91999816894531
- 89.16000366210938
- 89.08000183105469
- 89.06999969482422
- 89.0999984741211
- 89.16999816894531
- 89.16999816894531
- 89.19000244140625
- 89.30000305175781
- 89.12999725341797
- 89.16000366210938
- 89.13999938964844
- 89.33000183105469
- 89.20999908447266
- 89.19000244140625
- 89.2300033569336
- 89.3499984741211
- 89.4800033569336
- 89.47000122070312
- 89.55000305175781
- 89.51000213623047
- 89.55000305175781
- 89.70999908447266
- 89.63999938964844
- 89.56999969482422
- 89.56999969482422
- 89.56999969482422
- 89.5999984741211
- 89.6500015258789
- 89.66000366210938
- 89.5999984741211
- 89.55999755859375
- 89.66999816894531
- 89.73999786376953
- 89.8499984741211
- 89.86000061035156
- 89.7300033569336
- 89.70999908447266
- 89.80999755859375
- 89.69999694824219
- 89.83999633789062
- 90.08999633789062
- 90.0
- 89.87999725341797
- 89.94000244140625
- 89.83999633789062
- 90.06999969482422
- 90.06999969482422
- 90.01000213623047
- 89.98999786376953
- 90.08000183105469
- 90.0199966430664
- 90.08000183105469
- 90.30999755859375
- 90.12999725341797
- 90.1500015258789
- 90.16999816894531
- 90.29000091552734
- 90.18000030517578
- 90.2300033569336
- 90.25
- 90.2300033569336
- 90.05000305175781
- 90.2699966430664
- 90.33999633789062
- 90.30000305175781
- 90.41000366210938
- 90.41000366210938
- 90.30999755859375
- 90.43000030517578
- 90.33000183105469
- 90.41000366210938
- 90.43000030517578
- 90.3499984741211
- 90.51000213623047
- 90.4800033569336
- 90.48999786376953
- 90.36000061035156
- 90.47000122070312
- 90.51000213623047
- 90.68000030517578
- 90.58000183105469
- 90.41000366210938
- 90.38999938964844
- 90.51000213623047
- 90.52999877929688
- 90.48999786376953
- 90.52999877929688
- 90.5999984741211
- 90.63999938964844
- 90.66000366210938
- 90.55000305175781
- 90.52999877929688
- 90.58000183105469
- 90.58000183105469
- 90.44000244140625
- 90.4800033569336
- 90.73999786376953
- 90.75
- 90.81999969482422
- 90.69000244140625
- 90.7300033569336
- 90.87000274658203
- 90.83999633789062
- 90.79000091552734
- 90.94000244140625
- 90.76000213623047
- 90.69999694824219
- 90.66000366210938
- 90.7300033569336
- 90.86000061035156
- 90.68000030517578
- 90.66999816894531
- 90.72000122070312
- 90.69000244140625
- 90.76000213623047
- 90.81999969482422
- 90.76000213623047
- 90.83999633789062
- 91.0
- 90.94000244140625
- 90.95999908447266
- 90.91000366210938
- 90.83999633789062
- 90.91999816894531
- 90.91000366210938
- 91.01000213623047
- 90.91999816894531
- 90.83999633789062
- 90.88999938964844
- 90.98999786376953
- 91.0
- 90.94999694824219
- 90.9000015258789
- 90.86000061035156
- 90.91999816894531
- 90.93000030517578
- 90.9800033569336
- 90.88999938964844
- 91.0
- 91.01000213623047
- 90.94000244140625
- 90.94999694824219
- 91.16000366210938
- 90.9800033569336
- 91.0
- 91.02999877929688
- 91.0
- 91.08999633789062
- 91.1500015258789
- 91.1500015258789
- 91.16000366210938
- 91.12000274658203
- 91.29000091552734
- 91.33999633789062
- 91.18000030517578
- 91.20999908447266
- 91.12000274658203
- 91.1500015258789
- 91.11000061035156
- 91.13999938964844
- 91.18000030517578
- 91.12000274658203
- 91.19999694824219
- 91.23999786376953
- 91.13999938964844
- 91.13999938964844
- 91.16000366210938
- 91.16999816894531
- 91.30000305175781
- 91.19000244140625
- 91.23999786376953
- 91.12000274658203
- 91.23999786376953
- 91.18000030517578
- 91.16000366210938
- 91.22000122070312
- 91.19000244140625
- 91.19999694824219
- 91.20999908447266
- 91.16999816894531
- 91.19999694824219
- 91.27999877929688
- 91.31999969482422
- 91.23999786376953
- 91.27999877929688
- 91.25
- 91.33999633789062
- 91.27999877929688
- 91.2300033569336
- 91.33000183105469
- 91.30999755859375
- 91.4000015258789
- 91.30999755859375
- 91.30999755859375
- 91.33999633789062
- 91.33999633789062
- 91.31999969482422
- 91.31999969482422
- 91.36000061035156
- 91.47000122070312
- 91.5
- 91.45999908447266
- 91.43000030517578
- 91.4000015258789
- 91.41000366210938
- 91.33000183105469
- 91.54000091552734
- 91.37000274658203
- 91.37000274658203
- 91.5
- 91.41000366210938
- 91.44000244140625
- 91.3499984741211
- 91.41000366210938
- 91.41999816894531
- 91.47000122070312
- 91.54000091552734
- 91.55000305175781
- 91.48999786376953
- 91.44999694824219
- 91.41999816894531
- 91.5
- 91.61000061035156
- 91.56999969482422
- 91.51000213623047
- 91.4800033569336
- 91.4800033569336
- 91.62999725341797
- 91.62000274658203
- 91.58000183105469
- 91.55000305175781
- 91.55999755859375
- 91.5199966430664
- 91.4800033569336
- 91.56999969482422
- 91.55000305175781
- 91.51000213623047
- 91.47000122070312
- 91.62000274658203
- 91.63999938964844
- 91.7300033569336
- 91.69999694824219
- 91.66000366210938
- 91.66999816894531
- 91.6500015258789
- 91.6500015258789
- 91.63999938964844
- 91.66000366210938
- 91.72000122070312
- 91.6500015258789
- 91.66999816894531
- 91.61000061035156
- 91.69000244140625
- 91.68000030517578
- 91.76000213623047
- 91.75
- 91.72000122070312
- 91.73999786376953
- 91.80000305175781
- 91.79000091552734
- 91.77999877929688
- 91.80000305175781
- 91.76000213623047
- 91.7300033569336
- 91.79000091552734
- 91.73999786376953
- 91.7300033569336
- 91.69999694824219
- 91.8499984741211
- 91.8499984741211
- 91.81999969482422
- 91.86000061035156
- 91.73999786376953
- 91.7699966430664
- 91.8499984741211
- 91.72000122070312
- 91.75
- 91.7300033569336
- 91.83000183105469
- 91.7300033569336
- 91.75
- 91.83999633789062
- 91.7699966430664
- 91.76000213623047
- 91.8499984741211
- 91.80000305175781
- 91.87000274658203
- 91.8499984741211
- 91.8499984741211
- 91.76000213623047
- 91.72000122070312
- 91.83999633789062
- 91.83999633789062
- 91.7699966430664
- 91.83000183105469
- 91.83999633789062
- 91.77999877929688
- 91.76000213623047
- 91.83999633789062
- 91.87999725341797
- 91.79000091552734
- 91.83999633789062
- 91.80999755859375
- 91.87000274658203
- 91.80999755859375
- 91.97000122070312
- 91.8499984741211
- 91.86000061035156
- 91.86000061035156
- 91.8499984741211
- 91.80000305175781
- 91.80000305175781
- 91.93000030517578
- 91.94999694824219
- 91.87999725341797
- 91.83000183105469
- 91.83999633789062
- 91.79000091552734
- 91.93000030517578
- 91.97000122070312
- 91.95999908447266
- 91.95999908447266
- 91.98999786376953
- 91.95999908447266
- 91.86000061035156
- 91.91000366210938
- 91.77999877929688
- 91.93000030517578
- 92.05000305175781
- 91.97000122070312
- 91.87000274658203
- 91.94000244140625
- 91.9800033569336
- 91.94000244140625
- 91.95999908447266
- 91.87000274658203
- 91.9000015258789
- 91.88999938964844
- 91.87000274658203
- 91.91000366210938
- 91.9000015258789
- 91.97000122070312
- 91.80000305175781
- 91.94000244140625
- 91.91999816894531
- 92.0199966430664
- 92.06999969482422
- 92.0
- 92.05000305175781
- 92.01000213623047
- 92.05999755859375
- 92.02999877929688
- 92.06999969482422
- 92.0999984741211
- 92.04000091552734
- 92.0999984741211
- 92.02999877929688
- 92.08999633789062
- 92.0
- 91.9000015258789
- 92.04000091552734
- 92.0999984741211
- 92.04000091552734
- 92.13999938964844
- 92.08000183105469
- 92.08000183105469
- 92.08999633789062
- 92.0199966430664
- 91.9800033569336
- 92.01000213623047
- 92.01000213623047
- 91.94999694824219
- 91.98999786376953
- 92.0199966430664
- 92.12000274658203
- 92.0999984741211
- 91.94000244140625
- 92.08000183105469
- 92.1500015258789
- 92.12000274658203
- 92.05000305175781
- 92.12000274658203
- 92.16000366210938
- 92.0999984741211
- 91.93000030517578
- 91.93000030517578
- 92.08999633789062
- 92.02999877929688
- 92.0199966430664
- 92.08000183105469
- 92.02999877929688
- 92.0199966430664
- 92.0199966430664
- 92.16000366210938
- 92.08999633789062
- 92.12999725341797
- 92.19000244140625
- 92.11000061035156
- 92.16000366210938
- 92.12000274658203
- 92.08999633789062
- 92.18000030517578
- 92.08999633789062
- 92.16000366210938
- 92.20999908447266
- 92.23999786376953
test_loss:
- 2.15395345993042
- 2.023409452056885
- 1.9093179361343384
- 1.8050592964172363
- 1.7039949840545654
- 1.6158236713409424
- 1.5352927452087402
- 1.4539987461090087
- 1.38090590133667
- 1.3160714511871339
- 1.2570541584014892
- 1.2020729018211365
- 1.1548054138183594
- 1.1054507056236267
- 1.0649226057052612
- 1.0250483945846558
- 0.991297003364563
- 0.9535658890724182
- 0.9255831387519836
- 0.8996186200141907
- 0.8724257459640503
- 0.8489654395103454
- 0.8318898151397706
- 0.808726118850708
- 0.7927651969909668
- 0.7731963054656983
- 0.7574425335884094
- 0.7416638338088989
- 0.7273200972557068
- 0.7121209861755371
- 0.7034688477993012
- 0.6872103419780731
- 0.6767403285980225
- 0.6667490970611573
- 0.6582023224830628
- 0.6478482131004334
- 0.6377944410800934
- 0.6297532003879547
- 0.6224373242855072
- 0.6155039821624756
- 0.6059153728008271
- 0.5990068437576294
- 0.5934001036167145
- 0.5865412694454193
- 0.5821197357177734
- 0.5774269618988037
- 0.5695316797733306
- 0.5639133269309997
- 0.5618834997653961
- 0.5539826866149903
- 0.5523292119026184
- 0.5476431190013885
- 0.5436607545375824
- 0.5362178643226624
- 0.5333488766193389
- 0.5301179003238679
- 0.52569177942276
- 0.5230600570201874
- 0.5199645964622498
- 0.5164338131427765
- 0.5119645153045654
- 0.5091753216266632
- 0.5081287263870239
- 0.5032518508434296
- 0.5034657955646515
- 0.4997870683670044
- 0.4929414563179016
- 0.4909734021663666
- 0.4921641756057739
- 0.48706823658943177
- 0.486087366437912
- 0.4832744777202606
- 0.48044154868125916
- 0.4806514642715454
- 0.4764814775943756
- 0.47277622113227846
- 0.46994729328155516
- 0.46784843220710753
- 0.4661319812297821
- 0.46262621059417725
- 0.4605881321907043
- 0.4598876362323761
- 0.4585043659210205
- 0.45729323568344116
- 0.4562075059890747
- 0.452413294172287
- 0.45107705783843993
- 0.4492353556632996
- 0.4474404462337494
- 0.4452224637031555
- 0.4459081874847412
- 0.44404720211029053
- 0.44096741909980774
- 0.44005345900058745
- 0.4369195245742798
- 0.4363528053045273
- 0.43369706542491915
- 0.43504188041687014
- 0.4325064730167389
- 0.4308743039369583
- 0.42905673763751984
- 0.42775119664669037
- 0.42935182449817655
- 0.42875941133499146
- 0.4256557889223099
- 0.4236808758497238
- 0.4231889230251312
- 0.4222475296020508
- 0.4202141435623169
- 0.41867797741889956
- 0.416493230175972
- 0.41584587180614474
- 0.41356941640377043
- 0.4130948408603668
- 0.41143794758319857
- 0.4107945152759552
- 0.41046566836833953
- 0.4085339282274246
- 0.4078270910024643
- 0.4075261170387268
- 0.40736657338142396
- 0.4058811505794525
- 0.4052368999958038
- 0.40620368309021
- 0.40489459590911864
- 0.40271134352684024
- 0.4016530327796936
- 0.4005705682516098
- 0.4002652914047241
- 0.4006365080356598
- 0.3992089684247971
- 0.39838045375347136
- 0.39733380007743835
- 0.3965501332759857
- 0.39462782073020936
- 0.39395536646842955
- 0.3954014594078064
- 0.3928719806432724
- 0.3925974454879761
- 0.3913618838071823
- 0.39127037851810453
- 0.3900833124637604
- 0.3899546959400177
- 0.3888666033983231
- 0.3881400520801544
- 0.38674958198070525
- 0.38498542652130124
- 0.38575237441062926
- 0.3854023566007614
- 0.3845741323471069
- 0.3838323802947998
- 0.3835869956970215
- 0.38173017156124117
- 0.38195370173454285
- 0.3814622035503387
- 0.3829217922210693
- 0.38053324267864225
- 0.38000030159950254
- 0.37965192024707795
- 0.3779768182516098
- 0.3768947873830795
- 0.3766277251005173
- 0.3765808996677399
- 0.37546197564601896
- 0.3745514225721359
- 0.3734291162490845
- 0.37392688071727753
- 0.37223255217075346
- 0.37220381286144255
- 0.37446666226387026
- 0.3724634919404983
- 0.3721429836988449
- 0.37100098292827605
- 0.3700283942461014
- 0.3698180360555649
- 0.37116856076717375
- 0.37017483127117157
- 0.36998490493297576
- 0.37012156608104707
- 0.3683588058233261
- 0.3673534375905991
- 0.3670953800678253
- 0.3672010024547577
- 0.36569000024795534
- 0.3658194563150406
- 0.36617593719959257
- 0.364768895816803
- 0.36426463286876676
- 0.3650036777019501
- 0.3647449556350708
- 0.36233695392608645
- 0.362466640329361
- 0.3614805115699768
- 0.36265822942256926
- 0.36158427090644835
- 0.360993940448761
- 0.36059429709911345
- 0.3589965347290039
- 0.3587459678888321
- 0.35966056797504425
- 0.3585500677585602
- 0.3594231108188629
- 0.35834070489406583
- 0.3572057818889618
- 0.3574163412570953
- 0.35789834520816804
- 0.3561460377216339
- 0.3554325882434845
- 0.3551282088756561
- 0.35494553599357603
- 0.35397387251853946
- 0.35313855671882627
- 0.3526543022632599
- 0.35247720839977265
- 0.35310734639167785
- 0.3515078443288803
- 0.35185363466739655
- 0.3511730204105377
- 0.35193037157058715
- 0.35068891072273256
- 0.3502393884420395
- 0.35179339652061464
- 0.3504967529773712
- 0.3491519560813904
- 0.34886730864048004
- 0.35013645243644714
- 0.3503042722702026
- 0.3496098787307739
- 0.3481122330188751
- 0.34789700877666474
- 0.3475343585252762
- 0.34763776082992554
- 0.3460523330450058
- 0.3456434887170792
- 0.34604330532550814
- 0.3465316801071167
- 0.3451801888942719
- 0.3460207820892334
- 0.34549115035533906
- 0.34502979547977447
- 0.3450971754550934
- 0.34465706615448
- 0.34282526869773866
- 0.34231726775169374
- 0.3417670817136765
- 0.34287204649448394
- 0.3423499902486801
- 0.34076139421463014
- 0.3414425399303436
- 0.3406825764656067
- 0.340797758769989
- 0.34071941163539887
- 0.3404354034662247
- 0.34001499507427213
- 0.3398637980937958
- 0.3397476161956787
- 0.33891465539932253
- 0.34022311809062955
- 0.33943784875869754
- 0.3391488335609436
- 0.33934696094989775
- 0.3382299301147461
- 0.33697985281944276
- 0.3372710011959076
- 0.3373171147823334
- 0.3376872701883316
- 0.3374132845163345
- 0.33656947445869445
- 0.33667683901786805
- 0.3360276125431061
- 0.33674872348308565
- 0.3369539737224579
- 0.3367477262020111
- 0.3362738559007645
- 0.3346138675689697
- 0.3348533289670944
- 0.33421944954395294
- 0.33373473761081696
- 0.33418437576293947
- 0.33393926639556887
- 0.3330802754163742
- 0.33342342755794524
- 0.33489479496479035
- 0.3320059535980225
- 0.3317975930690765
- 0.3316138085126877
- 0.33255992760658265
- 0.3317247712373734
- 0.33165408589839934
- 0.33041352474689484
- 0.33102541728019713
- 0.33043514466285706
- 0.32998751032352447
- 0.329485645198822
- 0.3292733492136002
- 0.32990676040649414
- 0.3294105059146881
- 0.3298956481456757
- 0.32908112442493437
- 0.329913152217865
- 0.3280450949192047
- 0.3286160106897354
- 0.32800685946941377
- 0.32756087112426757
- 0.3281730804681778
- 0.3273355605363846
- 0.3278086957216263
- 0.3266590871334076
- 0.3261640821933746
- 0.32608541979789735
- 0.32589808061122894
- 0.32609648265838626
- 0.326215812420845
- 0.3261393096923828
- 0.3253296021699905
- 0.32508826661109924
- 0.32452975313663485
- 0.3239770265579224
- 0.3244751972436905
- 0.32401572806835177
- 0.32443896431922914
- 0.3241718407392502
- 0.3230433440208435
- 0.3230664008617401
- 0.3227985689163208
- 0.322804186630249
- 0.32265843250751497
- 0.3238635097026825
- 0.32248229031562803
- 0.322373624253273
- 0.3225184970855713
- 0.32304165856838224
- 0.3211018780231476
- 0.3213328239440918
- 0.3207686272144318
- 0.3212654922485352
- 0.320673086810112
- 0.320376677274704
- 0.32018655753135683
- 0.32055978071689606
- 0.32031954052448275
- 0.31943498096466066
- 0.31959858746528624
- 0.3193972285270691
- 0.3187500660419464
- 0.31903311953544616
- 0.31856587989330293
- 0.31882177758216856
- 0.31870746731758115
- 0.3187309490442276
- 0.31819849298000336
- 0.31773208940029146
- 0.3178963183641434
- 0.3177732480287552
- 0.31813684523105623
- 0.3175603715658188
- 0.317403638958931
- 0.3176768584728241
- 0.3174911794424057
- 0.3166526701211929
- 0.31718605268001554
- 0.3175483549833298
- 0.31543397896289826
- 0.3157320779800415
- 0.31478844792842864
- 0.31466075608730315
- 0.31480080792903903
- 0.3149998046398163
- 0.31420635709762573
- 0.3143511828660965
- 0.31447150173187255
- 0.3145910595655441
- 0.3138836536645889
- 0.3163846562385559
- 0.31488365297317505
- 0.3132554671764374
- 0.31468002591133115
- 0.31425277841091154
- 0.3133822848081589
- 0.31370436828136444
- 0.3125987784147263
- 0.3141126172542572
- 0.3128019318342209
- 0.31232614896297456
- 0.31267373406887056
- 0.31235998816490174
- 0.3112446670293808
- 0.3117167786121368
- 0.31160661313533783
- 0.3110764642477036
- 0.31232073199748994
- 0.3111042475938797
- 0.3120465288877487
- 0.311152327299118
- 0.3108292895555496
- 0.3113488415002823
- 0.31068689970970154
- 0.31058394055366517
- 0.30974793469905854
- 0.3101043267011642
- 0.3100763905286789
- 0.3097873043060303
- 0.30928215928077696
- 0.3095268717050552
- 0.30940401558876035
- 0.3085830788850784
- 0.3082930246829987
- 0.30803287885189057
- 0.3084219785928726
- 0.308781848359108
- 0.30905182251930235
- 0.3080451806783676
- 0.30826156635284424
- 0.3085829797744751
- 0.30690748240947724
- 0.306985445690155
- 0.3070007814645767
- 0.3068363753557205
- 0.30695110869407655
- 0.30666607117652894
- 0.3089339116215706
- 0.30613778982162476
- 0.3054182674884796
- 0.30609058198928835
- 0.3070647104501724
- 0.3061638956785202
- 0.30577555301189424
- 0.3054712709188461
- 0.30616687648296353
- 0.3064551325082779
- 0.30514331834316255
- 0.30614620652198793
- 0.30639571409225463
- 0.3057135803937912
- 0.3062614716768265
- 0.30469800235033034
- 0.3065075146198273
- 0.30486661398410797
- 0.30437143898010255
- 0.3035663909673691
- 0.3030085825443268
- 0.3029545908212662
- 0.302409628868103
- 0.3025841617703438
- 0.30291730110645293
- 0.3022006406068802
- 0.3019643255710602
- 0.30153984184265137
- 0.3022335976600647
- 0.30168303899765014
- 0.3022562519788742
- 0.30171556758880613
- 0.30189426324367524
- 0.30230950179100036
- 0.30306229131221774
- 0.3021125906467438
- 0.3018021553039551
- 0.30168927640914917
- 0.3010654489994049
- 0.3009945983290672
- 0.3003826783657074
- 0.30118762805461885
- 0.3021353887915611
- 0.30171265563964844
- 0.30142334065437315
- 0.30167922427654265
- 0.3019188197016716
- 0.3002373114347458
- 0.3003750647187233
- 0.30009134635925294
- 0.30126550323963164
- 0.2998539886713028
- 0.29949715518951414
- 0.2995733272075653
- 0.30034382306337354
- 0.29976447141170504
- 0.2988762008190155
- 0.3000381349802017
- 0.3001199218153954
- 0.3006708847641945
- 0.2986682441353798
- 0.2991016912817955
- 0.29848881150484086
- 0.29801621490716934
- 0.2986175873160362
- 0.297901448571682
- 0.29800307656526565
- 0.2973061544418335
- 0.2979281989336014
- 0.29760590600967407
- 0.2975441595315933
- 0.29681566907167434
- 0.2971339846730232
- 0.2969827451467514
- 0.29710566391944887
- 0.2959188822746277
- 0.2966105610370636
- 0.2955815976500511
- 0.29576304289102556
- 0.29586375102996826
train_acc:
- 32.39833450317383
- 45.21666717529297
- 56.27000045776367
- 61.21333312988281
- 67.46833038330078
- 69.21666717529297
- 70.94166564941406
- 73.97166442871094
- 76.12833404541016
- 76.10166931152344
- 77.05000305175781
- 77.69833374023438
- 78.57333374023438
- 79.5250015258789
- 79.37833404541016
- 80.12000274658203
- 81.40333557128906
- 81.6050033569336
- 82.07666778564453
- 81.8133316040039
- 82.46499633789062
- 82.81999969482422
- 82.86333465576172
- 83.336669921875
- 83.70999908447266
- 83.66000366210938
- 84.19000244140625
- 84.12000274658203
- 84.38833618164062
- 84.04166412353516
- 83.87999725341797
- 84.67833709716797
- 84.92166900634766
- 84.73332977294922
- 85.25833129882812
- 85.36499786376953
- 85.5683364868164
- 85.49333190917969
- 85.44666290283203
- 85.33833312988281
- 85.80999755859375
- 86.01667022705078
- 86.05833435058594
- 86.15166473388672
- 86.02166748046875
- 86.11833190917969
- 86.41999816894531
- 86.3133316040039
- 86.23500061035156
- 86.42333221435547
- 86.46666717529297
- 86.54833221435547
- 86.6883316040039
- 86.72333526611328
- 86.76499938964844
- 87.05000305175781
- 87.08999633789062
- 86.92166900634766
- 87.0683364868164
- 87.13833618164062
- 87.26333618164062
- 87.28500366210938
- 87.05000305175781
- 87.43333435058594
- 87.35333251953125
- 87.52166748046875
- 87.63999938964844
- 87.66666412353516
- 87.57333374023438
- 87.65166473388672
- 87.5999984741211
- 87.62333679199219
- 87.93499755859375
- 87.77833557128906
- 87.9433364868164
- 87.95833587646484
- 87.99166870117188
- 88.03500366210938
- 87.98500061035156
- 88.13333129882812
- 88.11000061035156
- 88.14167022705078
- 88.11666870117188
- 88.20500183105469
- 88.17666625976562
- 88.27166748046875
- 88.34500122070312
- 88.40666961669922
- 88.3133316040039
- 88.50833129882812
- 88.23332977294922
- 88.32333374023438
- 88.45333099365234
- 88.48500061035156
- 88.625
- 88.62999725341797
- 88.69999694824219
- 88.59666442871094
- 88.74166870117188
- 88.75166320800781
- 88.75666809082031
- 88.81500244140625
- 88.61166381835938
- 88.57333374023438
- 88.61166381835938
- 88.80166625976562
- 88.74500274658203
- 88.69833374023438
- 88.76667022705078
- 88.86833190917969
- 88.97000122070312
- 89.1066665649414
- 89.09166717529297
- 89.0616683959961
- 89.12000274658203
- 89.25
- 89.19999694824219
- 89.15166473388672
- 89.0999984741211
- 89.05833435058594
- 89.0683364868164
- 89.12000274658203
- 89.15166473388672
- 89.05500030517578
- 89.18499755859375
- 89.26000213623047
- 89.30500030517578
- 89.36333465576172
- 89.38666534423828
- 89.29000091552734
- 89.30166625976562
- 89.30333709716797
- 89.32333374023438
- 89.3499984741211
- 89.47666931152344
- 89.56666564941406
- 89.31666564941406
- 89.42833709716797
- 89.41000366210938
- 89.46333312988281
- 89.49166870117188
- 89.5999984741211
- 89.43333435058594
- 89.61499786376953
- 89.55999755859375
- 89.54499816894531
- 89.69666290283203
- 89.55166625976562
- 89.52333068847656
- 89.63333129882812
- 89.64167022705078
- 89.58000183105469
- 89.78666687011719
- 89.6933364868164
- 89.73833465576172
- 89.67833709716797
- 89.74333190917969
- 89.77666473388672
- 89.75333404541016
- 89.88833618164062
- 89.83833312988281
- 89.8183364868164
- 89.80833435058594
- 89.83999633789062
- 89.83000183105469
- 89.94000244140625
- 89.80833435058594
- 89.98666381835938
- 89.96833038330078
- 89.8933334350586
- 89.95833587646484
- 89.9749984741211
- 89.92833709716797
- 89.9800033569336
- 89.97833251953125
- 89.86000061035156
- 89.89167022705078
- 89.95333099365234
- 89.96333312988281
- 90.03666687011719
- 90.04499816894531
- 90.03333282470703
- 89.96833038330078
- 90.1050033569336
- 90.02333068847656
- 90.03333282470703
- 90.06999969482422
- 90.0683364868164
- 90.03666687011719
- 90.05500030517578
- 90.18000030517578
- 90.07333374023438
- 90.17166900634766
- 90.10333251953125
- 90.22666931152344
- 90.19499969482422
- 90.3066635131836
- 90.31999969482422
- 90.23332977294922
- 90.20333099365234
- 90.23833465576172
- 90.13999938964844
- 90.20166778564453
- 90.25166320800781
- 90.20166778564453
- 90.09166717529297
- 90.1933364868164
- 90.24500274658203
- 90.21333312988281
- 90.25166320800781
- 90.27166748046875
- 90.34333038330078
- 90.39167022705078
- 90.37833404541016
- 90.43333435058594
- 90.4000015258789
- 90.45333099365234
- 90.41500091552734
- 90.34333038330078
- 90.38166809082031
- 90.37000274658203
- 90.36166381835938
- 90.38666534423828
- 90.45999908447266
- 90.47833251953125
- 90.26499938964844
- 90.28333282470703
- 90.28666687011719
- 90.3949966430664
- 90.38666534423828
- 90.4366683959961
- 90.40333557128906
- 90.45500183105469
- 90.51499938964844
- 90.49166870117188
- 90.45500183105469
- 90.58833312988281
- 90.48666381835938
- 90.48666381835938
- 90.48500061035156
- 90.47166442871094
- 90.46333312988281
- 90.61166381835938
- 90.61833190917969
- 90.6050033569336
- 90.62833404541016
- 90.66000366210938
- 90.67166900634766
- 90.6933364868164
- 90.65333557128906
- 90.65666961669922
- 90.59333038330078
- 90.58499908447266
- 90.60166931152344
- 90.66666412353516
- 90.61833190917969
- 90.70500183105469
- 90.59666442871094
- 90.72833251953125
- 90.7300033569336
- 90.6816635131836
- 90.66666412353516
- 90.65166473388672
- 90.66999816894531
- 90.6866683959961
- 90.63333129882812
- 90.6866683959961
- 90.77833557128906
- 90.72333526611328
- 90.74666595458984
- 90.8183364868164
- 90.74166870117188
- 90.73999786376953
- 90.78166961669922
- 90.72000122070312
- 90.85832977294922
- 90.84666442871094
- 90.82499694824219
- 90.80166625976562
- 90.80500030517578
- 90.82499694824219
- 90.81666564941406
- 90.83499908447266
- 90.86833190917969
- 90.84333038330078
- 90.8499984741211
- 90.81666564941406
- 90.86499786376953
- 90.8566665649414
- 90.8183364868164
- 90.83833312988281
- 90.86333465576172
- 90.83833312988281
- 90.88500213623047
- 90.96499633789062
- 90.95333099365234
- 90.95166778564453
- 90.94499969482422
- 90.9183349609375
- 90.89666748046875
- 90.96833038330078
- 90.96666717529297
- 90.97666931152344
- 90.98500061035156
- 90.99666595458984
- 91.01499938964844
- 91.03333282470703
- 91.02166748046875
- 91.0250015258789
- 90.98666381835938
- 91.03666687011719
- 91.0433349609375
- 91.04499816894531
- 91.0183334350586
- 91.00666809082031
- 90.99333190917969
- 90.98999786376953
- 90.98999786376953
- 90.96333312988281
- 90.9800033569336
- 90.9433364868164
- 91.00166320800781
- 91.07499694824219
- 91.0816650390625
- 91.04000091552734
- 91.05500030517578
- 91.03333282470703
- 91.05000305175781
- 91.05000305175781
- 91.0999984741211
- 91.08333587646484
- 91.03666687011719
- 91.12666320800781
- 91.13333129882812
- 91.19000244140625
- 91.14167022705078
- 91.13833618164062
- 91.17333221435547
- 91.1449966430664
- 91.16999816894531
- 91.12166595458984
- 91.21499633789062
- 91.20166778564453
- 91.16500091552734
- 91.22166442871094
- 91.19999694824219
- 91.211669921875
- 91.23833465576172
- 91.2933349609375
- 91.23500061035156
- 91.25499725341797
- 91.23500061035156
- 91.30333709716797
- 91.29833221435547
- 91.26333618164062
- 91.3116683959961
- 91.25
- 91.19999694824219
- 91.23666381835938
- 91.25333404541016
- 91.2933349609375
- 91.27333068847656
- 91.30833435058594
- 91.30000305175781
- 91.33999633789062
- 91.3566665649414
- 91.336669921875
- 91.3066635131836
- 91.36166381835938
- 91.30999755859375
- 91.32166290283203
- 91.32166290283203
- 91.28666687011719
- 91.20166778564453
- 91.25666809082031
- 91.36833190917969
- 91.23500061035156
- 91.28166961669922
- 91.29166412353516
- 91.3116683959961
- 91.3550033569336
- 91.3550033569336
- 91.40666961669922
- 91.36166381835938
- 91.36499786376953
- 91.3949966430664
- 91.40666961669922
- 91.38333129882812
- 91.3550033569336
- 91.33333587646484
- 91.38833618164062
- 91.42666625976562
- 91.42333221435547
- 91.4000015258789
- 91.44166564941406
- 91.32166290283203
- 91.40333557128906
- 91.40333557128906
- 91.42166900634766
- 91.37999725341797
- 91.39666748046875
- 91.42166900634766
- 91.44833374023438
- 91.41500091552734
- 91.41999816894531
- 91.4316635131836
- 91.44833374023438
- 91.4566650390625
- 91.4183349609375
- 91.4183349609375
- 91.40166473388672
- 91.45500183105469
- 91.48666381835938
- 91.4816665649414
- 91.45333099365234
- 91.4800033569336
- 91.45833587646484
- 91.43499755859375
- 91.46833038330078
- 91.49166870117188
- 91.3949966430664
- 91.51166534423828
- 91.5683364868164
- 91.49166870117188
- 91.50166320800781
- 91.51000213623047
- 91.49333190917969
- 91.47833251953125
- 91.47166442871094
- 91.45166778564453
- 91.53500366210938
- 91.4566650390625
- 91.44833374023438
- 91.48833465576172
- 91.48332977294922
- 91.53666687011719
- 91.48999786376953
- 91.50833129882812
- 91.53500366210938
- 91.55500030517578
- 91.60333251953125
- 91.5683364868164
- 91.60333251953125
- 91.63333129882812
- 91.59166717529297
- 91.63500213623047
- 91.58000183105469
- 91.63833618164062
- 91.59833526611328
- 91.60832977294922
- 91.59666442871094
- 91.59166717529297
- 91.58499908447266
- 91.53500366210938
- 91.51166534423828
- 91.61666870117188
- 91.5816650390625
- 91.6500015258789
- 91.66000366210938
- 91.67833709716797
- 91.70333099365234
- 91.61499786376953
- 91.5566635131836
- 91.60333251953125
- 91.66666412353516
- 91.66000366210938
- 91.60333251953125
- 91.71499633789062
- 91.64167022705078
- 91.7066650390625
- 91.67333221435547
- 91.6866683959961
- 91.69666290283203
- 91.71499633789062
- 91.63166809082031
- 91.65833282470703
- 91.71499633789062
- 91.70500183105469
- 91.67500305175781
- 91.6066665649414
- 91.75
- 91.7300033569336
- 91.7300033569336
- 91.7249984741211
- 91.71666717529297
- 91.77833557128906
- 91.71833038330078
- 91.73833465576172
- 91.73833465576172
- 91.73999786376953
- 91.72666931152344
- 91.72666931152344
- 91.71666717529297
- 91.74333190917969
- 91.76333618164062
- 91.8183364868164
- 91.78333282470703
- 91.80166625976562
- 91.79000091552734
- 91.80833435058594
train_loss:
- 2.1617690856933596
- 2.0348759053548178
- 1.92346570409139
- 1.8215777374267579
- 1.722649752553304
- 1.636705438232422
- 1.5571721572875976
- 1.4773292661031088
- 1.4049944056193033
- 1.3419502512613932
- 1.2823435030619303
- 1.2279523478190104
- 1.1813388868967691
- 1.131835160191854
- 1.0916032680511474
- 1.0504480068206787
- 1.0176880686442058
- 0.9797006966908772
- 0.9509474342346191
- 0.9242115727742513
- 0.897839608001709
- 0.8741538870493571
- 0.856678987757365
- 0.8335219743092854
- 0.8174651610056559
- 0.7977084583282471
- 0.780939213180542
- 0.7658518114725749
- 0.7515431634267171
- 0.7360179009755452
- 0.7269265832901001
- 0.7105086753845214
- 0.7008247500101725
- 0.6898777648289999
- 0.6807106913884481
- 0.6699619230270386
- 0.6600063028971355
- 0.6519649802525839
- 0.6440775371551514
- 0.637158146794637
- 0.6272813077290853
- 0.6214974091211954
- 0.6153760856628417
- 0.6087320210138957
- 0.602896315574646
- 0.5987878801981608
- 0.5910082248051961
- 0.5845374933242797
- 0.5829260808308919
- 0.5752686255137126
- 0.5724894615809123
- 0.5680475999832153
- 0.5636300171534221
- 0.5565191449165344
- 0.5532837608337402
- 0.5498047650337219
- 0.546192155679067
- 0.5430566804567973
- 0.5398938656489054
- 0.536300467077891
- 0.5316412174860636
- 0.5287299388885498
- 0.5276487706502279
- 0.5229445762634277
- 0.5223899623552958
- 0.5192979084650675
- 0.5127015468279521
- 0.5106773410161336
- 0.5111230425198873
- 0.5057303098678589
- 0.5047289508501689
- 0.5019398219744364
- 0.4996384032885234
- 0.49948424628575644
- 0.49518929220835367
- 0.4913291684150696
- 0.48923167759577435
- 0.4874168826421102
- 0.48523353192011515
- 0.48228117100397744
- 0.4802720840771993
- 0.4789394760449727
- 0.47742350641886394
- 0.4761553103764852
- 0.47501706733703614
- 0.47118329588572183
- 0.46965513451894125
- 0.46770006357828775
- 0.4658172629356384
- 0.46375302759806314
- 0.46415080086390176
- 0.4620248359998067
- 0.4594459272702535
- 0.4585680284182231
- 0.45556897649765016
- 0.45454999723434447
- 0.4523041061401367
- 0.4526286927541097
- 0.45062670450210573
- 0.44940559752782183
- 0.447641811243693
- 0.44624554465611777
- 0.4475326659520467
- 0.4471122133255005
- 0.44419848057428996
- 0.4422531953493754
- 0.44150461610158287
- 0.440776673634847
- 0.4385782630284627
- 0.43673560237884523
- 0.4348071647644043
- 0.43396997350056965
- 0.432022697130839
- 0.4316451195716858
- 0.4296525103251139
- 0.4295181526501973
- 0.4292579756418864
- 0.4270676161766052
- 0.426964124584198
- 0.42610945463180544
- 0.4256427848815918
- 0.4243070495605469
- 0.42324257707595825
- 0.42374812126159667
- 0.42209026482899986
- 0.42025426886876427
- 0.4192912835439046
- 0.41870097332000733
- 0.4179386121114095
- 0.4176637079238892
- 0.4165720656077067
- 0.41566793123881024
- 0.41467615734736124
- 0.4138294764836629
- 0.41208235149383543
- 0.41152870003382364
- 0.41305458736419676
- 0.410460286172231
- 0.41011920232772825
- 0.4090671048800151
- 0.409104211584727
- 0.4074768501917521
- 0.40749589586257934
- 0.40583969446818036
- 0.4058006520589193
- 0.4044957671165466
- 0.40273417180379234
- 0.4035973580042521
- 0.4034272093137105
- 0.4018522642771403
- 0.4011433437347412
- 0.40087589944203694
- 0.39923009789784747
- 0.39897339572906493
- 0.3982800529162089
- 0.3989003987312317
- 0.3971976034164429
- 0.3966669280052185
- 0.3960909570376078
- 0.39449188795089724
- 0.39390417149861656
- 0.3938417470932007
- 0.39401858723958333
- 0.39264550841649376
- 0.39222681312561036
- 0.3907887871742248
- 0.391850909392039
- 0.3893373870372772
- 0.3890685920715332
- 0.3907941006819407
- 0.38911646175384523
- 0.38832868580818175
- 0.38784714911778767
- 0.3869848066806793
- 0.38657216245333353
- 0.38729223351478576
- 0.38636777210235596
- 0.38606667313575743
- 0.38626493754386904
- 0.384656871732076
- 0.38378755507469176
- 0.38357352800369265
- 0.3836929220040639
- 0.38207668917973836
- 0.3819969587961833
- 0.3821375150839488
- 0.38081185986200966
- 0.38029386604626975
- 0.3809138301531474
- 0.3807457357088725
- 0.3785393820444743
- 0.3791595633983612
- 0.3778051602045695
- 0.37860317748387656
- 0.37735930908521015
- 0.37730928211212156
- 0.3763042015870412
- 0.3749860968907674
- 0.3751975000063578
- 0.3755771903673808
- 0.37451045300165814
- 0.3755275647799174
- 0.37446535399754843
- 0.3735010426044464
- 0.37364165948232014
- 0.3744368374347687
- 0.37276607268651324
- 0.3718536268870036
- 0.3716060575326284
- 0.37130762219429014
- 0.37070910460154216
- 0.36968961984316506
- 0.3693191674232483
- 0.36881954120000204
- 0.3690775523344676
- 0.36819114378293355
- 0.36785157651901246
- 0.367267453511556
- 0.3678937099933624
- 0.36697322042783104
- 0.3664464704990387
- 0.36735833024978637
- 0.36611725503603615
- 0.3651374591032664
- 0.3651824794769287
- 0.36667937684059143
- 0.3667434806982676
- 0.36633342645963035
- 0.36469188175201417
- 0.36452018314997353
- 0.3636564875761668
- 0.36382869572639465
- 0.36268487876256306
- 0.36187563926378885
- 0.362435845263799
- 0.3629310949166616
- 0.3611836959997813
- 0.36163224002520244
- 0.3611948505560557
- 0.36081812992095946
- 0.3607688713709513
- 0.3604494550704956
- 0.3587478580792745
- 0.35857988278071085
- 0.35811931467056274
- 0.3589351245085398
- 0.3584105012734731
- 0.35704803902308146
- 0.3575923751195272
- 0.35686641022364296
- 0.3567859491825104
- 0.3567726241429647
- 0.3566423241297404
- 0.35637711669603983
- 0.35592765843073526
- 0.3557260221004486
- 0.3547239334742228
- 0.3559178249994914
- 0.35472509512901307
- 0.3545266675949097
- 0.3546191345373789
- 0.35381358111699424
- 0.3529864941755931
- 0.3534293403307597
- 0.3532550778388977
- 0.3534885167280833
- 0.35342403326034544
- 0.35226376280784605
- 0.3520011174996694
- 0.35143687669436136
- 0.35154576930999754
- 0.351814769188563
- 0.35174682401021323
- 0.3511186414082845
- 0.3502778324127197
- 0.34987488800684613
- 0.34951281151771546
- 0.3490430234114329
- 0.34964673647880556
- 0.34917299064000445
- 0.3482848635196686
- 0.3483668870766958
- 0.34928249176343285
- 0.3474843449751536
- 0.3474064554532369
- 0.3473949969609578
- 0.34825087615648903
- 0.34747882928848267
- 0.34756448628107706
- 0.34631043678919476
- 0.3468231994787852
- 0.3458230034828186
- 0.34591943298975625
- 0.34490321157773335
- 0.3447644845644633
- 0.344957878446579
- 0.3444792799472809
- 0.3447292529265086
- 0.3441871781508128
- 0.34517859236399334
- 0.3433370482762655
- 0.3437929522196452
- 0.3433080769220988
- 0.3431917115688324
- 0.34288952730496725
- 0.3422354028224945
- 0.34260922385851544
- 0.34190474303563434
- 0.3414769432067871
- 0.3414573696136475
- 0.3408864328543345
- 0.3408247393767039
- 0.3409125242392222
- 0.34097142745653786
- 0.340279771010081
- 0.34053870453834534
- 0.3398783440589905
- 0.33946714092890423
- 0.34014461437861127
- 0.33945558535257975
- 0.33979352451960243
- 0.3391012798945109
- 0.33839422392845153
- 0.3382919610818227
- 0.3384737239996592
- 0.33817044110298156
- 0.3378730861822764
- 0.3387093073527018
- 0.33766274445851646
- 0.3375086053848267
- 0.33727101550102234
- 0.33800570680300396
- 0.3359245149453481
- 0.33617524433135987
- 0.33590759971936546
- 0.33595833301544187
- 0.3354334556420644
- 0.33516351901690167
- 0.3352460197607676
- 0.3352978453159332
- 0.3351427680651347
- 0.33414017809232077
- 0.33426348230044045
- 0.3342700389703115
- 0.3336784605662028
- 0.3337631056785583
- 0.33330379610061645
- 0.3334361653963725
- 0.3330043324947357
- 0.3331683506170909
- 0.3326815379301707
- 0.33230066493352256
- 0.3320244643052419
- 0.33203664089838664
- 0.332519504960378
- 0.3317607641220093
- 0.3320235730171204
- 0.3323464711983999
- 0.33185128962198895
- 0.33107449827194213
- 0.3314048768202464
- 0.3318328601519267
- 0.3299598030249278
- 0.3301499721368154
- 0.32930896536509197
- 0.32933487968444825
- 0.32939154163996376
- 0.3293244799772898
- 0.328540260219574
- 0.32845535124142966
- 0.32880289471944174
- 0.3289268653233846
- 0.3284282975991567
- 0.3308509955565135
- 0.32962026364008584
- 0.32771157875061036
- 0.32937604174613955
- 0.3288060291926066
- 0.32808825858434043
- 0.32828713428179424
- 0.32693073663711547
- 0.3281876121044159
- 0.3265688587983449
- 0.3267703742186228
- 0.32725189453760783
- 0.3271336716969808
- 0.32519927314122515
- 0.3255186039924622
- 0.3256406726996104
- 0.3253196656545003
- 0.3257846574306488
- 0.32514343940416973
- 0.3256208671251933
- 0.32500009121894835
- 0.3246140854358673
- 0.3254434002876282
- 0.3245432053565979
- 0.3245749119758606
- 0.32382722595532737
- 0.3245819158554077
- 0.3246145648638407
- 0.32360837852160135
- 0.32352083830833434
- 0.3237743965466817
- 0.3235332229932149
- 0.3227375576496124
- 0.3229372214794159
- 0.32253276742299397
- 0.3226049816608429
- 0.32306859256426496
- 0.32316679615974425
- 0.32210384510358175
- 0.32208890288670855
- 0.32251866369247434
- 0.3211625848929087
- 0.32122883025805155
- 0.3214796233812968
- 0.3214891451358795
- 0.3213372332413991
- 0.3209446278254191
- 0.32306015876134236
- 0.320471515528361
- 0.3198132678985596
- 0.3205174388726552
- 0.32099494851430255
- 0.32068467648824056
- 0.32085588507652285
- 0.32006827685038247
- 0.32059880873362223
- 0.32084138329823814
- 0.31933761514027914
- 0.3202044364929199
- 0.32085831073125204
- 0.31992697943051657
- 0.3206759650548299
- 0.3187357592741648
- 0.3198160618940989
- 0.31857923016548156
- 0.31817748066584267
- 0.31751125720342
- 0.31709746526082355
- 0.31740892756779987
- 0.3168853617032369
- 0.3169661156495412
- 0.3169554994424184
- 0.31642329209645587
- 0.3164450907389323
- 0.31635823775927224
- 0.3168467144171397
- 0.3160506586233775
- 0.31652444365819293
- 0.3162212336063385
- 0.3160479021708171
- 0.3164093208312988
- 0.3171197671890259
- 0.31597707076072695
- 0.31613551654815675
- 0.3157141156832377
- 0.3151518159707387
- 0.31484558760325115
- 0.31435900831222535
- 0.31500624359448753
- 0.31610709617932636
- 0.31594042199452715
- 0.3151688993771871
- 0.31553430517514547
- 0.31558080786069237
- 0.3141816024939219
- 0.31450042565663655
- 0.31389355112711587
- 0.31436091141700745
- 0.31339139637947083
- 0.3132072118282318
- 0.3131849383831024
- 0.314347522687912
- 0.3134782872835795
- 0.31250974979400636
- 0.31343398510615034
- 0.31363344995180764
- 0.3142177625020345
- 0.31215622363090517
- 0.3122172607421875
- 0.3117258743127187
- 0.31144830439885457
- 0.312031387869517
- 0.3113233108043671
- 0.31151895009676617
- 0.31099580200513205
- 0.31116000940004984
- 0.31106444206237793
- 0.31109687649408974
- 0.31046750750541685
- 0.31058155223528544
- 0.3106780269304911
- 0.31092739521662394
- 0.3097633308887482
- 0.30980222001075747
- 0.30919684564272565
- 0.30905797850290934
- 0.3093144077459971


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_llr08_dig5.yaml <==
clients:
- - 25
  - 58
  - 89
  - 45
  - 10
  - 27
  - 30
  - 60
  - 56
  - 69
- - 56
  - 59
  - 74
  - 83
  - 33
  - 61
  - 8
  - 86
  - 79
  - 52
- - 95
  - 50
  - 70
  - 81
  - 38
  - 3
  - 8
  - 31
  - 64
  - 26
- - 87
  - 97
  - 93
  - 16
  - 28
  - 21
  - 73
  - 63
  - 86
  - 38
- - 20
  - 1
  - 32
  - 72
  - 68
  - 66
  - 78
  - 92
  - 44
  - 51
- - 54
  - 84
  - 62
  - 80
  - 18
  - 52
  - 61
  - 95
  - 22
  - 36
- - 53
  - 31
  - 38
  - 21
  - 3
  - 57
  - 64
  - 42
  - 62
  - 67
- - 79
  - 61
  - 84
  - 37
  - 66
  - 21
  - 82
  - 10
  - 33
  - 58
- - 20
  - 25
  - 30
  - 61
  - 23
  - 45
  - 6
  - 70
  - 75
  - 16
- - 32
  - 86
  - 48
  - 40
  - 19
  - 54
  - 20
  - 7
  - 31
  - 70
- - 18
  - 16
  - 29
  - 25
  - 72
  - 8
  - 98
  - 43
  - 33
  - 82
- - 9
  - 78
  - 61
  - 63
  - 43
  - 93
  - 46
  - 73
  - 56
  - 17
- - 87
  - 94
  - 84
  - 11
  - 95
  - 68
  - 53
  - 32
  - 72
  - 90
- - 69
  - 11
  - 18
  - 29
  - 78
  - 59
  - 22
  - 17
  - 1
  - 68
- - 74
  - 10
  - 70
  - 23
  - 81
  - 31
  - 46
  - 18
  - 73
  - 55
- - 39
  - 50
  - 65
  - 2
  - 43
  - 29
  - 60
  - 19
  - 13
  - 56
- - 25
  - 37
  - 32
  - 56
  - 23
  - 51
  - 99
  - 76
  - 92
  - 98
- - 56
  - 31
  - 83
  - 13
  - 79
  - 62
  - 52
  - 9
  - 1
  - 7
- - 41
  - 68
  - 84
  - 92
  - 71
  - 57
  - 78
  - 14
  - 61
  - 62
- - 57
  - 0
  - 73
  - 92
  - 87
  - 30
  - 50
  - 99
  - 49
  - 74
- - 90
  - 31
  - 77
  - 49
  - 13
  - 1
  - 15
  - 78
  - 16
  - 76
- - 28
  - 11
  - 83
  - 63
  - 74
  - 59
  - 75
  - 38
  - 15
  - 48
- - 97
  - 29
  - 9
  - 63
  - 3
  - 8
  - 68
  - 45
  - 99
  - 57
- - 56
  - 75
  - 84
  - 46
  - 59
  - 31
  - 8
  - 71
  - 0
  - 82
- - 38
  - 69
  - 30
  - 44
  - 14
  - 49
  - 94
  - 36
  - 80
  - 27
- - 17
  - 57
  - 1
  - 38
  - 73
  - 63
  - 83
  - 9
  - 66
  - 78
- - 35
  - 86
  - 16
  - 22
  - 38
  - 74
  - 98
  - 85
  - 20
  - 55
- - 46
  - 10
  - 70
  - 13
  - 19
  - 48
  - 5
  - 77
  - 81
  - 60
- - 63
  - 57
  - 80
  - 87
  - 76
  - 90
  - 49
  - 18
  - 45
  - 46
- - 4
  - 59
  - 65
  - 94
  - 39
  - 84
  - 91
  - 61
  - 96
  - 58
- - 96
  - 7
  - 42
  - 19
  - 3
  - 36
  - 93
  - 81
  - 67
  - 58
- - 70
  - 54
  - 62
  - 17
  - 4
  - 87
  - 13
  - 55
  - 36
  - 43
- - 24
  - 90
  - 71
  - 80
  - 21
  - 47
  - 68
  - 73
  - 27
  - 10
- - 50
  - 77
  - 90
  - 26
  - 45
  - 73
  - 98
  - 86
  - 10
  - 29
- - 24
  - 93
  - 5
  - 68
  - 15
  - 37
  - 72
  - 90
  - 58
  - 60
- - 65
  - 93
  - 13
  - 25
  - 85
  - 37
  - 76
  - 54
  - 11
  - 66
- - 8
  - 61
  - 60
  - 6
  - 11
  - 94
  - 52
  - 83
  - 26
  - 62
- - 63
  - 52
  - 82
  - 12
  - 93
  - 51
  - 57
  - 40
  - 68
  - 74
- - 5
  - 32
  - 19
  - 69
  - 86
  - 80
  - 59
  - 18
  - 22
  - 20
- - 88
  - 57
  - 34
  - 47
  - 42
  - 62
  - 40
  - 66
  - 77
  - 21
- - 0
  - 17
  - 10
  - 29
  - 13
  - 83
  - 34
  - 8
  - 91
  - 93
- - 39
  - 70
  - 11
  - 3
  - 33
  - 47
  - 6
  - 32
  - 46
  - 90
- - 67
  - 83
  - 31
  - 57
  - 80
  - 9
  - 3
  - 40
  - 38
  - 26
- - 25
  - 81
  - 3
  - 30
  - 0
  - 12
  - 27
  - 75
  - 64
  - 93
- - 94
  - 87
  - 78
  - 35
  - 89
  - 42
  - 37
  - 57
  - 70
  - 69
- - 55
  - 68
  - 14
  - 72
  - 51
  - 93
  - 46
  - 83
  - 57
  - 41
- - 26
  - 73
  - 98
  - 75
  - 36
  - 64
  - 54
  - 23
  - 91
  - 89
- - 61
  - 71
  - 38
  - 79
  - 80
  - 99
  - 18
  - 68
  - 74
  - 90
- - 46
  - 80
  - 11
  - 45
  - 7
  - 32
  - 97
  - 37
  - 59
  - 66
- - 50
  - 75
  - 48
  - 3
  - 63
  - 35
  - 93
  - 13
  - 27
  - 12
- - 10
  - 43
  - 3
  - 26
  - 93
  - 8
  - 90
  - 52
  - 35
  - 12
- - 72
  - 17
  - 54
  - 63
  - 98
  - 43
  - 8
  - 53
  - 47
  - 0
- - 66
  - 10
  - 78
  - 82
  - 12
  - 72
  - 57
  - 69
  - 86
  - 39
- - 55
  - 18
  - 13
  - 83
  - 42
  - 75
  - 22
  - 94
  - 29
  - 78
- - 38
  - 53
  - 95
  - 13
  - 32
  - 56
  - 15
  - 88
  - 18
  - 69
- - 34
  - 51
  - 52
  - 75
  - 10
  - 18
  - 92
  - 93
  - 68
  - 89
- - 34
  - 98
  - 61
  - 26
  - 9
  - 63
  - 89
  - 40
  - 11
  - 76
- - 76
  - 29
  - 79
  - 63
  - 48
  - 35
  - 72
  - 58
  - 5
  - 14
- - 93
  - 36
  - 51
  - 39
  - 97
  - 18
  - 32
  - 84
  - 67
  - 41
- - 7
  - 60
  - 32
  - 72
  - 80
  - 8
  - 62
  - 94
  - 55
  - 57
- - 52
  - 44
  - 11
  - 71
  - 56
  - 72
  - 93
  - 46
  - 69
  - 82
- - 61
  - 98
  - 63
  - 89
  - 19
  - 31
  - 73
  - 20
  - 57
  - 88
- - 19
  - 24
  - 96
  - 10
  - 94
  - 51
  - 47
  - 61
  - 46
  - 3
- - 43
  - 88
  - 49
  - 8
  - 87
  - 47
  - 32
  - 85
  - 60
  - 16
- - 85
  - 79
  - 66
  - 57
  - 54
  - 21
  - 4
  - 17
  - 96
  - 46
- - 14
  - 15
  - 48
  - 57
  - 36
  - 43
  - 53
  - 8
  - 81
  - 83
- - 46
  - 60
  - 33
  - 27
  - 62
  - 63
  - 21
  - 43
  - 13
  - 36
- - 51
  - 46
  - 32
  - 21
  - 4
  - 96
  - 62
  - 12
  - 39
  - 45
- - 61
  - 71
  - 91
  - 96
  - 50
  - 72
  - 31
  - 5
  - 6
  - 99
- - 70
  - 61
  - 58
  - 87
  - 8
  - 81
  - 38
  - 0
  - 20
  - 80
- - 71
  - 69
  - 72
  - 58
  - 67
  - 62
  - 31
  - 21
  - 79
  - 57
- - 89
  - 88
  - 29
  - 25
  - 2
  - 85
  - 70
  - 79
  - 82
  - 43
- - 4
  - 9
  - 38
  - 75
  - 71
  - 22
  - 49
  - 37
  - 19
  - 98
- - 42
  - 98
  - 75
  - 25
  - 60
  - 43
  - 32
  - 55
  - 89
  - 58
- - 3
  - 69
  - 26
  - 45
  - 14
  - 47
  - 24
  - 13
  - 96
  - 68
- - 17
  - 18
  - 9
  - 63
  - 74
  - 33
  - 25
  - 90
  - 0
  - 86
- - 30
  - 77
  - 33
  - 46
  - 80
  - 98
  - 50
  - 43
  - 42
  - 73
- - 67
  - 26
  - 20
  - 59
  - 28
  - 3
  - 22
  - 64
  - 10
  - 78
- - 16
  - 53
  - 36
  - 31
  - 15
  - 10
  - 28
  - 96
  - 6
  - 81
- - 84
  - 0
  - 88
  - 69
  - 99
  - 39
  - 43
  - 40
  - 8
  - 27
- - 84
  - 97
  - 71
  - 67
  - 61
  - 41
  - 64
  - 35
  - 9
  - 4
- - 79
  - 95
  - 73
  - 88
  - 99
  - 76
  - 14
  - 80
  - 24
  - 92
- - 39
  - 49
  - 25
  - 63
  - 89
  - 99
  - 54
  - 0
  - 35
  - 71
- - 6
  - 97
  - 12
  - 62
  - 27
  - 76
  - 18
  - 23
  - 21
  - 64
- - 49
  - 84
  - 0
  - 57
  - 43
  - 47
  - 79
  - 16
  - 29
  - 75
- - 29
  - 44
  - 13
  - 24
  - 68
  - 55
  - 6
  - 47
  - 79
  - 37
- - 33
  - 53
  - 75
  - 99
  - 11
  - 60
  - 22
  - 74
  - 54
  - 3
- - 91
  - 16
  - 84
  - 2
  - 96
  - 17
  - 26
  - 83
  - 40
  - 45
- - 9
  - 99
  - 14
  - 42
  - 3
  - 52
  - 44
  - 88
  - 65
  - 24
- - 92
  - 88
  - 6
  - 35
  - 34
  - 15
  - 80
  - 51
  - 60
  - 90
- - 23
  - 78
  - 11
  - 1
  - 8
  - 4
  - 88
  - 42
  - 84
  - 79
- - 26
  - 99
  - 59
  - 39
  - 72
  - 28
  - 42
  - 64
  - 69
  - 25
- - 85
  - 62
  - 14
  - 57
  - 79
  - 84
  - 58
  - 80
  - 55
  - 49
- - 11
  - 61
  - 1
  - 66
  - 58
  - 54
  - 92
  - 16
  - 53
  - 31
- - 95
  - 36
  - 96
  - 8
  - 43
  - 3
  - 40
  - 0
  - 81
  - 72
- - 81
  - 80
  - 97
  - 54
  - 84
  - 18
  - 66
  - 68
  - 25
  - 27
- - 54
  - 32
  - 4
  - 21
  - 46
  - 6
  - 22
  - 52
  - 76
  - 59
- - 5
  - 0
  - 4
  - 91
  - 24
  - 28
  - 90
  - 36
  - 72
  - 1
- - 72
  - 31
  - 23
  - 83
  - 14
  - 64
  - 97
  - 66
  - 67
  - 42
- - 35
  - 6
  - 89
  - 56
  - 99
  - 34
  - 76
  - 79
  - 65
  - 64
- - 77
  - 69
  - 82
  - 88
  - 81
  - 44
  - 39
  - 11
  - 14
  - 56
- - 82
  - 71
  - 39
  - 86
  - 81
  - 63
  - 32
  - 5
  - 13
  - 53
- - 0
  - 80
  - 51
  - 23
  - 97
  - 27
  - 96
  - 95
  - 11
  - 24
- - 69
  - 52
  - 54
  - 38
  - 98
  - 94
  - 67
  - 22
  - 16
  - 58
- - 15
  - 91
  - 28
  - 11
  - 40
  - 26
  - 56
  - 86
  - 85
  - 77
- - 23
  - 70
  - 15
  - 67
  - 57
  - 83
  - 7
  - 60
  - 37
  - 20
- - 25
  - 22
  - 74
  - 27
  - 64
  - 19
  - 18
  - 36
  - 14
  - 45
- - 7
  - 12
  - 36
  - 22
  - 13
  - 16
  - 30
  - 73
  - 43
  - 94
- - 28
  - 71
  - 97
  - 90
  - 77
  - 37
  - 94
  - 42
  - 72
  - 56
- - 62
  - 6
  - 83
  - 82
  - 17
  - 73
  - 65
  - 29
  - 49
  - 40
- - 36
  - 20
  - 60
  - 35
  - 45
  - 74
  - 50
  - 85
  - 78
  - 51
- - 3
  - 92
  - 97
  - 61
  - 71
  - 8
  - 37
  - 14
  - 1
  - 52
- - 73
  - 58
  - 87
  - 92
  - 33
  - 16
  - 82
  - 91
  - 10
  - 13
- - 42
  - 58
  - 25
  - 78
  - 52
  - 60
  - 41
  - 98
  - 44
  - 69
- - 69
  - 41
  - 43
  - 20
  - 84
  - 15
  - 63
  - 51
  - 42
  - 88
- - 86
  - 57
  - 48
  - 41
  - 11
  - 81
  - 49
  - 1
  - 39
  - 77
- - 90
  - 78
  - 50
  - 30
  - 5
  - 75
  - 74
  - 26
  - 79
  - 44
- - 91
  - 61
  - 51
  - 81
  - 30
  - 16
  - 65
  - 72
  - 53
  - 90
- - 56
  - 28
  - 76
  - 40
  - 44
  - 87
  - 98
  - 92
  - 23
  - 29
- - 26
  - 29
  - 94
  - 61
  - 47
  - 11
  - 81
  - 92
  - 14
  - 31
- - 79
  - 73
  - 67
  - 64
  - 88
  - 98
  - 20
  - 0
  - 33
  - 58
- - 60
  - 42
  - 23
  - 26
  - 21
  - 87
  - 77
  - 98
  - 56
  - 34
- - 91
  - 63
  - 34
  - 50
  - 30
  - 67
  - 38
  - 6
  - 96
  - 22
- - 28
  - 13
  - 8
  - 0
  - 39
  - 50
  - 60
  - 61
  - 71
  - 1
- - 95
  - 2
  - 14
  - 84
  - 50
  - 42
  - 33
  - 83
  - 24
  - 38
- - 58
  - 53
  - 62
  - 86
  - 54
  - 75
  - 88
  - 10
  - 43
  - 55
- - 63
  - 86
  - 92
  - 17
  - 62
  - 84
  - 82
  - 97
  - 59
  - 98
- - 97
  - 72
  - 13
  - 43
  - 7
  - 91
  - 49
  - 76
  - 23
  - 64
- - 36
  - 23
  - 45
  - 62
  - 8
  - 18
  - 82
  - 39
  - 28
  - 47
- - 42
  - 6
  - 38
  - 22
  - 55
  - 58
  - 64
  - 90
  - 31
  - 87
- - 61
  - 80
  - 86
  - 41
  - 64
  - 32
  - 72
  - 8
  - 90
  - 26
- - 43
  - 42
  - 88
  - 62
  - 83
  - 94
  - 21
  - 0
  - 1
  - 14
- - 91
  - 66
  - 42
  - 8
  - 67
  - 38
  - 21
  - 23
  - 75
  - 18
- - 2
  - 67
  - 29
  - 73
  - 95
  - 20
  - 77
  - 94
  - 13
  - 46
- - 30
  - 11
  - 76
  - 95
  - 39
  - 85
  - 27
  - 29
  - 16
  - 97
- - 55
  - 3
  - 45
  - 78
  - 21
  - 95
  - 62
  - 31
  - 27
  - 72
- - 26
  - 77
  - 36
  - 97
  - 90
  - 42
  - 78
  - 57
  - 53
  - 81
- - 19
  - 43
  - 54
  - 96
  - 74
  - 14
  - 87
  - 75
  - 46
  - 67
- - 34
  - 62
  - 99
  - 61
  - 47
  - 82
  - 93
  - 83
  - 8
  - 63
- - 96
  - 56
  - 1
  - 50
  - 71
  - 4
  - 11
  - 98
  - 34
  - 8
- - 57
  - 21
  - 64
  - 74
  - 93
  - 12
  - 66
  - 77
  - 48
  - 10
- - 94
  - 26
  - 45
  - 56
  - 93
  - 44
  - 3
  - 35
  - 90
  - 13
- - 56
  - 41
  - 7
  - 99
  - 48
  - 96
  - 47
  - 91
  - 62
  - 81
- - 89
  - 2
  - 70
  - 34
  - 63
  - 66
  - 52
  - 72
  - 20
  - 5
- - 6
  - 28
  - 82
  - 40
  - 72
  - 76
  - 1
  - 69
  - 3
  - 20
- - 48
  - 91
  - 22
  - 72
  - 25
  - 39
  - 27
  - 14
  - 92
  - 89
- - 33
  - 15
  - 94
  - 79
  - 8
  - 91
  - 22
  - 31
  - 67
  - 43
- - 64
  - 81
  - 79
  - 72
  - 48
  - 90
  - 13
  - 31
  - 61
  - 37
- - 86
  - 95
  - 68
  - 35
  - 88
  - 81
  - 21
  - 48
  - 45
  - 42
- - 22
  - 25
  - 76
  - 89
  - 46
  - 50
  - 20
  - 10
  - 87
  - 3
- - 25
  - 82
  - 88
  - 31
  - 53
  - 33
  - 36
  - 56
  - 69
  - 5
- - 36
  - 59
  - 1
  - 62
  - 8
  - 27
  - 32
  - 11
  - 4
  - 82
- - 71
  - 59
  - 65
  - 8
  - 98
  - 29
  - 57
  - 12
  - 53
  - 45
- - 64
  - 57
  - 28
  - 65
  - 63
  - 48
  - 82
  - 68
  - 66
  - 29
- - 79
  - 60
  - 93
  - 84
  - 34
  - 51
  - 55
  - 40
  - 19
  - 63
- - 86
  - 24
  - 14
  - 4
  - 27
  - 65
  - 18
  - 1
  - 54
  - 78
- - 56
  - 63
  - 52
  - 0
  - 92
  - 47
  - 57
  - 88
  - 36
  - 85
- - 79
  - 28
  - 76
  - 31
  - 4
  - 54
  - 78
  - 19
  - 16
  - 47
- - 36
  - 82
  - 5
  - 17
  - 69
  - 57
  - 15
  - 68
  - 0
  - 53
- - 17
  - 48
  - 12
  - 79
  - 10
  - 6
  - 95
  - 85
  - 41
  - 78
- - 4
  - 52
  - 17
  - 25
  - 55
  - 86
  - 73
  - 21
  - 35
  - 68
- - 5
  - 79
  - 10
  - 21
  - 59
  - 32
  - 64
  - 80
  - 91
  - 41
- - 13
  - 11
  - 20
  - 80
  - 63
  - 39
  - 25
  - 60
  - 7
  - 31
- - 16
  - 93
  - 13
  - 34
  - 6
  - 9
  - 19
  - 52
  - 22
  - 0
- - 17
  - 62
  - 23
  - 86
  - 41
  - 58
  - 7
  - 88
  - 57
  - 84
- - 55
  - 54
  - 4
  - 49
  - 93
  - 89
  - 24
  - 21
  - 34
  - 25
- - 93
  - 53
  - 26
  - 85
  - 92
  - 64
  - 33
  - 62
  - 10
  - 88
- - 37
  - 71
  - 88
  - 29
  - 45
  - 91
  - 85
  - 34
  - 84
  - 89
- - 99
  - 8
  - 91
  - 69
  - 62
  - 7
  - 42
  - 64
  - 22
  - 1
- - 92
  - 28
  - 32
  - 20
  - 86
  - 74
  - 85
  - 43
  - 18
  - 26
- - 52
  - 3
  - 41
  - 79
  - 46
  - 26
  - 27
  - 37
  - 74
  - 43
- - 76
  - 36
  - 48
  - 31
  - 77
  - 3
  - 68
  - 94
  - 0
  - 95
- - 36
  - 17
  - 20
  - 74
  - 97
  - 51
  - 65
  - 44
  - 11
  - 98
- - 50
  - 83
  - 15
  - 56
  - 49
  - 63
  - 81
  - 42
  - 76
  - 77
- - 12
  - 13
  - 58
  - 39
  - 99
  - 25
  - 34
  - 51
  - 35
  - 91
- - 44
  - 36
  - 71
  - 46
  - 31
  - 25
  - 83
  - 80
  - 47
  - 79
- - 9
  - 26
  - 33
  - 37
  - 24
  - 42
  - 79
  - 0
  - 12
  - 94
- - 48
  - 18
  - 65
  - 74
  - 68
  - 26
  - 36
  - 87
  - 27
  - 11
- - 69
  - 81
  - 39
  - 13
  - 75
  - 98
  - 4
  - 95
  - 18
  - 51
- - 3
  - 30
  - 48
  - 74
  - 73
  - 42
  - 18
  - 13
  - 14
  - 39
- - 52
  - 80
  - 98
  - 85
  - 29
  - 75
  - 78
  - 77
  - 70
  - 97
- - 72
  - 53
  - 23
  - 78
  - 90
  - 42
  - 65
  - 77
  - 34
  - 44
- - 13
  - 30
  - 55
  - 97
  - 19
  - 66
  - 43
  - 14
  - 58
  - 11
- - 46
  - 89
  - 31
  - 18
  - 10
  - 15
  - 38
  - 67
  - 52
  - 56
- - 20
  - 37
  - 38
  - 12
  - 25
  - 6
  - 3
  - 0
  - 42
  - 18
- - 7
  - 90
  - 45
  - 55
  - 29
  - 51
  - 59
  - 84
  - 16
  - 44
- - 26
  - 75
  - 91
  - 93
  - 38
  - 39
  - 23
  - 56
  - 0
  - 49
- - 96
  - 20
  - 32
  - 2
  - 90
  - 47
  - 28
  - 74
  - 73
  - 93
- - 90
  - 49
  - 32
  - 76
  - 63
  - 5
  - 29
  - 62
  - 92
  - 99
- - 98
  - 71
  - 65
  - 27
  - 19
  - 99
  - 26
  - 57
  - 74
  - 9
- - 78
  - 63
  - 64
  - 73
  - 85
  - 75
  - 46
  - 71
  - 14
  - 33
- - 83
  - 25
  - 44
  - 4
  - 8
  - 78
  - 67
  - 71
  - 70
  - 81
- - 89
  - 74
  - 75
  - 85
  - 97
  - 36
  - 45
  - 68
  - 80
  - 15
- - 37
  - 98
  - 32
  - 72
  - 36
  - 13
  - 22
  - 8
  - 33
  - 83
- - 40
  - 39
  - 68
  - 23
  - 26
  - 58
  - 47
  - 82
  - 93
  - 67
- - 8
  - 43
  - 97
  - 9
  - 52
  - 11
  - 91
  - 33
  - 4
  - 14
- - 82
  - 48
  - 24
  - 31
  - 42
  - 11
  - 99
  - 46
  - 4
  - 71
- - 19
  - 6
  - 53
  - 32
  - 92
  - 64
  - 54
  - 5
  - 37
  - 17
- - 3
  - 67
  - 29
  - 7
  - 37
  - 19
  - 11
  - 50
  - 64
  - 24
- - 77
  - 93
  - 87
  - 13
  - 31
  - 71
  - 65
  - 50
  - 15
  - 85
- - 95
  - 96
  - 8
  - 68
  - 42
  - 38
  - 61
  - 37
  - 22
  - 89
- - 71
  - 70
  - 64
  - 92
  - 48
  - 77
  - 99
  - 14
  - 38
  - 81
- - 46
  - 12
  - 81
  - 98
  - 26
  - 77
  - 64
  - 29
  - 59
  - 39
- - 8
  - 29
  - 17
  - 80
  - 58
  - 30
  - 44
  - 65
  - 95
  - 87
- - 76
  - 28
  - 50
  - 15
  - 31
  - 38
  - 29
  - 56
  - 16
  - 41
- - 45
  - 9
  - 0
  - 13
  - 42
  - 25
  - 17
  - 37
  - 19
  - 52
- - 56
  - 21
  - 68
  - 67
  - 29
  - 50
  - 62
  - 54
  - 96
  - 22
- - 85
  - 25
  - 3
  - 39
  - 20
  - 51
  - 68
  - 87
  - 76
  - 32
- - 1
  - 34
  - 82
  - 57
  - 44
  - 27
  - 67
  - 87
  - 20
  - 72
- - 63
  - 79
  - 17
  - 19
  - 68
  - 18
  - 15
  - 2
  - 81
  - 47
- - 37
  - 73
  - 92
  - 93
  - 51
  - 70
  - 21
  - 82
  - 86
  - 10
- - 97
  - 54
  - 73
  - 12
  - 80
  - 2
  - 92
  - 42
  - 7
  - 99
- - 40
  - 46
  - 63
  - 15
  - 90
  - 49
  - 21
  - 57
  - 91
  - 25
- - 76
  - 60
  - 52
  - 92
  - 53
  - 67
  - 28
  - 7
  - 51
  - 38
- - 80
  - 46
  - 20
  - 87
  - 51
  - 95
  - 44
  - 58
  - 23
  - 34
- - 12
  - 86
  - 18
  - 78
  - 71
  - 23
  - 72
  - 6
  - 48
  - 98
- - 10
  - 30
  - 2
  - 93
  - 43
  - 65
  - 23
  - 29
  - 25
  - 45
- - 57
  - 9
  - 84
  - 41
  - 87
  - 71
  - 62
  - 30
  - 74
  - 1
- - 87
  - 13
  - 54
  - 16
  - 22
  - 15
  - 69
  - 51
  - 0
  - 80
- - 51
  - 98
  - 96
  - 76
  - 21
  - 7
  - 38
  - 12
  - 23
  - 63
- - 7
  - 19
  - 38
  - 66
  - 77
  - 53
  - 30
  - 24
  - 63
  - 88
- - 49
  - 40
  - 24
  - 31
  - 67
  - 90
  - 1
  - 16
  - 62
  - 97
- - 61
  - 30
  - 85
  - 5
  - 57
  - 21
  - 7
  - 37
  - 44
  - 50
- - 21
  - 80
  - 30
  - 43
  - 86
  - 47
  - 45
  - 66
  - 9
  - 16
- - 36
  - 63
  - 13
  - 94
  - 21
  - 48
  - 46
  - 73
  - 31
  - 10
- - 39
  - 91
  - 51
  - 25
  - 49
  - 61
  - 63
  - 22
  - 48
  - 11
- - 16
  - 9
  - 60
  - 12
  - 28
  - 8
  - 68
  - 29
  - 23
  - 7
- - 73
  - 15
  - 86
  - 17
  - 9
  - 19
  - 30
  - 16
  - 11
  - 40
- - 31
  - 8
  - 84
  - 32
  - 71
  - 93
  - 14
  - 9
  - 15
  - 56
- - 13
  - 58
  - 31
  - 30
  - 43
  - 72
  - 19
  - 40
  - 95
  - 92
- - 67
  - 87
  - 53
  - 90
  - 5
  - 28
  - 44
  - 63
  - 11
  - 38
- - 96
  - 86
  - 28
  - 16
  - 30
  - 74
  - 39
  - 81
  - 50
  - 13
- - 0
  - 40
  - 60
  - 88
  - 39
  - 72
  - 36
  - 41
  - 54
  - 58
- - 14
  - 18
  - 96
  - 86
  - 47
  - 26
  - 33
  - 82
  - 20
  - 2
- - 51
  - 48
  - 53
  - 79
  - 66
  - 35
  - 23
  - 75
  - 16
  - 39
- - 80
  - 17
  - 97
  - 10
  - 65
  - 37
  - 62
  - 4
  - 25
  - 54
- - 5
  - 56
  - 68
  - 8
  - 86
  - 78
  - 79
  - 71
  - 74
  - 51
- - 32
  - 82
  - 43
  - 54
  - 97
  - 96
  - 65
  - 6
  - 18
  - 51
- - 19
  - 86
  - 47
  - 40
  - 24
  - 25
  - 70
  - 9
  - 0
  - 87
- - 41
  - 9
  - 18
  - 26
  - 75
  - 78
  - 51
  - 84
  - 34
  - 30
- - 92
  - 45
  - 44
  - 59
  - 30
  - 74
  - 54
  - 32
  - 38
  - 36
- - 11
  - 88
  - 68
  - 8
  - 45
  - 38
  - 59
  - 62
  - 79
  - 87
- - 27
  - 48
  - 93
  - 11
  - 57
  - 64
  - 53
  - 98
  - 52
  - 56
- - 46
  - 87
  - 59
  - 84
  - 89
  - 3
  - 62
  - 64
  - 77
  - 39
- - 38
  - 27
  - 5
  - 56
  - 62
  - 94
  - 61
  - 44
  - 74
  - 12
- - 83
  - 19
  - 72
  - 7
  - 25
  - 73
  - 22
  - 47
  - 69
  - 56
- - 15
  - 70
  - 17
  - 81
  - 27
  - 0
  - 42
  - 12
  - 49
  - 31
- - 86
  - 82
  - 63
  - 67
  - 33
  - 57
  - 69
  - 9
  - 23
  - 96
- - 75
  - 97
  - 36
  - 80
  - 65
  - 5
  - 51
  - 15
  - 68
  - 40
- - 68
  - 92
  - 93
  - 9
  - 2
  - 17
  - 90
  - 5
  - 52
  - 23
- - 2
  - 26
  - 29
  - 35
  - 80
  - 36
  - 63
  - 47
  - 59
  - 91
- - 92
  - 11
  - 16
  - 2
  - 73
  - 25
  - 70
  - 51
  - 68
  - 53
- - 77
  - 82
  - 64
  - 72
  - 18
  - 58
  - 71
  - 25
  - 46
  - 99
- - 38
  - 87
  - 50
  - 90
  - 25
  - 0
  - 75
  - 43
  - 84
  - 88
- - 45
  - 8
  - 51
  - 52
  - 47
  - 54
  - 17
  - 65
  - 29
  - 60
- - 31
  - 12
  - 55
  - 86
  - 37
  - 4
  - 56
  - 70
  - 76
  - 81
- - 61
  - 5
  - 44
  - 96
  - 76
  - 80
  - 66
  - 12
  - 4
  - 17
- - 48
  - 10
  - 11
  - 88
  - 8
  - 59
  - 23
  - 26
  - 64
  - 28
- - 70
  - 69
  - 17
  - 11
  - 60
  - 9
  - 14
  - 7
  - 46
  - 2
- - 37
  - 19
  - 69
  - 35
  - 16
  - 54
  - 36
  - 99
  - 65
  - 89
- - 76
  - 19
  - 39
  - 22
  - 44
  - 81
  - 91
  - 49
  - 53
  - 93
- - 79
  - 74
  - 89
  - 45
  - 82
  - 63
  - 95
  - 26
  - 93
  - 3
- - 28
  - 20
  - 17
  - 47
  - 30
  - 21
  - 2
  - 89
  - 75
  - 27
- - 60
  - 81
  - 85
  - 35
  - 50
  - 20
  - 22
  - 31
  - 63
  - 1
- - 91
  - 37
  - 34
  - 5
  - 19
  - 75
  - 15
  - 33
  - 49
  - 55
- - 58
  - 13
  - 62
  - 16
  - 45
  - 60
  - 91
  - 77
  - 76
  - 47
- - 64
  - 94
  - 52
  - 97
  - 13
  - 60
  - 99
  - 37
  - 83
  - 38
- - 49
  - 73
  - 89
  - 32
  - 84
  - 13
  - 78
  - 98
  - 99
  - 94
- - 8
  - 69
  - 5
  - 48
  - 61
  - 45
  - 59
  - 65
  - 70
  - 77
- - 95
  - 89
  - 84
  - 58
  - 11
  - 86
  - 71
  - 53
  - 24
  - 51
- - 99
  - 44
  - 53
  - 34
  - 91
  - 54
  - 73
  - 2
  - 50
  - 37
- - 23
  - 92
  - 38
  - 56
  - 15
  - 61
  - 27
  - 66
  - 80
  - 63
- - 73
  - 25
  - 22
  - 11
  - 17
  - 76
  - 16
  - 53
  - 18
  - 54
- - 25
  - 99
  - 18
  - 64
  - 3
  - 71
  - 16
  - 45
  - 34
  - 37
- - 63
  - 90
  - 13
  - 10
  - 86
  - 12
  - 8
  - 76
  - 15
  - 91
- - 50
  - 27
  - 87
  - 28
  - 62
  - 0
  - 73
  - 40
  - 20
  - 70
- - 64
  - 85
  - 25
  - 33
  - 15
  - 77
  - 88
  - 35
  - 8
  - 95
- - 66
  - 93
  - 82
  - 25
  - 18
  - 36
  - 37
  - 55
  - 38
  - 0
- - 53
  - 84
  - 69
  - 52
  - 15
  - 87
  - 37
  - 10
  - 36
  - 5
- - 68
  - 55
  - 8
  - 57
  - 72
  - 91
  - 25
  - 39
  - 69
  - 46
- - 99
  - 19
  - 14
  - 48
  - 78
  - 84
  - 93
  - 94
  - 20
  - 68
- - 1
  - 80
  - 74
  - 99
  - 71
  - 67
  - 64
  - 69
  - 17
  - 36
- - 54
  - 57
  - 15
  - 97
  - 91
  - 18
  - 30
  - 73
  - 76
  - 11
- - 46
  - 78
  - 68
  - 16
  - 83
  - 52
  - 96
  - 5
  - 90
  - 4
- - 55
  - 80
  - 17
  - 9
  - 3
  - 5
  - 15
  - 28
  - 6
  - 46
- - 90
  - 42
  - 64
  - 65
  - 30
  - 11
  - 51
  - 87
  - 63
  - 48
- - 54
  - 73
  - 65
  - 8
  - 88
  - 43
  - 68
  - 1
  - 17
  - 60
- - 36
  - 79
  - 53
  - 69
  - 0
  - 91
  - 28
  - 52
  - 48
  - 59
- - 40
  - 42
  - 44
  - 36
  - 37
  - 31
  - 10
  - 39
  - 2
  - 86
- - 47
  - 90
  - 2
  - 67
  - 95
  - 68
  - 34
  - 1
  - 21
  - 84
- - 49
  - 55
  - 28
  - 7
  - 6
  - 72
  - 30
  - 61
  - 59
  - 74
- - 48
  - 91
  - 93
  - 80
  - 12
  - 57
  - 67
  - 36
  - 32
  - 54
- - 89
  - 57
  - 81
  - 94
  - 26
  - 66
  - 30
  - 3
  - 18
  - 29
- - 13
  - 14
  - 3
  - 53
  - 58
  - 54
  - 93
  - 2
  - 56
  - 33
- - 89
  - 94
  - 80
  - 54
  - 49
  - 35
  - 29
  - 5
  - 16
  - 65
- - 65
  - 38
  - 15
  - 47
  - 77
  - 90
  - 83
  - 19
  - 33
  - 23
- - 74
  - 40
  - 95
  - 82
  - 41
  - 90
  - 69
  - 34
  - 42
  - 49
- - 31
  - 99
  - 35
  - 34
  - 55
  - 72
  - 75
  - 47
  - 11
  - 94
- - 90
  - 26
  - 22
  - 80
  - 54
  - 61
  - 46
  - 79
  - 91
  - 51
- - 6
  - 52
  - 3
  - 13
  - 35
  - 28
  - 2
  - 68
  - 41
  - 97
- - 7
  - 89
  - 2
  - 54
  - 86
  - 87
  - 31
  - 43
  - 79
  - 95
- - 39
  - 37
  - 46
  - 20
  - 59
  - 52
  - 0
  - 75
  - 73
  - 11
- - 67
  - 86
  - 18
  - 16
  - 9
  - 65
  - 45
  - 71
  - 46
  - 21
- - 12
  - 10
  - 93
  - 54
  - 2
  - 72
  - 78
  - 91
  - 16
  - 89
- - 69
  - 49
  - 30
  - 57
  - 89
  - 92
  - 24
  - 83
  - 97
  - 4
- - 99
  - 60
  - 89
  - 16
  - 96
  - 90
  - 63
  - 23
  - 74
  - 41
- - 80
  - 43
  - 73
  - 62
  - 70
  - 45
  - 6
  - 26
  - 21
  - 8
- - 85
  - 1
  - 71
  - 50
  - 23
  - 22
  - 55
  - 74
  - 54
  - 17
- - 19
  - 52
  - 14
  - 47
  - 8
  - 30
  - 89
  - 69
  - 18
  - 49
- - 44
  - 95
  - 99
  - 17
  - 35
  - 85
  - 79
  - 96
  - 22
  - 92
- - 24
  - 13
  - 54
  - 21
  - 77
  - 83
  - 47
  - 72
  - 28
  - 18
- - 99
  - 77
  - 65
  - 89
  - 20
  - 84
  - 69
  - 43
  - 62
  - 96
- - 23
  - 18
  - 48
  - 69
  - 50
  - 92
  - 63
  - 79
  - 68
  - 5
- - 77
  - 91
  - 87
  - 95
  - 23
  - 46
  - 92
  - 61
  - 50
  - 86
- - 28
  - 17
  - 68
  - 73
  - 94
  - 61
  - 35
  - 34
  - 2
  - 31
- - 72
  - 36
  - 79
  - 67
  - 8
  - 45
  - 48
  - 54
  - 93
  - 73
- - 52
  - 11
  - 22
  - 46
  - 29
  - 89
  - 80
  - 6
  - 64
  - 49
- - 92
  - 97
  - 0
  - 30
  - 91
  - 75
  - 43
  - 72
  - 86
  - 66
- - 68
  - 93
  - 66
  - 50
  - 36
  - 53
  - 51
  - 65
  - 30
  - 86
- - 67
  - 45
  - 52
  - 2
  - 40
  - 36
  - 28
  - 65
  - 69
  - 49
- - 23
  - 73
  - 67
  - 68
  - 32
  - 40
  - 93
  - 9
  - 34
  - 80
- - 69
  - 43
  - 47
  - 85
  - 58
  - 76
  - 14
  - 22
  - 91
  - 35
- - 3
  - 26
  - 81
  - 22
  - 49
  - 42
  - 30
  - 34
  - 73
  - 93
- - 76
  - 55
  - 51
  - 97
  - 2
  - 67
  - 78
  - 44
  - 3
  - 83
- - 91
  - 59
  - 87
  - 52
  - 78
  - 90
  - 8
  - 0
  - 7
  - 93
- - 4
  - 0
  - 32
  - 39
  - 93
  - 49
  - 29
  - 78
  - 94
  - 11
- - 30
  - 60
  - 75
  - 83
  - 43
  - 95
  - 84
  - 46
  - 40
  - 17
- - 38
  - 10
  - 19
  - 50
  - 83
  - 80
  - 62
  - 60
  - 40
  - 4
- - 83
  - 92
  - 94
  - 27
  - 23
  - 0
  - 4
  - 14
  - 51
  - 90
- - 74
  - 25
  - 89
  - 20
  - 49
  - 65
  - 66
  - 62
  - 4
  - 91
- - 29
  - 76
  - 12
  - 10
  - 96
  - 3
  - 88
  - 86
  - 36
  - 2
- - 34
  - 21
  - 33
  - 57
  - 65
  - 61
  - 50
  - 99
  - 89
  - 76
- - 46
  - 74
  - 53
  - 37
  - 44
  - 90
  - 15
  - 88
  - 6
  - 99
- - 41
  - 23
  - 13
  - 7
  - 67
  - 66
  - 5
  - 20
  - 73
  - 84
- - 72
  - 49
  - 11
  - 19
  - 93
  - 40
  - 95
  - 38
  - 20
  - 69
- - 25
  - 1
  - 79
  - 34
  - 55
  - 43
  - 86
  - 15
  - 57
  - 88
- - 76
  - 4
  - 14
  - 70
  - 0
  - 75
  - 80
  - 29
  - 8
  - 27
- - 33
  - 58
  - 82
  - 14
  - 84
  - 70
  - 30
  - 16
  - 39
  - 41
- - 26
  - 94
  - 69
  - 11
  - 62
  - 48
  - 56
  - 45
  - 71
  - 89
- - 31
  - 22
  - 21
  - 34
  - 18
  - 91
  - 44
  - 42
  - 72
  - 28
- - 88
  - 62
  - 8
  - 64
  - 68
  - 73
  - 29
  - 22
  - 28
  - 46
- - 42
  - 50
  - 68
  - 52
  - 27
  - 82
  - 80
  - 77
  - 94
  - 41
- - 52
  - 29
  - 87
  - 66
  - 51
  - 80
  - 18
  - 89
  - 81
  - 86
- - 95
  - 0
  - 6
  - 2
  - 78
  - 94
  - 20
  - 42
  - 90
  - 18
- - 38
  - 77
  - 31
  - 85
  - 51
  - 81
  - 30
  - 37
  - 18
  - 59
- - 5
  - 61
  - 76
  - 22
  - 33
  - 10
  - 39
  - 32
  - 87
  - 15
- - 49
  - 2
  - 94
  - 81
  - 64
  - 16
  - 1
  - 62
  - 96
  - 30
- - 44
  - 98
  - 80
  - 64
  - 97
  - 74
  - 82
  - 27
  - 46
  - 72
- - 62
  - 97
  - 63
  - 6
  - 2
  - 36
  - 38
  - 52
  - 39
  - 89
- - 11
  - 56
  - 96
  - 76
  - 64
  - 20
  - 26
  - 12
  - 9
  - 49
- - 24
  - 62
  - 15
  - 81
  - 37
  - 65
  - 34
  - 74
  - 18
  - 59
- - 53
  - 26
  - 78
  - 87
  - 89
  - 8
  - 92
  - 94
  - 16
  - 10
- - 50
  - 29
  - 10
  - 73
  - 37
  - 31
  - 86
  - 82
  - 59
  - 85
- - 69
  - 21
  - 85
  - 92
  - 2
  - 70
  - 42
  - 10
  - 60
  - 8
- - 21
  - 73
  - 58
  - 6
  - 32
  - 19
  - 47
  - 95
  - 53
  - 64
- - 3
  - 18
  - 23
  - 72
  - 40
  - 24
  - 87
  - 35
  - 7
  - 90
- - 18
  - 4
  - 59
  - 63
  - 82
  - 92
  - 43
  - 85
  - 56
  - 34
- - 46
  - 66
  - 44
  - 25
  - 73
  - 18
  - 69
  - 3
  - 13
  - 56
- - 86
  - 88
  - 16
  - 98
  - 20
  - 74
  - 61
  - 46
  - 5
  - 15
- - 53
  - 49
  - 79
  - 65
  - 24
  - 97
  - 8
  - 99
  - 38
  - 64
- - 30
  - 28
  - 61
  - 26
  - 48
  - 59
  - 72
  - 6
  - 83
  - 24
- - 73
  - 39
  - 80
  - 31
  - 34
  - 14
  - 93
  - 35
  - 7
  - 90
- - 54
  - 98
  - 45
  - 83
  - 43
  - 10
  - 88
  - 40
  - 36
  - 61
- - 4
  - 9
  - 48
  - 46
  - 33
  - 77
  - 34
  - 32
  - 0
  - 99
- - 6
  - 43
  - 10
  - 63
  - 81
  - 94
  - 31
  - 79
  - 80
  - 44
- - 65
  - 49
  - 70
  - 40
  - 81
  - 85
  - 16
  - 87
  - 5
  - 55
- - 40
  - 30
  - 22
  - 87
  - 79
  - 46
  - 98
  - 45
  - 73
  - 72
- - 80
  - 70
  - 60
  - 74
  - 54
  - 30
  - 28
  - 55
  - 64
  - 16
- - 67
  - 28
  - 79
  - 85
  - 46
  - 78
  - 83
  - 44
  - 42
  - 0
- - 47
  - 7
  - 99
  - 12
  - 93
  - 68
  - 76
  - 44
  - 4
  - 53
- - 93
  - 11
  - 50
  - 49
  - 65
  - 31
  - 47
  - 96
  - 52
  - 8
- - 22
  - 86
  - 25
  - 87
  - 31
  - 16
  - 78
  - 63
  - 39
  - 75
- - 27
  - 1
  - 22
  - 17
  - 18
  - 10
  - 98
  - 64
  - 38
  - 45
- - 76
  - 49
  - 59
  - 11
  - 94
  - 64
  - 16
  - 89
  - 8
  - 53
- - 79
  - 29
  - 80
  - 19
  - 52
  - 68
  - 4
  - 71
  - 92
  - 64
- - 77
  - 6
  - 46
  - 4
  - 82
  - 43
  - 74
  - 10
  - 76
  - 54
- - 43
  - 39
  - 64
  - 53
  - 57
  - 46
  - 17
  - 19
  - 30
  - 26
- - 87
  - 1
  - 26
  - 42
  - 10
  - 14
  - 64
  - 33
  - 18
  - 32
- - 59
  - 65
  - 17
  - 60
  - 85
  - 11
  - 76
  - 58
  - 23
  - 46
- - 3
  - 41
  - 17
  - 0
  - 29
  - 83
  - 98
  - 50
  - 72
  - 91
- - 13
  - 21
  - 89
  - 93
  - 75
  - 20
  - 9
  - 71
  - 29
  - 57
- - 24
  - 63
  - 10
  - 57
  - 18
  - 62
  - 53
  - 7
  - 4
  - 58
- - 30
  - 86
  - 95
  - 80
  - 0
  - 74
  - 8
  - 52
  - 57
  - 6
- - 35
  - 31
  - 80
  - 93
  - 50
  - 16
  - 39
  - 72
  - 42
  - 13
- - 1
  - 71
  - 63
  - 73
  - 97
  - 18
  - 4
  - 95
  - 17
  - 46
- - 86
  - 71
  - 48
  - 77
  - 24
  - 56
  - 75
  - 46
  - 25
  - 81
- - 43
  - 86
  - 1
  - 85
  - 56
  - 64
  - 37
  - 46
  - 13
  - 45
- - 78
  - 44
  - 43
  - 89
  - 62
  - 45
  - 25
  - 27
  - 58
  - 88
- - 49
  - 81
  - 9
  - 38
  - 8
  - 85
  - 79
  - 45
  - 5
  - 11
- - 13
  - 96
  - 86
  - 60
  - 52
  - 74
  - 92
  - 16
  - 31
  - 78
- - 11
  - 16
  - 74
  - 45
  - 24
  - 4
  - 35
  - 54
  - 33
  - 70
- - 30
  - 56
  - 98
  - 55
  - 44
  - 31
  - 14
  - 65
  - 74
  - 10
- - 17
  - 72
  - 75
  - 43
  - 78
  - 34
  - 6
  - 59
  - 38
  - 94
- - 8
  - 1
  - 21
  - 27
  - 80
  - 66
  - 32
  - 76
  - 20
  - 63
- - 65
  - 32
  - 56
  - 95
  - 22
  - 15
  - 51
  - 62
  - 19
  - 41
- - 75
  - 52
  - 36
  - 65
  - 19
  - 16
  - 2
  - 73
  - 94
  - 85
- - 60
  - 71
  - 75
  - 6
  - 96
  - 89
  - 92
  - 54
  - 22
  - 46
- - 16
  - 15
  - 59
  - 14
  - 9
  - 46
  - 96
  - 0
  - 39
  - 7
- - 6
  - 4
  - 48
  - 79
  - 1
  - 37
  - 53
  - 63
  - 42
  - 90
- - 66
  - 81
  - 63
  - 32
  - 20
  - 0
  - 22
  - 40
  - 29
  - 61
- - 54
  - 63
  - 76
  - 91
  - 6
  - 47
  - 66
  - 74
  - 59
  - 29
- - 73
  - 10
  - 64
  - 86
  - 29
  - 33
  - 46
  - 41
  - 1
  - 67
- - 41
  - 32
  - 42
  - 8
  - 78
  - 65
  - 77
  - 71
  - 16
  - 94
- - 75
  - 51
  - 24
  - 80
  - 91
  - 99
  - 8
  - 14
  - 68
  - 66
- - 15
  - 48
  - 46
  - 81
  - 19
  - 54
  - 60
  - 22
  - 8
  - 71
- - 83
  - 91
  - 64
  - 85
  - 7
  - 73
  - 66
  - 22
  - 6
  - 23
- - 54
  - 15
  - 9
  - 71
  - 16
  - 56
  - 1
  - 98
  - 19
  - 95
- - 82
  - 31
  - 79
  - 53
  - 76
  - 87
  - 11
  - 30
  - 43
  - 18
- - 41
  - 44
  - 91
  - 19
  - 50
  - 48
  - 77
  - 40
  - 74
  - 92
- - 38
  - 65
  - 62
  - 21
  - 93
  - 25
  - 6
  - 73
  - 49
  - 3
- - 73
  - 90
  - 61
  - 88
  - 15
  - 83
  - 49
  - 32
  - 75
  - 42
- - 28
  - 60
  - 34
  - 54
  - 24
  - 98
  - 27
  - 18
  - 38
  - 84
- - 94
  - 90
  - 42
  - 20
  - 82
  - 46
  - 15
  - 52
  - 28
  - 12
- - 35
  - 43
  - 92
  - 6
  - 90
  - 65
  - 28
  - 23
  - 44
  - 30
- - 18
  - 94
  - 58
  - 23
  - 79
  - 87
  - 7
  - 74
  - 45
  - 78
- - 83
  - 51
  - 99
  - 40
  - 41
  - 24
  - 10
  - 52
  - 86
  - 13
- - 22
  - 2
  - 78
  - 24
  - 13
  - 79
  - 17
  - 84
  - 71
  - 62
- - 12
  - 84
  - 63
  - 74
  - 54
  - 61
  - 59
  - 71
  - 4
  - 96
- - 37
  - 68
  - 33
  - 12
  - 89
  - 84
  - 73
  - 95
  - 64
  - 8
- - 26
  - 48
  - 42
  - 17
  - 30
  - 27
  - 54
  - 21
  - 45
  - 0
- - 28
  - 33
  - 7
  - 2
  - 86
  - 17
  - 66
  - 79
  - 10
  - 52
- - 81
  - 24
  - 96
  - 58
  - 87
  - 42
  - 12
  - 43
  - 75
  - 4
- - 13
  - 66
  - 34
  - 40
  - 73
  - 31
  - 89
  - 28
  - 80
  - 64
- - 25
  - 41
  - 12
  - 83
  - 30
  - 69
  - 11
  - 55
  - 2
  - 13
- - 36
  - 5
  - 27
  - 93
  - 7
  - 97
  - 60
  - 13
  - 85
  - 63
- - 47
  - 73
  - 69
  - 54
  - 96
  - 19
  - 94
  - 60
  - 59
  - 52
- - 46
  - 4
  - 2
  - 7
  - 51
  - 55
  - 40
  - 71
  - 28
  - 92
- - 38
  - 5
  - 29
  - 4
  - 58
  - 27
  - 14
  - 42
  - 84
  - 3
- - 52
  - 40
  - 95
  - 85
  - 43
  - 31
  - 21
  - 35
  - 33
  - 89
- - 3
  - 47
  - 58
  - 72
  - 78
  - 98
  - 16
  - 57
  - 5
  - 2
- - 46
  - 6
  - 38
  - 8
  - 29
  - 61
  - 59
  - 43
  - 89
  - 2
- - 9
  - 40
  - 19
  - 4
  - 83
  - 64
  - 97
  - 45
  - 46
  - 53
- - 22
  - 2
  - 42
  - 75
  - 45
  - 82
  - 44
  - 60
  - 50
  - 24
- - 9
  - 49
  - 33
  - 10
  - 96
  - 27
  - 73
  - 85
  - 46
  - 38
- - 87
  - 30
  - 39
  - 6
  - 83
  - 74
  - 52
  - 29
  - 26
  - 4
- - 48
  - 81
  - 86
  - 21
  - 5
  - 98
  - 47
  - 34
  - 70
  - 92
- - 63
  - 64
  - 73
  - 45
  - 79
  - 95
  - 30
  - 26
  - 83
  - 14
- - 17
  - 60
  - 37
  - 55
  - 53
  - 20
  - 47
  - 29
  - 83
  - 19
- - 77
  - 0
  - 64
  - 92
  - 82
  - 26
  - 51
  - 20
  - 81
  - 45
- - 43
  - 61
  - 53
  - 99
  - 55
  - 21
  - 38
  - 87
  - 12
  - 80
- - 12
  - 2
  - 29
  - 73
  - 28
  - 65
  - 69
  - 37
  - 41
  - 23
- - 32
  - 54
  - 59
  - 97
  - 11
  - 38
  - 17
  - 96
  - 92
  - 87
- - 86
  - 79
  - 87
  - 24
  - 7
  - 21
  - 88
  - 33
  - 52
  - 67
- - 53
  - 78
  - 72
  - 20
  - 38
  - 14
  - 81
  - 43
  - 91
  - 22
- - 12
  - 77
  - 27
  - 17
  - 86
  - 16
  - 46
  - 32
  - 60
  - 78
- - 2
  - 4
  - 90
  - 50
  - 86
  - 71
  - 68
  - 34
  - 78
  - 62
- - 13
  - 86
  - 43
  - 98
  - 72
  - 11
  - 20
  - 15
  - 17
  - 99
- - 35
  - 4
  - 84
  - 39
  - 17
  - 22
  - 93
  - 99
  - 25
  - 18
- - 32
  - 20
  - 26
  - 60
  - 80
  - 39
  - 35
  - 87
  - 37
  - 41
- - 46
  - 33
  - 21
  - 64
  - 22
  - 43
  - 92
  - 54
  - 15
  - 63
- - 17
  - 8
  - 37
  - 19
  - 4
  - 81
  - 93
  - 83
  - 39
  - 84
- - 96
  - 91
  - 70
  - 75
  - 69
  - 19
  - 21
  - 68
  - 49
  - 88
- - 72
  - 65
  - 44
  - 60
  - 13
  - 56
  - 68
  - 57
  - 39
  - 32
- - 56
  - 30
  - 99
  - 33
  - 57
  - 62
  - 67
  - 70
  - 97
  - 95
- - 41
  - 96
  - 59
  - 78
  - 44
  - 89
  - 79
  - 91
  - 3
  - 15
- - 47
  - 44
  - 27
  - 36
  - 7
  - 91
  - 37
  - 50
  - 66
  - 81
- - 73
  - 32
  - 63
  - 24
  - 23
  - 44
  - 51
  - 10
  - 42
  - 25
- - 9
  - 5
  - 86
  - 82
  - 22
  - 23
  - 73
  - 67
  - 27
  - 38
- - 27
  - 24
  - 86
  - 11
  - 99
  - 20
  - 64
  - 58
  - 89
  - 2
- - 8
  - 85
  - 72
  - 70
  - 12
  - 28
  - 1
  - 23
  - 50
  - 33
- - 6
  - 3
  - 97
  - 94
  - 64
  - 31
  - 87
  - 26
  - 19
  - 7
- - 43
  - 50
  - 45
  - 52
  - 87
  - 28
  - 35
  - 2
  - 65
  - 99
- - 87
  - 63
  - 5
  - 81
  - 49
  - 3
  - 76
  - 79
  - 19
  - 18
- - 7
  - 5
  - 52
  - 46
  - 2
  - 76
  - 25
  - 48
  - 74
  - 33
- - 19
  - 91
  - 24
  - 68
  - 46
  - 45
  - 16
  - 78
  - 35
  - 62
- - 36
  - 61
  - 10
  - 17
  - 5
  - 32
  - 50
  - 65
  - 9
  - 97
- - 59
  - 38
  - 0
  - 83
  - 62
  - 80
  - 5
  - 84
  - 23
  - 74
- - 56
  - 89
  - 61
  - 26
  - 82
  - 60
  - 72
  - 76
  - 40
  - 68
- - 37
  - 24
  - 50
  - 98
  - 79
  - 55
  - 15
  - 69
  - 14
  - 23
- - 79
  - 27
  - 87
  - 40
  - 90
  - 23
  - 94
  - 24
  - 13
  - 19
- - 29
  - 84
  - 65
  - 89
  - 3
  - 94
  - 9
  - 16
  - 64
  - 91
- - 58
  - 75
  - 33
  - 67
  - 31
  - 72
  - 34
  - 91
  - 99
  - 68
- - 31
  - 29
  - 80
  - 83
  - 58
  - 44
  - 88
  - 87
  - 22
  - 59
- - 49
  - 28
  - 36
  - 99
  - 52
  - 25
  - 17
  - 74
  - 20
  - 33
- - 75
  - 19
  - 22
  - 88
  - 94
  - 78
  - 21
  - 4
  - 62
  - 52
- - 51
  - 69
  - 6
  - 94
  - 48
  - 1
  - 11
  - 73
  - 20
  - 81
- - 77
  - 63
  - 10
  - 37
  - 8
  - 23
  - 84
  - 87
  - 24
  - 41
- - 58
  - 43
  - 32
  - 53
  - 82
  - 80
  - 1
  - 14
  - 74
  - 22
- - 44
  - 60
  - 78
  - 57
  - 69
  - 36
  - 99
  - 77
  - 59
  - 18
- - 78
  - 8
  - 18
  - 26
  - 43
  - 79
  - 63
  - 16
  - 13
  - 6
- - 18
  - 81
  - 12
  - 6
  - 28
  - 60
  - 39
  - 65
  - 78
  - 73
- - 99
  - 62
  - 48
  - 31
  - 96
  - 49
  - 79
  - 63
  - 56
  - 45
- - 6
  - 38
  - 0
  - 13
  - 52
  - 43
  - 31
  - 17
  - 25
  - 30
- - 42
  - 81
  - 18
  - 6
  - 14
  - 98
  - 79
  - 1
  - 37
  - 11
- - 83
  - 59
  - 65
  - 66
  - 63
  - 13
  - 74
  - 30
  - 55
  - 53
- - 24
  - 20
  - 63
  - 9
  - 38
  - 96
  - 59
  - 82
  - 80
  - 92
- - 80
  - 50
  - 68
  - 84
  - 81
  - 61
  - 69
  - 65
  - 26
  - 52
- - 30
  - 86
  - 19
  - 65
  - 59
  - 93
  - 57
  - 53
  - 67
  - 14
- - 51
  - 69
  - 16
  - 64
  - 22
  - 1
  - 5
  - 30
  - 43
  - 55
- - 26
  - 43
  - 18
  - 39
  - 95
  - 67
  - 98
  - 10
  - 6
  - 7
- - 97
  - 17
  - 82
  - 54
  - 16
  - 33
  - 21
  - 3
  - 93
  - 76
- - 96
  - 84
  - 46
  - 73
  - 79
  - 48
  - 74
  - 70
  - 66
  - 95
- - 77
  - 29
  - 51
  - 45
  - 11
  - 46
  - 1
  - 70
  - 27
  - 42
- - 80
  - 93
  - 56
  - 72
  - 23
  - 79
  - 15
  - 12
  - 41
  - 21
- - 25
  - 26
  - 40
  - 46
  - 58
  - 64
  - 1
  - 6
  - 99
  - 79
- - 65
  - 43
  - 90
  - 29
  - 9
  - 89
  - 52
  - 92
  - 7
  - 23
- - 83
  - 25
  - 70
  - 40
  - 90
  - 63
  - 62
  - 37
  - 38
  - 18
- - 17
  - 47
  - 81
  - 77
  - 51
  - 3
  - 36
  - 68
  - 29
  - 86
- - 32
  - 44
  - 72
  - 14
  - 74
  - 37
  - 46
  - 67
  - 89
  - 36
- - 55
  - 99
  - 62
  - 68
  - 91
  - 52
  - 11
  - 48
  - 96
  - 46
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 23.479999542236328
- 45.41999816894531
- 57.709999084472656
- 62.31999969482422
- 67.62000274658203
- 73.0199966430664
- 75.26000213623047
- 74.91999816894531
- 73.87000274658203
- 75.44999694824219
- 78.45999908447266
- 78.02999877929688
- 79.20999908447266
- 80.83000183105469
- 81.56999969482422
- 82.05999755859375
- 81.58000183105469
- 82.08000183105469
- 82.37999725341797
- 83.43000030517578
- 83.41000366210938
- 84.16000366210938
- 83.9800033569336
- 84.12999725341797
- 84.16000366210938
- 84.2699966430664
- 84.43000030517578
- 84.93000030517578
- 84.87999725341797
- 85.4000015258789
- 85.33999633789062
- 85.12999725341797
- 85.27999877929688
- 85.63999938964844
- 85.5199966430664
- 85.81999969482422
- 85.87000274658203
- 85.19999694824219
- 85.88999938964844
- 86.26000213623047
- 86.30000305175781
- 86.36000061035156
- 86.6500015258789
- 86.86000061035156
- 86.83000183105469
- 86.95999908447266
- 86.80000305175781
- 87.02999877929688
- 87.0999984741211
- 87.23999786376953
- 87.22000122070312
- 87.25
- 87.16999816894531
- 87.45999908447266
- 87.37000274658203
- 87.4000015258789
- 87.44000244140625
- 87.47000122070312
- 87.5999984741211
- 87.55000305175781
- 87.80999755859375
- 87.55999755859375
- 87.83999633789062
- 87.86000061035156
- 87.95999908447266
- 87.88999938964844
- 88.0
- 88.12999725341797
- 88.30000305175781
- 88.02999877929688
- 87.98999786376953
- 87.97000122070312
- 88.02999877929688
- 88.19999694824219
- 88.36000061035156
- 88.5199966430664
- 88.5199966430664
- 88.6500015258789
- 88.63999938964844
- 88.62999725341797
- 88.5
- 88.55000305175781
- 88.70999908447266
- 88.66000366210938
- 88.45999908447266
- 88.63999938964844
- 88.63999938964844
- 88.66000366210938
- 88.9000015258789
- 88.98999786376953
- 89.22000122070312
- 89.02999877929688
- 88.97000122070312
- 88.93000030517578
- 88.97000122070312
- 89.05999755859375
- 89.0
- 89.08000183105469
- 89.11000061035156
- 89.2300033569336
- 89.36000061035156
- 89.25
- 89.26000213623047
- 89.19000244140625
- 89.11000061035156
- 89.06999969482422
- 89.16999816894531
- 89.20999908447266
- 89.3499984741211
- 89.4800033569336
- 89.26000213623047
- 89.3499984741211
- 89.47000122070312
- 89.48999786376953
- 89.5199966430664
- 89.2699966430664
- 89.47000122070312
- 89.52999877929688
- 89.52999877929688
- 89.47000122070312
- 89.5
- 89.52999877929688
- 89.5
- 89.5
- 89.72000122070312
- 89.62999725341797
- 89.61000061035156
- 89.51000213623047
- 89.41000366210938
- 89.55999755859375
- 89.73999786376953
- 89.69999694824219
- 89.76000213623047
- 89.69000244140625
- 89.80999755859375
- 89.80000305175781
- 89.83999633789062
- 89.81999969482422
- 89.83999633789062
- 89.76000213623047
- 89.83999633789062
- 89.83999633789062
- 89.94999694824219
- 89.83999633789062
- 89.86000061035156
- 90.0199966430664
- 90.0199966430664
- 89.83000183105469
- 89.93000030517578
- 89.93000030517578
- 89.95999908447266
- 90.13999938964844
- 90.12999725341797
- 90.1500015258789
- 89.98999786376953
- 90.0
- 90.08999633789062
- 90.12999725341797
- 90.19999694824219
- 90.23999786376953
- 90.27999877929688
- 90.05000305175781
- 90.0999984741211
- 90.30999755859375
- 90.22000122070312
- 90.11000061035156
- 90.26000213623047
- 90.37999725341797
- 90.26000213623047
- 90.2300033569336
- 90.25
- 90.19999694824219
- 90.19999694824219
- 90.25
- 90.23999786376953
- 90.37999725341797
- 90.33999633789062
- 90.44999694824219
- 90.37999725341797
- 90.37000274658203
- 90.45999908447266
- 90.41999816894531
- 90.47000122070312
- 90.44999694824219
- 90.4000015258789
- 90.5
- 90.58000183105469
- 90.58999633789062
- 90.41999816894531
- 90.43000030517578
- 90.44000244140625
- 90.48999786376953
- 90.41999816894531
- 90.45999908447266
- 90.52999877929688
- 90.56999969482422
- 90.58999633789062
- 90.48999786376953
- 90.66000366210938
- 90.5999984741211
- 90.63999938964844
- 90.62000274658203
- 90.55000305175781
- 90.70999908447266
- 90.70999908447266
- 90.6500015258789
- 90.77999877929688
- 90.76000213623047
- 90.70999908447266
- 90.7300033569336
- 90.69999694824219
- 90.63999938964844
- 90.66999816894531
- 90.7300033569336
- 90.79000091552734
- 90.77999877929688
- 90.9000015258789
- 90.81999969482422
- 90.75
- 90.81999969482422
- 90.97000122070312
- 90.94000244140625
- 90.80000305175781
- 90.86000061035156
- 90.83000183105469
- 90.98999786376953
- 90.87000274658203
- 90.94999694824219
- 90.94999694824219
- 90.93000030517578
- 90.87999725341797
- 90.83999633789062
- 90.91999816894531
- 90.91999816894531
- 90.87999725341797
- 90.80999755859375
- 90.87999725341797
- 90.98999786376953
- 91.05000305175781
- 90.93000030517578
- 90.91999816894531
- 91.0199966430664
- 90.93000030517578
- 90.97000122070312
- 91.0199966430664
- 91.02999877929688
- 91.05999755859375
- 91.0199966430664
- 91.02999877929688
- 91.12000274658203
- 90.95999908447266
- 91.02999877929688
- 91.06999969482422
- 91.0
- 90.94000244140625
- 90.94000244140625
- 90.94999694824219
- 90.95999908447266
- 91.16000366210938
- 91.02999877929688
- 90.9800033569336
- 90.88999938964844
- 90.94000244140625
- 91.04000091552734
- 91.20999908447266
- 91.16000366210938
- 91.11000061035156
- 91.26000213623047
- 91.16000366210938
- 91.20999908447266
- 91.26000213623047
- 91.11000061035156
- 91.08999633789062
- 91.29000091552734
- 91.27999877929688
- 91.23999786376953
- 91.19999694824219
- 91.33000183105469
- 91.2300033569336
- 91.37000274658203
- 91.27999877929688
- 91.25
- 91.11000061035156
- 91.18000030517578
- 91.20999908447266
- 91.37000274658203
- 91.30999755859375
- 91.27999877929688
- 91.30000305175781
- 91.43000030517578
- 91.4000015258789
- 91.31999969482422
- 91.33999633789062
- 91.27999877929688
- 91.4000015258789
- 91.54000091552734
- 91.4800033569336
- 91.48999786376953
- 91.5199966430664
- 91.44999694824219
- 91.44999694824219
- 91.52999877929688
- 91.5
- 91.44999694824219
- 91.41000366210938
- 91.45999908447266
- 91.38999938964844
- 91.44999694824219
- 91.38999938964844
- 91.4800033569336
- 91.3499984741211
- 91.51000213623047
- 91.44000244140625
- 91.37000274658203
- 91.41000366210938
- 91.47000122070312
- 91.33999633789062
- 91.4800033569336
- 91.2699966430664
- 91.61000061035156
- 91.6500015258789
- 91.63999938964844
- 91.41000366210938
- 91.54000091552734
- 91.47000122070312
- 91.55000305175781
- 91.58000183105469
- 91.48999786376953
- 91.58999633789062
- 91.52999877929688
- 91.58999633789062
- 91.69000244140625
- 91.4800033569336
- 91.41000366210938
- 91.33000183105469
- 91.55000305175781
- 91.70999908447266
- 91.58999633789062
- 91.56999969482422
- 91.61000061035156
- 91.56999969482422
- 91.6500015258789
- 91.66999816894531
- 91.58000183105469
- 91.66999816894531
- 91.72000122070312
- 91.72000122070312
- 91.68000030517578
- 91.70999908447266
- 91.66999816894531
- 91.58999633789062
- 91.72000122070312
- 91.62999725341797
- 91.83999633789062
- 91.75
- 91.66999816894531
- 91.68000030517578
- 91.87999725341797
- 91.81999969482422
- 91.69000244140625
- 91.7699966430664
- 91.58000183105469
- 91.8499984741211
- 91.91999816894531
- 91.83999633789062
- 91.66000366210938
- 91.86000061035156
- 91.9000015258789
- 91.9000015258789
- 91.75
- 91.68000030517578
- 91.43000030517578
- 91.9000015258789
- 91.8499984741211
- 91.80999755859375
- 91.72000122070312
- 91.80999755859375
- 91.91000366210938
- 91.77999877929688
- 91.7699966430664
- 91.83999633789062
- 91.75
- 91.87999725341797
- 91.88999938964844
- 91.61000061035156
- 91.7699966430664
- 91.91000366210938
- 91.83000183105469
- 91.91000366210938
- 91.91000366210938
- 91.87999725341797
- 91.81999969482422
- 91.87000274658203
- 91.83999633789062
- 91.91999816894531
- 91.80999755859375
- 91.77999877929688
- 91.8499984741211
- 91.9800033569336
- 91.91999816894531
- 91.91999816894531
- 92.0
- 91.91000366210938
- 91.91999816894531
- 91.98999786376953
- 91.7699966430664
- 91.94999694824219
- 91.80999755859375
- 91.94000244140625
- 91.88999938964844
- 91.87000274658203
- 91.93000030517578
- 92.0
- 91.87999725341797
- 91.94000244140625
- 91.7699966430664
- 91.98999786376953
- 91.94999694824219
- 91.86000061035156
- 91.8499984741211
- 91.86000061035156
- 91.98999786376953
- 91.97000122070312
- 91.87000274658203
- 91.9000015258789
- 91.91000366210938
- 92.02999877929688
- 92.01000213623047
- 92.05000305175781
- 92.08999633789062
- 92.11000061035156
- 92.12000274658203
- 92.08000183105469
- 91.94999694824219
- 91.93000030517578
- 91.94999694824219
- 91.83999633789062
- 91.83000183105469
- 91.81999969482422
- 92.0
- 91.98999786376953
- 91.9800033569336
- 91.95999908447266
- 91.83000183105469
- 92.11000061035156
- 92.08000183105469
- 92.05999755859375
- 92.05999755859375
- 92.04000091552734
- 92.0199966430664
- 91.93000030517578
- 91.93000030517578
- 92.0
- 91.8499984741211
- 92.12999725341797
- 92.13999938964844
- 92.16000366210938
- 92.19999694824219
- 92.13999938964844
- 92.12999725341797
- 92.11000061035156
- 92.0999984741211
- 92.12999725341797
- 92.16000366210938
- 92.08000183105469
- 92.05999755859375
- 92.0999984741211
- 92.08999633789062
- 92.0999984741211
- 92.20999908447266
- 92.2300033569336
- 92.19999694824219
- 92.22000122070312
- 92.13999938964844
- 92.19999694824219
- 92.18000030517578
- 92.26000213623047
- 92.22000122070312
- 92.13999938964844
- 92.23999786376953
- 92.25
- 92.06999969482422
- 92.18000030517578
- 92.20999908447266
- 92.18000030517578
- 92.27999877929688
- 92.16999816894531
- 92.13999938964844
- 92.11000061035156
- 92.19999694824219
- 92.16000366210938
- 92.0999984741211
- 92.19000244140625
- 92.33000183105469
- 92.33999633789062
- 92.26000213623047
- 92.27999877929688
- 92.25
- 92.29000091552734
- 92.25
test_loss:
- 2.2066862716674804
- 2.0896575008392335
- 1.987224062347412
- 1.8907176504135133
- 1.801316226387024
- 1.7151518630981446
- 1.6339538488388061
- 1.5569488857269287
- 1.491881414794922
- 1.4215575332641601
- 1.3578226009368897
- 1.3006037685394287
- 1.247853035926819
- 1.195796524810791
- 1.1461712894439697
- 1.1059203991889954
- 1.0597773673057556
- 1.0310291669845582
- 0.9935050220489502
- 0.9583396441459656
- 0.933510067653656
- 0.9045982054710389
- 0.8803127067565918
- 0.8554851853370666
- 0.83627493019104
- 0.8137340793609619
- 0.7943846391677857
- 0.7748915491104126
- 0.7587716975212098
- 0.746122350025177
- 0.7343477307319641
- 0.724983660030365
- 0.7107119193553925
- 0.6948560973644257
- 0.6853623120307922
- 0.6776875769138336
- 0.6630259721279145
- 0.660657508611679
- 0.6519877482414246
- 0.6418709361076355
- 0.6351394880771637
- 0.6257572198867798
- 0.6154820400238037
- 0.6059564277648926
- 0.6005150476455688
- 0.5927011771678925
- 0.5880161492824555
- 0.5818862647533417
- 0.5763997877120972
- 0.5746571042060852
- 0.5693764208316803
- 0.5641709772109985
- 0.5605455966949463
- 0.5533549583911895
- 0.5520402102470398
- 0.5488697017669678
- 0.5438105331420898
- 0.5421945453166962
- 0.5387030644893647
- 0.5360938839912415
- 0.5298946821212769
- 0.5292265382766723
- 0.5231897524356842
- 0.5190161942958832
- 0.5151939342975617
- 0.5157322513103485
- 0.5080729625701904
- 0.5038276524543762
- 0.5041487061023712
- 0.5000763103961945
- 0.49815020709037783
- 0.49755369396209714
- 0.4954430635929108
- 0.4927166156768799
- 0.489292249584198
- 0.484785315990448
- 0.4816464081287384
- 0.47914917798042295
- 0.4776169773578644
- 0.47622092514038084
- 0.4750886392116547
- 0.47208330335617066
- 0.4694230724334717
- 0.4681280282497406
- 0.46820441317558287
- 0.4659263542175293
- 0.463989848279953
- 0.4625812087059021
- 0.4599693851947784
- 0.45723179564476013
- 0.45460289595127107
- 0.4545496106386185
- 0.4549789115905762
- 0.45289660058021547
- 0.45167816605567934
- 0.44932046446800233
- 0.4480680814743042
- 0.4447291185617447
- 0.44317569122314454
- 0.44006820437908173
- 0.4383639527082443
- 0.43700582370758057
- 0.4358266658067703
- 0.4370411093235016
- 0.43506683354377745
- 0.4357830485343933
- 0.4341335697889328
- 0.4331658605575561
- 0.4298714278459549
- 0.42835848412513733
- 0.4298076165437698
- 0.4272458510875702
- 0.42548187351226807
- 0.42460985622406006
- 0.42269519288539886
- 0.4245958075046539
- 0.4212906276464462
- 0.4202334856033325
- 0.42034186668395995
- 0.4185494842529297
- 0.41792119233608244
- 0.41697812094688413
- 0.41605999915599823
- 0.41611317522525787
- 0.4122973281621933
- 0.41151944377422334
- 0.41146601052284243
- 0.41325840692520144
- 0.41370077323913573
- 0.4105722323656082
- 0.4080918598175049
- 0.4078376425027847
- 0.4071126191139221
- 0.4057605128288269
- 0.40495307350158694
- 0.40382348997592926
- 0.40403605523109437
- 0.4042610505104065
- 0.4044370595693588
- 0.4015250993490219
- 0.4012888200521469
- 0.3998922017097473
- 0.39921696112155913
- 0.39805584897994994
- 0.39951156318187714
- 0.39609790799617767
- 0.39548037548065185
- 0.39584580442905426
- 0.3944522594690323
- 0.3946816725730896
- 0.39257233867645264
- 0.39063568518161773
- 0.3904410572528839
- 0.3902490970849991
- 0.39219657039642336
- 0.39107089641094206
- 0.3900955590486527
- 0.3890270485162735
- 0.3872427426099777
- 0.38700473365783694
- 0.3868426003217697
- 0.387880699968338
- 0.38718982684612274
- 0.3843475150823593
- 0.38491510808467866
- 0.3844786639928818
- 0.3836392333984375
- 0.38192899446487427
- 0.3826930632591248
- 0.3830824436903
- 0.38158696789741514
- 0.38246405506134035
- 0.3799163235664368
- 0.37826002433300016
- 0.3802509642601013
- 0.3770468943357468
- 0.3769086329221725
- 0.378637478351593
- 0.3785720643043518
- 0.37604791054725645
- 0.3734448062181473
- 0.3739751963853836
- 0.37300973527431486
- 0.3719747685432434
- 0.37367560539245603
- 0.3717477020740509
- 0.3723232903957367
- 0.3720751680612564
- 0.3707850349187851
- 0.3725841028928757
- 0.3696216371774673
- 0.3688465852737427
- 0.37009874408245086
- 0.3687339565038681
- 0.36984265592098237
- 0.36850251815319063
- 0.36803884148597715
- 0.3667240288257599
- 0.3665274693965912
- 0.36721324484348294
- 0.36531614854335787
- 0.3653236944437027
- 0.3671782207250595
- 0.36338947587013243
- 0.3638066603422165
- 0.3646976186752319
- 0.36316283860206605
- 0.36239088072776793
- 0.36123659992218016
- 0.36144952557086946
- 0.3607211875677109
- 0.36246002519130704
- 0.36040647149085997
- 0.3586348526239395
- 0.35905378873348237
- 0.35888424434661864
- 0.3571369539499283
- 0.35831356475353243
- 0.3590391989469528
- 0.3575315701961517
- 0.35685623581409454
- 0.3559859616279602
- 0.3559376345872879
- 0.3555102599143982
- 0.35586371252536775
- 0.35498926920890805
- 0.3546256652593613
- 0.3535687480926514
- 0.35414500198364257
- 0.35403691997528075
- 0.35350362017154696
- 0.3531521537542343
- 0.3513950826406479
- 0.35187110466957094
- 0.35215217888355255
- 0.3522222947120667
- 0.3524872095346451
- 0.35048028399944303
- 0.350051864695549
- 0.3508098417520523
- 0.3516269053220749
- 0.34975634973049163
- 0.3519428227901459
- 0.3489623133659363
- 0.34820746324062346
- 0.3469004977226257
- 0.3466616946935654
- 0.34631656486988066
- 0.3465356270074844
- 0.34480566084384917
- 0.345705308842659
- 0.34528102333545685
- 0.3472745344161987
- 0.345570276761055
- 0.3450548811197281
- 0.344712721991539
- 0.3462148183822632
- 0.34489424893856047
- 0.34336506021022795
- 0.3435953837633133
- 0.3447360125541687
- 0.34490351033210753
- 0.3458034739971161
- 0.34357654666900633
- 0.3428233715772629
- 0.3426483458042145
- 0.3423143014669418
- 0.34073844707012174
- 0.34057072863578797
- 0.33953156173229215
- 0.3392461670398712
- 0.3395320337533951
- 0.33931237041950224
- 0.3393610333919525
- 0.3386960669279099
- 0.3394413964986801
- 0.33842384765148165
- 0.3371707681417465
- 0.3377204108715057
- 0.3372860731840134
- 0.33719923021793363
- 0.3377191668510437
- 0.33762263126373293
- 0.33708652114868165
- 0.3365841602563858
- 0.33528496177196504
- 0.3361885057210922
- 0.3369250351190567
- 0.3356583774328232
- 0.3354086817264557
- 0.33418188421726225
- 0.33436101653575895
- 0.3351751586198807
- 0.3375553821802139
- 0.3346570348739624
- 0.33349489300251006
- 0.33247076189517977
- 0.33311870720386505
- 0.33279488723278045
- 0.33247070698738096
- 0.3327018577337265
- 0.33190097444057465
- 0.33163334512710574
- 0.3318582811594009
- 0.3321750011205673
- 0.3309303401708603
- 0.3321279223203659
- 0.3309410431623459
- 0.32993817489147187
- 0.329367263174057
- 0.3303283272027969
- 0.3296432824134827
- 0.3302493089437485
- 0.33433637344837186
- 0.3301720481395721
- 0.32917396969795226
- 0.3282946535825729
- 0.3271648145914078
- 0.32853746280670165
- 0.3270248343706131
- 0.32713916635513307
- 0.32697234914302825
- 0.3274832540512085
- 0.3275836098432541
- 0.3274032408237457
- 0.3272339804410934
- 0.3257560500383377
- 0.3276291999578476
- 0.32517276270389556
- 0.3261032937049866
- 0.32556719779968263
- 0.3244450186252594
- 0.32624910674095153
- 0.32635319228172305
- 0.32550406103134155
- 0.3258352241277695
- 0.32390706536769864
- 0.32275972962379457
- 0.32310154955387116
- 0.3226398687124252
- 0.322855597949028
- 0.321783345746994
- 0.32249578123092654
- 0.3227360500574112
- 0.32191129338741303
- 0.320958110666275
- 0.3219529350757599
- 0.3225169907808304
- 0.3207522423744202
- 0.32026169250011444
- 0.32317993273735046
- 0.3219195011615753
- 0.3217870060443878
- 0.3196771308422089
- 0.31972533588409424
- 0.32101091740131377
- 0.3211622253894806
- 0.3193829633235931
- 0.3193642484664917
- 0.31868394956588747
- 0.31844758279323576
- 0.3190124624967575
- 0.3177269478797913
- 0.31818385665416715
- 0.317598712849617
- 0.31978978924751283
- 0.3173355078935623
- 0.3166134074926376
- 0.3171287318229675
- 0.3176117209672928
- 0.31706669268608095
- 0.3181063893318176
- 0.3165099449634552
- 0.31623225340843203
- 0.31609182116985324
- 0.31730137107372286
- 0.3160476751565933
- 0.315129181933403
- 0.3163777728319168
- 0.3166217435359955
- 0.31508598895072937
- 0.3156961874485016
- 0.31405850965976717
- 0.3139161447286606
- 0.3148445523738861
- 0.31473154513835905
- 0.3132336794614792
- 0.31306816828250883
- 0.31236657090187075
- 0.3131102162837982
- 0.3124632025718689
- 0.31402230281829835
- 0.3133476101636887
- 0.31308075301647187
- 0.31195380072593687
- 0.3117104174137115
- 0.31086753556728364
- 0.31139479916095736
- 0.3117031517267227
- 0.3118122279882431
- 0.3119946373462677
- 0.31087787647247317
- 0.31030940234661103
- 0.31035959980487826
- 0.31043795309066774
- 0.3117128604412079
- 0.3103972390651703
- 0.31088081929683686
- 0.3097972297668457
- 0.3098203363656998
- 0.30986831007003784
- 0.3091896798610687
- 0.3088149624824524
- 0.3091446004152298
- 0.30907160794734956
- 0.3104210425376892
- 0.30883639397621154
- 0.3081398896217346
- 0.3094973109483719
- 0.3097990965843201
- 0.30841289942264555
- 0.30806594002246857
- 0.30752976977825164
- 0.3098324899196625
- 0.30820928480625154
- 0.30731664888858795
- 0.30684809334278107
- 0.3062976136207581
- 0.3067318198919296
- 0.30681086421012876
- 0.3068076208114624
- 0.3061811073064804
- 0.30558663477897646
- 0.3074360397815704
- 0.30617690715789797
- 0.30647287361621856
- 0.3075390430688858
- 0.307414493060112
- 0.30657189218997954
- 0.3052605684041977
- 0.3051143148422241
- 0.3049014593601227
- 0.30601257162094114
- 0.30661266932487485
- 0.30449077498912813
- 0.30390353314876556
- 0.3035577370405197
- 0.30469774713516234
- 0.3042750619888306
- 0.3055970227718353
- 0.3072561999320984
- 0.3047541347503662
- 0.3043422243595123
- 0.3050035807609558
- 0.3025338086128235
- 0.3020230765581131
- 0.3015613632440567
- 0.3020523293018341
- 0.30183923172950744
- 0.30187361612319946
- 0.3015419946670532
- 0.3018922194004059
- 0.30274155831336974
- 0.3017904221534729
- 0.3022286636352539
- 0.30144829030036924
- 0.3022690347671509
- 0.301481027173996
- 0.3016499289512634
- 0.3006792518377304
- 0.3000581178426743
- 0.30046857454776765
- 0.30069537208080294
- 0.3018901344060898
- 0.3003480514764786
- 0.2995677579641342
- 0.29970125069618225
- 0.3005620810031891
- 0.30128931853771207
- 0.3000202604055405
- 0.30020357220172883
- 0.30065215244293214
- 0.3004546740055084
- 0.3000858401060104
- 0.30010226874351503
- 0.29897754139900207
- 0.29979307973384856
- 0.29958007247447965
- 0.3001529995918274
- 0.29883189170360563
- 0.29985642433166504
- 0.29923271341323854
- 0.29825638616085054
- 0.2969543745756149
- 0.29767369916439057
- 0.2979956735134125
- 0.29708256623744966
- 0.29729001953601836
- 0.2968733899593353
- 0.296550140786171
train_acc:
- 23.843334197998047
- 44.698333740234375
- 56.936668395996094
- 61.52166748046875
- 66.73666381835938
- 72.4566650390625
- 74.81999969482422
- 74.32499694824219
- 73.54166412353516
- 74.87166595458984
- 77.80500030517578
- 77.52666473388672
- 78.96499633789062
- 80.48666381835938
- 80.69499969482422
- 81.53166961669922
- 80.95166778564453
- 81.78166961669922
- 81.9000015258789
- 82.82833099365234
- 82.84166717529297
- 83.4316635131836
- 83.375
- 83.3933334350586
- 83.61499786376953
- 83.55999755859375
- 83.97833251953125
- 84.23833465576172
- 84.34333038330078
- 84.58999633789062
- 84.55166625976562
- 84.5683364868164
- 84.3316650390625
- 84.91000366210938
- 84.62166595458984
- 84.83333587646484
- 85.19666290283203
- 84.4316635131836
- 85.12999725341797
- 85.38833618164062
- 85.49166870117188
- 85.54499816894531
- 85.8566665649414
- 85.97166442871094
- 86.05999755859375
- 86.20166778564453
- 86.12999725341797
- 86.30500030517578
- 86.2750015258789
- 86.33000183105469
- 86.3949966430664
- 86.52833557128906
- 86.41666412353516
- 86.57166290283203
- 86.30166625976562
- 86.45833587646484
- 86.57499694824219
- 86.63166809082031
- 86.67166900634766
- 86.82499694824219
- 86.97166442871094
- 86.90499877929688
- 87.26000213623047
- 87.15166473388672
- 87.13500213623047
- 87.12333679199219
- 87.33333587646484
- 87.40499877929688
- 87.50166320800781
- 87.37833404541016
- 87.2750015258789
- 87.38999938964844
- 87.32833099365234
- 87.46499633789062
- 87.59833526611328
- 87.8066635131836
- 87.88166809082031
- 87.86333465576172
- 87.875
- 87.788330078125
- 87.77833557128906
- 87.90666961669922
- 88.01499938964844
- 88.0
- 87.80999755859375
- 87.92500305175781
- 88.06500244140625
- 87.94000244140625
- 88.1816635131836
- 88.2933349609375
- 88.30999755859375
- 88.36333465576172
- 88.33999633789062
- 88.33333587646484
- 88.3566665649414
- 88.4000015258789
- 88.336669921875
- 88.44000244140625
- 88.44833374023438
- 88.5683364868164
- 88.54499816894531
- 88.5816650390625
- 88.65666961669922
- 88.59833526611328
- 88.5816650390625
- 88.58833312988281
- 88.64167022705078
- 88.80000305175781
- 88.86166381835938
- 88.89666748046875
- 88.8133316040039
- 88.82166290283203
- 88.94499969482422
- 88.9316635131836
- 88.8316650390625
- 88.58999633789062
- 88.80833435058594
- 89.01499938964844
- 88.99833679199219
- 88.93000030517578
- 88.94666290283203
- 88.92500305175781
- 88.86666870117188
- 88.8316650390625
- 89.07499694824219
- 89.10832977294922
- 89.04499816894531
- 88.9000015258789
- 88.79000091552734
- 89.03500366210938
- 89.22666931152344
- 89.22000122070312
- 89.23999786376953
- 89.17833709716797
- 89.21833038330078
- 89.25833129882812
- 89.27666473388672
- 89.15166473388672
- 89.21833038330078
- 89.20333099365234
- 89.25166320800781
- 89.29000091552734
- 89.28333282470703
- 89.23500061035156
- 89.21333312988281
- 89.46833038330078
- 89.48833465576172
- 89.30833435058594
- 89.38333129882812
- 89.34500122070312
- 89.47000122070312
- 89.56666564941406
- 89.5816650390625
- 89.56999969482422
- 89.40166473388672
- 89.43333435058594
- 89.38333129882812
- 89.46833038330078
- 89.6683349609375
- 89.586669921875
- 89.62833404541016
- 89.55833435058594
- 89.5566635131836
- 89.69000244140625
- 89.663330078125
- 89.63166809082031
- 89.74666595458984
- 89.80500030517578
- 89.73999786376953
- 89.80000305175781
- 89.77666473388672
- 89.66666412353516
- 89.76499938964844
- 89.81500244140625
- 89.6449966430664
- 89.87000274658203
- 89.86333465576172
- 89.875
- 89.91666412353516
- 89.88333129882812
- 89.95500183105469
- 89.84666442871094
- 89.94166564941406
- 89.95833587646484
- 89.82666778564453
- 89.94166564941406
- 89.99500274658203
- 90.00166320800781
- 90.00333404541016
- 89.93499755859375
- 90.04833221435547
- 90.05999755859375
- 89.91666412353516
- 90.01333618164062
- 89.98999786376953
- 89.97666931152344
- 90.04666900634766
- 90.09666442871094
- 90.1066665649414
- 90.05166625976562
- 90.086669921875
- 90.03333282470703
- 90.05333709716797
- 90.1500015258789
- 90.13166809082031
- 90.07166290283203
- 90.20333099365234
- 90.17833709716797
- 90.2683334350586
- 90.12833404541016
- 90.15166473388672
- 90.06666564941406
- 90.08333587646484
- 90.26166534423828
- 90.26000213623047
- 90.27333068847656
- 90.35333251953125
- 90.34833526611328
- 90.19999694824219
- 90.29499816894531
- 90.38833618164062
- 90.31666564941406
- 90.29666900634766
- 90.34500122070312
- 90.375
- 90.39167022705078
- 90.34500122070312
- 90.42500305175781
- 90.3133316040039
- 90.36499786376953
- 90.3933334350586
- 90.36499786376953
- 90.44666290283203
- 90.48666381835938
- 90.37999725341797
- 90.40666961669922
- 90.37000274658203
- 90.44833374023438
- 90.41999816894531
- 90.36833190917969
- 90.42666625976562
- 90.44999694824219
- 90.30999755859375
- 90.45500183105469
- 90.44499969482422
- 90.46833038330078
- 90.49833679199219
- 90.50833129882812
- 90.50166320800781
- 90.5999984741211
- 90.55500030517578
- 90.5616683959961
- 90.54833221435547
- 90.53666687011719
- 90.53666687011719
- 90.58999633789062
- 90.51499938964844
- 90.57833099365234
- 90.69166564941406
- 90.56500244140625
- 90.55500030517578
- 90.55500030517578
- 90.45833587646484
- 90.59666442871094
- 90.6500015258789
- 90.6433334350586
- 90.65166473388672
- 90.75666809082031
- 90.70166778564453
- 90.69833374023438
- 90.76667022705078
- 90.7316665649414
- 90.76000213623047
- 90.74666595458984
- 90.75499725341797
- 90.71666717529297
- 90.73833465576172
- 90.82166290283203
- 90.79499816894531
- 90.8316650390625
- 90.84500122070312
- 90.8183364868164
- 90.75666809082031
- 90.77666473388672
- 90.75166320800781
- 90.83333587646484
- 90.88166809082031
- 90.788330078125
- 90.86333465576172
- 90.86666870117188
- 90.87166595458984
- 90.8933334350586
- 90.83333587646484
- 90.6866683959961
- 90.88500213623047
- 90.95333099365234
- 90.96666717529297
- 90.9816665649414
- 91.01166534423828
- 90.98999786376953
- 90.99500274658203
- 91.03166961669922
- 91.02166748046875
- 91.00166320800781
- 90.94499969482422
- 90.91000366210938
- 90.88166809082031
- 90.93333435058594
- 90.9183349609375
- 90.9183349609375
- 90.9000015258789
- 90.99333190917969
- 90.96666717529297
- 90.85333251953125
- 91.0250015258789
- 90.99166870117188
- 90.9816665649414
- 90.97833251953125
- 91.00166320800781
- 91.13999938964844
- 91.11166381835938
- 91.086669921875
- 91.00333404541016
- 91.01166534423828
- 91.05500030517578
- 91.00833129882812
- 91.05166625976562
- 91.02833557128906
- 91.08499908447266
- 91.09166717529297
- 91.11666870117188
- 91.13999938964844
- 91.05500030517578
- 90.97000122070312
- 90.98666381835938
- 91.0
- 91.1500015258789
- 91.18499755859375
- 91.1500015258789
- 91.1866683959961
- 91.13166809082031
- 91.22166442871094
- 91.20999908447266
- 91.14666748046875
- 91.19499969482422
- 91.2750015258789
- 91.211669921875
- 91.2316665649414
- 91.19833374023438
- 91.27166748046875
- 91.20833587646484
- 91.25
- 91.1883316040039
- 91.29166412353516
- 91.19999694824219
- 91.17333221435547
- 91.23833465576172
- 91.288330078125
- 91.32499694824219
- 91.30166625976562
- 91.27999877929688
- 91.21833038330078
- 91.31999969482422
- 91.33999633789062
- 91.33000183105469
- 91.211669921875
- 91.336669921875
- 91.3116683959961
- 91.35166931152344
- 91.32833099365234
- 91.32499694824219
- 91.24333190917969
- 91.39666748046875
- 91.32666778564453
- 91.35333251953125
- 91.31500244140625
- 91.31500244140625
- 91.36166381835938
- 91.3316650390625
- 91.36000061035156
- 91.3933334350586
- 91.32166290283203
- 91.4316635131836
- 91.39666748046875
- 91.33333587646484
- 91.36000061035156
- 91.40833282470703
- 91.41000366210938
- 91.4183349609375
- 91.39666748046875
- 91.44499969482422
- 91.31500244140625
- 91.37999725341797
- 91.42166900634766
- 91.47000122070312
- 91.39167022705078
- 91.4566650390625
- 91.44499969482422
- 91.41666412353516
- 91.38999938964844
- 91.37000274658203
- 91.47166442871094
- 91.46833038330078
- 91.47333526611328
- 91.48999786376953
- 91.36499786376953
- 91.49666595458984
- 91.39167022705078
- 91.49666595458984
- 91.5
- 91.4433364868164
- 91.52333068847656
- 91.5183334350586
- 91.51000213623047
- 91.49166870117188
- 91.44499969482422
- 91.50833129882812
- 91.5
- 91.45999908447266
- 91.46333312988281
- 91.44999694824219
- 91.49166870117188
- 91.5
- 91.44666290283203
- 91.45500183105469
- 91.51499938964844
- 91.58833312988281
- 91.6066665649414
- 91.625
- 91.60166931152344
- 91.57833099365234
- 91.58999633789062
- 91.5999984741211
- 91.4816665649414
- 91.56999969482422
- 91.54833221435547
- 91.50166320800781
- 91.54499816894531
- 91.57666778564453
- 91.63666534423828
- 91.62333679199219
- 91.66999816894531
- 91.60333251953125
- 91.45999908447266
- 91.5616683959961
- 91.62833404541016
- 91.65666961669922
- 91.62000274658203
- 91.69499969482422
- 91.59833526611328
- 91.52333068847656
- 91.538330078125
- 91.5633316040039
- 91.51166534423828
- 91.6433334350586
- 91.68333435058594
- 91.711669921875
- 91.69999694824219
- 91.69166564941406
- 91.71666717529297
- 91.71833038330078
- 91.73999786376953
- 91.65833282470703
- 91.74333190917969
- 91.62999725341797
- 91.69000244140625
- 91.64833068847656
- 91.67666625976562
- 91.7249984741211
- 91.74166870117188
- 91.81999969482422
- 91.8566665649414
- 91.77333068847656
- 91.711669921875
- 91.77666473388672
- 91.7683334350586
- 91.80000305175781
- 91.73332977294922
- 91.71499633789062
- 91.7300033569336
- 91.73500061035156
- 91.68333435058594
- 91.69999694824219
- 91.66500091552734
- 91.66666412353516
- 91.75
- 91.76499938964844
- 91.80166625976562
- 91.73500061035156
- 91.79000091552734
- 91.76000213623047
- 91.75833129882812
- 91.7699966430664
- 91.8183364868164
- 91.82166290283203
- 91.80833435058594
- 91.84333038330078
- 91.84500122070312
- 91.83499908447266
- 91.8499984741211
train_loss:
- 2.209594327545166
- 2.0946260767618816
- 1.99372815729777
- 1.8991548337300619
- 1.8106186571757
- 1.7267690289815267
- 1.6464960762023926
- 1.5698214866638183
- 1.505919312286377
- 1.4359370213826497
- 1.3736377504984538
- 1.3173007062276205
- 1.2649181989034017
- 1.2132635692596436
- 1.1640897861480712
- 1.1238216384887696
- 1.0782486283620198
- 1.0499244421641032
- 1.0124160896301269
- 0.9771065596262614
- 0.9523287033081055
- 0.9238816010793051
- 0.8999261711120605
- 0.8752481703440348
- 0.8552406405131022
- 0.8335104708353679
- 0.8144849049886068
- 0.7953134544372559
- 0.7791701372146607
- 0.7654210418065389
- 0.7537854358037313
- 0.7450008385340373
- 0.7312519789377848
- 0.7158552434285482
- 0.705711475944519
- 0.6970094063440959
- 0.6836154454549154
- 0.6803396095275879
- 0.6726428297678629
- 0.6620397446950277
- 0.6549573838551839
- 0.646554017829895
- 0.6357554704030355
- 0.6266810050328573
- 0.6211696849187215
- 0.6133885387420654
- 0.608126049931844
- 0.6019059492111206
- 0.5969962827046712
- 0.5945090538660686
- 0.5892527306238811
- 0.5837746393203735
- 0.5804424390157064
- 0.5735398911794026
- 0.5726713593165079
- 0.5689991842905681
- 0.563607502301534
- 0.5610694768269857
- 0.55791547498703
- 0.5552605206807455
- 0.5487840406099955
- 0.5479312696456909
- 0.5418824302991231
- 0.538144348971049
- 0.5339791363716125
- 0.5342891822179159
- 0.5268727136294047
- 0.522426501496633
- 0.522803149954478
- 0.5191961455663046
- 0.5171836895624796
- 0.5156418033281962
- 0.5138344198226928
- 0.5110734398523966
- 0.5075958079973857
- 0.5029286094347636
- 0.49993760964075723
- 0.4976797787030538
- 0.49580847228368125
- 0.4942105362892151
- 0.4933412838935852
- 0.48998335183461506
- 0.4870833076794942
- 0.48625969031651817
- 0.4865151777903239
- 0.4840401042620341
- 0.48181619288126626
- 0.4808379005432129
- 0.4785549045244853
- 0.47555382661819456
- 0.47292053422927854
- 0.4726614549001058
- 0.4730696422259013
- 0.4708123149236043
- 0.4697506803194682
- 0.46774179147084555
- 0.46668858324686685
- 0.4634021290461222
- 0.46180786253611245
- 0.45874758383433023
- 0.4568801003138224
- 0.4557893277804057
- 0.4542493622461955
- 0.4554727327346802
- 0.4530327790260315
- 0.45381447003682457
- 0.4523013007481893
- 0.45128326880137126
- 0.4478093251228333
- 0.4459625954945882
- 0.44735032272338865
- 0.4446145015716553
- 0.4430592957496643
- 0.44224267053604127
- 0.44027614418665567
- 0.44284518098831177
- 0.43942368892033895
- 0.4381129046122233
- 0.43805921611785886
- 0.43647166175842284
- 0.4359215896288554
- 0.4348717955907186
- 0.4343612444559733
- 0.4343609674135844
- 0.4303347980181376
- 0.42962841126124063
- 0.42893769308725993
- 0.4310558997790019
- 0.43145745668411256
- 0.42785238326390584
- 0.42574152081807454
- 0.4262059241294861
- 0.4248938130378723
- 0.4233900855382284
- 0.4223336239178975
- 0.42127870327631634
- 0.4217505853017171
- 0.4216656358083089
- 0.4216341322263082
- 0.41929829374949135
- 0.41858569869995116
- 0.4169570899327596
- 0.4163642194112142
- 0.4155357683181763
- 0.41696619415283204
- 0.4131578659375509
- 0.4121000191370646
- 0.4128681631088257
- 0.41173999656041466
- 0.41204041849772133
- 0.4098233944574992
- 0.4080756135940552
- 0.4076705704689026
- 0.4074205452601115
- 0.4092132239341736
- 0.4083517767270406
- 0.4076167334874471
- 0.40634592606226605
- 0.4039907204310099
- 0.4042219940503438
- 0.40374757169087727
- 0.404866552511851
- 0.40403673702875775
- 0.40068386942545575
- 0.40154518067042033
- 0.401448974831899
- 0.4004523771286011
- 0.3985645535469055
- 0.39989191659291584
- 0.40019796266555785
- 0.3986434726079305
- 0.39978356587092084
- 0.39743842267990115
- 0.3954454457918803
- 0.39748380959828694
- 0.3938247545560201
- 0.39385292247136433
- 0.3948787766456604
- 0.3950444189071655
- 0.393169056669871
- 0.39081690877278646
- 0.3912851095835368
- 0.38984908939997354
- 0.38886586615244545
- 0.3902277970949809
- 0.3882320573488871
- 0.38951435194015505
- 0.38917501357396445
- 0.3877236025810242
- 0.3898338655471802
- 0.3866407653808594
- 0.385356905968984
- 0.3866745061556498
- 0.3858499819755554
- 0.3864871140480042
- 0.385288427734375
- 0.38462897024154663
- 0.38355419505437216
- 0.3834791927019755
- 0.3842450886408488
- 0.3820758888244629
- 0.3826864773114522
- 0.3842701055526733
- 0.38107406253814696
- 0.38133205598195397
- 0.38207268209457396
- 0.38016770470937095
- 0.37947539542516073
- 0.3784639041900635
- 0.3786692635536194
- 0.37759837748209635
- 0.3794034585316976
- 0.37727427180608114
- 0.3757325170199076
- 0.375954247156779
- 0.37559307012557985
- 0.37317372398376464
- 0.3744529836336772
- 0.3754719305356344
- 0.37372057956059773
- 0.37246404406229655
- 0.3717962593714396
- 0.37210950554211936
- 0.3715311820824941
- 0.37240603806177774
- 0.37138172318140666
- 0.37125386826197304
- 0.3702069630940755
- 0.37086614208221436
- 0.3708220910072327
- 0.37011531556447347
- 0.3697090891520182
- 0.3676238977591197
- 0.36849158296585083
- 0.368863272635142
- 0.36833537483215334
- 0.3685235319137573
- 0.3671637786547343
- 0.3671605175336202
- 0.36776300218900043
- 0.3682623320579529
- 0.3660596601645152
- 0.36854946049054466
- 0.3653433477719625
- 0.36479526737531026
- 0.3635762199401856
- 0.3633250798066457
- 0.36258143390019737
- 0.3629831301689148
- 0.361241738653183
- 0.3622776367664337
- 0.3616483794212341
- 0.36367244229316714
- 0.3620765766779582
- 0.3617345608552297
- 0.36122331628799437
- 0.36256675817171735
- 0.3606225701967875
- 0.3587890217622121
- 0.3591414955457052
- 0.36079468234380085
- 0.3607328644434611
- 0.36179696555137636
- 0.3590668118317922
- 0.35781468011538187
- 0.35729745254516604
- 0.35742028369903567
- 0.35591426289876305
- 0.3566191089630127
- 0.35529766028722126
- 0.3554306785106659
- 0.3554904684384664
- 0.3548097536722819
- 0.35467986296017967
- 0.35436360704104103
- 0.3550470931053162
- 0.3539705031236013
- 0.3529960271994273
- 0.35287369985580447
- 0.3521242268880208
- 0.35223609224955243
- 0.35317662835121155
- 0.352930352973938
- 0.35242073984146116
- 0.3522142486890157
- 0.35090752153396604
- 0.35206968261400856
- 0.35202394216855365
- 0.35044147424697875
- 0.35031651827494303
- 0.3494178031126658
- 0.35025281346639
- 0.3508589114824931
- 0.3529503539244334
- 0.34990955063501994
- 0.3486283004919688
- 0.34758806994756064
- 0.3482065437634786
- 0.3476942142804464
- 0.34728981641133627
- 0.3476125172932943
- 0.34718161697387695
- 0.34643371918996174
- 0.3470670222123464
- 0.3476522701740265
- 0.346471564356486
- 0.3479028220017751
- 0.3465075997829437
- 0.34544026958147683
- 0.34497720518112185
- 0.3460052616914113
- 0.3452594511826833
- 0.34616890997886657
- 0.3501294511318207
- 0.3452939494927724
- 0.3446742703119914
- 0.3438442905426025
- 0.34283679173787435
- 0.3443465297381083
- 0.34230290139516195
- 0.3422011739095052
- 0.3418293803056081
- 0.34260904210408527
- 0.3431764552752177
- 0.3426195035775503
- 0.3422882489522298
- 0.34104697626431785
- 0.34288870329856874
- 0.3403738411744436
- 0.3406822684764862
- 0.3404495746453603
- 0.339222561677297
- 0.34124553209940595
- 0.34175401318868004
- 0.3408470997651418
- 0.3410520846525828
- 0.3388568133831024
- 0.33772042751312253
- 0.3376916748682658
- 0.3375475215911865
- 0.3379925673166911
- 0.33678744223912555
- 0.3370594108740489
- 0.3380189273357391
- 0.33703821868896483
- 0.3358658889770508
- 0.33718279879887897
- 0.3375499126752218
- 0.33605461319287616
- 0.33534586617151896
- 0.3379316048781077
- 0.336692325035731
- 0.336910932524999
- 0.33450008506774903
- 0.33513899525006613
- 0.3368716043631236
- 0.33703474604288736
- 0.33470389256477356
- 0.3343825425783793
- 0.33366170924504596
- 0.3334199292500814
- 0.33420150979359947
- 0.3328130837122599
- 0.3337409054279327
- 0.3328491207122803
- 0.3345588882287343
- 0.3323756540775299
- 0.33154941992759707
- 0.3321256922403971
- 0.33215083336830137
- 0.3318372003396352
- 0.33320415705045064
- 0.33118507801691693
- 0.3309850556214651
- 0.33090131249427795
- 0.33193233880996703
- 0.3312782119592031
- 0.3303320333957672
- 0.33140653297106426
- 0.3312943620363871
- 0.3297723658879598
- 0.3305686986764272
- 0.32854183173179624
- 0.3287684585730235
- 0.3299962899843852
- 0.3294660983403524
- 0.32799493384361267
- 0.32748664887746176
- 0.32742569041252134
- 0.3279571982224782
- 0.3274711920102437
- 0.32935927255948383
- 0.3285049869219462
- 0.3279445473829905
- 0.3266210515817006
- 0.3270079920609792
- 0.32580249705314634
- 0.32593690918286644
- 0.3267430457750956
- 0.3272928752740224
- 0.32726404056549074
- 0.3258821223258972
- 0.3248986498037974
- 0.3248922376314799
- 0.324870081615448
- 0.3266200096766154
- 0.32443651679356894
- 0.3253315066019694
- 0.3240271886984507
- 0.3240262590249379
- 0.32435333932240806
- 0.3231632602850596
- 0.32294123441378275
- 0.32342810378074643
- 0.32349109444618224
- 0.3245448515733083
- 0.32315711919466655
- 0.3223863078912099
- 0.32365259296099347
- 0.32407426816622414
- 0.3230645063241323
- 0.3226801459153493
- 0.3216905029932658
- 0.3239986976146698
- 0.32266255189577736
- 0.3217122769832611
- 0.3207820164044698
- 0.3202211387634277
- 0.32078771626154584
- 0.3207690696398417
- 0.32108332112630206
- 0.3205684401988983
- 0.3196483504772186
- 0.3219138617038727
- 0.32084783644676207
- 0.32109120038350425
- 0.32196977310180663
- 0.32145891140302024
- 0.32068340640068055
- 0.3192210544745127
- 0.31925454037984213
- 0.318657008043925
- 0.32003944807052614
- 0.3212993502934774
- 0.3192050160566966
- 0.3186217611630758
- 0.3177810917854309
- 0.31878357038497923
- 0.3177923454284668
- 0.3194343162377675
- 0.32159607679049174
- 0.31931731190681456
- 0.3188936824003855
- 0.3196294907093048
- 0.3171147570927938
- 0.3164490170478821
- 0.31563886647224426
- 0.3166596287250519
- 0.3158572459697723
- 0.3157447726885478
- 0.3157662620385488
- 0.3158054599761963
- 0.3171372667153676
- 0.3160332646210988
- 0.3169207206249237
- 0.3161368826071421
- 0.31644051537513734
- 0.31556857002576194
- 0.31594643540382383
- 0.31500860420862836
- 0.3139401046435038
- 0.3140029250939687
- 0.3147091981252034
- 0.31597385314305626
- 0.3143386658827464
- 0.313451437997818
- 0.3137149872303009
- 0.31470444666544595
- 0.31533142115275065
- 0.31409345355033874
- 0.3145099180221558
- 0.31525379908879597
- 0.3152279491742452
- 0.3151645759264628
- 0.3150611721833547
- 0.3132422538757324
- 0.31391969141960147
- 0.31331139543851216
- 0.3143320797602336
- 0.3128365403811137
- 0.3136747859954834
- 0.3130813549041748
- 0.31271642141342165
- 0.31117678898175555
- 0.31208406720161436
- 0.3124495859940847
- 0.31142062296867373
- 0.311181676753362
- 0.3106645890394847
- 0.3103180899620056


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb480_normal_llr08.yaml <==
clients:
- - 70
  - 25
  - 19
  - 85
  - 87
  - 84
  - 26
  - 74
  - 90
  - 60
- - 45
  - 91
  - 97
  - 48
  - 34
  - 33
  - 56
  - 29
  - 69
  - 72
- - 79
  - 36
  - 70
  - 44
  - 23
  - 73
  - 96
  - 24
  - 4
  - 25
- - 70
  - 89
  - 44
  - 65
  - 61
  - 43
  - 26
  - 8
  - 10
  - 69
- - 38
  - 32
  - 74
  - 10
  - 70
  - 37
  - 48
  - 43
  - 59
  - 0
- - 35
  - 83
  - 26
  - 66
  - 82
  - 54
  - 95
  - 85
  - 80
  - 22
- - 14
  - 6
  - 72
  - 99
  - 83
  - 39
  - 42
  - 3
  - 7
  - 44
- - 69
  - 35
  - 95
  - 89
  - 12
  - 26
  - 67
  - 97
  - 61
  - 16
- - 7
  - 38
  - 14
  - 89
  - 73
  - 72
  - 21
  - 48
  - 82
  - 3
- - 8
  - 14
  - 63
  - 62
  - 39
  - 53
  - 61
  - 15
  - 82
  - 27
- - 16
  - 17
  - 80
  - 81
  - 70
  - 2
  - 62
  - 97
  - 10
  - 86
- - 11
  - 1
  - 19
  - 67
  - 99
  - 22
  - 29
  - 69
  - 94
  - 6
- - 71
  - 76
  - 36
  - 73
  - 13
  - 44
  - 50
  - 6
  - 4
  - 68
- - 66
  - 65
  - 34
  - 88
  - 85
  - 51
  - 56
  - 21
  - 14
  - 37
- - 1
  - 42
  - 24
  - 45
  - 30
  - 83
  - 2
  - 21
  - 73
  - 38
- - 85
  - 15
  - 14
  - 28
  - 60
  - 34
  - 81
  - 27
  - 95
  - 43
- - 5
  - 10
  - 26
  - 96
  - 29
  - 80
  - 84
  - 48
  - 70
  - 69
- - 43
  - 82
  - 96
  - 70
  - 91
  - 37
  - 59
  - 60
  - 97
  - 71
- - 15
  - 85
  - 65
  - 7
  - 27
  - 50
  - 33
  - 16
  - 60
  - 8
- - 35
  - 73
  - 33
  - 55
  - 0
  - 3
  - 93
  - 31
  - 84
  - 71
- - 87
  - 66
  - 70
  - 31
  - 71
  - 23
  - 1
  - 85
  - 32
  - 67
- - 77
  - 65
  - 27
  - 30
  - 18
  - 84
  - 97
  - 50
  - 32
  - 31
- - 1
  - 0
  - 77
  - 99
  - 52
  - 43
  - 86
  - 54
  - 60
  - 85
- - 40
  - 99
  - 15
  - 20
  - 57
  - 87
  - 54
  - 96
  - 23
  - 91
- - 73
  - 84
  - 59
  - 19
  - 40
  - 61
  - 16
  - 87
  - 89
  - 23
- - 25
  - 15
  - 59
  - 21
  - 32
  - 79
  - 61
  - 45
  - 62
  - 33
- - 87
  - 95
  - 26
  - 54
  - 1
  - 22
  - 93
  - 47
  - 99
  - 69
- - 42
  - 96
  - 23
  - 17
  - 49
  - 10
  - 16
  - 32
  - 51
  - 46
- - 33
  - 64
  - 96
  - 87
  - 84
  - 75
  - 37
  - 60
  - 11
  - 62
- - 88
  - 46
  - 73
  - 33
  - 4
  - 19
  - 47
  - 63
  - 26
  - 93
- - 33
  - 18
  - 23
  - 19
  - 37
  - 67
  - 56
  - 86
  - 49
  - 89
- - 92
  - 58
  - 32
  - 11
  - 93
  - 80
  - 70
  - 42
  - 51
  - 8
- - 60
  - 1
  - 36
  - 37
  - 10
  - 44
  - 94
  - 74
  - 69
  - 23
- - 87
  - 78
  - 90
  - 61
  - 76
  - 47
  - 57
  - 88
  - 65
  - 24
- - 51
  - 93
  - 15
  - 9
  - 25
  - 10
  - 32
  - 78
  - 21
  - 3
- - 85
  - 95
  - 72
  - 23
  - 76
  - 74
  - 38
  - 47
  - 26
  - 90
- - 58
  - 37
  - 26
  - 91
  - 76
  - 64
  - 74
  - 31
  - 22
  - 93
- - 97
  - 5
  - 94
  - 26
  - 46
  - 7
  - 38
  - 52
  - 6
  - 2
- - 66
  - 73
  - 74
  - 34
  - 59
  - 24
  - 70
  - 4
  - 94
  - 69
- - 7
  - 63
  - 76
  - 53
  - 79
  - 25
  - 27
  - 35
  - 14
  - 19
- - 85
  - 94
  - 47
  - 83
  - 65
  - 90
  - 76
  - 50
  - 9
  - 87
- - 52
  - 44
  - 38
  - 43
  - 15
  - 58
  - 82
  - 66
  - 88
  - 64
- - 49
  - 21
  - 29
  - 51
  - 6
  - 66
  - 0
  - 62
  - 20
  - 19
- - 76
  - 62
  - 60
  - 47
  - 36
  - 11
  - 44
  - 91
  - 82
  - 74
- - 78
  - 77
  - 11
  - 18
  - 70
  - 87
  - 16
  - 94
  - 72
  - 80
- - 20
  - 68
  - 74
  - 46
  - 91
  - 22
  - 72
  - 27
  - 81
  - 59
- - 52
  - 64
  - 1
  - 95
  - 43
  - 9
  - 13
  - 32
  - 0
  - 65
- - 42
  - 0
  - 79
  - 10
  - 63
  - 61
  - 62
  - 96
  - 82
  - 72
- - 50
  - 54
  - 59
  - 68
  - 62
  - 67
  - 14
  - 6
  - 45
  - 15
- - 18
  - 73
  - 21
  - 14
  - 20
  - 68
  - 1
  - 7
  - 46
  - 2
- - 21
  - 7
  - 42
  - 50
  - 36
  - 82
  - 33
  - 1
  - 67
  - 66
- - 94
  - 15
  - 16
  - 28
  - 37
  - 26
  - 3
  - 84
  - 75
  - 86
- - 97
  - 95
  - 21
  - 93
  - 60
  - 27
  - 72
  - 45
  - 89
  - 50
- - 12
  - 69
  - 78
  - 53
  - 83
  - 24
  - 82
  - 28
  - 76
  - 10
- - 20
  - 42
  - 83
  - 41
  - 93
  - 9
  - 26
  - 53
  - 45
  - 10
- - 8
  - 68
  - 7
  - 96
  - 49
  - 4
  - 31
  - 1
  - 61
  - 29
- - 28
  - 94
  - 33
  - 21
  - 82
  - 76
  - 12
  - 72
  - 87
  - 61
- - 60
  - 84
  - 25
  - 9
  - 68
  - 98
  - 1
  - 31
  - 29
  - 20
- - 42
  - 97
  - 93
  - 33
  - 17
  - 23
  - 0
  - 26
  - 85
  - 16
- - 13
  - 17
  - 23
  - 9
  - 7
  - 67
  - 97
  - 27
  - 81
  - 10
- - 83
  - 81
  - 33
  - 69
  - 39
  - 19
  - 99
  - 78
  - 87
  - 46
- - 41
  - 42
  - 25
  - 77
  - 31
  - 53
  - 49
  - 83
  - 97
  - 0
- - 93
  - 86
  - 2
  - 34
  - 32
  - 97
  - 46
  - 6
  - 37
  - 7
- - 63
  - 20
  - 17
  - 75
  - 76
  - 26
  - 8
  - 94
  - 34
  - 80
- - 51
  - 26
  - 39
  - 32
  - 18
  - 34
  - 1
  - 95
  - 44
  - 7
- - 46
  - 24
  - 13
  - 67
  - 6
  - 76
  - 39
  - 12
  - 26
  - 55
- - 73
  - 8
  - 86
  - 9
  - 20
  - 35
  - 31
  - 89
  - 16
  - 78
- - 10
  - 46
  - 82
  - 52
  - 21
  - 31
  - 35
  - 19
  - 55
  - 63
- - 71
  - 22
  - 28
  - 81
  - 60
  - 42
  - 17
  - 8
  - 94
  - 99
- - 99
  - 91
  - 21
  - 80
  - 15
  - 67
  - 46
  - 96
  - 7
  - 41
- - 76
  - 37
  - 40
  - 45
  - 63
  - 83
  - 69
  - 81
  - 34
  - 67
- - 28
  - 91
  - 30
  - 61
  - 10
  - 40
  - 65
  - 3
  - 92
  - 5
- - 32
  - 64
  - 8
  - 42
  - 9
  - 65
  - 36
  - 90
  - 81
  - 3
- - 59
  - 90
  - 77
  - 0
  - 36
  - 43
  - 10
  - 34
  - 68
  - 54
- - 36
  - 64
  - 42
  - 29
  - 87
  - 71
  - 13
  - 90
  - 50
  - 18
- - 61
  - 85
  - 70
  - 30
  - 91
  - 45
  - 46
  - 62
  - 8
  - 11
- - 87
  - 75
  - 9
  - 34
  - 93
  - 40
  - 12
  - 94
  - 21
  - 58
- - 49
  - 48
  - 99
  - 82
  - 26
  - 22
  - 36
  - 60
  - 69
  - 1
- - 45
  - 32
  - 46
  - 40
  - 92
  - 12
  - 31
  - 49
  - 4
  - 5
- - 13
  - 92
  - 55
  - 34
  - 39
  - 66
  - 89
  - 12
  - 36
  - 51
- - 43
  - 40
  - 73
  - 68
  - 72
  - 52
  - 2
  - 0
  - 96
  - 35
- - 68
  - 71
  - 77
  - 3
  - 99
  - 46
  - 23
  - 84
  - 58
  - 26
- - 74
  - 18
  - 97
  - 47
  - 94
  - 78
  - 25
  - 48
  - 23
  - 83
- - 34
  - 22
  - 51
  - 54
  - 94
  - 9
  - 33
  - 2
  - 13
  - 23
- - 57
  - 74
  - 91
  - 10
  - 16
  - 87
  - 65
  - 27
  - 7
  - 25
- - 42
  - 50
  - 99
  - 59
  - 6
  - 36
  - 8
  - 12
  - 88
  - 90
- - 95
  - 15
  - 8
  - 46
  - 85
  - 14
  - 45
  - 35
  - 97
  - 77
- - 81
  - 61
  - 27
  - 1
  - 24
  - 53
  - 48
  - 38
  - 46
  - 41
- - 37
  - 13
  - 53
  - 80
  - 91
  - 0
  - 99
  - 9
  - 63
  - 77
- - 38
  - 48
  - 72
  - 9
  - 97
  - 19
  - 56
  - 85
  - 4
  - 20
- - 98
  - 11
  - 89
  - 41
  - 91
  - 90
  - 7
  - 26
  - 28
  - 45
- - 52
  - 44
  - 20
  - 55
  - 70
  - 39
  - 19
  - 24
  - 77
  - 98
- - 48
  - 53
  - 51
  - 9
  - 69
  - 10
  - 99
  - 70
  - 41
  - 77
- - 88
  - 64
  - 97
  - 59
  - 51
  - 83
  - 72
  - 47
  - 44
  - 78
- - 65
  - 26
  - 97
  - 45
  - 58
  - 47
  - 33
  - 99
  - 96
  - 71
- - 97
  - 6
  - 60
  - 99
  - 78
  - 62
  - 29
  - 36
  - 63
  - 96
- - 29
  - 89
  - 47
  - 20
  - 83
  - 53
  - 39
  - 95
  - 60
  - 91
- - 31
  - 50
  - 69
  - 7
  - 98
  - 74
  - 82
  - 16
  - 45
  - 80
- - 90
  - 37
  - 14
  - 78
  - 79
  - 49
  - 42
  - 94
  - 21
  - 19
- - 6
  - 95
  - 33
  - 32
  - 75
  - 73
  - 18
  - 92
  - 82
  - 44
- - 56
  - 86
  - 87
  - 82
  - 70
  - 20
  - 39
  - 46
  - 92
  - 69
- - 10
  - 58
  - 51
  - 68
  - 20
  - 88
  - 21
  - 43
  - 79
  - 37
- - 41
  - 44
  - 77
  - 64
  - 67
  - 53
  - 35
  - 45
  - 22
  - 0
- - 59
  - 81
  - 7
  - 55
  - 11
  - 30
  - 63
  - 61
  - 53
  - 3
- - 93
  - 15
  - 86
  - 88
  - 80
  - 61
  - 14
  - 87
  - 97
  - 33
- - 94
  - 10
  - 30
  - 39
  - 17
  - 7
  - 96
  - 12
  - 78
  - 95
- - 93
  - 9
  - 78
  - 75
  - 82
  - 95
  - 10
  - 25
  - 58
  - 80
- - 4
  - 20
  - 77
  - 81
  - 72
  - 37
  - 1
  - 99
  - 13
  - 0
- - 33
  - 0
  - 9
  - 34
  - 1
  - 85
  - 63
  - 99
  - 2
  - 75
- - 16
  - 12
  - 98
  - 10
  - 88
  - 61
  - 81
  - 36
  - 48
  - 64
- - 63
  - 94
  - 32
  - 43
  - 19
  - 54
  - 40
  - 45
  - 81
  - 4
- - 48
  - 65
  - 33
  - 89
  - 12
  - 36
  - 91
  - 31
  - 62
  - 82
- - 77
  - 88
  - 6
  - 23
  - 2
  - 51
  - 42
  - 10
  - 73
  - 89
- - 54
  - 73
  - 89
  - 52
  - 48
  - 80
  - 31
  - 0
  - 88
  - 40
- - 15
  - 51
  - 55
  - 28
  - 31
  - 39
  - 38
  - 13
  - 91
  - 33
- - 89
  - 30
  - 50
  - 54
  - 73
  - 7
  - 14
  - 78
  - 19
  - 33
- - 15
  - 27
  - 94
  - 14
  - 10
  - 74
  - 83
  - 65
  - 99
  - 30
- - 24
  - 5
  - 34
  - 45
  - 18
  - 4
  - 42
  - 52
  - 44
  - 36
- - 19
  - 34
  - 73
  - 25
  - 27
  - 61
  - 52
  - 38
  - 5
  - 55
- - 22
  - 42
  - 76
  - 61
  - 8
  - 80
  - 35
  - 16
  - 52
  - 1
- - 67
  - 30
  - 47
  - 91
  - 3
  - 41
  - 28
  - 34
  - 12
  - 92
- - 20
  - 74
  - 78
  - 97
  - 11
  - 46
  - 81
  - 12
  - 70
  - 47
- - 82
  - 45
  - 64
  - 77
  - 3
  - 20
  - 35
  - 75
  - 6
  - 96
- - 76
  - 71
  - 78
  - 15
  - 21
  - 54
  - 41
  - 95
  - 80
  - 65
- - 14
  - 49
  - 98
  - 22
  - 58
  - 44
  - 4
  - 20
  - 15
  - 57
- - 95
  - 33
  - 23
  - 69
  - 94
  - 68
  - 81
  - 96
  - 40
  - 65
- - 74
  - 86
  - 69
  - 76
  - 64
  - 1
  - 75
  - 72
  - 4
  - 92
- - 79
  - 54
  - 6
  - 87
  - 58
  - 98
  - 45
  - 19
  - 8
  - 90
- - 34
  - 87
  - 13
  - 26
  - 38
  - 43
  - 30
  - 33
  - 84
  - 63
- - 22
  - 7
  - 99
  - 49
  - 38
  - 54
  - 89
  - 72
  - 17
  - 59
- - 63
  - 31
  - 55
  - 83
  - 86
  - 71
  - 81
  - 43
  - 19
  - 51
- - 76
  - 10
  - 79
  - 77
  - 82
  - 71
  - 80
  - 70
  - 7
  - 25
- - 6
  - 46
  - 55
  - 53
  - 29
  - 88
  - 79
  - 62
  - 21
  - 68
- - 52
  - 23
  - 6
  - 29
  - 61
  - 54
  - 19
  - 93
  - 18
  - 53
- - 1
  - 49
  - 54
  - 28
  - 31
  - 34
  - 41
  - 73
  - 27
  - 36
- - 97
  - 55
  - 26
  - 57
  - 66
  - 36
  - 88
  - 48
  - 58
  - 77
- - 3
  - 17
  - 31
  - 25
  - 32
  - 88
  - 50
  - 82
  - 57
  - 79
- - 58
  - 69
  - 63
  - 87
  - 36
  - 32
  - 49
  - 61
  - 19
  - 53
- - 32
  - 72
  - 27
  - 45
  - 76
  - 17
  - 8
  - 98
  - 56
  - 37
- - 96
  - 71
  - 20
  - 54
  - 17
  - 67
  - 89
  - 4
  - 61
  - 25
- - 71
  - 92
  - 83
  - 65
  - 32
  - 4
  - 79
  - 87
  - 84
  - 19
- - 47
  - 7
  - 76
  - 5
  - 31
  - 96
  - 57
  - 70
  - 21
  - 0
- - 59
  - 95
  - 71
  - 29
  - 88
  - 47
  - 60
  - 87
  - 31
  - 2
- - 63
  - 61
  - 5
  - 64
  - 53
  - 85
  - 54
  - 4
  - 99
  - 83
- - 81
  - 71
  - 49
  - 73
  - 44
  - 37
  - 85
  - 52
  - 70
  - 48
- - 88
  - 25
  - 28
  - 72
  - 65
  - 92
  - 98
  - 33
  - 73
  - 54
- - 97
  - 20
  - 30
  - 37
  - 25
  - 47
  - 82
  - 63
  - 57
  - 36
- - 58
  - 3
  - 35
  - 28
  - 14
  - 48
  - 11
  - 74
  - 45
  - 0
- - 51
  - 66
  - 4
  - 85
  - 29
  - 7
  - 95
  - 50
  - 32
  - 23
- - 14
  - 73
  - 30
  - 80
  - 23
  - 79
  - 28
  - 94
  - 56
  - 59
- - 48
  - 92
  - 94
  - 19
  - 5
  - 24
  - 9
  - 28
  - 65
  - 26
- - 77
  - 38
  - 43
  - 2
  - 19
  - 86
  - 62
  - 98
  - 26
  - 14
- - 7
  - 56
  - 16
  - 10
  - 72
  - 2
  - 74
  - 65
  - 47
  - 17
- - 31
  - 95
  - 64
  - 26
  - 17
  - 75
  - 29
  - 66
  - 76
  - 23
- - 45
  - 49
  - 53
  - 97
  - 90
  - 87
  - 99
  - 13
  - 7
  - 0
- - 11
  - 39
  - 98
  - 63
  - 37
  - 16
  - 2
  - 4
  - 52
  - 85
- - 12
  - 67
  - 40
  - 1
  - 88
  - 78
  - 15
  - 82
  - 79
  - 19
- - 54
  - 90
  - 38
  - 99
  - 86
  - 91
  - 42
  - 26
  - 27
  - 48
- - 47
  - 15
  - 37
  - 42
  - 77
  - 9
  - 53
  - 14
  - 51
  - 26
- - 41
  - 48
  - 6
  - 54
  - 90
  - 93
  - 59
  - 80
  - 71
  - 97
- - 33
  - 93
  - 56
  - 92
  - 94
  - 63
  - 88
  - 35
  - 4
  - 54
- - 60
  - 16
  - 21
  - 66
  - 85
  - 71
  - 9
  - 99
  - 45
  - 2
- - 31
  - 56
  - 47
  - 8
  - 33
  - 35
  - 26
  - 91
  - 25
  - 2
- - 98
  - 78
  - 65
  - 36
  - 53
  - 51
  - 96
  - 42
  - 16
  - 87
- - 7
  - 42
  - 97
  - 5
  - 90
  - 54
  - 86
  - 73
  - 49
  - 32
- - 18
  - 92
  - 99
  - 65
  - 68
  - 33
  - 11
  - 3
  - 30
  - 47
- - 73
  - 99
  - 52
  - 7
  - 13
  - 61
  - 36
  - 24
  - 72
  - 88
- - 51
  - 90
  - 53
  - 67
  - 92
  - 86
  - 83
  - 60
  - 3
  - 8
- - 85
  - 8
  - 60
  - 10
  - 9
  - 13
  - 0
  - 92
  - 4
  - 35
- - 30
  - 95
  - 39
  - 13
  - 20
  - 2
  - 9
  - 38
  - 78
  - 47
- - 40
  - 59
  - 81
  - 77
  - 26
  - 64
  - 8
  - 88
  - 47
  - 91
- - 41
  - 93
  - 89
  - 90
  - 9
  - 32
  - 84
  - 42
  - 8
  - 31
- - 12
  - 78
  - 33
  - 53
  - 59
  - 28
  - 1
  - 61
  - 98
  - 99
- - 16
  - 68
  - 39
  - 74
  - 86
  - 48
  - 91
  - 41
  - 12
  - 81
- - 63
  - 39
  - 48
  - 8
  - 37
  - 70
  - 64
  - 6
  - 95
  - 51
- - 54
  - 9
  - 96
  - 70
  - 94
  - 33
  - 11
  - 32
  - 43
  - 5
- - 41
  - 63
  - 85
  - 93
  - 87
  - 94
  - 0
  - 95
  - 83
  - 82
- - 18
  - 90
  - 99
  - 91
  - 78
  - 64
  - 42
  - 30
  - 1
  - 95
- - 74
  - 94
  - 8
  - 18
  - 39
  - 3
  - 5
  - 17
  - 78
  - 63
- - 28
  - 30
  - 35
  - 13
  - 81
  - 97
  - 19
  - 73
  - 91
  - 15
- - 80
  - 19
  - 20
  - 66
  - 2
  - 27
  - 98
  - 93
  - 18
  - 68
- - 16
  - 31
  - 9
  - 67
  - 3
  - 35
  - 98
  - 39
  - 55
  - 1
- - 0
  - 39
  - 22
  - 40
  - 69
  - 47
  - 53
  - 91
  - 11
  - 86
- - 75
  - 65
  - 18
  - 16
  - 51
  - 55
  - 64
  - 23
  - 28
  - 20
- - 49
  - 83
  - 54
  - 32
  - 90
  - 80
  - 60
  - 48
  - 93
  - 2
- - 2
  - 75
  - 51
  - 74
  - 67
  - 31
  - 57
  - 52
  - 80
  - 23
- - 73
  - 39
  - 16
  - 97
  - 13
  - 63
  - 79
  - 6
  - 66
  - 62
- - 77
  - 51
  - 43
  - 49
  - 62
  - 83
  - 47
  - 41
  - 39
  - 53
- - 38
  - 13
  - 51
  - 77
  - 94
  - 71
  - 60
  - 15
  - 89
  - 8
- - 28
  - 42
  - 47
  - 50
  - 12
  - 39
  - 66
  - 79
  - 38
  - 65
- - 3
  - 25
  - 50
  - 17
  - 65
  - 51
  - 59
  - 23
  - 53
  - 27
- - 95
  - 34
  - 25
  - 94
  - 83
  - 70
  - 14
  - 76
  - 1
  - 61
- - 98
  - 94
  - 89
  - 54
  - 82
  - 1
  - 67
  - 37
  - 61
  - 47
- - 81
  - 21
  - 61
  - 78
  - 85
  - 0
  - 71
  - 31
  - 36
  - 72
- - 27
  - 36
  - 43
  - 44
  - 58
  - 22
  - 48
  - 19
  - 55
  - 10
- - 9
  - 35
  - 56
  - 39
  - 27
  - 38
  - 87
  - 84
  - 37
  - 73
- - 2
  - 64
  - 83
  - 21
  - 94
  - 20
  - 63
  - 34
  - 18
  - 50
- - 29
  - 54
  - 50
  - 5
  - 89
  - 19
  - 16
  - 38
  - 25
  - 98
- - 99
  - 20
  - 13
  - 56
  - 69
  - 66
  - 40
  - 50
  - 38
  - 48
- - 65
  - 42
  - 34
  - 97
  - 37
  - 35
  - 22
  - 62
  - 41
  - 28
- - 60
  - 13
  - 90
  - 77
  - 64
  - 97
  - 47
  - 30
  - 86
  - 8
- - 68
  - 59
  - 86
  - 35
  - 11
  - 91
  - 80
  - 33
  - 25
  - 37
- - 92
  - 9
  - 7
  - 2
  - 11
  - 24
  - 71
  - 56
  - 55
  - 15
- - 57
  - 27
  - 81
  - 21
  - 93
  - 78
  - 11
  - 61
  - 65
  - 28
- - 92
  - 54
  - 93
  - 86
  - 96
  - 95
  - 5
  - 62
  - 3
  - 56
- - 29
  - 15
  - 67
  - 36
  - 86
  - 57
  - 56
  - 33
  - 69
  - 42
- - 27
  - 87
  - 71
  - 14
  - 40
  - 23
  - 94
  - 68
  - 41
  - 26
- - 44
  - 18
  - 23
  - 4
  - 25
  - 61
  - 98
  - 93
  - 43
  - 48
- - 94
  - 15
  - 9
  - 70
  - 86
  - 57
  - 41
  - 22
  - 51
  - 93
- - 32
  - 55
  - 5
  - 78
  - 84
  - 70
  - 53
  - 45
  - 82
  - 22
- - 61
  - 48
  - 6
  - 63
  - 38
  - 9
  - 30
  - 70
  - 84
  - 93
- - 40
  - 2
  - 8
  - 36
  - 81
  - 79
  - 33
  - 30
  - 65
  - 12
- - 76
  - 50
  - 51
  - 26
  - 70
  - 64
  - 65
  - 60
  - 54
  - 47
- - 37
  - 30
  - 27
  - 95
  - 51
  - 82
  - 93
  - 21
  - 12
  - 68
- - 86
  - 54
  - 11
  - 56
  - 33
  - 36
  - 55
  - 0
  - 74
  - 95
- - 9
  - 88
  - 3
  - 72
  - 52
  - 48
  - 74
  - 94
  - 33
  - 40
- - 49
  - 1
  - 66
  - 47
  - 71
  - 24
  - 3
  - 98
  - 81
  - 12
- - 23
  - 97
  - 84
  - 60
  - 94
  - 35
  - 31
  - 51
  - 34
  - 7
- - 21
  - 1
  - 51
  - 34
  - 5
  - 18
  - 79
  - 66
  - 82
  - 2
- - 66
  - 42
  - 65
  - 79
  - 60
  - 26
  - 29
  - 89
  - 62
  - 73
- - 39
  - 96
  - 94
  - 28
  - 11
  - 99
  - 1
  - 16
  - 23
  - 58
- - 2
  - 13
  - 54
  - 34
  - 39
  - 74
  - 76
  - 59
  - 40
  - 89
- - 99
  - 2
  - 55
  - 40
  - 32
  - 88
  - 71
  - 66
  - 53
  - 97
- - 62
  - 60
  - 63
  - 14
  - 61
  - 38
  - 95
  - 59
  - 75
  - 27
- - 87
  - 83
  - 28
  - 70
  - 63
  - 40
  - 37
  - 5
  - 36
  - 55
- - 71
  - 1
  - 29
  - 41
  - 0
  - 67
  - 17
  - 7
  - 83
  - 10
- - 62
  - 12
  - 81
  - 84
  - 23
  - 47
  - 27
  - 87
  - 5
  - 91
- - 25
  - 13
  - 92
  - 89
  - 26
  - 47
  - 5
  - 76
  - 95
  - 88
- - 37
  - 68
  - 47
  - 35
  - 65
  - 86
  - 72
  - 77
  - 15
  - 13
- - 95
  - 34
  - 67
  - 14
  - 54
  - 75
  - 28
  - 31
  - 33
  - 11
- - 52
  - 24
  - 23
  - 6
  - 30
  - 63
  - 3
  - 39
  - 51
  - 47
- - 60
  - 49
  - 72
  - 1
  - 34
  - 48
  - 40
  - 79
  - 95
  - 54
- - 66
  - 41
  - 11
  - 51
  - 63
  - 39
  - 28
  - 52
  - 44
  - 74
- - 93
  - 12
  - 21
  - 94
  - 38
  - 10
  - 40
  - 22
  - 81
  - 80
- - 47
  - 74
  - 68
  - 24
  - 48
  - 53
  - 71
  - 8
  - 82
  - 9
- - 44
  - 74
  - 54
  - 63
  - 67
  - 93
  - 1
  - 97
  - 58
  - 55
- - 99
  - 22
  - 6
  - 88
  - 51
  - 95
  - 13
  - 65
  - 80
  - 15
- - 66
  - 40
  - 28
  - 98
  - 29
  - 74
  - 86
  - 43
  - 57
  - 95
- - 46
  - 25
  - 52
  - 39
  - 13
  - 45
  - 22
  - 85
  - 49
  - 75
- - 27
  - 37
  - 52
  - 7
  - 92
  - 98
  - 72
  - 36
  - 59
  - 68
- - 69
  - 67
  - 56
  - 34
  - 43
  - 83
  - 86
  - 32
  - 23
  - 85
- - 64
  - 39
  - 49
  - 29
  - 45
  - 82
  - 72
  - 58
  - 48
  - 55
- - 32
  - 94
  - 72
  - 68
  - 23
  - 92
  - 5
  - 89
  - 99
  - 74
- - 1
  - 71
  - 75
  - 56
  - 43
  - 4
  - 28
  - 36
  - 45
  - 94
- - 61
  - 29
  - 88
  - 42
  - 65
  - 67
  - 89
  - 58
  - 57
  - 60
- - 31
  - 71
  - 76
  - 49
  - 62
  - 78
  - 68
  - 52
  - 97
  - 17
- - 49
  - 70
  - 81
  - 27
  - 45
  - 99
  - 54
  - 66
  - 12
  - 69
- - 65
  - 82
  - 10
  - 99
  - 67
  - 21
  - 72
  - 89
  - 37
  - 6
- - 95
  - 92
  - 52
  - 33
  - 12
  - 37
  - 96
  - 19
  - 23
  - 26
- - 98
  - 2
  - 41
  - 58
  - 68
  - 44
  - 28
  - 29
  - 33
  - 83
- - 28
  - 84
  - 13
  - 78
  - 41
  - 89
  - 42
  - 86
  - 65
  - 25
- - 4
  - 97
  - 8
  - 91
  - 26
  - 0
  - 90
  - 66
  - 56
  - 3
- - 26
  - 68
  - 15
  - 35
  - 19
  - 63
  - 12
  - 75
  - 28
  - 4
- - 62
  - 87
  - 8
  - 61
  - 15
  - 64
  - 70
  - 29
  - 54
  - 85
- - 3
  - 75
  - 84
  - 87
  - 43
  - 66
  - 46
  - 27
  - 89
  - 62
- - 65
  - 94
  - 43
  - 56
  - 70
  - 96
  - 44
  - 59
  - 71
  - 30
- - 51
  - 94
  - 88
  - 64
  - 74
  - 70
  - 62
  - 33
  - 84
  - 47
- - 35
  - 41
  - 67
  - 54
  - 84
  - 56
  - 36
  - 9
  - 11
  - 37
- - 44
  - 86
  - 8
  - 26
  - 9
  - 4
  - 30
  - 67
  - 50
  - 71
- - 45
  - 83
  - 15
  - 94
  - 80
  - 86
  - 20
  - 61
  - 84
  - 91
- - 49
  - 55
  - 5
  - 60
  - 26
  - 93
  - 43
  - 90
  - 91
  - 44
- - 91
  - 23
  - 42
  - 47
  - 78
  - 94
  - 29
  - 44
  - 89
  - 66
- - 42
  - 43
  - 53
  - 64
  - 11
  - 73
  - 8
  - 61
  - 49
  - 51
- - 21
  - 17
  - 96
  - 76
  - 22
  - 67
  - 1
  - 71
  - 50
  - 28
- - 77
  - 18
  - 37
  - 75
  - 7
  - 80
  - 30
  - 25
  - 4
  - 83
- - 11
  - 57
  - 56
  - 87
  - 69
  - 99
  - 29
  - 39
  - 8
  - 17
- - 97
  - 23
  - 17
  - 42
  - 22
  - 92
  - 14
  - 41
  - 7
  - 79
- - 72
  - 75
  - 33
  - 42
  - 19
  - 85
  - 78
  - 3
  - 45
  - 10
- - 69
  - 62
  - 13
  - 28
  - 16
  - 18
  - 48
  - 31
  - 81
  - 9
- - 65
  - 83
  - 68
  - 10
  - 63
  - 77
  - 18
  - 39
  - 28
  - 16
- - 25
  - 97
  - 38
  - 21
  - 51
  - 95
  - 35
  - 43
  - 48
  - 89
- - 5
  - 68
  - 11
  - 85
  - 10
  - 83
  - 2
  - 12
  - 31
  - 62
- - 20
  - 51
  - 10
  - 8
  - 45
  - 38
  - 81
  - 65
  - 2
  - 9
- - 59
  - 16
  - 86
  - 3
  - 2
  - 33
  - 87
  - 67
  - 14
  - 78
- - 61
  - 70
  - 44
  - 22
  - 25
  - 42
  - 60
  - 40
  - 11
  - 57
- - 69
  - 57
  - 52
  - 97
  - 43
  - 30
  - 55
  - 89
  - 20
  - 84
- - 6
  - 30
  - 0
  - 18
  - 86
  - 90
  - 5
  - 17
  - 95
  - 72
- - 22
  - 23
  - 42
  - 32
  - 58
  - 37
  - 19
  - 84
  - 16
  - 47
- - 1
  - 68
  - 81
  - 86
  - 80
  - 6
  - 83
  - 37
  - 96
  - 26
- - 25
  - 48
  - 8
  - 81
  - 61
  - 31
  - 56
  - 0
  - 17
  - 34
- - 59
  - 56
  - 23
  - 86
  - 17
  - 13
  - 58
  - 73
  - 50
  - 78
- - 56
  - 43
  - 88
  - 66
  - 57
  - 82
  - 12
  - 2
  - 85
  - 48
- - 16
  - 22
  - 40
  - 98
  - 89
  - 49
  - 2
  - 78
  - 27
  - 44
- - 26
  - 18
  - 66
  - 96
  - 37
  - 6
  - 8
  - 55
  - 0
  - 44
- - 98
  - 76
  - 27
  - 71
  - 90
  - 60
  - 81
  - 57
  - 80
  - 3
- - 97
  - 74
  - 34
  - 89
  - 58
  - 80
  - 50
  - 45
  - 22
  - 8
- - 4
  - 5
  - 79
  - 80
  - 87
  - 61
  - 3
  - 43
  - 0
  - 25
- - 44
  - 67
  - 91
  - 61
  - 62
  - 35
  - 21
  - 22
  - 17
  - 89
- - 62
  - 35
  - 33
  - 63
  - 92
  - 66
  - 80
  - 48
  - 49
  - 21
- - 30
  - 75
  - 32
  - 35
  - 28
  - 60
  - 19
  - 50
  - 67
  - 65
- - 85
  - 47
  - 89
  - 42
  - 53
  - 88
  - 67
  - 46
  - 75
  - 10
- - 26
  - 56
  - 35
  - 72
  - 63
  - 51
  - 15
  - 70
  - 94
  - 99
- - 13
  - 96
  - 25
  - 2
  - 10
  - 94
  - 9
  - 78
  - 51
  - 15
- - 55
  - 1
  - 51
  - 67
  - 13
  - 28
  - 38
  - 71
  - 8
  - 0
- - 97
  - 44
  - 11
  - 2
  - 43
  - 56
  - 64
  - 48
  - 6
  - 87
- - 88
  - 8
  - 68
  - 59
  - 73
  - 91
  - 64
  - 63
  - 56
  - 78
- - 19
  - 23
  - 5
  - 10
  - 46
  - 81
  - 24
  - 41
  - 79
  - 63
- - 3
  - 32
  - 64
  - 31
  - 62
  - 90
  - 60
  - 72
  - 24
  - 59
- - 53
  - 42
  - 96
  - 97
  - 38
  - 19
  - 29
  - 56
  - 15
  - 30
- - 60
  - 16
  - 25
  - 38
  - 87
  - 57
  - 34
  - 85
  - 66
  - 27
- - 81
  - 14
  - 90
  - 62
  - 23
  - 18
  - 41
  - 86
  - 73
  - 61
- - 62
  - 80
  - 41
  - 26
  - 84
  - 70
  - 81
  - 44
  - 92
  - 8
- - 36
  - 18
  - 7
  - 32
  - 4
  - 48
  - 79
  - 57
  - 55
  - 2
- - 11
  - 16
  - 18
  - 14
  - 20
  - 28
  - 45
  - 44
  - 93
  - 61
- - 61
  - 74
  - 39
  - 88
  - 86
  - 71
  - 90
  - 77
  - 96
  - 11
- - 80
  - 5
  - 34
  - 31
  - 36
  - 18
  - 40
  - 62
  - 60
  - 42
- - 69
  - 95
  - 26
  - 55
  - 66
  - 93
  - 40
  - 19
  - 20
  - 1
- - 19
  - 9
  - 75
  - 27
  - 63
  - 82
  - 46
  - 37
  - 89
  - 40
- - 68
  - 96
  - 5
  - 24
  - 45
  - 47
  - 95
  - 35
  - 32
  - 10
- - 4
  - 14
  - 79
  - 94
  - 1
  - 62
  - 5
  - 31
  - 30
  - 64
- - 43
  - 60
  - 51
  - 82
  - 84
  - 67
  - 1
  - 23
  - 34
  - 37
- - 77
  - 79
  - 85
  - 12
  - 39
  - 0
  - 72
  - 73
  - 52
  - 50
- - 88
  - 55
  - 66
  - 57
  - 56
  - 99
  - 89
  - 69
  - 58
  - 40
- - 62
  - 61
  - 88
  - 98
  - 83
  - 78
  - 63
  - 8
  - 72
  - 74
- - 45
  - 51
  - 81
  - 68
  - 23
  - 62
  - 2
  - 54
  - 95
  - 91
- - 94
  - 6
  - 85
  - 81
  - 59
  - 40
  - 26
  - 73
  - 79
  - 20
- - 47
  - 31
  - 67
  - 5
  - 55
  - 77
  - 45
  - 80
  - 65
  - 8
- - 0
  - 55
  - 20
  - 74
  - 43
  - 89
  - 28
  - 83
  - 8
  - 3
- - 42
  - 61
  - 36
  - 90
  - 2
  - 55
  - 89
  - 96
  - 26
  - 40
- - 85
  - 19
  - 23
  - 83
  - 60
  - 49
  - 39
  - 16
  - 10
  - 57
- - 60
  - 63
  - 24
  - 11
  - 18
  - 17
  - 38
  - 34
  - 46
  - 86
- - 45
  - 5
  - 19
  - 11
  - 22
  - 7
  - 28
  - 93
  - 57
  - 37
- - 2
  - 76
  - 23
  - 44
  - 1
  - 53
  - 22
  - 78
  - 58
  - 51
- - 49
  - 10
  - 7
  - 98
  - 78
  - 22
  - 1
  - 97
  - 60
  - 9
- - 12
  - 74
  - 52
  - 32
  - 98
  - 27
  - 42
  - 28
  - 41
  - 43
- - 46
  - 51
  - 20
  - 16
  - 57
  - 8
  - 87
  - 56
  - 48
  - 18
- - 93
  - 3
  - 16
  - 17
  - 15
  - 5
  - 18
  - 94
  - 98
  - 25
- - 67
  - 74
  - 52
  - 23
  - 75
  - 80
  - 49
  - 82
  - 36
  - 60
- - 9
  - 58
  - 50
  - 72
  - 88
  - 93
  - 62
  - 43
  - 65
  - 92
- - 40
  - 95
  - 56
  - 13
  - 94
  - 8
  - 93
  - 14
  - 18
  - 73
- - 71
  - 98
  - 22
  - 55
  - 52
  - 67
  - 69
  - 28
  - 90
  - 49
- - 66
  - 25
  - 97
  - 14
  - 16
  - 88
  - 33
  - 68
  - 95
  - 5
- - 95
  - 64
  - 48
  - 99
  - 31
  - 52
  - 68
  - 72
  - 60
  - 50
- - 17
  - 74
  - 85
  - 72
  - 62
  - 59
  - 11
  - 33
  - 39
  - 15
- - 13
  - 11
  - 83
  - 92
  - 4
  - 65
  - 12
  - 17
  - 99
  - 57
- - 56
  - 57
  - 71
  - 29
  - 25
  - 60
  - 91
  - 40
  - 10
  - 74
- - 68
  - 69
  - 10
  - 49
  - 23
  - 30
  - 72
  - 32
  - 15
  - 16
- - 77
  - 57
  - 43
  - 7
  - 89
  - 12
  - 9
  - 40
  - 16
  - 54
- - 16
  - 55
  - 15
  - 71
  - 0
  - 94
  - 67
  - 59
  - 11
  - 88
- - 45
  - 10
  - 61
  - 91
  - 88
  - 73
  - 63
  - 97
  - 46
  - 23
- - 27
  - 82
  - 25
  - 52
  - 87
  - 75
  - 91
  - 34
  - 86
  - 40
- - 3
  - 43
  - 19
  - 78
  - 85
  - 41
  - 69
  - 32
  - 24
  - 53
- - 82
  - 86
  - 71
  - 7
  - 34
  - 93
  - 55
  - 21
  - 94
  - 58
- - 92
  - 13
  - 53
  - 57
  - 51
  - 84
  - 83
  - 70
  - 73
  - 34
- - 55
  - 54
  - 58
  - 61
  - 18
  - 64
  - 47
  - 98
  - 36
  - 13
- - 86
  - 39
  - 66
  - 43
  - 48
  - 64
  - 81
  - 20
  - 74
  - 53
- - 85
  - 10
  - 49
  - 28
  - 62
  - 50
  - 6
  - 78
  - 60
  - 35
- - 81
  - 33
  - 45
  - 34
  - 99
  - 63
  - 29
  - 88
  - 39
  - 96
- - 27
  - 9
  - 25
  - 76
  - 92
  - 31
  - 64
  - 97
  - 26
  - 49
- - 58
  - 94
  - 93
  - 7
  - 47
  - 75
  - 73
  - 8
  - 86
  - 59
- - 5
  - 53
  - 37
  - 89
  - 1
  - 28
  - 76
  - 90
  - 85
  - 27
- - 97
  - 75
  - 27
  - 8
  - 79
  - 88
  - 25
  - 33
  - 68
  - 32
- - 12
  - 19
  - 78
  - 20
  - 17
  - 36
  - 39
  - 66
  - 43
  - 33
- - 66
  - 17
  - 34
  - 3
  - 58
  - 48
  - 89
  - 0
  - 83
  - 14
- - 81
  - 47
  - 42
  - 22
  - 36
  - 65
  - 24
  - 98
  - 2
  - 94
- - 65
  - 99
  - 39
  - 73
  - 10
  - 50
  - 30
  - 78
  - 74
  - 3
- - 20
  - 27
  - 63
  - 19
  - 77
  - 1
  - 36
  - 45
  - 51
  - 91
- - 39
  - 58
  - 18
  - 46
  - 90
  - 56
  - 71
  - 59
  - 48
  - 92
- - 11
  - 41
  - 15
  - 47
  - 71
  - 98
  - 64
  - 7
  - 12
  - 63
- - 2
  - 35
  - 87
  - 52
  - 75
  - 83
  - 12
  - 32
  - 42
  - 3
- - 15
  - 78
  - 22
  - 26
  - 46
  - 81
  - 79
  - 31
  - 60
  - 85
- - 28
  - 1
  - 44
  - 71
  - 54
  - 60
  - 57
  - 50
  - 87
  - 43
- - 98
  - 49
  - 65
  - 60
  - 40
  - 42
  - 1
  - 69
  - 86
  - 64
- - 95
  - 51
  - 1
  - 85
  - 68
  - 58
  - 57
  - 62
  - 46
  - 78
- - 83
  - 49
  - 15
  - 77
  - 95
  - 81
  - 85
  - 44
  - 65
  - 66
- - 81
  - 51
  - 78
  - 13
  - 98
  - 32
  - 77
  - 66
  - 27
  - 63
- - 3
  - 85
  - 5
  - 21
  - 18
  - 8
  - 95
  - 62
  - 90
  - 93
- - 67
  - 56
  - 50
  - 15
  - 89
  - 52
  - 85
  - 83
  - 77
  - 20
- - 21
  - 23
  - 2
  - 1
  - 70
  - 87
  - 24
  - 27
  - 84
  - 77
- - 71
  - 11
  - 68
  - 51
  - 55
  - 25
  - 84
  - 75
  - 95
  - 43
- - 14
  - 68
  - 17
  - 80
  - 39
  - 6
  - 41
  - 77
  - 46
  - 32
- - 96
  - 71
  - 50
  - 26
  - 5
  - 55
  - 34
  - 76
  - 9
  - 73
- - 2
  - 34
  - 50
  - 62
  - 25
  - 44
  - 86
  - 70
  - 66
  - 71
- - 31
  - 32
  - 76
  - 94
  - 48
  - 28
  - 21
  - 84
  - 12
  - 47
- - 41
  - 35
  - 89
  - 4
  - 82
  - 48
  - 36
  - 13
  - 56
  - 72
- - 93
  - 80
  - 7
  - 19
  - 39
  - 77
  - 94
  - 38
  - 61
  - 74
- - 56
  - 43
  - 42
  - 39
  - 98
  - 11
  - 74
  - 62
  - 65
  - 94
- - 6
  - 68
  - 93
  - 31
  - 33
  - 7
  - 61
  - 96
  - 77
  - 90
- - 55
  - 60
  - 72
  - 69
  - 6
  - 89
  - 33
  - 97
  - 11
  - 58
- - 53
  - 11
  - 80
  - 26
  - 47
  - 2
  - 27
  - 28
  - 74
  - 29
- - 21
  - 95
  - 73
  - 58
  - 11
  - 85
  - 57
  - 16
  - 70
  - 5
- - 22
  - 65
  - 62
  - 67
  - 82
  - 26
  - 69
  - 0
  - 45
  - 23
- - 51
  - 28
  - 67
  - 13
  - 36
  - 33
  - 95
  - 45
  - 89
  - 91
- - 82
  - 33
  - 91
  - 41
  - 40
  - 58
  - 17
  - 5
  - 78
  - 36
- - 83
  - 18
  - 47
  - 20
  - 44
  - 68
  - 25
  - 10
  - 86
  - 49
- - 64
  - 55
  - 25
  - 21
  - 77
  - 45
  - 29
  - 59
  - 11
  - 43
- - 87
  - 91
  - 95
  - 10
  - 11
  - 70
  - 83
  - 68
  - 64
  - 33
- - 71
  - 51
  - 12
  - 36
  - 2
  - 84
  - 32
  - 85
  - 14
  - 19
- - 66
  - 64
  - 70
  - 7
  - 14
  - 79
  - 11
  - 13
  - 33
  - 31
- - 27
  - 17
  - 55
  - 18
  - 37
  - 49
  - 72
  - 93
  - 83
  - 44
- - 63
  - 42
  - 26
  - 84
  - 59
  - 48
  - 14
  - 61
  - 15
  - 91
- - 71
  - 50
  - 55
  - 60
  - 29
  - 80
  - 34
  - 46
  - 66
  - 58
- - 18
  - 96
  - 76
  - 57
  - 49
  - 27
  - 47
  - 34
  - 48
  - 61
- - 59
  - 14
  - 63
  - 12
  - 49
  - 83
  - 88
  - 45
  - 3
  - 22
- - 72
  - 94
  - 53
  - 87
  - 13
  - 82
  - 66
  - 34
  - 90
  - 32
- - 72
  - 51
  - 26
  - 5
  - 41
  - 29
  - 65
  - 21
  - 90
  - 85
- - 93
  - 65
  - 38
  - 31
  - 63
  - 41
  - 32
  - 34
  - 85
  - 86
- - 73
  - 90
  - 36
  - 55
  - 17
  - 70
  - 6
  - 84
  - 77
  - 94
- - 5
  - 97
  - 71
  - 13
  - 41
  - 70
  - 17
  - 14
  - 4
  - 46
- - 98
  - 25
  - 50
  - 64
  - 42
  - 69
  - 53
  - 92
  - 33
  - 56
- - 40
  - 68
  - 8
  - 32
  - 51
  - 16
  - 27
  - 88
  - 37
  - 60
- - 35
  - 20
  - 38
  - 81
  - 44
  - 31
  - 27
  - 39
  - 65
  - 0
- - 74
  - 15
  - 84
  - 87
  - 18
  - 92
  - 38
  - 55
  - 40
  - 2
- - 0
  - 17
  - 36
  - 26
  - 84
  - 65
  - 89
  - 13
  - 83
  - 7
- - 6
  - 92
  - 55
  - 56
  - 84
  - 31
  - 66
  - 29
  - 79
  - 5
- - 86
  - 3
  - 57
  - 20
  - 15
  - 88
  - 12
  - 91
  - 56
  - 84
- - 69
  - 89
  - 68
  - 72
  - 81
  - 20
  - 42
  - 60
  - 48
  - 53
- - 94
  - 38
  - 48
  - 56
  - 24
  - 22
  - 3
  - 95
  - 14
  - 97
- - 10
  - 7
  - 96
  - 22
  - 25
  - 24
  - 86
  - 27
  - 18
  - 44
- - 71
  - 21
  - 78
  - 24
  - 50
  - 93
  - 14
  - 57
  - 87
  - 67
- - 14
  - 67
  - 51
  - 36
  - 6
  - 63
  - 45
  - 91
  - 35
  - 73
- - 97
  - 20
  - 93
  - 29
  - 64
  - 47
  - 23
  - 84
  - 1
  - 73
- - 23
  - 33
  - 14
  - 85
  - 52
  - 28
  - 1
  - 26
  - 79
  - 32
- - 44
  - 66
  - 31
  - 58
  - 94
  - 33
  - 32
  - 13
  - 97
  - 0
- - 90
  - 22
  - 78
  - 62
  - 26
  - 14
  - 46
  - 67
  - 29
  - 9
- - 15
  - 58
  - 48
  - 47
  - 8
  - 41
  - 97
  - 96
  - 99
  - 11
- - 29
  - 80
  - 72
  - 36
  - 8
  - 98
  - 31
  - 10
  - 20
  - 69
- - 33
  - 56
  - 64
  - 68
  - 51
  - 31
  - 24
  - 79
  - 0
  - 26
- - 20
  - 28
  - 62
  - 7
  - 8
  - 1
  - 91
  - 26
  - 68
  - 25
- - 3
  - 56
  - 66
  - 58
  - 93
  - 46
  - 14
  - 83
  - 45
  - 85
- - 33
  - 16
  - 26
  - 31
  - 73
  - 56
  - 54
  - 35
  - 98
  - 11
- - 69
  - 80
  - 84
  - 89
  - 32
  - 98
  - 22
  - 11
  - 38
  - 77
- - 57
  - 79
  - 86
  - 59
  - 70
  - 95
  - 10
  - 80
  - 26
  - 31
- - 14
  - 91
  - 16
  - 66
  - 53
  - 13
  - 22
  - 92
  - 33
  - 54
- - 69
  - 39
  - 50
  - 19
  - 84
  - 8
  - 23
  - 27
  - 21
  - 0
- - 55
  - 10
  - 53
  - 79
  - 17
  - 36
  - 21
  - 35
  - 22
  - 39
- - 39
  - 58
  - 3
  - 38
  - 89
  - 24
  - 10
  - 77
  - 48
  - 27
- - 46
  - 47
  - 27
  - 37
  - 94
  - 83
  - 82
  - 11
  - 8
  - 72
- - 3
  - 64
  - 83
  - 88
  - 25
  - 56
  - 24
  - 50
  - 34
  - 76
- - 89
  - 22
  - 3
  - 7
  - 67
  - 95
  - 42
  - 6
  - 68
  - 65
- - 10
  - 25
  - 59
  - 32
  - 99
  - 9
  - 29
  - 47
  - 69
  - 97
- - 78
  - 77
  - 33
  - 24
  - 19
  - 28
  - 32
  - 13
  - 56
  - 73
- - 43
  - 39
  - 33
  - 69
  - 13
  - 86
  - 89
  - 24
  - 6
  - 74
- - 94
  - 22
  - 77
  - 4
  - 20
  - 57
  - 54
  - 33
  - 83
  - 63
- - 43
  - 91
  - 49
  - 21
  - 92
  - 77
  - 25
  - 55
  - 94
  - 33
- - 81
  - 60
  - 32
  - 47
  - 7
  - 37
  - 56
  - 2
  - 1
  - 80
- - 24
  - 95
  - 34
  - 33
  - 72
  - 59
  - 76
  - 21
  - 10
  - 64
- - 78
  - 51
  - 19
  - 87
  - 52
  - 45
  - 5
  - 89
  - 75
  - 6
- - 90
  - 88
  - 53
  - 28
  - 29
  - 91
  - 86
  - 27
  - 20
  - 8
- - 26
  - 23
  - 53
  - 8
  - 74
  - 97
  - 52
  - 25
  - 69
  - 37
- - 77
  - 87
  - 28
  - 62
  - 4
  - 97
  - 1
  - 60
  - 52
  - 76
- - 69
  - 0
  - 3
  - 79
  - 29
  - 26
  - 81
  - 9
  - 6
  - 47
- - 34
  - 18
  - 87
  - 69
  - 30
  - 33
  - 91
  - 20
  - 28
  - 83
- - 13
  - 46
  - 63
  - 49
  - 85
  - 88
  - 38
  - 34
  - 0
  - 36
- - 16
  - 20
  - 89
  - 68
  - 71
  - 46
  - 67
  - 37
  - 29
  - 33
- - 21
  - 93
  - 94
  - 0
  - 44
  - 33
  - 86
  - 8
  - 55
  - 87
- - 84
  - 29
  - 4
  - 65
  - 40
  - 23
  - 61
  - 70
  - 82
  - 19
- - 68
  - 65
  - 6
  - 77
  - 49
  - 30
  - 44
  - 7
  - 24
  - 19
- - 82
  - 77
  - 0
  - 34
  - 38
  - 73
  - 6
  - 7
  - 83
  - 57
- - 28
  - 7
  - 57
  - 39
  - 12
  - 52
  - 29
  - 70
  - 54
  - 31
- - 97
  - 58
  - 95
  - 16
  - 32
  - 36
  - 23
  - 17
  - 61
  - 94
- - 94
  - 24
  - 50
  - 81
  - 12
  - 45
  - 66
  - 90
  - 11
  - 16
- - 71
  - 97
  - 1
  - 52
  - 89
  - 36
  - 78
  - 8
  - 11
  - 92
- - 73
  - 50
  - 16
  - 28
  - 46
  - 24
  - 5
  - 12
  - 99
  - 47
- - 97
  - 35
  - 60
  - 38
  - 31
  - 62
  - 91
  - 84
  - 75
  - 85
- - 63
  - 31
  - 72
  - 49
  - 3
  - 11
  - 77
  - 66
  - 19
  - 46
- - 79
  - 57
  - 85
  - 36
  - 17
  - 43
  - 90
  - 69
  - 73
  - 59
- - 71
  - 51
  - 52
  - 37
  - 64
  - 15
  - 55
  - 93
  - 10
  - 24
- - 61
  - 59
  - 18
  - 6
  - 75
  - 46
  - 73
  - 47
  - 19
  - 78
- - 1
  - 71
  - 9
  - 41
  - 11
  - 42
  - 18
  - 55
  - 26
  - 31
- - 23
  - 29
  - 20
  - 55
  - 96
  - 63
  - 66
  - 25
  - 93
  - 19
- - 85
  - 96
  - 69
  - 38
  - 44
  - 43
  - 24
  - 6
  - 72
  - 76
- - 61
  - 4
  - 29
  - 26
  - 90
  - 44
  - 62
  - 18
  - 35
  - 41
- - 96
  - 16
  - 47
  - 21
  - 20
  - 78
  - 61
  - 98
  - 38
  - 64
- - 72
  - 32
  - 47
  - 8
  - 38
  - 20
  - 30
  - 59
  - 77
  - 5
- - 42
  - 0
  - 74
  - 96
  - 11
  - 2
  - 12
  - 82
  - 94
  - 73
- - 22
  - 29
  - 12
  - 1
  - 26
  - 21
  - 24
  - 6
  - 44
  - 41
- - 24
  - 56
  - 97
  - 8
  - 15
  - 42
  - 80
  - 2
  - 7
  - 66
- - 62
  - 61
  - 11
  - 6
  - 32
  - 56
  - 89
  - 28
  - 65
  - 9
- - 35
  - 13
  - 54
  - 23
  - 96
  - 20
  - 25
  - 59
  - 64
  - 47
- - 40
  - 96
  - 90
  - 41
  - 33
  - 92
  - 63
  - 46
  - 43
  - 32
- - 8
  - 32
  - 81
  - 61
  - 7
  - 77
  - 13
  - 69
  - 48
  - 68
- - 91
  - 64
  - 66
  - 15
  - 99
  - 18
  - 39
  - 79
  - 14
  - 2
- - 65
  - 68
  - 60
  - 11
  - 71
  - 72
  - 36
  - 96
  - 57
  - 28
- - 20
  - 92
  - 80
  - 57
  - 4
  - 25
  - 37
  - 27
  - 34
  - 12
- - 51
  - 33
  - 76
  - 43
  - 26
  - 15
  - 87
  - 4
  - 94
  - 50
- - 81
  - 84
  - 3
  - 16
  - 79
  - 20
  - 9
  - 41
  - 67
  - 78
- - 36
  - 6
  - 39
  - 16
  - 92
  - 77
  - 60
  - 29
  - 4
  - 51
- - 32
  - 72
  - 78
  - 42
  - 15
  - 60
  - 37
  - 93
  - 57
  - 41
- - 89
  - 58
  - 7
  - 39
  - 38
  - 74
  - 96
  - 62
  - 30
  - 34
- - 49
  - 74
  - 17
  - 93
  - 4
  - 22
  - 36
  - 70
  - 58
  - 80
- - 81
  - 31
  - 89
  - 26
  - 72
  - 77
  - 61
  - 71
  - 27
  - 38
- - 39
  - 53
  - 34
  - 17
  - 69
  - 75
  - 76
  - 60
  - 49
  - 1
- - 30
  - 77
  - 39
  - 93
  - 54
  - 23
  - 45
  - 69
  - 57
  - 63
- - 3
  - 98
  - 1
  - 13
  - 91
  - 26
  - 8
  - 10
  - 60
  - 68
- - 71
  - 9
  - 52
  - 77
  - 98
  - 62
  - 44
  - 19
  - 39
  - 57
- - 15
  - 71
  - 9
  - 45
  - 68
  - 20
  - 96
  - 1
  - 26
  - 77
- - 98
  - 96
  - 29
  - 42
  - 27
  - 22
  - 90
  - 30
  - 52
  - 24
- - 65
  - 60
  - 53
  - 25
  - 6
  - 82
  - 76
  - 46
  - 12
  - 4
- - 51
  - 30
  - 74
  - 78
  - 23
  - 89
  - 94
  - 66
  - 41
  - 84
- - 46
  - 79
  - 2
  - 66
  - 57
  - 39
  - 98
  - 96
  - 58
  - 73
- - 26
  - 7
  - 37
  - 52
  - 46
  - 97
  - 38
  - 79
  - 14
  - 86
- - 66
  - 92
  - 81
  - 17
  - 14
  - 87
  - 80
  - 0
  - 32
  - 38
- - 52
  - 5
  - 91
  - 77
  - 60
  - 33
  - 38
  - 31
  - 80
  - 36
- - 85
  - 14
  - 67
  - 0
  - 4
  - 99
  - 32
  - 57
  - 53
  - 33
- - 24
  - 79
  - 42
  - 18
  - 21
  - 81
  - 64
  - 60
  - 35
  - 25
- - 58
  - 54
  - 45
  - 7
  - 94
  - 36
  - 49
  - 93
  - 56
  - 8
- - 1
  - 12
  - 19
  - 42
  - 57
  - 37
  - 64
  - 78
  - 74
  - 49
- - 8
  - 67
  - 60
  - 36
  - 71
  - 3
  - 22
  - 18
  - 46
  - 81
- - 14
  - 60
  - 25
  - 73
  - 17
  - 36
  - 51
  - 97
  - 11
  - 21
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 29.649999618530273
- 42.720001220703125
- 43.72999954223633
- 47.56999969482422
- 62.209999084472656
- 62.470001220703125
- 68.88999938964844
- 70.95999908447266
- 67.44999694824219
- 70.45999908447266
- 74.13999938964844
- 77.69000244140625
- 77.83999633789062
- 75.87000274658203
- 78.45999908447266
- 74.16999816894531
- 75.55000305175781
- 80.7699966430664
- 79.9000015258789
- 81.20999908447266
- 79.83000183105469
- 82.27999877929688
- 82.4000015258789
- 82.19999694824219
- 81.0999984741211
- 82.83000183105469
- 82.5199966430664
- 83.01000213623047
- 82.70999908447266
- 82.13999938964844
- 83.55000305175781
- 81.9800033569336
- 81.48999786376953
- 84.33000183105469
- 83.25
- 84.81999969482422
- 84.79000091552734
- 84.62999725341797
- 84.37999725341797
- 85.12999725341797
- 85.58999633789062
- 84.79000091552734
- 86.18000030517578
- 85.86000061035156
- 85.83000183105469
- 86.62000274658203
- 85.0199966430664
- 86.5
- 85.62000274658203
- 86.54000091552734
- 86.83000183105469
- 86.75
- 86.58000183105469
- 86.83000183105469
- 85.95999908447266
- 87.23999786376953
- 87.22000122070312
- 86.08999633789062
- 87.48999786376953
- 87.16999816894531
- 86.87999725341797
- 85.9000015258789
- 86.61000061035156
- 87.63999938964844
- 87.48999786376953
- 88.0199966430664
- 87.08999633789062
- 87.31999969482422
- 87.83999633789062
- 87.91000366210938
- 88.30000305175781
- 87.2699966430664
- 85.98999786376953
- 87.29000091552734
- 88.33000183105469
- 88.30000305175781
- 87.37999725341797
- 87.37999725341797
- 88.25
- 87.72000122070312
- 88.41999816894531
- 88.37000274658203
- 88.08000183105469
- 87.88999938964844
- 88.08000183105469
- 87.31999969482422
- 87.47000122070312
- 86.37999725341797
- 87.75
- 88.86000061035156
- 88.97000122070312
- 88.83999633789062
- 88.25
- 88.31999969482422
- 88.48999786376953
- 87.05999755859375
- 88.11000061035156
- 88.05000305175781
- 88.69000244140625
- 88.79000091552734
- 88.37999725341797
- 89.12999725341797
- 89.12999725341797
- 89.23999786376953
- 88.33999633789062
- 89.04000091552734
- 89.47000122070312
- 89.25
- 89.36000061035156
- 88.80999755859375
- 89.52999877929688
- 89.19000244140625
- 89.06999969482422
- 89.06999969482422
- 89.27999877929688
- 89.2699966430664
- 89.36000061035156
- 88.93000030517578
- 88.93000030517578
- 89.1500015258789
- 89.27999877929688
- 89.19000244140625
- 89.12000274658203
- 89.16000366210938
- 89.44999694824219
- 89.58000183105469
- 89.2699966430664
- 89.9000015258789
- 89.63999938964844
- 89.69999694824219
- 89.56999969482422
- 89.7300033569336
- 89.77999877929688
- 89.77999877929688
- 89.44000244140625
- 89.58000183105469
- 90.0
- 89.88999938964844
- 89.83000183105469
- 89.01000213623047
- 89.66999816894531
- 89.87999725341797
- 89.66999816894531
- 89.80999755859375
- 89.68000030517578
- 89.93000030517578
- 89.63999938964844
- 90.06999969482422
- 90.11000061035156
- 90.08000183105469
- 89.66000366210938
- 89.79000091552734
- 89.93000030517578
- 90.18000030517578
- 89.97000122070312
- 89.77999877929688
- 89.87000274658203
- 90.06999969482422
- 89.44000244140625
- 90.0199966430664
- 90.12000274658203
- 89.83999633789062
- 89.83000183105469
- 89.81999969482422
- 89.93000030517578
- 89.97000122070312
- 89.91999816894531
- 89.08999633789062
- 90.19000244140625
- 90.30000305175781
- 90.38999938964844
- 90.16000366210938
- 89.7699966430664
- 90.22000122070312
- 90.05999755859375
- 90.08000183105469
- 90.2699966430664
- 90.31999969482422
- 90.48999786376953
- 90.06999969482422
- 89.91999816894531
- 90.25
- 90.3499984741211
- 90.4800033569336
- 90.18000030517578
- 90.37000274658203
- 90.44999694824219
- 90.33999633789062
- 90.26000213623047
- 90.16999816894531
- 90.36000061035156
- 90.5999984741211
- 90.30999755859375
- 89.9800033569336
- 90.43000030517578
- 90.54000091552734
- 90.55999755859375
- 90.37000274658203
- 90.22000122070312
- 90.23999786376953
- 90.1500015258789
- 90.3499984741211
- 90.7300033569336
- 90.55000305175781
- 90.16999816894531
- 90.66999816894531
- 90.44999694824219
- 90.37999725341797
- 90.61000061035156
- 90.4800033569336
- 90.30000305175781
- 90.30999755859375
- 90.55999755859375
- 90.5
- 90.51000213623047
- 90.43000030517578
- 90.58000183105469
- 90.73999786376953
- 90.54000091552734
- 90.47000122070312
- 90.63999938964844
- 90.66000366210938
- 90.44000244140625
- 90.66999816894531
- 90.33000183105469
- 90.41000366210938
- 90.83000183105469
- 90.58999633789062
- 90.79000091552734
- 90.77999877929688
- 90.77999877929688
- 90.22000122070312
- 90.7699966430664
- 90.79000091552734
- 90.95999908447266
- 90.69999694824219
- 90.86000061035156
- 90.83999633789062
- 90.5999984741211
- 91.11000061035156
- 90.58000183105469
- 90.95999908447266
- 90.93000030517578
- 89.70999908447266
- 90.69999694824219
- 90.68000030517578
- 90.77999877929688
- 90.68000030517578
- 91.12999725341797
- 91.16000366210938
- 90.9800033569336
- 90.94999694824219
- 90.80000305175781
- 90.70999908447266
- 90.66999816894531
- 90.80999755859375
- 90.91999816894531
- 91.08999633789062
- 90.94000244140625
- 90.66000366210938
- 90.87000274658203
- 91.01000213623047
- 90.4000015258789
- 90.77999877929688
- 91.12999725341797
- 91.18000030517578
- 91.06999969482422
- 91.08999633789062
- 91.20999908447266
- 91.01000213623047
- 91.0199966430664
- 91.16000366210938
- 91.05000305175781
- 91.19999694824219
- 91.0
- 91.01000213623047
- 90.95999908447266
- 91.2300033569336
- 91.05999755859375
- 90.13999938964844
- 90.94999694824219
- 91.06999969482422
- 91.13999938964844
- 91.11000061035156
- 91.01000213623047
- 91.1500015258789
- 91.30999755859375
- 91.12999725341797
- 91.25
- 90.83999633789062
- 91.19999694824219
- 91.27999877929688
- 91.31999969482422
- 91.33000183105469
- 91.1500015258789
- 91.30000305175781
- 91.37000274658203
- 91.33000183105469
- 91.33000183105469
- 91.33999633789062
- 91.20999908447266
- 91.31999969482422
- 91.45999908447266
- 91.30000305175781
- 91.31999969482422
- 90.93000030517578
- 91.33999633789062
- 91.44999694824219
- 91.31999969482422
- 91.04000091552734
- 90.9800033569336
- 91.12000274658203
- 91.06999969482422
- 91.52999877929688
- 91.18000030517578
- 91.12000274658203
- 91.11000061035156
- 91.06999969482422
- 91.13999938964844
- 91.06999969482422
- 91.36000061035156
- 90.94999694824219
- 91.13999938964844
- 91.52999877929688
- 91.52999877929688
- 91.08999633789062
- 90.86000061035156
- 91.19000244140625
- 91.08000183105469
- 91.5
- 91.36000061035156
- 91.08000183105469
- 91.30999755859375
- 91.36000061035156
- 91.41999816894531
- 91.37999725341797
- 91.45999908447266
- 90.93000030517578
- 91.54000091552734
- 91.63999938964844
- 91.44000244140625
- 91.5199966430664
- 91.47000122070312
- 91.45999908447266
- 91.38999938964844
- 91.3499984741211
- 91.30999755859375
- 91.56999969482422
- 91.43000030517578
- 91.55000305175781
- 91.63999938964844
- 91.44000244140625
- 91.55999755859375
- 91.4000015258789
- 91.66999816894531
- 91.66000366210938
- 91.41000366210938
- 91.37000274658203
- 91.25
- 91.54000091552734
- 91.37999725341797
- 91.56999969482422
- 91.66999816894531
- 91.41000366210938
- 91.51000213623047
- 91.05000305175781
- 91.66000366210938
- 91.36000061035156
- 91.5999984741211
- 91.6500015258789
- 91.61000061035156
- 91.61000061035156
- 91.41000366210938
- 91.63999938964844
- 91.12000274658203
- 91.5999984741211
- 91.73999786376953
- 91.80999755859375
- 91.73999786376953
- 91.58000183105469
- 91.56999969482422
- 91.61000061035156
- 91.44999694824219
- 91.68000030517578
- 91.63999938964844
- 91.5199966430664
- 91.0199966430664
- 91.4000015258789
- 91.08000183105469
- 91.43000030517578
- 91.69000244140625
- 91.55000305175781
- 91.63999938964844
- 91.70999908447266
- 91.56999969482422
- 91.83000183105469
- 91.30999755859375
- 91.54000091552734
- 91.76000213623047
- 91.70999908447266
- 91.75
- 91.87000274658203
- 91.94999694824219
- 91.51000213623047
- 91.6500015258789
- 91.62999725341797
- 91.77999877929688
- 91.58999633789062
- 91.7300033569336
- 91.81999969482422
- 91.51000213623047
- 91.48999786376953
- 91.33999633789062
- 91.41000366210938
- 91.70999908447266
- 91.66999816894531
- 91.62999725341797
- 91.2300033569336
- 91.72000122070312
- 91.62999725341797
- 91.5199966430664
- 91.52999877929688
- 91.58000183105469
- 91.47000122070312
- 91.69999694824219
- 91.80999755859375
- 91.52999877929688
- 91.63999938964844
- 91.58999633789062
- 91.54000091552734
- 91.6500015258789
- 91.68000030517578
- 91.69000244140625
- 91.69999694824219
- 91.83999633789062
- 91.80999755859375
- 91.72000122070312
- 91.58000183105469
- 91.86000061035156
- 91.7699966430664
- 91.48999786376953
- 91.69999694824219
- 91.7699966430664
- 91.83999633789062
- 91.69000244140625
- 91.87999725341797
- 91.54000091552734
- 91.91999816894531
- 91.43000030517578
- 91.61000061035156
- 91.4000015258789
- 91.5999984741211
- 91.52999877929688
- 91.7300033569336
- 91.52999877929688
- 91.88999938964844
- 91.48999786376953
- 91.54000091552734
- 91.33999633789062
- 91.80999755859375
- 91.86000061035156
- 91.94000244140625
- 91.75
- 91.91000366210938
- 91.76000213623047
- 91.73999786376953
- 91.51000213623047
- 91.91999816894531
- 91.8499984741211
- 91.80999755859375
- 91.77999877929688
- 91.80999755859375
- 91.61000061035156
- 91.95999908447266
- 91.79000091552734
- 91.41000366210938
- 91.69000244140625
- 91.7300033569336
- 91.80999755859375
- 91.83999633789062
- 91.5
- 92.01000213623047
- 91.86000061035156
- 91.94000244140625
- 91.72000122070312
- 91.23999786376953
- 91.86000061035156
- 91.58000183105469
- 91.77999877929688
- 91.91999816894531
- 91.94000244140625
- 92.0199966430664
- 91.86000061035156
- 91.80000305175781
- 91.66999816894531
- 91.88999938964844
- 91.94000244140625
- 92.0
- 91.70999908447266
- 91.87000274658203
test_loss:
- 2.1749071968078613
- 2.046684945678711
- 1.948543060684204
- 1.8490952293395997
- 1.7249790102005005
- 1.6403843656539916
- 1.552992728614807
- 1.4798258508682252
- 1.4088724340438843
- 1.3379425914764405
- 1.275524625968933
- 1.2151548976898194
- 1.1701612712860108
- 1.1330532668113709
- 1.0921721014976502
- 1.0741741687774657
- 1.0317519443511962
- 0.9786194798469543
- 0.9618747290611267
- 0.9260249328613281
- 0.9084230744361877
- 0.882990993976593
- 0.857590613746643
- 0.8381058812141419
- 0.8304960515022278
- 0.8047936314582824
- 0.7871692656517029
- 0.7707928832054138
- 0.7596865844726562
- 0.7470983067512512
- 0.7294321234226226
- 0.7272123190879822
- 0.7156368837356567
- 0.6962335000514984
- 0.6897469167232514
- 0.672465803861618
- 0.6603940526485443
- 0.6538096045970917
- 0.6512427008152009
- 0.642522504901886
- 0.6286135524272919
- 0.631614576625824
- 0.6153448432445526
- 0.6112419412136078
- 0.6046138634681701
- 0.5990233940124512
- 0.6053859959125519
- 0.5904039803504944
- 0.5895730979919434
- 0.5804759061336517
- 0.5709084497928619
- 0.5629742723941803
- 0.565040053653717
- 0.5554523262023926
- 0.5632875133991242
- 0.5440970211029053
- 0.5436920628070832
- 0.5516949430465699
- 0.5326751497268677
- 0.5326809442043304
- 0.5293258587360382
- 0.5354899250984192
- 0.5285812736988068
- 0.5168112582683563
- 0.5129620833873749
- 0.5114332910060883
- 0.5237781634330749
- 0.5082030063152313
- 0.507779832649231
- 0.5024746228218079
- 0.5014233850955964
- 0.5082808043956757
- 0.5210565770149231
- 0.5029506960868836
- 0.48963485383987426
- 0.48697857785224913
- 0.49888706107139585
- 0.49372914485931396
- 0.4813744453430176
- 0.4833380689620972
- 0.47308165678977965
- 0.4761989727973938
- 0.47943995685577395
- 0.4761696050643921
- 0.4723285876750946
- 0.4795129975795746
- 0.47998662166595457
- 0.48426421856880186
- 0.472352645778656
- 0.45935659675598145
- 0.45565498285293576
- 0.4595279592037201
- 0.461760161113739
- 0.4623061323642731
- 0.45782259583473206
- 0.46901443691253664
- 0.45918125672340393
- 0.45591172051429746
- 0.44804838552474974
- 0.44528059349060056
- 0.4511281791687012
- 0.44058595223426816
- 0.43871222476959226
- 0.4359062216758728
- 0.44436597309112547
- 0.4392472293376923
- 0.4330573624610901
- 0.4345341933727264
- 0.4308255207538605
- 0.43448836851119993
- 0.42971263217926026
- 0.4324003147602081
- 0.4307667576789856
- 0.42936666946411134
- 0.42594675326347353
- 0.4258544267177582
- 0.4263230770111084
- 0.42732200789451597
- 0.430228219461441
- 0.42257061638832094
- 0.420808268404007
- 0.4198823927879333
- 0.41991048078536986
- 0.4188456163883209
- 0.41630204033851625
- 0.4126875483036041
- 0.42062284359931945
- 0.40943757853507995
- 0.41088763036727904
- 0.408829440164566
- 0.4095756894826889
- 0.4065426517486572
- 0.4060079001426697
- 0.40500343210697176
- 0.40876726760864257
- 0.40338945755958555
- 0.4011592381954193
- 0.39996036806106566
- 0.40217432856559754
- 0.4146121541500092
- 0.40436902537345887
- 0.3997002199172974
- 0.40399474110603334
- 0.3996767757415772
- 0.3986690277814865
- 0.3988466729879379
- 0.4012335441350937
- 0.3975462898492813
- 0.396677344584465
- 0.3934020390510559
- 0.39672602977752686
- 0.39596863136291505
- 0.39423434615135194
- 0.3935738714694977
- 0.3932448318481445
- 0.39879126482009886
- 0.39867682662010195
- 0.39128757705688477
- 0.3979189096450806
- 0.3895362773180008
- 0.38785308821201325
- 0.39486158480644223
- 0.390245605134964
- 0.3889422511100769
- 0.38972872824668886
- 0.3869000766038895
- 0.3895498440027237
- 0.3996169934749603
- 0.38403574175834654
- 0.3842236367225647
- 0.3822003551483154
- 0.38688777339458463
- 0.388821301484108
- 0.3810469690799713
- 0.3821540335178375
- 0.38171325590610505
- 0.38159652614593503
- 0.38310833959579466
- 0.37656631774902344
- 0.3822709735393524
- 0.38200269684791566
- 0.3776381800889969
- 0.3774240879535675
- 0.37860221457481386
- 0.3802923178672791
- 0.3759656677007675
- 0.3733405441761017
- 0.3747620708465576
- 0.3771518413066864
- 0.3782037473678589
- 0.37457104177474976
- 0.37090749287605285
- 0.3738997929811478
- 0.37852552287578584
- 0.372609552025795
- 0.37190501627922057
- 0.3698152258634567
- 0.3704381595849991
- 0.37514941153526304
- 0.37529247710704805
- 0.3747055764913559
- 0.3704747449398041
- 0.36740166375637057
- 0.3699785614490509
- 0.3728774868965149
- 0.36684596974849704
- 0.3667381908416748
- 0.3670932314872742
- 0.36370230734348297
- 0.36538796291351316
- 0.36721246972084043
- 0.36369292495250705
- 0.36278764345645903
- 0.36384610059261324
- 0.36513822305202487
- 0.36563503096103667
- 0.36373519663810727
- 0.3598403239250183
- 0.3635192780017853
- 0.3616459841489792
- 0.3606551465034485
- 0.36190332152843474
- 0.3619198407411575
- 0.361153768992424
- 0.3661964151859283
- 0.3654031713962555
- 0.3602424302816391
- 0.36318862581253053
- 0.35800233635902406
- 0.35712527928352356
- 0.36030351841449737
- 0.36519458541870115
- 0.35708130378723146
- 0.3563119359731674
- 0.3553873062849045
- 0.3565089864253998
- 0.3572954693555832
- 0.3544102270364761
- 0.3581853760242462
- 0.3527445684194565
- 0.36070995659828187
- 0.35564132099151613
- 0.35254255776405335
- 0.36815703053474425
- 0.35305102498531343
- 0.3521826198577881
- 0.35277362580299376
- 0.3554682457685471
- 0.35223259332180024
- 0.35150090141296386
- 0.3527799211025238
- 0.35187427814006805
- 0.35143200500011446
- 0.3526790632724762
- 0.3529020733833313
- 0.35011851575374603
- 0.34934482402801514
- 0.3495690393447876
- 0.3498515242576599
- 0.3566881191253662
- 0.3498958779096603
- 0.348205558347702
- 0.3556051742076874
- 0.3517012641906738
- 0.34826482179164886
- 0.3454481719255447
- 0.34833078300952913
- 0.344751863694191
- 0.3453853316307068
- 0.3449364743232727
- 0.34982757501602174
- 0.3458412338733673
- 0.344251434803009
- 0.34442380964756014
- 0.34596470470428464
- 0.3440141680240631
- 0.3440446857452393
- 0.3432785881280899
- 0.3424903557062149
- 0.35778978366851805
- 0.3447746116399765
- 0.341952162694931
- 0.3438670154809952
- 0.34279586606025697
- 0.3453721962690353
- 0.3415843612194061
- 0.3389804094314575
- 0.34291143426895143
- 0.34112521524429323
- 0.3485789170265198
- 0.3419416406393051
- 0.33939054064750673
- 0.3393379704236984
- 0.33938495192527773
- 0.34126357312202454
- 0.3395268025398254
- 0.33881582174301145
- 0.3405288267850876
- 0.33923866484165194
- 0.34031632187366484
- 0.33818202979564665
- 0.33794666447639465
- 0.33669212777614593
- 0.33870296177864073
- 0.3392845067024231
- 0.3391841144323349
- 0.33571821262836454
- 0.33581110219955446
- 0.33451883862018583
- 0.3412208726644516
- 0.33775954513549805
- 0.33773280205726625
- 0.3384818214893341
- 0.3357734786272049
- 0.33866189308166506
- 0.33767772748470304
- 0.3374148013830185
- 0.3443391859531403
- 0.33598326869010925
- 0.3415067988395691
- 0.3332830807924271
- 0.3390500553369522
- 0.3390599200963974
- 0.3317699577331543
- 0.3326664371013641
- 0.33495200412273407
- 0.340534882068634
- 0.3335541491985321
- 0.33237090339660647
- 0.3296806956529617
- 0.3326650988340378
- 0.3338617454528809
- 0.3289663829803467
- 0.3314796494960785
- 0.3311259427309036
- 0.33032127177715304
- 0.3288329090356827
- 0.3333280350923538
- 0.3298734901666641
- 0.3287011603593826
- 0.3296813193798065
- 0.3289858034610748
- 0.3293784859418869
- 0.3320017796278
- 0.3273066873073578
- 0.32900154616832733
- 0.33413068356513975
- 0.3264125323057175
- 0.32691319253444673
- 0.3277030375003815
- 0.3283155804872513
- 0.32800349798202516
- 0.3294557872772217
- 0.32600986979007723
- 0.3285886218070984
- 0.32697827227115633
- 0.3271472973585129
- 0.3254804466485977
- 0.3259244308948517
- 0.3263628674030304
- 0.32601988089084627
- 0.3243592256307602
- 0.32476410851478577
- 0.3243468060493469
- 0.3231908146381378
- 0.32902049627304075
- 0.32354810507297516
- 0.33029613175392153
- 0.32241367490291595
- 0.322458562707901
- 0.3219873420000076
- 0.3235525429487228
- 0.3258771773815155
- 0.3226391710519791
- 0.3314131969213486
- 0.3213521032810211
- 0.32325942759513854
- 0.3204624633550644
- 0.3211790788412094
- 0.32352435836791993
- 0.32021664884090423
- 0.3192299896478653
- 0.3218152890920639
- 0.3200161938905716
- 0.32039916253089906
- 0.32447678854465484
- 0.33069161987304685
- 0.32251113030910494
- 0.3311750838279724
- 0.32236881709098814
- 0.31901348412036895
- 0.32252814042568206
- 0.3210657546758652
- 0.3204964577674866
- 0.3203933931827545
- 0.316114239692688
- 0.32355448842048645
- 0.31634766533374786
- 0.3163859981775284
- 0.31722245869636534
- 0.3168749479055405
- 0.3170118195772171
- 0.3159954613208771
- 0.3204310160398483
- 0.3180553906679153
- 0.31921530096530915
- 0.3154550882816315
- 0.31732637486457826
- 0.3155819667339325
- 0.316270845079422
- 0.3208029109954834
- 0.3174519783973694
- 0.32102507705688477
- 0.3191389048099518
- 0.3159161141872406
- 0.3186475096464157
- 0.31660587043762206
- 0.3220238920688629
- 0.31626869621276854
- 0.3167761589050293
- 0.3186515613794327
- 0.3170383690357208
- 0.317748651766777
- 0.3170105952978134
- 0.3160579117774963
- 0.3137613210201263
- 0.3177857383489609
- 0.31430801236629485
- 0.31376896231174467
- 0.3161359069108963
- 0.3140847669839859
- 0.3150914230108261
- 0.31457361390590666
- 0.3175694719552994
- 0.31330964994430544
- 0.31458282990455627
- 0.31256887362003327
- 0.3162161494255066
- 0.3122215053796768
- 0.3154868609189987
- 0.3163089997291565
- 0.3120737760305405
- 0.3124565489292145
- 0.31149561169147494
- 0.31374526784420015
- 0.3171878305196762
- 0.3194707111597061
- 0.31113504292964933
- 0.31747769370079043
- 0.31212648224830625
- 0.312652077293396
- 0.31479586651325225
- 0.3124820537805557
- 0.31262777621746063
- 0.31203085446357726
- 0.309800576376915
- 0.3143020722389221
- 0.3149486886739731
- 0.3192277643918991
- 0.31282465131282805
- 0.31059927098751067
- 0.30911790866851807
- 0.3124600220918655
- 0.31086461515426633
- 0.3107229393005371
- 0.31453467881679537
- 0.3157663384437561
- 0.3086715838432312
- 0.3101580449819565
- 0.3118341933965683
- 0.31312793362140656
- 0.3116199040412903
- 0.3126524569272995
- 0.3094220335483551
- 0.3093556584596634
- 0.31557527511119843
- 0.31486359884738924
- 0.30905928771495816
- 0.3110118093252182
- 0.3084482573747635
- 0.31332486407756804
- 0.30789519951343536
- 0.3066258960008621
- 0.3050568504333496
- 0.31097336392402647
- 0.31576522097587584
- 0.310599844455719
- 0.3159767663955688
- 0.30877983667850495
- 0.3084443043708801
- 0.30806624896526336
- 0.30704893453121185
- 0.3069056919813156
- 0.3074814549446106
- 0.3080446016550064
- 0.3064539216518402
- 0.3056537186384201
- 0.3078147087097168
- 0.30841521944999695
- 0.31029764459133147
train_acc:
- 29.741666793823242
- 43.03333282470703
- 43.893333435058594
- 48.02333450317383
- 61.5533332824707
- 62.32666778564453
- 69.02666473388672
- 70.41500091552734
- 66.81500244140625
- 69.79166412353516
- 73.38666534423828
- 76.94166564941406
- 76.9183349609375
- 75.36333465576172
- 77.92166900634766
- 73.70833587646484
- 75.15499877929688
- 79.99166870117188
- 79.01667022705078
- 80.24666595458984
- 78.82166290283203
- 81.28666687011719
- 81.24333190917969
- 81.11499786376953
- 80.21499633789062
- 81.69499969482422
- 81.42166900634766
- 82.04833221435547
- 81.79666900634766
- 81.82333374023438
- 82.93499755859375
- 81.55000305175781
- 80.97666931152344
- 83.46833038330078
- 82.58000183105469
- 83.91500091552734
- 83.92500305175781
- 83.71499633789062
- 83.10333251953125
- 83.69999694824219
- 84.42833709716797
- 84.00166320800781
- 84.92333221435547
- 84.75333404541016
- 84.95166778564453
- 85.4366683959961
- 84.20833587646484
- 85.49166870117188
- 84.95500183105469
- 85.63166809082031
- 85.86666870117188
- 86.03500366210938
- 85.5250015258789
- 85.99500274658203
- 85.10166931152344
- 86.48500061035156
- 86.1933364868164
- 85.24500274658203
- 86.44666290283203
- 86.32166290283203
- 86.1933364868164
- 85.29666900634766
- 85.82333374023438
- 86.8499984741211
- 86.70333099365234
- 87.04166412353516
- 85.8566665649414
- 86.61333465576172
- 86.86166381835938
- 87.00833129882812
- 87.14167022705078
- 86.38333129882812
- 85.1683349609375
- 86.44499969482422
- 87.24166870117188
- 87.36333465576172
- 86.59833526611328
- 86.68499755859375
- 87.4800033569336
- 86.81666564941406
- 87.7316665649414
- 87.3949966430664
- 87.12333679199219
- 87.05333709716797
- 87.22166442871094
- 86.36499786376953
- 86.65333557128906
- 86.05333709716797
- 87.1433334350586
- 87.96499633789062
- 88.28166961669922
- 87.88666534423828
- 87.38333129882812
- 87.55166625976562
- 87.76166534423828
- 86.35333251953125
- 87.47166442871094
- 87.48500061035156
- 88.06666564941406
- 88.02166748046875
- 87.58333587646484
- 88.336669921875
- 88.42333221435547
- 88.50166320800781
- 87.73666381835938
- 88.22833251953125
- 88.72000122070312
- 88.65666961669922
- 88.6683349609375
- 88.14167022705078
- 88.58999633789062
- 88.36000061035156
- 88.375
- 88.3116683959961
- 88.49666595458984
- 88.49333190917969
- 88.4433364868164
- 88.30166625976562
- 88.20500183105469
- 88.55166625976562
- 88.46333312988281
- 88.7750015258789
- 88.55333709716797
- 88.55333709716797
- 88.73833465576172
- 88.99333190917969
- 88.40499877929688
- 89.05500030517578
- 89.02999877929688
- 88.9816665649414
- 88.8066635131836
- 88.99333190917969
- 89.07666778564453
- 89.12666320800781
- 88.71666717529297
- 88.96499633789062
- 89.19166564941406
- 89.24166870117188
- 89.10832977294922
- 88.375
- 89.01333618164062
- 89.25499725341797
- 88.88666534423828
- 89.20166778564453
- 89.2066650390625
- 89.05000305175781
- 88.9316635131836
- 89.35832977294922
- 89.40333557128906
- 89.46666717529297
- 89.01667022705078
- 89.05500030517578
- 89.1883316040039
- 89.54666900634766
- 89.35333251953125
- 89.12999725341797
- 89.13999938964844
- 89.36166381835938
- 88.7750015258789
- 89.32666778564453
- 89.46333312988281
- 89.15666961669922
- 89.43499755859375
- 89.44000244140625
- 89.36000061035156
- 89.40666961669922
- 89.15666961669922
- 88.5566635131836
- 89.55166625976562
- 89.55833435058594
- 89.68499755859375
- 89.48666381835938
- 89.01499938964844
- 89.55166625976562
- 89.49166870117188
- 89.38333129882812
- 89.64666748046875
- 89.58333587646484
- 89.74333190917969
- 89.33333587646484
- 89.4800033569336
- 89.72833251953125
- 89.77166748046875
- 89.73999786376953
- 89.60166931152344
- 89.62000274658203
- 89.66166687011719
- 89.6816635131836
- 89.57666778564453
- 89.34500122070312
- 89.70833587646484
- 89.97833251953125
- 89.53500366210938
- 89.2750015258789
- 89.71833038330078
- 89.7750015258789
- 89.74666595458984
- 89.836669921875
- 89.48833465576172
- 89.64167022705078
- 89.53500366210938
- 89.91999816894531
- 90.07166290283203
- 89.92166900634766
- 89.69666290283203
- 90.04166412353516
- 89.94166564941406
- 89.92666625976562
- 90.0999984741211
- 90.00666809082031
- 89.8116683959961
- 89.91000366210938
- 89.9800033569336
- 90.02166748046875
- 89.94166564941406
- 89.96333312988281
- 89.9749984741211
- 90.13166809082031
- 89.88333129882812
- 89.88833618164062
- 90.0633316040039
- 89.93000030517578
- 89.90333557128906
- 90.06666564941406
- 89.81666564941406
- 89.96499633789062
- 90.20500183105469
- 89.86166381835938
- 90.14666748046875
- 90.15166473388672
- 90.15166473388672
- 89.875
- 90.26499938964844
- 90.22833251953125
- 90.33499908447266
- 90.20500183105469
- 90.09500122070312
- 90.11666870117188
- 89.9800033569336
- 90.4000015258789
- 90.0433349609375
- 90.24166870117188
- 90.29166412353516
- 89.24500274658203
- 90.24166870117188
- 90.30999755859375
- 90.28500366210938
- 90.12333679199219
- 90.36333465576172
- 90.4383316040039
- 90.25833129882812
- 90.375
- 90.375
- 90.30333709716797
- 90.15166473388672
- 90.23332977294922
- 90.3499984741211
- 90.40166473388672
- 90.43000030517578
- 90.038330078125
- 90.31500244140625
- 90.336669921875
- 90.07666778564453
- 90.1866683959961
- 90.55000305175781
- 90.56666564941406
- 90.40166473388672
- 90.50666809082031
- 90.50833129882812
- 90.47833251953125
- 90.22833251953125
- 90.50666809082031
- 90.52166748046875
- 90.58833312988281
- 90.40499877929688
- 90.45999908447266
- 90.44999694824219
- 90.5566635131836
- 90.52999877929688
- 89.49666595458984
- 90.36166381835938
- 90.50166320800781
- 90.45333099365234
- 90.3933334350586
- 90.38500213623047
- 90.46333312988281
- 90.6050033569336
- 90.51667022705078
- 90.55500030517578
- 90.25666809082031
- 90.47333526611328
- 90.5999984741211
- 90.62333679199219
- 90.65499877929688
- 90.5999984741211
- 90.63999938964844
- 90.6866683959961
- 90.68333435058594
- 90.58499908447266
- 90.54666900634766
- 90.58333587646484
- 90.70999908447266
- 90.79666900634766
- 90.6933364868164
- 90.74833679199219
- 90.52666473388672
- 90.63166809082031
- 90.69999694824219
- 90.74666595458984
- 90.48332977294922
- 90.461669921875
- 90.42333221435547
- 90.35166931152344
- 90.788330078125
- 90.64167022705078
- 90.62166595458984
- 90.59500122070312
- 90.25666809082031
- 90.63500213623047
- 90.4316635131836
- 90.78500366210938
- 90.36833190917969
- 90.3933334350586
- 90.91500091552734
- 90.87000274658203
- 90.63666534423828
- 90.31500244140625
- 90.66500091552734
- 90.73833465576172
- 90.94499969482422
- 90.87333679199219
- 90.56666564941406
- 90.87666320800781
- 90.7933349609375
- 90.87166595458984
- 90.80166625976562
- 90.8933334350586
- 90.48666381835938
- 90.92333221435547
- 90.92833709716797
- 90.84500122070312
- 90.80166625976562
- 90.9566650390625
- 90.70999908447266
- 90.93499755859375
- 90.83000183105469
- 90.68499755859375
- 90.95833587646484
- 90.9000015258789
- 90.90333557128906
- 90.87666320800781
- 90.84666442871094
- 90.80999755859375
- 91.0183334350586
- 90.86833190917969
- 91.05000305175781
- 90.99333190917969
- 90.89666748046875
- 90.70999908447266
- 90.82499694824219
- 90.8316650390625
- 90.97666931152344
- 90.98332977294922
- 90.93499755859375
- 91.038330078125
- 90.62000274658203
- 91.02999877929688
- 90.81500244140625
- 91.11333465576172
- 91.09166717529297
- 91.038330078125
- 91.01667022705078
- 90.9433364868164
- 91.14167022705078
- 90.74500274658203
- 91.10166931152344
- 91.086669921875
- 91.19999694824219
- 91.125
- 91.01166534423828
- 91.01000213623047
- 91.09500122070312
- 90.87666320800781
- 91.08833312988281
- 91.1500015258789
- 90.89833068847656
- 90.66166687011719
- 91.0183334350586
- 90.66000366210938
- 91.0816650390625
- 91.21833038330078
- 90.91166687011719
- 90.94999694824219
- 91.05500030517578
- 91.02666473388672
- 91.23500061035156
- 90.84333038330078
- 91.0183334350586
- 91.13999938964844
- 91.13999938964844
- 91.21666717529297
- 91.2300033569336
- 91.27166748046875
- 90.91999816894531
- 91.17333221435547
- 90.98999786376953
- 91.17833709716797
- 91.08999633789062
- 91.1866683959961
- 91.19999694824219
- 90.788330078125
- 91.0633316040039
- 91.07333374023438
- 91.06999969482422
- 91.16000366210938
- 91.07499694824219
- 91.12166595458984
- 90.74500274658203
- 91.0566635131836
- 91.08999633789062
- 91.1066665649414
- 91.09666442871094
- 91.05833435058594
- 90.99666595458984
- 91.13166809082031
- 91.25499725341797
- 91.02833557128906
- 91.19166564941406
- 91.22666931152344
- 91.08999633789062
- 91.14666748046875
- 91.13500213623047
- 91.17166900634766
- 91.24500274658203
- 91.35832977294922
- 91.29499816894531
- 91.22166442871094
- 91.24666595458984
- 91.32499694824219
- 91.1500015258789
- 90.99166870117188
- 91.19999694824219
- 91.17500305175781
- 91.34666442871094
- 91.28166961669922
- 91.12166595458984
- 91.0633316040039
- 91.32666778564453
- 91.09333038330078
- 91.26499938964844
- 91.10832977294922
- 91.1683349609375
- 91.18000030517578
- 91.22166442871094
- 91.22833251953125
- 91.461669921875
- 91.02166748046875
- 91.07833099365234
- 90.75499725341797
- 91.17166900634766
- 91.35166931152344
- 91.39167022705078
- 91.19499969482422
- 91.375
- 91.37000274658203
- 91.22166442871094
- 91.1933364868164
- 91.45999908447266
- 91.3499984741211
- 91.44166564941406
- 91.4183349609375
- 91.29499816894531
- 91.21333312988281
- 91.37333679199219
- 91.35832977294922
- 90.77333068847656
- 90.913330078125
- 91.18000030517578
- 91.19999694824219
- 91.3133316040039
- 90.98999786376953
- 91.4316635131836
- 91.36833190917969
- 91.43499755859375
- 91.1816635131836
- 90.94833374023438
- 91.44999694824219
- 91.25
- 91.27166748046875
- 91.37999725341797
- 91.36333465576172
- 91.44499969482422
- 91.38999938964844
- 91.34500122070312
- 91.21666717529297
- 91.4183349609375
- 91.45833587646484
- 91.38333129882812
- 91.26333618164062
- 91.25
train_loss:
- 2.1767972956339516
- 2.052214189147949
- 1.9559270823160808
- 1.8577528043111164
- 1.7372915845235188
- 1.6540988703409831
- 1.5688477447509765
- 1.4968899693806965
- 1.4274156949361165
- 1.3579172732035318
- 1.295173964436849
- 1.2356786982218424
- 1.1899083883921306
- 1.1528821308135986
- 1.1122834098815917
- 1.0946758623758952
- 1.0516397303263347
- 1.0007253742218019
- 0.9831781856536865
- 0.9487443854014079
- 0.9300229426066081
- 0.9060312357584636
- 0.879452705001831
- 0.8599414277394613
- 0.853141291809082
- 0.8276539779663086
- 0.8077844120025635
- 0.7933193461736043
- 0.7810717262903849
- 0.7670762772878011
- 0.7517080323537191
- 0.7467127078374227
- 0.7360204034805298
- 0.7171472485224406
- 0.7106085703531901
- 0.6936301137288411
- 0.6825284274419149
- 0.6745394740422567
- 0.6740121964772542
- 0.6652960005442301
- 0.6514927895228068
- 0.6524514923731486
- 0.6378644320805867
- 0.6329322826385498
- 0.626018586730957
- 0.6209375127792358
- 0.6276287516911825
- 0.6126807847340902
- 0.6105732847213745
- 0.6027161575953166
- 0.5930806299845378
- 0.5852494504928589
- 0.5864021799723307
- 0.5757856428782145
- 0.5828938625971476
- 0.5648277069091797
- 0.5630105020523072
- 0.5695428902308146
- 0.5530922417322794
- 0.5528414127349853
- 0.5492754431406657
- 0.554942709350586
- 0.5487342940648396
- 0.5374735810279846
- 0.5340541087150573
- 0.5323886665344238
- 0.5436291661898295
- 0.528251189549764
- 0.5288721067110698
- 0.5230122767448425
- 0.521399441019694
- 0.5270765284220378
- 0.540305638217926
- 0.5216502808252971
- 0.508935235786438
- 0.5065792973518372
- 0.5182166794459026
- 0.5127453364054362
- 0.5011873958587646
- 0.5026832724571229
- 0.49235205739339194
- 0.4956226932843526
- 0.49885664784113565
- 0.49460341533025104
- 0.49046979481379194
- 0.49791891889572143
- 0.49731156066258747
- 0.5005186807314554
- 0.48963739569981896
- 0.477650726890564
- 0.47345171852111817
- 0.4785209328651428
- 0.48033512541453044
- 0.4801796671231588
- 0.474507816918691
- 0.4859463628133138
- 0.4751182205835978
- 0.47244300696055097
- 0.46448623526891075
- 0.4623193315505981
- 0.46845235824584963
- 0.4574325812021891
- 0.45556916739145914
- 0.4533355050086975
- 0.46097855052948
- 0.4563980456034342
- 0.44988318773905434
- 0.4513276816368103
- 0.4481172634124756
- 0.45144894911448163
- 0.446751079750061
- 0.4491452803293864
- 0.4468418811480204
- 0.4461942361831665
- 0.4425259915669759
- 0.44253637590408323
- 0.4432257443745931
- 0.44448566741943357
- 0.4457695779800415
- 0.4396012747446696
- 0.43839675143559775
- 0.4362375026067098
- 0.4359480611483256
- 0.43491426957448326
- 0.4331729826291402
- 0.4288455506324768
- 0.4378842242876689
- 0.4262451201756795
- 0.4273789505004883
- 0.42539508326848346
- 0.42669761486053465
- 0.4234184516270955
- 0.4227787344932556
- 0.4225436041196187
- 0.42576323223114015
- 0.4207208624839783
- 0.4184131820042928
- 0.4177915151278178
- 0.42004488830566405
- 0.43140449221928917
- 0.4220759803454081
- 0.416915705649058
- 0.4207606184323629
- 0.41648094482421877
- 0.41587099285125734
- 0.41688737014134725
- 0.4185528399149577
- 0.4148986948649089
- 0.41370504201253255
- 0.4104467236200968
- 0.41369185711542766
- 0.4130041178703308
- 0.41143059352238975
- 0.4091641134262085
- 0.40874831686019897
- 0.4144862569173177
- 0.4141257644335429
- 0.40690598634084063
- 0.4140967848141988
- 0.40587326491673786
- 0.4042133636474609
- 0.4106344224294027
- 0.4053158497492472
- 0.4040667658170064
- 0.40505418796539305
- 0.4027032148679098
- 0.4057761379559835
- 0.4146330477396647
- 0.40011919231414794
- 0.40076929302215575
- 0.3981647457440694
- 0.4017349952697754
- 0.4049770310719808
- 0.3972947269439697
- 0.3978582731882731
- 0.39754046494166057
- 0.39696755940119427
- 0.39952024987538653
- 0.392750693543752
- 0.3983169449806213
- 0.39772341623306273
- 0.3926789215405782
- 0.3920125120798747
- 0.39270374024709065
- 0.394709223206838
- 0.391019797261556
- 0.38976312160491944
- 0.39076929626464846
- 0.392637161286672
- 0.3946757116953532
- 0.39014635089238486
- 0.3858826871554057
- 0.38921359475453693
- 0.39341085036595663
- 0.38723347873687747
- 0.3874251660029093
- 0.385638677851359
- 0.3847856938680013
- 0.39016324955622356
- 0.3896120202064514
- 0.3892320053100586
- 0.38409199577967323
- 0.3817381488482157
- 0.3842683860778809
- 0.38622002054850263
- 0.3814180130640666
- 0.3810100038210551
- 0.3812045723279317
- 0.37881363331476847
- 0.3798301761945089
- 0.38146393903096515
- 0.37864185047149657
- 0.37799949727058413
- 0.37796268520355225
- 0.37925031785964963
- 0.37973768072128294
- 0.37827252101898196
- 0.37467010974884035
- 0.37804453121821086
- 0.3767787578741709
- 0.3760283706665039
- 0.3776719080289205
- 0.3774840886751811
- 0.375425054359436
- 0.38038897523880005
- 0.3792288674672445
- 0.3745902087211609
- 0.3785996233304342
- 0.37354510822296144
- 0.37224884877204895
- 0.37484926468531293
- 0.3787744653065999
- 0.37215958522160847
- 0.37052428210576377
- 0.37017373790740965
- 0.37074112520217894
- 0.37276932865778606
- 0.36956946363449095
- 0.3725523295720418
- 0.36761645298004153
- 0.3745517704963684
- 0.3704159660498301
- 0.3680201565583547
- 0.38357886985143025
- 0.36743700435956317
- 0.36648043201764424
- 0.3675864946047465
- 0.36996731163660684
- 0.366632195854187
- 0.3658384585062663
- 0.3669275008837382
- 0.36561244424184164
- 0.3650714346408844
- 0.36631297593116763
- 0.3667379516919454
- 0.36473905687332153
- 0.3639176985581716
- 0.3648309374650319
- 0.3644945899963379
- 0.3708876669724782
- 0.36384507257143656
- 0.3630510717233022
- 0.3692939959526062
- 0.36651896241505943
- 0.3622818646113078
- 0.3596507130304972
- 0.3619414726893107
- 0.3591850234031677
- 0.3599709635734558
- 0.35956389285723367
- 0.363423615026474
- 0.36072132070859275
- 0.3583392607688904
- 0.3591023209730784
- 0.36049147278467814
- 0.3592040165901184
- 0.35894640777905784
- 0.3574773916085561
- 0.3570893717606862
- 0.3720376117547353
- 0.35886107246081034
- 0.3564179133892059
- 0.3571804364522298
- 0.3570412260055542
- 0.3598625651359558
- 0.35636793969472247
- 0.35371485282580056
- 0.3571436674753825
- 0.3557226274649302
- 0.3627681564013163
- 0.3567228514989217
- 0.35455811557769773
- 0.35382222464879354
- 0.3539402436733246
- 0.3548333112398783
- 0.353920859448115
- 0.3536873454093933
- 0.3548396488348643
- 0.35407917890548707
- 0.35502818334897357
- 0.35272148493131
- 0.3520707304954529
- 0.3510895663420359
- 0.3525019245147705
- 0.3524592945575714
- 0.35254342171351116
- 0.35042310959498085
- 0.3511693836847941
- 0.34866998688379924
- 0.3542391031742096
- 0.35174644052187604
- 0.35247714098294575
- 0.3543952972094218
- 0.3507026090780894
- 0.35177502641677855
- 0.35194514258702597
- 0.35223925461769107
- 0.35972742705345156
- 0.35019630029996235
- 0.3559040565649668
- 0.3480721585114797
- 0.3521760733604431
- 0.35392106936772666
- 0.3463801859855652
- 0.3469456175486247
- 0.3484287271976471
- 0.3532360772450765
- 0.34738683072725934
- 0.3464303597132365
- 0.3445120458126068
- 0.34656722785631816
- 0.3478933560371399
- 0.3434080203374227
- 0.3458280998865763
- 0.34540914567311604
- 0.3451727355480194
- 0.34407343174616495
- 0.3477303731759389
- 0.3442441159248352
- 0.34297630407015484
- 0.3429340853850047
- 0.34328059213956197
- 0.34274045146306353
- 0.3458304602940877
- 0.34104374453226727
- 0.3431220821062724
- 0.347680252234141
- 0.3401124884764353
- 0.340611395963033
- 0.34130168182055154
- 0.34261102759043377
- 0.34250434524218243
- 0.3441609122276306
- 0.33944884338378906
- 0.34258186008135477
- 0.339572114721934
- 0.339774645503362
- 0.33905565718015035
- 0.3401925246397654
- 0.34098356216748554
- 0.339727041721344
- 0.3381820944150289
- 0.3384989936351776
- 0.3380415891170502
- 0.3364199450174967
- 0.3425234810670217
- 0.3368886636098226
- 0.3423998941262563
- 0.33545995426177977
- 0.3358622137069702
- 0.3354432442824046
- 0.33656462035179135
- 0.338068923886617
- 0.33514214146931964
- 0.3433149933497111
- 0.33462575793266297
- 0.33617492446899416
- 0.33390969069798787
- 0.3343734965324402
- 0.3365264482021332
- 0.3337386166890462
- 0.3325316071033478
- 0.33558125438690184
- 0.33348396124839785
- 0.33295900732676187
- 0.33685937258402504
- 0.34234102009137474
- 0.3353349301656087
- 0.3439076960245768
- 0.33509941781361896
- 0.33218320240974425
- 0.33595890623728436
- 0.335598628282547
- 0.3349784909884135
- 0.33417666630744935
- 0.3305359894593557
- 0.33711803997357687
- 0.33105638602574666
- 0.3307248923460642
- 0.3317373191992442
- 0.3312126382986704
- 0.3310220669905345
- 0.33021069537798564
- 0.33365327342351275
- 0.33133328903516135
- 0.33303656593958536
- 0.33026546444892885
- 0.3321254969596863
- 0.3304114311059316
- 0.33096014671325685
- 0.336576211309433
- 0.3313865808169047
- 0.33382388927141826
- 0.3326500621318817
- 0.33037640277544655
- 0.3327260281085968
- 0.3309178793589274
- 0.3363580539862315
- 0.3310530265172323
- 0.33056599464416503
- 0.33180731705029803
- 0.33036613845825197
- 0.3320293115615845
- 0.3310537175178528
- 0.32946800039609275
- 0.32753831424713137
- 0.33176940223375956
- 0.3279929265022278
- 0.32700744768778484
- 0.3302292418003082
- 0.327710768810908
- 0.32839835119247435
- 0.32786183875401814
- 0.3304404719352722
- 0.32708067259788515
- 0.32852779784202574
- 0.3267487714131673
- 0.32892285755475364
- 0.32587915841738385
- 0.32932995025316875
- 0.3301491043408712
- 0.3258380879243215
- 0.32615958835283915
- 0.3249869766553243
- 0.32708049189249677
- 0.33044928221702574
- 0.33230991627375284
- 0.3251119200070699
- 0.330444660170873
- 0.3256082813421885
- 0.32641287163098653
- 0.3273876428604126
- 0.3265874973456065
- 0.32643377839724225
- 0.3249732969125112
- 0.32307044685681663
- 0.32768168336550396
- 0.3281691527048747
- 0.3324265067736308
- 0.3268202363014221
- 0.32374479223887126
- 0.32283680532773334
- 0.3259471785545349
- 0.3233092765490214
- 0.32250580433209736
- 0.32615657059351605
- 0.32730669622421266
- 0.3223749370892843
- 0.32354475253423054
- 0.323948685391744
- 0.3256226092974345
- 0.32431058236757915
- 0.32490065302848814
- 0.3221792836983999
- 0.32167137152353925
- 0.3291110953172048
- 0.32865782980918884
- 0.32286447238922117
- 0.3250738097667694
- 0.32222219443321226
- 0.3275273461818695
- 0.32142759097417195
- 0.32012653783162437
- 0.3186395950635274
- 0.3238328912258148
- 0.3279440987269084
- 0.3229496211528778
- 0.328125799703598
- 0.3223727355957031
- 0.3214636656602224
- 0.3213204838752747
- 0.32068018832206724
- 0.3206476817766825
- 0.32130554445584614
- 0.32277146355311076
- 0.3207163595676422
- 0.3186390919685364
- 0.321281809870402
- 0.321241064786911
- 0.3228367048740387


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysgdb64_new.yaml <==
clients:
- - 35
  - 61
  - 17
  - 6
  - 71
  - 75
  - 77
  - 79
  - 38
  - 67
- - 48
  - 69
  - 92
  - 66
  - 94
  - 29
  - 80
  - 55
  - 64
  - 74
- - 51
  - 96
  - 34
  - 12
  - 98
  - 66
  - 45
  - 68
  - 80
  - 10
- - 99
  - 76
  - 55
  - 54
  - 87
  - 77
  - 86
  - 4
  - 37
  - 12
- - 39
  - 30
  - 72
  - 2
  - 9
  - 64
  - 90
  - 38
  - 92
  - 68
- - 38
  - 68
  - 59
  - 21
  - 42
  - 45
  - 57
  - 14
  - 82
  - 1
- - 95
  - 72
  - 56
  - 84
  - 9
  - 73
  - 28
  - 86
  - 3
  - 62
- - 81
  - 10
  - 68
  - 31
  - 7
  - 8
  - 65
  - 54
  - 51
  - 77
- - 62
  - 88
  - 84
  - 65
  - 73
  - 16
  - 40
  - 4
  - 71
  - 48
- - 34
  - 38
  - 14
  - 71
  - 12
  - 50
  - 64
  - 23
  - 40
  - 15
- - 32
  - 63
  - 19
  - 22
  - 29
  - 88
  - 14
  - 52
  - 60
  - 71
- - 7
  - 48
  - 76
  - 66
  - 94
  - 55
  - 75
  - 72
  - 37
  - 52
- - 58
  - 90
  - 25
  - 23
  - 88
  - 94
  - 24
  - 98
  - 5
  - 22
- - 23
  - 61
  - 84
  - 94
  - 13
  - 5
  - 79
  - 77
  - 31
  - 60
- - 11
  - 73
  - 92
  - 27
  - 77
  - 46
  - 99
  - 13
  - 69
  - 39
- - 8
  - 21
  - 79
  - 17
  - 25
  - 37
  - 74
  - 6
  - 60
  - 51
- - 95
  - 89
  - 1
  - 24
  - 98
  - 17
  - 47
  - 66
  - 10
  - 31
- - 50
  - 76
  - 33
  - 97
  - 18
  - 61
  - 28
  - 67
  - 59
  - 81
- - 64
  - 66
  - 24
  - 95
  - 91
  - 69
  - 82
  - 34
  - 61
  - 89
- - 31
  - 30
  - 37
  - 87
  - 81
  - 23
  - 43
  - 71
  - 54
  - 61
- - 77
  - 92
  - 37
  - 62
  - 30
  - 22
  - 9
  - 45
  - 35
  - 80
- - 69
  - 3
  - 93
  - 26
  - 7
  - 61
  - 39
  - 25
  - 94
  - 28
- - 69
  - 18
  - 93
  - 71
  - 78
  - 85
  - 57
  - 67
  - 16
  - 31
- - 65
  - 57
  - 18
  - 19
  - 34
  - 46
  - 4
  - 22
  - 2
  - 51
- - 30
  - 15
  - 2
  - 31
  - 41
  - 10
  - 59
  - 35
  - 25
  - 76
- - 42
  - 69
  - 14
  - 6
  - 86
  - 39
  - 83
  - 67
  - 25
  - 0
- - 94
  - 90
  - 6
  - 42
  - 88
  - 15
  - 50
  - 57
  - 34
  - 13
- - 92
  - 46
  - 81
  - 5
  - 14
  - 32
  - 48
  - 91
  - 93
  - 3
- - 46
  - 8
  - 98
  - 62
  - 88
  - 25
  - 51
  - 30
  - 68
  - 89
- - 48
  - 23
  - 67
  - 93
  - 20
  - 80
  - 92
  - 89
  - 86
  - 55
- - 3
  - 32
  - 21
  - 20
  - 42
  - 10
  - 27
  - 79
  - 19
  - 54
- - 0
  - 48
  - 95
  - 7
  - 37
  - 45
  - 18
  - 85
  - 88
  - 96
- - 68
  - 22
  - 30
  - 67
  - 60
  - 99
  - 39
  - 70
  - 21
  - 41
- - 98
  - 93
  - 21
  - 92
  - 56
  - 80
  - 23
  - 39
  - 61
  - 38
- - 74
  - 54
  - 10
  - 52
  - 67
  - 75
  - 60
  - 46
  - 19
  - 66
- - 31
  - 63
  - 14
  - 49
  - 75
  - 32
  - 40
  - 18
  - 89
  - 53
- - 12
  - 52
  - 59
  - 44
  - 61
  - 23
  - 57
  - 25
  - 43
  - 62
- - 33
  - 75
  - 89
  - 97
  - 49
  - 7
  - 48
  - 12
  - 32
  - 4
- - 63
  - 20
  - 12
  - 91
  - 72
  - 7
  - 42
  - 6
  - 83
  - 2
- - 29
  - 33
  - 18
  - 11
  - 74
  - 36
  - 2
  - 81
  - 96
  - 95
- - 10
  - 22
  - 55
  - 4
  - 13
  - 51
  - 66
  - 72
  - 35
  - 18
- - 10
  - 44
  - 61
  - 42
  - 9
  - 68
  - 4
  - 8
  - 5
  - 29
- - 63
  - 52
  - 29
  - 11
  - 92
  - 69
  - 10
  - 24
  - 85
  - 2
- - 19
  - 58
  - 43
  - 47
  - 92
  - 23
  - 74
  - 35
  - 89
  - 93
- - 59
  - 76
  - 32
  - 72
  - 46
  - 70
  - 97
  - 93
  - 53
  - 8
- - 60
  - 14
  - 73
  - 70
  - 57
  - 48
  - 91
  - 90
  - 43
  - 15
- - 62
  - 26
  - 92
  - 91
  - 45
  - 19
  - 14
  - 7
  - 66
  - 30
- - 3
  - 93
  - 98
  - 33
  - 82
  - 57
  - 65
  - 47
  - 60
  - 0
- - 36
  - 81
  - 32
  - 67
  - 56
  - 28
  - 93
  - 96
  - 95
  - 4
- - 73
  - 76
  - 14
  - 46
  - 95
  - 28
  - 61
  - 71
  - 10
  - 55
- - 97
  - 51
  - 46
  - 22
  - 7
  - 83
  - 65
  - 18
  - 39
  - 71
- - 91
  - 15
  - 90
  - 92
  - 83
  - 64
  - 68
  - 19
  - 81
  - 38
- - 31
  - 94
  - 17
  - 82
  - 93
  - 91
  - 89
  - 56
  - 78
  - 45
- - 73
  - 55
  - 13
  - 8
  - 17
  - 0
  - 68
  - 66
  - 80
  - 72
- - 75
  - 45
  - 69
  - 28
  - 34
  - 38
  - 6
  - 35
  - 60
  - 67
- - 42
  - 24
  - 47
  - 43
  - 98
  - 94
  - 85
  - 86
  - 36
  - 53
- - 21
  - 68
  - 19
  - 20
  - 8
  - 66
  - 24
  - 10
  - 58
  - 54
- - 97
  - 78
  - 56
  - 10
  - 72
  - 23
  - 62
  - 35
  - 9
  - 86
- - 95
  - 19
  - 56
  - 59
  - 93
  - 32
  - 96
  - 86
  - 90
  - 36
- - 7
  - 0
  - 34
  - 40
  - 47
  - 46
  - 60
  - 3
  - 39
  - 63
- - 40
  - 44
  - 56
  - 12
  - 21
  - 53
  - 25
  - 46
  - 17
  - 43
- - 31
  - 19
  - 35
  - 10
  - 59
  - 56
  - 84
  - 57
  - 5
  - 12
- - 14
  - 29
  - 34
  - 66
  - 41
  - 42
  - 62
  - 9
  - 3
  - 81
- - 48
  - 28
  - 22
  - 51
  - 35
  - 88
  - 19
  - 83
  - 57
  - 32
- - 76
  - 53
  - 65
  - 9
  - 32
  - 67
  - 49
  - 37
  - 48
  - 5
- - 67
  - 76
  - 87
  - 26
  - 86
  - 35
  - 1
  - 25
  - 52
  - 3
- - 41
  - 73
  - 51
  - 94
  - 80
  - 33
  - 42
  - 36
  - 67
  - 87
- - 28
  - 95
  - 27
  - 68
  - 75
  - 74
  - 1
  - 22
  - 26
  - 48
- - 86
  - 12
  - 85
  - 33
  - 7
  - 83
  - 18
  - 65
  - 90
  - 56
- - 13
  - 82
  - 89
  - 50
  - 88
  - 77
  - 63
  - 58
  - 93
  - 21
- - 30
  - 2
  - 41
  - 13
  - 69
  - 3
  - 42
  - 37
  - 14
  - 27
- - 28
  - 97
  - 19
  - 92
  - 80
  - 20
  - 18
  - 99
  - 60
  - 40
- - 40
  - 7
  - 86
  - 2
  - 54
  - 4
  - 95
  - 39
  - 12
  - 59
- - 80
  - 11
  - 89
  - 32
  - 52
  - 29
  - 87
  - 95
  - 13
  - 57
- - 1
  - 3
  - 90
  - 57
  - 71
  - 56
  - 93
  - 15
  - 89
  - 72
- - 57
  - 46
  - 11
  - 4
  - 34
  - 35
  - 37
  - 42
  - 70
  - 53
- - 19
  - 2
  - 24
  - 95
  - 72
  - 27
  - 57
  - 43
  - 68
  - 14
- - 35
  - 50
  - 13
  - 11
  - 51
  - 63
  - 91
  - 15
  - 25
  - 12
- - 18
  - 36
  - 1
  - 33
  - 16
  - 66
  - 42
  - 2
  - 69
  - 73
- - 10
  - 87
  - 88
  - 33
  - 89
  - 92
  - 38
  - 57
  - 36
  - 94
- - 70
  - 88
  - 63
  - 68
  - 40
  - 30
  - 66
  - 59
  - 91
  - 94
- - 1
  - 48
  - 18
  - 68
  - 79
  - 69
  - 86
  - 33
  - 62
  - 99
- - 35
  - 58
  - 18
  - 24
  - 4
  - 76
  - 16
  - 69
  - 8
  - 3
- - 64
  - 30
  - 86
  - 84
  - 36
  - 80
  - 96
  - 13
  - 99
  - 19
- - 43
  - 35
  - 90
  - 26
  - 29
  - 15
  - 56
  - 57
  - 86
  - 47
- - 72
  - 68
  - 73
  - 1
  - 41
  - 95
  - 10
  - 24
  - 5
  - 12
- - 43
  - 4
  - 95
  - 85
  - 92
  - 67
  - 75
  - 8
  - 47
  - 89
- - 41
  - 99
  - 91
  - 88
  - 94
  - 1
  - 12
  - 7
  - 30
  - 78
- - 16
  - 77
  - 52
  - 26
  - 15
  - 17
  - 50
  - 64
  - 2
  - 19
- - 24
  - 82
  - 60
  - 27
  - 6
  - 42
  - 97
  - 47
  - 87
  - 84
- - 39
  - 14
  - 9
  - 21
  - 58
  - 10
  - 52
  - 85
  - 22
  - 5
- - 70
  - 14
  - 73
  - 13
  - 98
  - 96
  - 86
  - 54
  - 22
  - 80
- - 67
  - 69
  - 92
  - 13
  - 14
  - 20
  - 91
  - 28
  - 63
  - 47
- - 28
  - 2
  - 45
  - 81
  - 77
  - 86
  - 14
  - 69
  - 89
  - 67
- - 13
  - 54
  - 22
  - 31
  - 17
  - 24
  - 34
  - 51
  - 73
  - 25
- - 73
  - 45
  - 88
  - 26
  - 70
  - 36
  - 41
  - 44
  - 72
  - 30
- - 85
  - 81
  - 20
  - 83
  - 35
  - 22
  - 84
  - 9
  - 56
  - 87
- - 84
  - 54
  - 19
  - 35
  - 73
  - 96
  - 79
  - 4
  - 17
  - 49
- - 54
  - 99
  - 38
  - 91
  - 60
  - 57
  - 1
  - 43
  - 2
  - 50
- - 57
  - 65
  - 67
  - 70
  - 51
  - 71
  - 82
  - 41
  - 49
  - 13
- - 50
  - 89
  - 10
  - 24
  - 17
  - 48
  - 9
  - 47
  - 72
  - 53
- - 95
  - 10
  - 13
  - 1
  - 58
  - 45
  - 83
  - 98
  - 3
  - 60
- - 11
  - 85
  - 13
  - 72
  - 58
  - 36
  - 22
  - 26
  - 83
  - 98
- - 53
  - 62
  - 87
  - 39
  - 79
  - 82
  - 19
  - 94
  - 76
  - 51
- - 2
  - 63
  - 37
  - 3
  - 91
  - 32
  - 62
  - 72
  - 41
  - 68
- - 30
  - 32
  - 46
  - 52
  - 65
  - 33
  - 94
  - 70
  - 57
  - 61
- - 18
  - 86
  - 57
  - 26
  - 22
  - 7
  - 95
  - 55
  - 94
  - 10
- - 60
  - 9
  - 1
  - 84
  - 64
  - 93
  - 65
  - 4
  - 5
  - 70
- - 0
  - 76
  - 95
  - 14
  - 85
  - 7
  - 12
  - 19
  - 58
  - 43
- - 44
  - 63
  - 59
  - 88
  - 79
  - 10
  - 77
  - 11
  - 17
  - 57
- - 25
  - 13
  - 23
  - 83
  - 91
  - 65
  - 78
  - 94
  - 17
  - 71
- - 4
  - 74
  - 75
  - 29
  - 33
  - 67
  - 24
  - 27
  - 14
  - 22
- - 16
  - 92
  - 90
  - 14
  - 66
  - 97
  - 47
  - 89
  - 61
  - 72
- - 23
  - 34
  - 11
  - 55
  - 27
  - 0
  - 45
  - 83
  - 9
  - 39
- - 65
  - 43
  - 38
  - 71
  - 87
  - 1
  - 88
  - 0
  - 91
  - 20
- - 30
  - 82
  - 35
  - 28
  - 73
  - 13
  - 86
  - 37
  - 22
  - 66
- - 90
  - 32
  - 45
  - 46
  - 63
  - 62
  - 18
  - 91
  - 85
  - 84
- - 92
  - 71
  - 45
  - 68
  - 56
  - 3
  - 52
  - 64
  - 29
  - 90
- - 57
  - 87
  - 27
  - 88
  - 86
  - 22
  - 83
  - 81
  - 53
  - 30
- - 91
  - 72
  - 6
  - 71
  - 40
  - 55
  - 70
  - 2
  - 27
  - 96
- - 80
  - 54
  - 85
  - 55
  - 69
  - 62
  - 16
  - 26
  - 93
  - 39
- - 60
  - 6
  - 3
  - 79
  - 88
  - 48
  - 82
  - 94
  - 21
  - 47
- - 24
  - 48
  - 63
  - 78
  - 39
  - 99
  - 16
  - 7
  - 72
  - 45
- - 83
  - 47
  - 76
  - 30
  - 50
  - 15
  - 2
  - 38
  - 55
  - 19
- - 96
  - 3
  - 22
  - 40
  - 70
  - 47
  - 44
  - 90
  - 76
  - 41
- - 80
  - 66
  - 96
  - 99
  - 48
  - 62
  - 82
  - 28
  - 57
  - 23
- - 43
  - 3
  - 76
  - 12
  - 5
  - 44
  - 42
  - 41
  - 25
  - 74
- - 49
  - 70
  - 88
  - 37
  - 24
  - 2
  - 90
  - 87
  - 78
  - 65
- - 71
  - 9
  - 66
  - 63
  - 99
  - 49
  - 83
  - 94
  - 39
  - 88
- - 30
  - 17
  - 1
  - 66
  - 36
  - 49
  - 69
  - 99
  - 16
  - 51
- - 78
  - 43
  - 79
  - 61
  - 6
  - 36
  - 66
  - 25
  - 29
  - 26
- - 18
  - 57
  - 37
  - 59
  - 47
  - 53
  - 49
  - 62
  - 94
  - 75
- - 58
  - 22
  - 27
  - 93
  - 85
  - 13
  - 75
  - 80
  - 94
  - 29
- - 79
  - 9
  - 61
  - 38
  - 29
  - 47
  - 60
  - 44
  - 42
  - 43
- - 26
  - 29
  - 99
  - 2
  - 25
  - 52
  - 8
  - 28
  - 88
  - 42
- - 27
  - 78
  - 58
  - 5
  - 77
  - 86
  - 3
  - 67
  - 85
  - 8
- - 85
  - 35
  - 6
  - 45
  - 8
  - 94
  - 42
  - 75
  - 59
  - 43
- - 81
  - 17
  - 98
  - 88
  - 0
  - 16
  - 53
  - 60
  - 6
  - 47
- - 75
  - 40
  - 11
  - 67
  - 12
  - 58
  - 91
  - 4
  - 69
  - 59
- - 37
  - 23
  - 52
  - 10
  - 26
  - 11
  - 68
  - 74
  - 46
  - 70
- - 46
  - 20
  - 15
  - 79
  - 68
  - 98
  - 38
  - 64
  - 2
  - 19
- - 21
  - 8
  - 84
  - 35
  - 63
  - 18
  - 38
  - 58
  - 70
  - 23
- - 12
  - 10
  - 41
  - 9
  - 7
  - 4
  - 32
  - 61
  - 1
  - 26
- - 90
  - 24
  - 38
  - 19
  - 60
  - 91
  - 48
  - 33
  - 77
  - 1
- - 61
  - 0
  - 55
  - 67
  - 81
  - 99
  - 85
  - 10
  - 38
  - 41
- - 45
  - 78
  - 37
  - 87
  - 50
  - 69
  - 8
  - 42
  - 43
  - 28
- - 24
  - 18
  - 43
  - 25
  - 19
  - 72
  - 39
  - 58
  - 14
  - 46
- - 93
  - 58
  - 24
  - 66
  - 50
  - 16
  - 63
  - 39
  - 94
  - 84
- - 18
  - 54
  - 32
  - 13
  - 27
  - 69
  - 76
  - 94
  - 16
  - 62
- - 47
  - 30
  - 14
  - 72
  - 39
  - 64
  - 59
  - 89
  - 74
  - 70
- - 72
  - 76
  - 50
  - 20
  - 65
  - 38
  - 22
  - 86
  - 70
  - 10
- - 36
  - 65
  - 41
  - 20
  - 93
  - 99
  - 43
  - 51
  - 23
  - 40
- - 35
  - 37
  - 89
  - 90
  - 78
  - 70
  - 32
  - 2
  - 25
  - 75
- - 74
  - 12
  - 27
  - 92
  - 49
  - 72
  - 21
  - 77
  - 37
  - 66
- - 20
  - 46
  - 26
  - 12
  - 50
  - 73
  - 14
  - 98
  - 30
  - 77
- - 78
  - 25
  - 37
  - 64
  - 69
  - 83
  - 21
  - 36
  - 2
  - 16
- - 8
  - 65
  - 27
  - 58
  - 36
  - 54
  - 17
  - 84
  - 62
  - 87
- - 38
  - 63
  - 42
  - 20
  - 60
  - 33
  - 79
  - 80
  - 39
  - 78
- - 7
  - 34
  - 19
  - 88
  - 10
  - 84
  - 33
  - 45
  - 64
  - 94
- - 58
  - 63
  - 44
  - 42
  - 91
  - 76
  - 50
  - 61
  - 86
  - 9
- - 4
  - 12
  - 58
  - 76
  - 18
  - 87
  - 53
  - 75
  - 79
  - 29
- - 8
  - 90
  - 4
  - 51
  - 85
  - 27
  - 11
  - 0
  - 52
  - 81
- - 78
  - 96
  - 58
  - 42
  - 52
  - 98
  - 36
  - 97
  - 72
  - 2
- - 35
  - 69
  - 16
  - 51
  - 36
  - 2
  - 20
  - 80
  - 89
  - 91
- - 13
  - 30
  - 26
  - 67
  - 77
  - 68
  - 29
  - 89
  - 27
  - 24
- - 15
  - 41
  - 63
  - 12
  - 95
  - 18
  - 22
  - 5
  - 71
  - 20
- - 21
  - 11
  - 99
  - 0
  - 76
  - 24
  - 91
  - 90
  - 41
  - 57
- - 58
  - 30
  - 69
  - 56
  - 21
  - 74
  - 73
  - 38
  - 42
  - 2
- - 83
  - 65
  - 92
  - 62
  - 93
  - 87
  - 69
  - 77
  - 64
  - 75
- - 24
  - 96
  - 10
  - 39
  - 88
  - 20
  - 65
  - 77
  - 62
  - 2
- - 74
  - 52
  - 10
  - 84
  - 37
  - 68
  - 11
  - 34
  - 42
  - 96
- - 52
  - 58
  - 48
  - 82
  - 29
  - 5
  - 78
  - 0
  - 53
  - 93
- - 8
  - 1
  - 66
  - 63
  - 13
  - 0
  - 91
  - 98
  - 57
  - 22
- - 48
  - 41
  - 39
  - 94
  - 82
  - 38
  - 63
  - 31
  - 0
  - 64
- - 35
  - 46
  - 13
  - 79
  - 22
  - 70
  - 9
  - 89
  - 39
  - 81
- - 66
  - 81
  - 83
  - 32
  - 10
  - 68
  - 48
  - 28
  - 53
  - 33
- - 56
  - 92
  - 0
  - 85
  - 22
  - 84
  - 9
  - 51
  - 37
  - 88
- - 33
  - 42
  - 17
  - 19
  - 7
  - 32
  - 37
  - 57
  - 98
  - 54
- - 96
  - 1
  - 64
  - 69
  - 99
  - 82
  - 45
  - 44
  - 32
  - 94
- - 51
  - 17
  - 78
  - 20
  - 6
  - 4
  - 71
  - 23
  - 91
  - 85
- - 0
  - 58
  - 24
  - 4
  - 49
  - 80
  - 2
  - 3
  - 72
  - 95
- - 88
  - 85
  - 50
  - 37
  - 43
  - 2
  - 16
  - 35
  - 23
  - 61
- - 3
  - 67
  - 53
  - 91
  - 25
  - 73
  - 46
  - 60
  - 0
  - 58
- - 85
  - 35
  - 15
  - 46
  - 86
  - 66
  - 43
  - 67
  - 28
  - 91
- - 17
  - 81
  - 28
  - 47
  - 44
  - 97
  - 43
  - 35
  - 34
  - 84
- - 93
  - 36
  - 51
  - 88
  - 31
  - 35
  - 17
  - 55
  - 72
  - 42
- - 82
  - 44
  - 14
  - 90
  - 91
  - 49
  - 60
  - 62
  - 69
  - 88
- - 56
  - 24
  - 45
  - 21
  - 84
  - 54
  - 85
  - 88
  - 28
  - 23
- - 86
  - 57
  - 9
  - 90
  - 76
  - 54
  - 80
  - 32
  - 17
  - 6
- - 49
  - 12
  - 9
  - 8
  - 90
  - 22
  - 84
  - 97
  - 38
  - 68
- - 45
  - 17
  - 88
  - 20
  - 28
  - 43
  - 8
  - 66
  - 51
  - 6
- - 65
  - 98
  - 90
  - 53
  - 91
  - 38
  - 68
  - 18
  - 47
  - 89
- - 49
  - 67
  - 75
  - 25
  - 17
  - 54
  - 87
  - 0
  - 65
  - 79
- - 90
  - 42
  - 25
  - 84
  - 77
  - 65
  - 17
  - 75
  - 2
  - 44
- - 9
  - 56
  - 36
  - 35
  - 29
  - 1
  - 96
  - 16
  - 8
  - 4
- - 25
  - 35
  - 56
  - 36
  - 53
  - 72
  - 87
  - 46
  - 66
  - 68
- - 32
  - 35
  - 48
  - 11
  - 91
  - 7
  - 21
  - 19
  - 26
  - 98
- - 1
  - 95
  - 85
  - 41
  - 47
  - 98
  - 20
  - 74
  - 61
  - 31
- - 27
  - 0
  - 2
  - 68
  - 73
  - 36
  - 59
  - 95
  - 65
  - 10
- - 50
  - 61
  - 42
  - 5
  - 84
  - 22
  - 25
  - 49
  - 85
  - 30
- - 47
  - 66
  - 36
  - 90
  - 77
  - 89
  - 63
  - 76
  - 2
  - 10
- - 81
  - 51
  - 37
  - 69
  - 19
  - 83
  - 12
  - 49
  - 25
  - 91
- - 2
  - 49
  - 85
  - 60
  - 94
  - 37
  - 21
  - 4
  - 84
  - 98
- - 59
  - 17
  - 99
  - 26
  - 37
  - 47
  - 50
  - 58
  - 78
  - 3
- - 4
  - 70
  - 35
  - 50
  - 89
  - 14
  - 65
  - 42
  - 93
  - 43
- - 76
  - 91
  - 68
  - 4
  - 36
  - 56
  - 65
  - 5
  - 39
  - 84
- - 25
  - 48
  - 1
  - 19
  - 11
  - 44
  - 42
  - 4
  - 80
  - 57
- - 78
  - 93
  - 91
  - 12
  - 67
  - 95
  - 83
  - 36
  - 30
  - 61
- - 56
  - 23
  - 13
  - 7
  - 69
  - 36
  - 35
  - 84
  - 2
  - 62
- - 16
  - 12
  - 73
  - 42
  - 98
  - 27
  - 25
  - 32
  - 64
  - 81
- - 18
  - 11
  - 37
  - 46
  - 81
  - 80
  - 48
  - 58
  - 20
  - 17
- - 28
  - 72
  - 60
  - 41
  - 78
  - 14
  - 44
  - 95
  - 10
  - 96
- - 88
  - 7
  - 12
  - 23
  - 15
  - 28
  - 58
  - 32
  - 67
  - 29
- - 1
  - 18
  - 47
  - 15
  - 27
  - 88
  - 64
  - 69
  - 78
  - 42
- - 5
  - 80
  - 34
  - 85
  - 70
  - 8
  - 0
  - 41
  - 88
  - 25
- - 42
  - 22
  - 61
  - 29
  - 69
  - 51
  - 14
  - 67
  - 71
  - 97
- - 63
  - 21
  - 46
  - 8
  - 3
  - 79
  - 92
  - 39
  - 20
  - 31
- - 7
  - 24
  - 80
  - 46
  - 58
  - 53
  - 41
  - 21
  - 55
  - 74
- - 68
  - 33
  - 72
  - 35
  - 63
  - 20
  - 40
  - 48
  - 0
  - 29
- - 58
  - 83
  - 17
  - 51
  - 79
  - 54
  - 90
  - 13
  - 31
  - 77
- - 10
  - 90
  - 29
  - 39
  - 63
  - 75
  - 34
  - 33
  - 97
  - 58
- - 58
  - 81
  - 86
  - 29
  - 19
  - 73
  - 2
  - 1
  - 97
  - 39
- - 26
  - 84
  - 41
  - 69
  - 17
  - 38
  - 16
  - 76
  - 67
  - 56
- - 3
  - 59
  - 92
  - 56
  - 86
  - 18
  - 67
  - 26
  - 15
  - 64
- - 32
  - 46
  - 19
  - 90
  - 37
  - 49
  - 61
  - 76
  - 45
  - 39
- - 98
  - 15
  - 5
  - 65
  - 34
  - 55
  - 63
  - 71
  - 43
  - 76
- - 81
  - 76
  - 6
  - 45
  - 0
  - 64
  - 28
  - 15
  - 92
  - 10
- - 20
  - 16
  - 8
  - 58
  - 47
  - 30
  - 97
  - 46
  - 78
  - 98
- - 72
  - 52
  - 59
  - 86
  - 48
  - 27
  - 83
  - 28
  - 55
  - 14
- - 88
  - 84
  - 5
  - 15
  - 2
  - 26
  - 27
  - 80
  - 31
  - 67
- - 95
  - 54
  - 11
  - 2
  - 98
  - 45
  - 64
  - 8
  - 51
  - 84
- - 81
  - 99
  - 10
  - 45
  - 51
  - 24
  - 63
  - 72
  - 6
  - 20
- - 88
  - 80
  - 48
  - 26
  - 92
  - 9
  - 55
  - 64
  - 73
  - 45
- - 19
  - 0
  - 45
  - 60
  - 44
  - 12
  - 15
  - 36
  - 29
  - 94
- - 32
  - 28
  - 2
  - 72
  - 49
  - 96
  - 74
  - 1
  - 82
  - 11
- - 5
  - 19
  - 3
  - 96
  - 68
  - 27
  - 33
  - 47
  - 7
  - 87
- - 16
  - 62
  - 64
  - 73
  - 47
  - 40
  - 96
  - 3
  - 55
  - 24
- - 54
  - 33
  - 78
  - 99
  - 47
  - 7
  - 38
  - 20
  - 23
  - 75
- - 81
  - 30
  - 90
  - 64
  - 1
  - 65
  - 34
  - 9
  - 49
  - 77
- - 82
  - 81
  - 92
  - 11
  - 86
  - 89
  - 87
  - 84
  - 43
  - 72
- - 7
  - 87
  - 68
  - 51
  - 53
  - 36
  - 47
  - 80
  - 33
  - 56
- - 74
  - 14
  - 65
  - 30
  - 80
  - 69
  - 24
  - 45
  - 61
  - 62
- - 16
  - 88
  - 73
  - 53
  - 41
  - 12
  - 21
  - 82
  - 37
  - 95
- - 25
  - 7
  - 89
  - 74
  - 23
  - 68
  - 34
  - 6
  - 75
  - 58
- - 49
  - 79
  - 53
  - 61
  - 17
  - 34
  - 1
  - 65
  - 30
  - 50
- - 21
  - 4
  - 38
  - 55
  - 41
  - 11
  - 17
  - 63
  - 0
  - 23
- - 53
  - 26
  - 42
  - 36
  - 83
  - 81
  - 96
  - 5
  - 1
  - 14
- - 55
  - 73
  - 13
  - 62
  - 61
  - 86
  - 41
  - 1
  - 50
  - 58
- - 45
  - 24
  - 12
  - 13
  - 42
  - 69
  - 25
  - 5
  - 92
  - 32
- - 37
  - 71
  - 27
  - 82
  - 13
  - 55
  - 47
  - 25
  - 85
  - 65
- - 4
  - 6
  - 10
  - 56
  - 58
  - 1
  - 89
  - 15
  - 39
  - 50
- - 1
  - 83
  - 69
  - 45
  - 4
  - 75
  - 26
  - 11
  - 24
  - 22
- - 10
  - 93
  - 38
  - 16
  - 41
  - 45
  - 82
  - 8
  - 28
  - 26
- - 6
  - 28
  - 34
  - 97
  - 93
  - 1
  - 94
  - 32
  - 22
  - 79
- - 91
  - 2
  - 19
  - 95
  - 73
  - 33
  - 42
  - 52
  - 22
  - 29
- - 56
  - 95
  - 18
  - 20
  - 32
  - 36
  - 84
  - 35
  - 55
  - 5
- - 14
  - 41
  - 62
  - 65
  - 64
  - 49
  - 29
  - 89
  - 76
  - 72
- - 87
  - 31
  - 65
  - 18
  - 36
  - 37
  - 19
  - 71
  - 69
  - 13
- - 85
  - 36
  - 96
  - 69
  - 18
  - 4
  - 14
  - 53
  - 54
  - 24
- - 65
  - 59
  - 97
  - 69
  - 38
  - 49
  - 56
  - 4
  - 32
  - 86
- - 75
  - 93
  - 96
  - 30
  - 22
  - 51
  - 85
  - 74
  - 3
  - 63
- - 93
  - 97
  - 69
  - 17
  - 38
  - 99
  - 3
  - 32
  - 75
  - 26
- - 18
  - 32
  - 79
  - 70
  - 55
  - 31
  - 44
  - 21
  - 94
  - 37
- - 57
  - 69
  - 75
  - 36
  - 51
  - 7
  - 9
  - 44
  - 29
  - 39
- - 75
  - 32
  - 81
  - 55
  - 26
  - 5
  - 1
  - 15
  - 6
  - 13
- - 58
  - 15
  - 56
  - 16
  - 38
  - 54
  - 51
  - 88
  - 50
  - 26
- - 61
  - 23
  - 24
  - 28
  - 34
  - 65
  - 16
  - 13
  - 21
  - 76
- - 12
  - 69
  - 85
  - 5
  - 84
  - 63
  - 22
  - 55
  - 70
  - 32
- - 59
  - 48
  - 63
  - 35
  - 71
  - 7
  - 49
  - 97
  - 0
  - 83
- - 40
  - 49
  - 27
  - 82
  - 9
  - 74
  - 34
  - 90
  - 99
  - 6
- - 5
  - 71
  - 46
  - 60
  - 59
  - 37
  - 82
  - 64
  - 87
  - 0
- - 61
  - 44
  - 86
  - 95
  - 25
  - 82
  - 0
  - 11
  - 23
  - 54
- - 43
  - 55
  - 25
  - 61
  - 99
  - 80
  - 34
  - 15
  - 66
  - 6
- - 64
  - 26
  - 14
  - 61
  - 6
  - 95
  - 21
  - 56
  - 10
  - 97
- - 44
  - 83
  - 34
  - 79
  - 24
  - 26
  - 35
  - 92
  - 72
  - 53
- - 46
  - 47
  - 0
  - 95
  - 66
  - 25
  - 9
  - 7
  - 82
  - 17
- - 2
  - 79
  - 64
  - 63
  - 50
  - 35
  - 42
  - 25
  - 78
  - 91
- - 40
  - 29
  - 37
  - 72
  - 6
  - 74
  - 57
  - 42
  - 2
  - 98
- - 98
  - 96
  - 32
  - 10
  - 33
  - 8
  - 29
  - 51
  - 44
  - 88
- - 49
  - 29
  - 10
  - 2
  - 6
  - 88
  - 0
  - 82
  - 66
  - 93
- - 15
  - 78
  - 95
  - 10
  - 63
  - 0
  - 58
  - 38
  - 87
  - 71
- - 15
  - 78
  - 0
  - 52
  - 47
  - 85
  - 25
  - 99
  - 64
  - 14
- - 4
  - 25
  - 57
  - 68
  - 33
  - 35
  - 98
  - 55
  - 84
  - 12
- - 53
  - 55
  - 26
  - 50
  - 77
  - 78
  - 29
  - 35
  - 84
  - 57
- - 58
  - 41
  - 13
  - 0
  - 49
  - 1
  - 73
  - 82
  - 37
  - 11
- - 46
  - 17
  - 47
  - 48
  - 71
  - 69
  - 59
  - 73
  - 82
  - 26
- - 79
  - 58
  - 21
  - 76
  - 14
  - 57
  - 48
  - 93
  - 72
  - 77
- - 82
  - 37
  - 87
  - 50
  - 48
  - 58
  - 51
  - 59
  - 39
  - 62
- - 19
  - 77
  - 44
  - 18
  - 76
  - 67
  - 89
  - 55
  - 23
  - 84
- - 31
  - 67
  - 24
  - 99
  - 43
  - 12
  - 52
  - 23
  - 30
  - 35
- - 65
  - 79
  - 36
  - 2
  - 8
  - 49
  - 26
  - 42
  - 85
  - 87
- - 78
  - 66
  - 31
  - 55
  - 38
  - 23
  - 11
  - 40
  - 80
  - 90
- - 14
  - 57
  - 11
  - 94
  - 66
  - 88
  - 65
  - 75
  - 68
  - 67
- - 76
  - 96
  - 91
  - 14
  - 81
  - 80
  - 86
  - 66
  - 93
  - 73
- - 57
  - 60
  - 87
  - 35
  - 48
  - 36
  - 82
  - 32
  - 84
  - 75
- - 95
  - 0
  - 96
  - 63
  - 38
  - 25
  - 70
  - 60
  - 20
  - 39
- - 22
  - 44
  - 47
  - 60
  - 91
  - 67
  - 59
  - 10
  - 18
  - 30
- - 84
  - 9
  - 43
  - 8
  - 22
  - 1
  - 72
  - 24
  - 12
  - 18
- - 59
  - 97
  - 57
  - 17
  - 54
  - 92
  - 30
  - 93
  - 74
  - 65
- - 5
  - 37
  - 56
  - 79
  - 32
  - 64
  - 11
  - 68
  - 74
  - 18
- - 57
  - 14
  - 34
  - 16
  - 24
  - 49
  - 22
  - 1
  - 93
  - 76
- - 13
  - 56
  - 45
  - 62
  - 87
  - 81
  - 44
  - 63
  - 22
  - 20
- - 91
  - 97
  - 11
  - 6
  - 94
  - 92
  - 57
  - 8
  - 80
  - 25
- - 2
  - 9
  - 17
  - 52
  - 74
  - 66
  - 41
  - 29
  - 45
  - 57
- - 18
  - 24
  - 3
  - 55
  - 34
  - 48
  - 91
  - 23
  - 14
  - 35
- - 31
  - 98
  - 30
  - 50
  - 88
  - 97
  - 75
  - 2
  - 49
  - 42
- - 21
  - 31
  - 81
  - 45
  - 52
  - 82
  - 58
  - 75
  - 26
  - 17
- - 39
  - 47
  - 91
  - 79
  - 56
  - 13
  - 11
  - 71
  - 46
  - 97
- - 56
  - 69
  - 94
  - 35
  - 42
  - 12
  - 14
  - 65
  - 16
  - 43
- - 60
  - 34
  - 37
  - 25
  - 36
  - 28
  - 50
  - 26
  - 73
  - 11
- - 67
  - 81
  - 74
  - 13
  - 48
  - 76
  - 30
  - 80
  - 42
  - 46
- - 27
  - 18
  - 54
  - 75
  - 24
  - 47
  - 8
  - 34
  - 19
  - 37
- - 68
  - 0
  - 97
  - 42
  - 10
  - 99
  - 14
  - 28
  - 88
  - 5
- - 87
  - 28
  - 69
  - 6
  - 71
  - 56
  - 13
  - 22
  - 11
  - 83
- - 48
  - 64
  - 12
  - 39
  - 46
  - 62
  - 85
  - 74
  - 94
  - 83
- - 87
  - 28
  - 37
  - 57
  - 91
  - 5
  - 53
  - 85
  - 90
  - 1
- - 61
  - 68
  - 20
  - 86
  - 85
  - 73
  - 29
  - 26
  - 71
  - 76
- - 13
  - 84
  - 67
  - 65
  - 15
  - 0
  - 8
  - 27
  - 87
  - 96
- - 96
  - 50
  - 55
  - 0
  - 5
  - 75
  - 13
  - 98
  - 25
  - 43
- - 39
  - 31
  - 41
  - 28
  - 38
  - 82
  - 75
  - 27
  - 13
  - 96
- - 7
  - 76
  - 20
  - 4
  - 1
  - 67
  - 91
  - 8
  - 69
  - 15
- - 74
  - 71
  - 72
  - 63
  - 15
  - 93
  - 70
  - 99
  - 47
  - 73
- - 23
  - 71
  - 21
  - 89
  - 6
  - 11
  - 88
  - 72
  - 82
  - 97
- - 97
  - 53
  - 95
  - 57
  - 78
  - 58
  - 12
  - 6
  - 22
  - 81
- - 96
  - 88
  - 35
  - 4
  - 31
  - 82
  - 27
  - 30
  - 57
  - 86
- - 5
  - 24
  - 95
  - 9
  - 19
  - 80
  - 54
  - 69
  - 87
  - 91
- - 49
  - 82
  - 37
  - 58
  - 68
  - 96
  - 77
  - 19
  - 65
  - 84
- - 96
  - 5
  - 13
  - 79
  - 18
  - 50
  - 53
  - 61
  - 44
  - 91
- - 95
  - 34
  - 83
  - 75
  - 53
  - 52
  - 25
  - 91
  - 10
  - 64
- - 8
  - 29
  - 72
  - 83
  - 35
  - 96
  - 49
  - 98
  - 24
  - 71
- - 16
  - 51
  - 17
  - 74
  - 65
  - 25
  - 26
  - 72
  - 7
  - 82
- - 73
  - 97
  - 94
  - 37
  - 72
  - 68
  - 12
  - 32
  - 51
  - 1
- - 83
  - 11
  - 89
  - 57
  - 1
  - 60
  - 80
  - 70
  - 64
  - 46
- - 81
  - 8
  - 53
  - 43
  - 18
  - 22
  - 56
  - 10
  - 57
  - 26
- - 67
  - 4
  - 72
  - 61
  - 28
  - 9
  - 14
  - 10
  - 46
  - 79
- - 14
  - 64
  - 61
  - 8
  - 46
  - 18
  - 81
  - 67
  - 51
  - 28
- - 70
  - 27
  - 41
  - 92
  - 11
  - 19
  - 94
  - 57
  - 36
  - 8
- - 45
  - 59
  - 96
  - 99
  - 17
  - 72
  - 50
  - 64
  - 32
  - 1
- - 54
  - 44
  - 46
  - 94
  - 8
  - 66
  - 64
  - 31
  - 7
  - 23
- - 94
  - 41
  - 36
  - 42
  - 31
  - 95
  - 16
  - 76
  - 56
  - 44
- - 44
  - 68
  - 49
  - 34
  - 41
  - 27
  - 95
  - 85
  - 63
  - 1
- - 48
  - 11
  - 37
  - 43
  - 9
  - 39
  - 62
  - 36
  - 58
  - 96
- - 57
  - 25
  - 69
  - 98
  - 7
  - 22
  - 12
  - 99
  - 68
  - 42
- - 93
  - 3
  - 45
  - 94
  - 6
  - 97
  - 88
  - 39
  - 74
  - 56
- - 33
  - 76
  - 30
  - 7
  - 87
  - 54
  - 80
  - 52
  - 95
  - 2
- - 45
  - 13
  - 4
  - 43
  - 55
  - 12
  - 0
  - 74
  - 31
  - 61
- - 48
  - 93
  - 19
  - 84
  - 22
  - 6
  - 54
  - 3
  - 52
  - 20
- - 57
  - 34
  - 45
  - 69
  - 13
  - 49
  - 41
  - 29
  - 18
  - 40
- - 95
  - 92
  - 66
  - 0
  - 28
  - 13
  - 1
  - 18
  - 40
  - 29
- - 91
  - 41
  - 43
  - 10
  - 69
  - 22
  - 3
  - 17
  - 68
  - 83
- - 24
  - 51
  - 74
  - 6
  - 72
  - 42
  - 50
  - 59
  - 84
  - 71
- - 30
  - 26
  - 49
  - 46
  - 47
  - 72
  - 71
  - 11
  - 24
  - 2
- - 61
  - 25
  - 95
  - 10
  - 36
  - 74
  - 60
  - 85
  - 73
  - 64
- - 10
  - 82
  - 56
  - 48
  - 77
  - 45
  - 12
  - 68
  - 72
  - 66
- - 44
  - 20
  - 2
  - 57
  - 96
  - 46
  - 24
  - 51
  - 41
  - 70
- - 72
  - 22
  - 44
  - 98
  - 63
  - 92
  - 8
  - 12
  - 56
  - 10
- - 38
  - 50
  - 29
  - 96
  - 40
  - 80
  - 93
  - 81
  - 17
  - 8
- - 67
  - 39
  - 50
  - 33
  - 87
  - 65
  - 64
  - 26
  - 23
  - 17
- - 76
  - 94
  - 2
  - 46
  - 5
  - 50
  - 84
  - 73
  - 66
  - 51
- - 59
  - 12
  - 76
  - 25
  - 10
  - 42
  - 81
  - 33
  - 29
  - 90
- - 82
  - 65
  - 12
  - 74
  - 61
  - 60
  - 73
  - 95
  - 58
  - 29
- - 95
  - 5
  - 61
  - 86
  - 25
  - 17
  - 24
  - 58
  - 67
  - 94
- - 14
  - 23
  - 25
  - 45
  - 65
  - 79
  - 58
  - 29
  - 63
  - 48
- - 22
  - 72
  - 32
  - 46
  - 24
  - 2
  - 17
  - 73
  - 96
  - 88
- - 57
  - 76
  - 68
  - 17
  - 1
  - 69
  - 29
  - 81
  - 44
  - 8
- - 99
  - 77
  - 85
  - 86
  - 23
  - 68
  - 72
  - 2
  - 71
  - 90
- - 84
  - 20
  - 67
  - 90
  - 4
  - 38
  - 33
  - 36
  - 23
  - 32
- - 37
  - 69
  - 28
  - 18
  - 0
  - 58
  - 59
  - 48
  - 43
  - 82
- - 7
  - 14
  - 85
  - 32
  - 60
  - 34
  - 64
  - 75
  - 89
  - 74
- - 52
  - 40
  - 93
  - 15
  - 83
  - 29
  - 38
  - 35
  - 96
  - 41
- - 16
  - 81
  - 85
  - 46
  - 94
  - 19
  - 96
  - 14
  - 37
  - 12
- - 70
  - 3
  - 77
  - 18
  - 34
  - 85
  - 38
  - 45
  - 22
  - 24
- - 23
  - 41
  - 84
  - 53
  - 63
  - 33
  - 96
  - 56
  - 83
  - 38
- - 95
  - 74
  - 40
  - 41
  - 65
  - 17
  - 67
  - 23
  - 64
  - 73
- - 65
  - 49
  - 66
  - 77
  - 75
  - 83
  - 98
  - 36
  - 45
  - 68
- - 77
  - 50
  - 54
  - 84
  - 28
  - 23
  - 36
  - 35
  - 82
  - 91
- - 77
  - 93
  - 53
  - 3
  - 63
  - 39
  - 30
  - 85
  - 29
  - 35
- - 27
  - 71
  - 35
  - 15
  - 52
  - 54
  - 89
  - 51
  - 75
  - 28
- - 30
  - 27
  - 51
  - 83
  - 86
  - 68
  - 57
  - 2
  - 23
  - 95
- - 26
  - 38
  - 19
  - 75
  - 35
  - 98
  - 36
  - 79
  - 62
  - 96
- - 62
  - 5
  - 9
  - 34
  - 27
  - 89
  - 56
  - 71
  - 20
  - 2
- - 57
  - 53
  - 84
  - 67
  - 61
  - 83
  - 73
  - 86
  - 91
  - 29
- - 12
  - 62
  - 48
  - 49
  - 93
  - 69
  - 89
  - 96
  - 29
  - 24
- - 15
  - 11
  - 63
  - 16
  - 36
  - 0
  - 5
  - 13
  - 54
  - 14
- - 56
  - 5
  - 3
  - 1
  - 20
  - 12
  - 67
  - 44
  - 69
  - 58
- - 41
  - 79
  - 98
  - 74
  - 84
  - 78
  - 7
  - 93
  - 13
  - 90
- - 57
  - 69
  - 90
  - 51
  - 66
  - 41
  - 48
  - 34
  - 1
  - 43
- - 7
  - 92
  - 58
  - 45
  - 26
  - 10
  - 22
  - 44
  - 73
  - 24
- - 1
  - 79
  - 74
  - 57
  - 13
  - 48
  - 43
  - 45
  - 92
  - 11
- - 87
  - 48
  - 76
  - 99
  - 68
  - 10
  - 46
  - 7
  - 11
  - 88
- - 13
  - 76
  - 72
  - 22
  - 56
  - 4
  - 89
  - 9
  - 43
  - 94
- - 23
  - 69
  - 28
  - 21
  - 76
  - 91
  - 7
  - 49
  - 80
  - 24
- - 27
  - 38
  - 84
  - 31
  - 41
  - 6
  - 35
  - 28
  - 70
  - 47
- - 63
  - 54
  - 78
  - 1
  - 28
  - 83
  - 65
  - 29
  - 20
  - 80
- - 58
  - 22
  - 26
  - 43
  - 73
  - 41
  - 33
  - 59
  - 42
  - 1
- - 81
  - 47
  - 27
  - 16
  - 82
  - 12
  - 31
  - 29
  - 40
  - 73
- - 87
  - 21
  - 18
  - 10
  - 75
  - 94
  - 84
  - 50
  - 24
  - 74
- - 13
  - 19
  - 8
  - 79
  - 52
  - 97
  - 6
  - 84
  - 49
  - 9
- - 76
  - 77
  - 8
  - 39
  - 11
  - 17
  - 9
  - 32
  - 50
  - 57
- - 56
  - 40
  - 16
  - 49
  - 44
  - 97
  - 9
  - 82
  - 75
  - 95
- - 32
  - 91
  - 9
  - 61
  - 78
  - 89
  - 51
  - 54
  - 27
  - 81
- - 89
  - 36
  - 91
  - 27
  - 67
  - 72
  - 10
  - 54
  - 96
  - 52
- - 53
  - 30
  - 60
  - 19
  - 79
  - 98
  - 87
  - 7
  - 39
  - 33
- - 17
  - 66
  - 74
  - 36
  - 85
  - 98
  - 42
  - 64
  - 1
  - 23
- - 59
  - 96
  - 84
  - 52
  - 99
  - 68
  - 7
  - 24
  - 5
  - 3
- - 34
  - 39
  - 94
  - 19
  - 46
  - 23
  - 54
  - 36
  - 30
  - 75
- - 88
  - 7
  - 75
  - 23
  - 45
  - 18
  - 87
  - 51
  - 68
  - 48
- - 60
  - 9
  - 73
  - 75
  - 93
  - 61
  - 7
  - 28
  - 83
  - 27
- - 38
  - 78
  - 12
  - 35
  - 90
  - 81
  - 89
  - 71
  - 56
  - 58
- - 71
  - 10
  - 38
  - 55
  - 68
  - 77
  - 98
  - 37
  - 1
  - 67
- - 61
  - 20
  - 70
  - 24
  - 53
  - 36
  - 17
  - 97
  - 3
  - 93
- - 45
  - 39
  - 58
  - 74
  - 73
  - 41
  - 65
  - 11
  - 20
  - 32
- - 14
  - 56
  - 13
  - 52
  - 72
  - 62
  - 88
  - 26
  - 57
  - 53
- - 58
  - 59
  - 96
  - 14
  - 25
  - 56
  - 80
  - 82
  - 8
  - 15
- - 63
  - 83
  - 51
  - 23
  - 25
  - 46
  - 16
  - 35
  - 22
  - 21
- - 25
  - 23
  - 78
  - 12
  - 10
  - 29
  - 61
  - 21
  - 86
  - 50
- - 60
  - 0
  - 87
  - 74
  - 29
  - 50
  - 58
  - 5
  - 67
  - 17
- - 13
  - 46
  - 39
  - 9
  - 41
  - 69
  - 22
  - 89
  - 97
  - 65
- - 15
  - 93
  - 27
  - 9
  - 45
  - 65
  - 96
  - 55
  - 70
  - 99
- - 0
  - 55
  - 25
  - 94
  - 69
  - 36
  - 90
  - 4
  - 28
  - 12
- - 65
  - 35
  - 45
  - 22
  - 2
  - 89
  - 34
  - 61
  - 84
  - 10
- - 53
  - 84
  - 83
  - 5
  - 20
  - 97
  - 37
  - 13
  - 49
  - 90
- - 91
  - 53
  - 96
  - 93
  - 83
  - 65
  - 39
  - 0
  - 47
  - 38
- - 19
  - 91
  - 96
  - 85
  - 53
  - 16
  - 23
  - 21
  - 71
  - 37
- - 73
  - 91
  - 28
  - 42
  - 6
  - 59
  - 89
  - 74
  - 67
  - 32
- - 62
  - 13
  - 97
  - 27
  - 82
  - 70
  - 4
  - 58
  - 87
  - 41
- - 56
  - 42
  - 9
  - 99
  - 65
  - 27
  - 5
  - 25
  - 69
  - 29
- - 32
  - 10
  - 17
  - 12
  - 37
  - 60
  - 68
  - 46
  - 82
  - 61
- - 96
  - 72
  - 74
  - 54
  - 78
  - 40
  - 24
  - 42
  - 80
  - 81
- - 53
  - 50
  - 27
  - 64
  - 8
  - 68
  - 14
  - 77
  - 81
  - 97
- - 92
  - 99
  - 96
  - 58
  - 6
  - 25
  - 71
  - 29
  - 67
  - 10
- - 99
  - 54
  - 28
  - 96
  - 66
  - 63
  - 82
  - 35
  - 94
  - 69
- - 27
  - 30
  - 31
  - 38
  - 39
  - 21
  - 63
  - 19
  - 96
  - 59
- - 45
  - 44
  - 64
  - 61
  - 8
  - 4
  - 42
  - 7
  - 94
  - 38
- - 57
  - 16
  - 12
  - 20
  - 88
  - 83
  - 6
  - 1
  - 2
  - 76
- - 82
  - 89
  - 51
  - 60
  - 93
  - 46
  - 41
  - 20
  - 6
  - 90
- - 97
  - 47
  - 58
  - 62
  - 77
  - 32
  - 2
  - 54
  - 67
  - 42
- - 84
  - 50
  - 41
  - 93
  - 21
  - 98
  - 45
  - 91
  - 3
  - 19
- - 89
  - 56
  - 76
  - 44
  - 81
  - 70
  - 29
  - 9
  - 40
  - 10
- - 66
  - 40
  - 54
  - 64
  - 74
  - 52
  - 14
  - 35
  - 37
  - 80
- - 19
  - 78
  - 68
  - 85
  - 15
  - 87
  - 20
  - 93
  - 65
  - 58
- - 63
  - 61
  - 76
  - 72
  - 60
  - 47
  - 87
  - 8
  - 57
  - 22
- - 96
  - 51
  - 68
  - 82
  - 66
  - 95
  - 6
  - 47
  - 40
  - 3
- - 0
  - 31
  - 17
  - 34
  - 38
  - 12
  - 54
  - 26
  - 44
  - 67
- - 99
  - 49
  - 86
  - 11
  - 31
  - 80
  - 2
  - 6
  - 82
  - 71
- - 46
  - 77
  - 87
  - 37
  - 57
  - 43
  - 71
  - 76
  - 54
  - 15
- - 97
  - 50
  - 8
  - 96
  - 11
  - 98
  - 55
  - 69
  - 39
  - 83
- - 59
  - 32
  - 84
  - 12
  - 0
  - 77
  - 67
  - 5
  - 50
  - 75
- - 53
  - 17
  - 97
  - 87
  - 90
  - 5
  - 29
  - 95
  - 96
  - 86
- - 9
  - 27
  - 96
  - 83
  - 48
  - 5
  - 33
  - 12
  - 37
  - 99
- - 84
  - 71
  - 48
  - 91
  - 51
  - 14
  - 96
  - 98
  - 69
  - 57
- - 22
  - 6
  - 91
  - 68
  - 83
  - 61
  - 84
  - 82
  - 87
  - 89
- - 56
  - 96
  - 55
  - 67
  - 74
  - 77
  - 91
  - 57
  - 62
  - 73
- - 74
  - 93
  - 85
  - 94
  - 50
  - 0
  - 81
  - 90
  - 44
  - 58
- - 28
  - 9
  - 21
  - 58
  - 24
  - 17
  - 72
  - 35
  - 16
  - 67
- - 97
  - 83
  - 26
  - 77
  - 49
  - 13
  - 7
  - 42
  - 29
  - 2
- - 63
  - 24
  - 29
  - 10
  - 67
  - 46
  - 96
  - 20
  - 27
  - 72
- - 65
  - 17
  - 46
  - 39
  - 79
  - 84
  - 13
  - 75
  - 44
  - 40
- - 67
  - 19
  - 52
  - 0
  - 60
  - 81
  - 15
  - 6
  - 4
  - 87
- - 90
  - 41
  - 60
  - 12
  - 24
  - 76
  - 54
  - 93
  - 55
  - 69
- - 13
  - 28
  - 26
  - 33
  - 39
  - 95
  - 61
  - 10
  - 48
  - 54
- - 69
  - 84
  - 50
  - 98
  - 85
  - 66
  - 3
  - 76
  - 2
  - 7
- - 30
  - 19
  - 57
  - 69
  - 13
  - 25
  - 49
  - 88
  - 60
  - 79
- - 27
  - 13
  - 2
  - 68
  - 24
  - 51
  - 75
  - 8
  - 28
  - 76
- - 83
  - 11
  - 91
  - 27
  - 67
  - 77
  - 36
  - 29
  - 12
  - 87
- - 19
  - 69
  - 10
  - 68
  - 14
  - 96
  - 18
  - 72
  - 4
  - 99
- - 68
  - 80
  - 21
  - 32
  - 10
  - 92
  - 38
  - 12
  - 2
  - 79
- - 61
  - 50
  - 49
  - 51
  - 76
  - 41
  - 81
  - 25
  - 8
  - 68
- - 58
  - 52
  - 0
  - 2
  - 40
  - 84
  - 31
  - 70
  - 38
  - 93
- - 71
  - 91
  - 19
  - 95
  - 33
  - 37
  - 12
  - 9
  - 15
  - 65
- - 58
  - 30
  - 91
  - 54
  - 37
  - 4
  - 74
  - 77
  - 27
  - 52
- - 28
  - 27
  - 38
  - 84
  - 40
  - 5
  - 97
  - 2
  - 52
  - 46
- - 95
  - 54
  - 32
  - 63
  - 60
  - 17
  - 5
  - 93
  - 46
  - 85
- - 41
  - 19
  - 99
  - 87
  - 46
  - 9
  - 34
  - 13
  - 8
  - 24
- - 13
  - 93
  - 73
  - 66
  - 1
  - 86
  - 59
  - 19
  - 16
  - 55
- - 73
  - 4
  - 50
  - 81
  - 36
  - 83
  - 91
  - 62
  - 17
  - 58
- - 14
  - 12
  - 32
  - 52
  - 87
  - 51
  - 60
  - 56
  - 89
  - 66
- - 51
  - 64
  - 25
  - 5
  - 38
  - 80
  - 62
  - 24
  - 14
  - 82
- - 97
  - 57
  - 64
  - 84
  - 6
  - 96
  - 86
  - 28
  - 99
  - 59
- - 33
  - 42
  - 7
  - 16
  - 54
  - 22
  - 84
  - 52
  - 25
  - 85
- - 35
  - 90
  - 89
  - 41
  - 11
  - 36
  - 9
  - 31
  - 52
  - 75
- - 59
  - 31
  - 41
  - 97
  - 46
  - 87
  - 49
  - 89
  - 53
  - 69
- - 61
  - 60
  - 72
  - 32
  - 79
  - 74
  - 43
  - 45
  - 31
  - 6
- - 18
  - 38
  - 7
  - 13
  - 58
  - 33
  - 89
  - 76
  - 26
  - 67
- - 3
  - 39
  - 27
  - 56
  - 12
  - 23
  - 53
  - 6
  - 83
  - 32
- - 48
  - 56
  - 85
  - 24
  - 71
  - 80
  - 38
  - 58
  - 68
  - 30
- - 6
  - 58
  - 83
  - 82
  - 79
  - 22
  - 38
  - 20
  - 35
  - 70
- - 15
  - 93
  - 22
  - 30
  - 14
  - 67
  - 82
  - 43
  - 58
  - 11
- - 9
  - 91
  - 94
  - 7
  - 76
  - 5
  - 42
  - 26
  - 63
  - 14
- - 42
  - 46
  - 98
  - 28
  - 27
  - 35
  - 87
  - 13
  - 61
  - 82
- - 18
  - 45
  - 2
  - 72
  - 59
  - 97
  - 23
  - 49
  - 96
  - 15
- - 88
  - 22
  - 31
  - 38
  - 7
  - 33
  - 79
  - 12
  - 45
  - 55
- - 28
  - 31
  - 21
  - 72
  - 56
  - 10
  - 51
  - 66
  - 57
  - 74
- - 30
  - 25
  - 37
  - 58
  - 40
  - 31
  - 80
  - 98
  - 78
  - 12
- - 4
  - 44
  - 42
  - 97
  - 32
  - 90
  - 28
  - 27
  - 63
  - 20
- - 63
  - 91
  - 44
  - 18
  - 61
  - 86
  - 78
  - 87
  - 45
  - 90
- - 36
  - 6
  - 70
  - 52
  - 64
  - 37
  - 78
  - 41
  - 84
  - 60
- - 50
  - 34
  - 84
  - 97
  - 10
  - 56
  - 20
  - 8
  - 64
  - 88
- - 69
  - 38
  - 37
  - 53
  - 4
  - 29
  - 45
  - 95
  - 89
  - 46
- - 35
  - 53
  - 95
  - 96
  - 43
  - 12
  - 60
  - 93
  - 39
  - 82
round:
- 13
- 26
- 39
- 52
- 65
- 78
- 91
- 104
- 117
- 130
- 143
- 156
- 169
- 182
- 195
- 208
- 221
- 234
- 247
- 260
- 273
- 286
- 299
- 312
- 325
- 338
- 351
- 364
- 377
- 390
- 403
- 416
- 429
- 442
- 455
- 468
- 481
- 494
- 507
- 520
- 533
- 546
- 559
- 572
- 585
- 598
- 611
- 624
- 637
- 650
- 663
- 676
- 689
- 702
- 715
- 728
- 741
- 754
- 767
- 780
- 793
- 806
- 819
- 832
- 845
- 858
- 871
- 884
- 897
- 910
- 923
- 936
- 949
- 962
- 975
- 988
- 1001
- 1014
- 1027
- 1040
- 1053
- 1066
- 1079
- 1092
- 1105
- 1118
- 1131
- 1144
- 1157
- 1170
- 1183
- 1196
- 1209
- 1222
- 1235
- 1248
- 1261
- 1274
- 1287
- 1300
- 1313
- 1326
- 1339
- 1352
- 1365
- 1378
- 1391
- 1404
- 1417
- 1430
- 1443
- 1456
- 1469
- 1482
- 1495
- 1508
- 1521
- 1534
- 1547
- 1560
- 1573
- 1586
- 1599
- 1612
- 1625
- 1638
- 1651
- 1664
- 1677
- 1690
- 1703
- 1716
- 1729
- 1742
- 1755
- 1768
- 1781
- 1794
- 1807
- 1820
- 1833
- 1846
- 1859
- 1872
- 1885
- 1898
- 1911
- 1924
- 1937
- 1950
- 1963
- 1976
- 1989
- 2002
- 2015
- 2028
- 2041
- 2054
- 2067
- 2080
- 2093
- 2106
- 2119
- 2132
- 2145
- 2158
- 2171
- 2184
- 2197
- 2210
- 2223
- 2236
- 2249
- 2262
- 2275
- 2288
- 2301
- 2314
- 2327
- 2340
- 2353
- 2366
- 2379
- 2392
- 2405
- 2418
- 2431
- 2444
- 2457
- 2470
- 2483
- 2496
- 2509
- 2522
- 2535
- 2548
- 2561
- 2574
- 2587
- 2600
- 2613
- 2626
- 2639
- 2652
- 2665
- 2678
- 2691
- 2704
- 2717
- 2730
- 2743
- 2756
- 2769
- 2782
- 2795
- 2808
- 2821
- 2834
- 2847
- 2860
- 2873
- 2886
- 2899
- 2912
- 2925
- 2938
- 2951
- 2964
- 2977
- 2990
- 3003
- 3016
- 3029
- 3042
- 3055
- 3068
- 3081
- 3094
- 3107
- 3120
- 3133
- 3146
- 3159
- 3172
- 3185
- 3198
- 3211
- 3224
- 3237
- 3250
- 3263
- 3276
- 3289
- 3302
- 3315
- 3328
- 3341
- 3354
- 3367
- 3380
- 3393
- 3406
- 3419
- 3432
- 3445
- 3458
- 3471
- 3484
- 3497
- 3510
- 3523
- 3536
- 3549
- 3562
- 3575
- 3588
- 3601
- 3614
- 3627
- 3640
- 3653
- 3666
- 3679
- 3692
- 3705
- 3718
- 3731
- 3744
- 3757
- 3770
- 3783
- 3796
- 3809
- 3822
- 3835
- 3848
- 3861
- 3874
- 3887
- 3900
- 3913
- 3926
- 3939
- 3952
- 3965
- 3978
- 3991
- 4004
- 4017
- 4030
- 4043
- 4056
- 4069
- 4082
- 4095
- 4108
- 4121
- 4134
- 4147
- 4160
- 4173
- 4186
- 4199
- 4212
- 4225
- 4238
- 4251
- 4264
- 4277
- 4290
- 4303
- 4316
- 4329
- 4342
- 4355
- 4368
- 4381
- 4394
- 4407
- 4420
- 4433
- 4446
- 4459
- 4472
- 4485
- 4498
- 4511
- 4524
- 4537
- 4550
- 4563
- 4576
- 4589
- 4602
- 4615
- 4628
- 4641
- 4654
- 4667
- 4680
- 4693
- 4706
- 4719
- 4732
- 4745
- 4758
- 4771
- 4784
- 4797
- 4810
- 4823
- 4836
- 4849
- 4862
- 4875
- 4888
- 4901
- 4914
- 4927
- 4940
- 4953
- 4966
- 4979
- 4992
- 5005
- 5018
- 5031
- 5044
- 5057
- 5070
- 5083
- 5096
- 5109
- 5122
- 5135
- 5148
- 5161
- 5174
- 5187
- 5200
- 5213
- 5226
- 5239
- 5252
- 5265
- 5278
- 5291
- 5304
- 5317
- 5330
- 5343
- 5356
- 5369
- 5382
- 5395
- 5408
- 5421
- 5434
- 5447
- 5460
- 5473
- 5486
- 5499
- 5512
- 5525
- 5538
- 5551
- 5564
- 5577
- 5590
- 5603
- 5616
- 5629
- 5642
- 5655
- 5668
- 5681
- 5694
- 5707
- 5720
- 5733
- 5746
- 5759
- 5772
- 5785
- 5798
- 5811
- 5824
- 5837
- 5850
- 5863
- 5876
- 5889
- 5902
- 5915
- 5928
- 5941
- 5954
- 5967
- 5980
- 5993
- 6006
- 6019
- 6032
- 6045
- 6058
- 6071
- 6084
- 6097
- 6110
- 6123
- 6136
- 6149
- 6162
- 6175
- 6188
- 6201
- 6214
- 6227
- 6240
- 6253
- 6266
- 6279
- 6292
- 6305
- 6318
- 6331
- 6344
- 6357
- 6370
- 6383
- 6396
- 6409
- 6422
- 6435
- 6448
- 6461
- 6474
- 6487
- 6500
test_acc:
- 23.8700008392334
- 30.450000762939453
- 55.47999954223633
- 43.91999816894531
- 61.880001068115234
- 65.62999725341797
- 62.9900016784668
- 70.80999755859375
- 75.83999633789062
- 74.4000015258789
- 78.13999938964844
- 78.23999786376953
- 73.80999755859375
- 77.51000213623047
- 77.30000305175781
- 77.77999877929688
- 79.0199966430664
- 80.6500015258789
- 81.70999908447266
- 79.76000213623047
- 81.52999877929688
- 78.88999938964844
- 82.19000244140625
- 81.94999694824219
- 82.37000274658203
- 82.61000061035156
- 83.94000244140625
- 84.26000213623047
- 83.37999725341797
- 82.95999908447266
- 83.83000183105469
- 83.41000366210938
- 84.7699966430664
- 84.87999725341797
- 83.26000213623047
- 84.37999725341797
- 84.2300033569336
- 84.80999755859375
- 84.5999984741211
- 82.9000015258789
- 85.70999908447266
- 85.83000183105469
- 84.41000366210938
- 85.45999908447266
- 85.04000091552734
- 84.30000305175781
- 84.94999694824219
- 85.16999816894531
- 86.1500015258789
- 85.72000122070312
- 85.75
- 85.94999694824219
- 86.19999694824219
- 87.2300033569336
- 86.19999694824219
- 86.47000122070312
- 86.04000091552734
- 86.48999786376953
- 87.41999816894531
- 87.0
- 85.80999755859375
- 86.3499984741211
- 87.08000183105469
- 87.22000122070312
- 87.26000213623047
- 87.04000091552734
- 87.63999938964844
- 87.02999877929688
- 86.83999633789062
- 87.81999969482422
- 87.44999694824219
- 86.22000122070312
- 87.45999908447266
- 87.48999786376953
- 87.11000061035156
- 86.27999877929688
- 87.18000030517578
- 87.98999786376953
- 88.16999816894531
- 86.30999755859375
- 87.81999969482422
- 87.25
- 88.41000366210938
- 86.48999786376953
- 88.31999969482422
- 88.44000244140625
- 88.01000213623047
- 88.37999725341797
- 87.9800033569336
- 88.4000015258789
- 88.11000061035156
- 87.91999816894531
- 88.12999725341797
- 88.48999786376953
- 88.87999725341797
- 88.48999786376953
- 88.2300033569336
- 88.6500015258789
- 87.58999633789062
- 88.18000030517578
- 88.16000366210938
- 88.88999938964844
- 87.61000061035156
- 88.12999725341797
- 88.58999633789062
- 88.8499984741211
- 88.11000061035156
- 88.70999908447266
- 88.70999908447266
- 88.79000091552734
- 88.86000061035156
- 88.30999755859375
- 88.80000305175781
- 88.93000030517578
- 89.04000091552734
- 88.83000183105469
- 88.43000030517578
- 88.61000061035156
- 88.48999786376953
- 88.91999816894531
- 88.88999938964844
- 88.58000183105469
- 88.83000183105469
- 88.98999786376953
- 89.16000366210938
- 89.29000091552734
- 89.11000061035156
- 88.91999816894531
- 89.08999633789062
- 89.4000015258789
- 89.0999984741211
- 89.31999969482422
- 89.25
- 88.9000015258789
- 88.91000366210938
- 88.83999633789062
- 89.26000213623047
- 88.91999816894531
- 89.36000061035156
- 89.55999755859375
- 89.29000091552734
- 88.5199966430664
- 89.08000183105469
- 89.30000305175781
- 89.0199966430664
- 89.63999938964844
- 89.08000183105469
- 89.0199966430664
- 89.55999755859375
- 89.68000030517578
- 89.66999816894531
- 89.37000274658203
- 89.56999969482422
- 89.5999984741211
- 89.5999984741211
- 89.55999755859375
- 89.37999725341797
- 89.01000213623047
- 89.55000305175781
- 89.5199966430664
- 89.5
- 89.8499984741211
- 89.37999725341797
- 89.5999984741211
- 89.81999969482422
- 89.66000366210938
- 89.91000366210938
- 89.33999633789062
- 89.58999633789062
- 89.54000091552734
- 89.66000366210938
- 89.81999969482422
- 89.76000213623047
- 89.5999984741211
- 89.66000366210938
- 89.98999786376953
- 90.43000030517578
- 90.1500015258789
- 90.0
- 90.02999877929688
- 89.98999786376953
- 90.12000274658203
- 89.97000122070312
- 90.12999725341797
- 90.08000183105469
- 90.04000091552734
- 89.81999969482422
- 89.31999969482422
- 89.93000030517578
- 89.9000015258789
- 89.94999694824219
- 89.69999694824219
- 89.94000244140625
- 90.12999725341797
- 89.93000030517578
- 90.11000061035156
- 90.30000305175781
- 90.56999969482422
- 90.29000091552734
- 90.29000091552734
- 90.1500015258789
- 89.76000213623047
- 90.19000244140625
- 90.2699966430664
- 90.44999694824219
- 90.16000366210938
- 90.2699966430664
- 90.16000366210938
- 90.33000183105469
- 90.0999984741211
- 90.12999725341797
- 90.02999877929688
- 90.30000305175781
- 90.19000244140625
- 90.11000061035156
- 89.9800033569336
- 90.05999755859375
- 89.68000030517578
- 90.19000244140625
- 90.31999969482422
- 90.30999755859375
- 89.88999938964844
- 90.02999877929688
- 90.4800033569336
- 90.30000305175781
- 90.2300033569336
- 90.3499984741211
- 89.79000091552734
- 90.05999755859375
- 90.20999908447266
- 90.31999969482422
- 90.30000305175781
- 90.12999725341797
- 90.45999908447266
- 90.16999816894531
- 90.19000244140625
- 90.05000305175781
- 89.94999694824219
- 90.41999816894531
- 90.5
- 90.37999725341797
- 90.08000183105469
- 89.0999984741211
- 90.63999938964844
- 90.66000366210938
- 90.37999725341797
- 90.69000244140625
- 90.83999633789062
- 90.66999816894531
- 90.7300033569336
- 90.52999877929688
- 90.44999694824219
- 89.54000091552734
- 90.31999969482422
- 90.52999877929688
- 90.05000305175781
- 90.5199966430664
- 90.29000091552734
- 90.41000366210938
- 90.58999633789062
- 90.08999633789062
- 90.61000061035156
- 90.5999984741211
- 90.61000061035156
- 90.56999969482422
- 90.69999694824219
- 90.61000061035156
- 90.33000183105469
- 90.70999908447266
- 90.16999816894531
- 90.61000061035156
- 90.68000030517578
- 90.63999938964844
- 89.94000244140625
- 90.52999877929688
- 90.95999908447266
- 90.61000061035156
- 90.7300033569336
- 90.4000015258789
- 90.55999755859375
- 90.69999694824219
- 90.94000244140625
- 90.7699966430664
- 89.91000366210938
- 90.80999755859375
- 90.70999908447266
- 90.62999725341797
- 90.73999786376953
- 90.51000213623047
- 90.41000366210938
- 90.41999816894531
- 90.48999786376953
- 90.61000061035156
- 90.45999908447266
- 90.86000061035156
- 90.45999908447266
- 90.69999694824219
- 90.91000366210938
- 90.81999969482422
- 90.80000305175781
- 91.01000213623047
- 90.72000122070312
- 90.83999633789062
- 90.33000183105469
- 90.5199966430664
- 90.2699966430664
- 90.79000091552734
- 90.7300033569336
- 90.55000305175781
- 90.55000305175781
- 90.63999938964844
- 90.48999786376953
- 90.94000244140625
- 91.18000030517578
- 90.86000061035156
- 90.5199966430664
- 90.94999694824219
- 91.01000213623047
- 90.95999908447266
- 91.05999755859375
- 90.61000061035156
- 90.61000061035156
- 90.81999969482422
- 90.51000213623047
- 90.77999877929688
- 91.02999877929688
- 90.69999694824219
- 90.7300033569336
- 91.05000305175781
- 90.58999633789062
- 90.75
- 90.52999877929688
- 91.12000274658203
- 90.68000030517578
- 90.77999877929688
- 90.83000183105469
- 90.94999694824219
- 91.25
- 90.72000122070312
- 90.94000244140625
- 91.12999725341797
- 91.22000122070312
- 91.0199966430664
- 90.7300033569336
- 90.58000183105469
- 90.80999755859375
- 91.01000213623047
- 90.86000061035156
- 90.91000366210938
- 91.29000091552734
- 91.02999877929688
- 90.79000091552734
- 91.16000366210938
- 91.22000122070312
- 91.02999877929688
- 91.30000305175781
- 90.9800033569336
- 90.91999816894531
- 91.0999984741211
- 90.94000244140625
- 90.95999908447266
- 90.7300033569336
- 91.05999755859375
- 91.01000213623047
- 90.76000213623047
- 90.88999938964844
- 90.6500015258789
- 90.9800033569336
- 90.94999694824219
- 91.0999984741211
- 90.95999908447266
- 91.19000244140625
- 90.91000366210938
- 91.05000305175781
- 91.02999877929688
- 91.1500015258789
- 91.22000122070312
- 91.0199966430664
- 91.12000274658203
- 90.97000122070312
- 91.19999694824219
- 91.36000061035156
- 90.94000244140625
- 90.8499984741211
- 91.01000213623047
- 90.87999725341797
- 90.88999938964844
- 91.06999969482422
- 91.08000183105469
- 91.37999725341797
- 91.4800033569336
- 90.95999908447266
- 91.0199966430664
- 90.9800033569336
- 90.98999786376953
- 90.93000030517578
- 90.69999694824219
- 91.2300033569336
- 91.23999786376953
- 91.37000274658203
- 91.45999908447266
- 91.44000244140625
- 91.0999984741211
- 91.01000213623047
- 91.2300033569336
- 91.26000213623047
- 90.80999755859375
- 91.22000122070312
- 91.2300033569336
- 91.11000061035156
- 91.16000366210938
- 90.68000030517578
- 91.08999633789062
- 91.0999984741211
- 90.94000244140625
- 91.0199966430664
- 90.98999786376953
- 91.06999969482422
- 91.33000183105469
- 91.12000274658203
- 90.93000030517578
- 91.08000183105469
- 91.06999969482422
- 91.08000183105469
- 90.76000213623047
- 90.88999938964844
- 91.37999725341797
- 91.4800033569336
- 91.2300033569336
- 90.97000122070312
- 91.33999633789062
- 91.55999755859375
- 91.19999694824219
- 91.41000366210938
- 91.2699966430664
- 91.38999938964844
- 91.13999938964844
- 91.02999877929688
- 90.88999938964844
- 91.36000061035156
- 91.38999938964844
- 90.81999969482422
- 90.86000061035156
- 91.48999786376953
- 91.48999786376953
- 91.38999938964844
- 91.4000015258789
- 91.5999984741211
- 91.47000122070312
- 91.41999816894531
- 91.37000274658203
- 91.68000030517578
- 91.36000061035156
- 91.44000244140625
- 91.55999755859375
- 91.51000213623047
- 91.61000061035156
- 91.19000244140625
- 91.33000183105469
- 91.62000274658203
- 91.27999877929688
- 91.16999816894531
- 91.06999969482422
- 91.05999755859375
- 90.66999816894531
- 91.61000061035156
- 91.56999969482422
- 91.66000366210938
- 91.30000305175781
- 91.4000015258789
- 90.66000366210938
- 91.25
- 91.69000244140625
- 91.3499984741211
- 91.31999969482422
- 91.25
- 91.20999908447266
- 90.94000244140625
- 91.38999938964844
- 91.31999969482422
- 91.83999633789062
- 91.62999725341797
- 90.72000122070312
- 91.4000015258789
- 90.80999755859375
- 91.37000274658203
- 91.41000366210938
- 91.29000091552734
- 91.19000244140625
- 91.30999755859375
- 90.80000305175781
- 91.02999877929688
- 91.19999694824219
- 90.25
- 91.11000061035156
- 91.37999725341797
- 91.5199966430664
- 91.62999725341797
- 91.48999786376953
- 91.55000305175781
test_loss:
- 2.184755982208252
- 2.0708321407318113
- 1.9526401315689086
- 1.8717706439971924
- 1.763383643722534
- 1.6816224369049073
- 1.6058144300460815
- 1.5250190607070924
- 1.4549212352752685
- 1.3933962223052978
- 1.334243147277832
- 1.282355059814453
- 1.2360749307632446
- 1.2051815057754516
- 1.1536211524009705
- 1.1160255311965943
- 1.08336222820282
- 1.0488040652275086
- 1.0154687752723695
- 0.9845994485855103
- 0.9617319237709046
- 0.944993718624115
- 0.9098608685493469
- 0.8901637845993042
- 0.8653726933479309
- 0.8495288927078247
- 0.830269571685791
- 0.8136109481811523
- 0.7955829948425293
- 0.7885536931991577
- 0.7726407408714294
- 0.7580812214851379
- 0.7467519207000732
- 0.7377911545753479
- 0.7276987352371216
- 0.7132526501655578
- 0.702896054649353
- 0.6934879979133606
- 0.6903286304473877
- 0.6941773235321045
- 0.667660542678833
- 0.6656770768165589
- 0.6633784154891967
- 0.6516100994110108
- 0.6420563896179199
- 0.6441123406410217
- 0.6346447305679321
- 0.6242002868652343
- 0.6130595892906189
- 0.6145074699401856
- 0.607510010957718
- 0.6034004906654358
- 0.5915122757911682
- 0.5840674559116363
- 0.5823945639610291
- 0.5824777960777283
- 0.5867954134941101
- 0.5711686033248902
- 0.5662162466049194
- 0.5679509559631347
- 0.5690476149559021
- 0.5649225100517273
- 0.5556869129657745
- 0.5523471720218659
- 0.5489685530662537
- 0.5458351992607117
- 0.5383450530529023
- 0.5344430589199066
- 0.5368499167442322
- 0.5273796576023102
- 0.52616990442276
- 0.5342448338031769
- 0.5220926330566407
- 0.5212468131065369
- 0.518213129234314
- 0.5242642639636993
- 0.5137288192272186
- 0.5084122751235962
- 0.5059692846775055
- 0.5174217541217804
- 0.5059904757976532
- 0.5077711129188538
- 0.4955168152809143
- 0.5084232206821442
- 0.4912328513145447
- 0.4901561515331268
- 0.49179401865005495
- 0.48753190631866455
- 0.4872215163230896
- 0.48602600927352907
- 0.48628728795051573
- 0.4865941502571106
- 0.48156141543388364
- 0.47658447041511537
- 0.4754612527370453
- 0.4762562485218048
- 0.4765236530303955
- 0.47442942485809325
- 0.48321460275650024
- 0.47340646619796756
- 0.4736945727825165
- 0.4658121932029724
- 0.47389953536987306
- 0.4707040461540222
- 0.465442413187027
- 0.46189959988594054
- 0.46934290461540223
- 0.46481666717529296
- 0.4621420543193817
- 0.45692444491386414
- 0.4574688353061676
- 0.46398606719970703
- 0.4588610297203064
- 0.4554297855854034
- 0.44981531381607054
- 0.4485781820297241
- 0.45214739122390746
- 0.45032742133140563
- 0.45285201711654666
- 0.4475021059513092
- 0.44742682032585146
- 0.44897231011390687
- 0.44497595191001893
- 0.4444859270095825
- 0.44156900672912597
- 0.4408634476184845
- 0.4398194394111633
- 0.4408903502464294
- 0.43669190373420713
- 0.43337527990341185
- 0.4319215745449066
- 0.42968324189186097
- 0.4328361103057861
- 0.4335913017749786
- 0.43355524182319644
- 0.4314128522396088
- 0.4262054540157318
- 0.43068920454978943
- 0.42571579027175904
- 0.42289188833236696
- 0.42585802416801455
- 0.43240199699401854
- 0.42883311719894407
- 0.42734767479896546
- 0.4281571865081787
- 0.42403697066307067
- 0.4283468270301819
- 0.4280578660964966
- 0.41975287680625917
- 0.41718425450325014
- 0.4169603068828583
- 0.4173418189048767
- 0.41875763006210326
- 0.4144057170391083
- 0.41752373452186586
- 0.4170436215400696
- 0.41974741101264956
- 0.4241399113178253
- 0.41446406655311585
- 0.41441860003471376
- 0.4123584876060486
- 0.41101465997695924
- 0.4171149108409882
- 0.4130862885951996
- 0.409996102809906
- 0.4090545324802399
- 0.41153309459686277
- 0.4213196342229843
- 0.4080950224876404
- 0.4124729924201965
- 0.40970580267906187
- 0.41328278574943544
- 0.4057657950401306
- 0.4121353056907654
- 0.4092830497264862
- 0.40428949308395384
- 0.40509536428451537
- 0.4048995207309723
- 0.40200927896499633
- 0.40311299924850463
- 0.40236507697105406
- 0.40228826384544375
- 0.4010804187774658
- 0.3985452686786652
- 0.39832802600860595
- 0.39737392053604126
- 0.39941824202537535
- 0.40592379837036136
- 0.39899608285427096
- 0.39726346487998965
- 0.3996656361579895
- 0.401550296163559
- 0.3987624515533447
- 0.3929531648159027
- 0.39445426506996156
- 0.3911071131944656
- 0.3901463313102722
- 0.39164488697052
- 0.3934018943071365
- 0.3944555910110474
- 0.3942223952770233
- 0.40088190999031065
- 0.39789965386390685
- 0.3956254846096039
- 0.3941068471908569
- 0.3949685375213623
- 0.3928112044811249
- 0.39394567337036135
- 0.39358200178146363
- 0.3978053699016571
- 0.3963765591144562
- 0.39732341837882995
- 0.39031148190498355
- 0.3879339220046997
- 0.3908683428287506
- 0.3931170864582062
- 0.3903889628410339
- 0.3925762164592743
- 0.3861103449344635
- 0.38668958377838136
- 0.3847109565734863
- 0.392816868019104
- 0.39242338523864745
- 0.3842675480604172
- 0.3865912059783936
- 0.3843770850658417
- 0.3845288673400879
- 0.3910175228118897
- 0.38853435349464416
- 0.3842641932964325
- 0.3818449894428253
- 0.38343234679698945
- 0.3833197564125061
- 0.3776172122716904
- 0.3829586747407913
- 0.38149727416038515
- 0.390124677157402
- 0.3866530796766281
- 0.3781742973327637
- 0.3784749863624573
- 0.3787901125907898
- 0.38556693036556244
- 0.39481127269268035
- 0.3751601557970047
- 0.37347436130046846
- 0.3766461248636246
- 0.37500858533382414
- 0.3755200255393982
- 0.3738581483364105
- 0.3739704556465149
- 0.37543524193763733
- 0.37855395770072936
- 0.38990803897380827
- 0.37811436882019045
- 0.3751485298156738
- 0.3822904092311859
- 0.37351495814323427
- 0.37690843911170957
- 0.37159176189899445
- 0.3729996822357178
- 0.3805412927865982
- 0.3726413014411926
- 0.3710360340833664
- 0.37024457714557646
- 0.3709266675710678
- 0.3691180157661438
- 0.369382466173172
- 0.37179407720565794
- 0.3689368474960327
- 0.3778574099302292
- 0.36914742715358734
- 0.3728754184246063
- 0.3716228646039963
- 0.38023060171604156
- 0.3764699903011322
- 0.36888758957386014
- 0.37066257026195526
- 0.36649187695980073
- 0.37097706685066223
- 0.3723779842853546
- 0.37015317883491516
- 0.3678987809419632
- 0.3701406721830368
- 0.3787090456962585
- 0.37066834485530853
- 0.37061619791984557
- 0.3710934596538544
- 0.36554257144927976
- 0.36937059173583986
- 0.3719624826431274
- 0.3710950116634369
- 0.36787312631607055
- 0.3699509597301483
- 0.3687106613397598
- 0.3651659095287323
- 0.37371915652751925
- 0.368047932434082
- 0.36353419165611267
- 0.3629441356182098
- 0.36372829856872557
- 0.3657440312862396
- 0.3642469727039337
- 0.36188798258304594
- 0.36912621638774873
- 0.3672992506980896
- 0.36865622527599334
- 0.3627378207921982
- 0.3629374319314957
- 0.3653849763393402
- 0.36422052843570707
- 0.3621172533273697
- 0.36317616963386534
- 0.35881600062847135
- 0.3599439857721329
- 0.36041064631938935
- 0.3658211498260498
- 0.36051526687145236
- 0.3590727384805679
- 0.3588601440668106
- 0.35693539078235625
- 0.36314026069641114
- 0.36266879978179933
- 0.3608415017366409
- 0.3664359874725342
- 0.3608507065534592
- 0.35855462074279787
- 0.3647857789039612
- 0.36297282037734985
- 0.36087275099754335
- 0.36192002732753753
- 0.3641909644126892
- 0.3649217507839203
- 0.3570589059829712
- 0.3636058581352234
- 0.35602200586795807
- 0.3596516324520111
- 0.3582950489282608
- 0.3532739631891251
- 0.35757546622753145
- 0.3570267338037491
- 0.35518604509830476
- 0.35393187403678894
- 0.35579188630580905
- 0.35677513608932493
- 0.36268147904872894
- 0.3549669351577759
- 0.35466580913066864
- 0.35677906608581544
- 0.3571334766626358
- 0.3503872593164444
- 0.35320459299087525
- 0.3556540652751923
- 0.3505370821237564
- 0.35218189086914065
- 0.35654461743831634
- 0.35038650033473967
- 0.354369051527977
- 0.35290314893722535
- 0.3500217861890793
- 0.3522230114221573
- 0.35147148423194885
- 0.3566621351242065
- 0.3512738405704498
- 0.35225175359249117
- 0.3542905081272125
- 0.3508530484199524
- 0.3592677604198456
- 0.3530400943517685
- 0.3513875464677811
- 0.34962191159725187
- 0.35166143531799315
- 0.34854762196540834
- 0.3533197900056839
- 0.34859200682640074
- 0.35357061007022855
- 0.3483541949033737
- 0.3494702741384506
- 0.3498161408901215
- 0.3437388821363449
- 0.3501506865978241
- 0.34615974652767184
- 0.34648188190460205
- 0.3487384885787964
- 0.3524215198040008
- 0.34947250635623933
- 0.3471140566587448
- 0.34542101731300356
- 0.3449782405614853
- 0.34400245866775514
- 0.34627728974819183
- 0.34578702301979064
- 0.3496164224386215
- 0.3471480831623077
- 0.34847217037677763
- 0.34950851061344146
- 0.3492211677074432
- 0.3538815834760666
- 0.34408271768093107
- 0.3435750391721725
- 0.3425308697938919
- 0.3422269742488861
- 0.341718297123909
- 0.34372257521152494
- 0.3460946345567703
- 0.34468159999847414
- 0.34438817830085755
- 0.35167750141620635
- 0.3453519765615463
- 0.34720537118911743
- 0.34688226964473723
- 0.348708656167984
- 0.35264092860221863
- 0.34362541723251344
- 0.34069475088119505
- 0.34384094524383546
- 0.34217860205173495
- 0.34257941308021544
- 0.34108167300224307
- 0.3401521138191223
- 0.3495171082496643
- 0.3462739428758621
- 0.343204848241806
- 0.3443964385271072
- 0.34170496072769163
- 0.3527153740167618
- 0.3467210857868195
- 0.33959963688850403
- 0.34058345067501067
- 0.34242495267391204
- 0.34775932307243346
- 0.3400793877840042
- 0.33905256068706513
- 0.342327978515625
- 0.3395056798696518
- 0.34537694721221923
- 0.34565354413986205
- 0.34728325464725496
- 0.34642590525150296
- 0.3494664040803909
- 0.33857570571899415
- 0.33885949087142947
- 0.3472540960550308
- 0.34502199919223786
- 0.3384814147949219
- 0.3372553459405899
- 0.33979606099128723
- 0.3375620641708374
- 0.3397974996089935
- 0.33837436487674716
- 0.3378176190137863
- 0.3380953248500824
- 0.33638104910850525
- 0.3380708740234375
- 0.3369542791366577
- 0.3351210316181183
- 0.3396577146053314
- 0.33448383374214175
- 0.3378063304901123
- 0.3364231802225113
- 0.3352025073051453
- 0.33665662820339204
- 0.33905265781879423
- 0.3386273557662964
- 0.34086186373233796
- 0.34587976121902464
- 0.3377996091365814
- 0.33433627457618714
- 0.3376857262611389
- 0.3360210385799408
- 0.33660870304107665
- 0.34516506304740907
- 0.33851399664878845
- 0.33461043314933775
- 0.3361046844482422
- 0.3349574386358261
- 0.3332483389854431
- 0.3371297207355499
- 0.34267787346839906
- 0.33508910245895385
- 0.3353444780826569
- 0.33057523062229155
- 0.3331826955318451
- 0.34646327209472655
- 0.33772483582496643
- 0.34779783654212953
- 0.3385713820695877
- 0.3333038556098938
- 0.33682625839710234
- 0.33690233414173126
- 0.3327885817050934
- 0.3392790776491165
- 0.3388056402206421
- 0.3369761367321014
- 0.3479896591186523
- 0.33664547231197356
- 0.3323725382089615
- 0.32992138137817384
- 0.33243862743377683
- 0.33353342123031615
- 0.33211272764205935
train_acc:
- 23.920000076293945
- 30.59166717529297
- 55.30833435058594
- 44.17333221435547
- 61.42499923706055
- 64.8499984741211
- 63.02166748046875
- 70.17333221435547
- 74.74500274658203
- 73.73666381835938
- 77.33333587646484
- 77.52333068847656
- 73.64167022705078
- 77.11666870117188
- 77.09500122070312
- 77.63500213623047
- 78.13999938964844
- 79.86000061035156
- 81.0433349609375
- 79.07499694824219
- 81.3949966430664
- 78.23332977294922
- 81.65499877929688
- 81.16666412353516
- 81.71499633789062
- 81.84500122070312
- 83.09833526611328
- 83.34833526611328
- 82.788330078125
- 82.32333374023438
- 83.23666381835938
- 83.03166961669922
- 84.16999816894531
- 84.12666320800781
- 82.99833679199219
- 83.59666442871094
- 83.74166870117188
- 84.27666473388672
- 84.04000091552734
- 82.6816635131836
- 85.36666870117188
- 84.83333587646484
- 84.05000305175781
- 84.62166595458984
- 84.7066650390625
- 83.8316650390625
- 84.38500213623047
- 84.49666595458984
- 85.61000061035156
- 85.37333679199219
- 85.45833587646484
- 85.25166320800781
- 85.74666595458984
- 86.42833709716797
- 85.81666564941406
- 85.94666290283203
- 85.11166381835938
- 85.64167022705078
- 86.45999908447266
- 86.14833068847656
- 85.04000091552734
- 85.55500030517578
- 86.55999755859375
- 86.80166625976562
- 86.67666625976562
- 86.49500274658203
- 86.93000030517578
- 86.51000213623047
- 86.34500122070312
- 87.10166931152344
- 86.6816635131836
- 85.52333068847656
- 86.82499694824219
- 86.96499633789062
- 86.80333709716797
- 86.0433349609375
- 86.95833587646484
- 87.15666961669922
- 87.37666320800781
- 85.67666625976562
- 87.0250015258789
- 86.836669921875
- 87.87833404541016
- 86.211669921875
- 87.73999786376953
- 87.65333557128906
- 87.26499938964844
- 87.67833709716797
- 87.56999969482422
- 87.57666778564453
- 87.45833587646484
- 87.30999755859375
- 87.51499938964844
- 88.04666900634766
- 88.24666595458984
- 87.70166778564453
- 88.038330078125
- 88.08499908447266
- 87.42833709716797
- 87.90499877929688
- 87.46833038330078
- 88.10333251953125
- 87.00833129882812
- 87.5633316040039
- 87.8949966430664
- 88.2066650390625
- 87.79499816894531
- 87.89167022705078
- 87.97833251953125
- 88.03166961669922
- 88.00666809082031
- 87.82499694824219
- 88.10333251953125
- 88.2066650390625
- 88.32166290283203
- 88.33833312988281
- 87.98332977294922
- 88.15499877929688
- 88.22666931152344
- 88.4433364868164
- 88.25333404541016
- 88.24666595458984
- 88.37000274658203
- 88.42500305175781
- 88.43333435058594
- 88.71333312988281
- 88.57666778564453
- 88.45999908447266
- 88.5
- 88.87000274658203
- 88.6816635131836
- 88.7683334350586
- 88.663330078125
- 88.5816650390625
- 88.47333526611328
- 88.61499786376953
- 88.8183364868164
- 88.64833068847656
- 88.92666625976562
- 89.038330078125
- 88.77333068847656
- 88.28166961669922
- 88.40333557128906
- 88.57166290283203
- 88.413330078125
- 88.82499694824219
- 88.5183334350586
- 88.48332977294922
- 88.98500061035156
- 88.98833465576172
- 89.12000274658203
- 88.961669921875
- 88.92500305175781
- 88.94000244140625
- 89.06999969482422
- 89.16500091552734
- 89.04499816894531
- 88.66999816894531
- 89.20333099365234
- 89.10166931152344
- 89.21666717529297
- 89.163330078125
- 89.02833557128906
- 89.04833221435547
- 89.30000305175781
- 89.23500061035156
- 89.3133316040039
- 88.83499908447266
- 89.20833587646484
- 88.77166748046875
- 89.11000061035156
- 89.27999877929688
- 89.30166625976562
- 89.01499938964844
- 89.125
- 89.375
- 89.55833435058594
- 89.26000213623047
- 89.4183349609375
- 89.5250015258789
- 89.34666442871094
- 89.53500366210938
- 89.5
- 89.62333679199219
- 89.54000091552734
- 89.51333618164062
- 89.29666900634766
- 88.73999786376953
- 89.30833435058594
- 89.34666442871094
- 89.15833282470703
- 89.0616683959961
- 89.22666931152344
- 89.53166961669922
- 89.39666748046875
- 89.61166381835938
- 89.76333618164062
- 89.82166290283203
- 89.70999908447266
- 89.47166442871094
- 89.36833190917969
- 89.1050033569336
- 89.36833190917969
- 89.6449966430664
- 89.59666442871094
- 89.54833221435547
- 89.57166290283203
- 89.37999725341797
- 89.4800033569336
- 89.37166595458984
- 89.44833374023438
- 89.21666717529297
- 89.55833435058594
- 89.45999908447266
- 89.40166473388672
- 89.50833129882812
- 89.47833251953125
- 89.03166961669922
- 89.86000061035156
- 89.8316650390625
- 89.82499694824219
- 89.44499969482422
- 89.55000305175781
- 89.80833435058594
- 89.54166412353516
- 89.67166900634766
- 89.79833221435547
- 89.45999908447266
- 89.53333282470703
- 89.75166320800781
- 89.79499816894531
- 89.71333312988281
- 89.69999694824219
- 89.961669921875
- 89.5
- 89.62000274658203
- 89.38333129882812
- 89.48833465576172
- 90.05166625976562
- 90.07833099365234
- 89.99666595458984
- 89.67333221435547
- 88.836669921875
- 90.15833282470703
- 90.1683349609375
- 89.71666717529297
- 89.9316635131836
- 90.0633316040039
- 90.13500213623047
- 90.06666564941406
- 89.9749984741211
- 90.03166961669922
- 89.2683334350586
- 89.88166809082031
- 90.086669921875
- 89.73666381835938
- 90.11333465576172
- 89.83333587646484
- 90.07833099365234
- 90.04833221435547
- 89.69666290283203
- 89.94999694824219
- 90.05166625976562
- 90.21499633789062
- 89.90666961669922
- 90.0999984741211
- 90.086669921875
- 90.07333374023438
- 90.21333312988281
- 89.43000030517578
- 90.12166595458984
- 90.02833557128906
- 89.96333312988281
- 89.5816650390625
- 89.80166625976562
- 90.41500091552734
- 90.21833038330078
- 90.26667022705078
- 90.15666961669922
- 90.07666778564453
- 90.25666809082031
- 90.211669921875
- 90.07499694824219
- 89.60166931152344
- 90.29833221435547
- 89.95833587646484
- 89.94833374023438
- 90.38833618164062
- 90.00666809082031
- 89.81500244140625
- 89.88333129882812
- 90.15666961669922
- 90.12166595458984
- 90.12333679199219
- 90.35832977294922
- 89.90166473388672
- 90.0683364868164
- 90.28500366210938
- 90.3949966430664
- 90.20500183105469
- 90.3949966430664
- 90.17833709716797
- 90.413330078125
- 90.02666473388672
- 90.0250015258789
- 89.99500274658203
- 90.3133316040039
- 90.14167022705078
- 90.12666320800781
- 90.0616683959961
- 90.13833618164062
- 90.21666717529297
- 90.51000213623047
- 90.58000183105469
- 90.21666717529297
- 89.83999633789062
- 90.3066635131836
- 90.4183349609375
- 90.48666381835938
- 90.52166748046875
- 90.11333465576172
- 90.18499755859375
- 90.27833557128906
- 89.85333251953125
- 90.42666625976562
- 90.44999694824219
- 90.06666564941406
- 90.25666809082031
- 90.42166900634766
- 90.3183364868164
- 90.13666534423828
- 90.0
- 90.59666442871094
- 90.0683364868164
- 90.32666778564453
- 90.46666717529297
- 90.54833221435547
- 90.6433334350586
- 90.25833129882812
- 90.51166534423828
- 90.66166687011719
- 90.63333129882812
- 90.42166900634766
- 90.57166290283203
- 89.88500213623047
- 90.38999938964844
- 90.61333465576172
- 90.4183349609375
- 90.38500213623047
- 90.62666320800781
- 90.62666320800781
- 90.4566650390625
- 90.76000213623047
- 90.54499816894531
- 90.29499816894531
- 90.70333099365234
- 90.42500305175781
- 90.3949966430664
- 90.50499725341797
- 90.37000274658203
- 90.45500183105469
- 90.2933349609375
- 90.55999755859375
- 90.4366683959961
- 90.43000030517578
- 90.53333282470703
- 90.038330078125
- 90.38333129882812
- 90.56999969482422
- 90.62333679199219
- 90.5566635131836
- 90.62833404541016
- 90.29166412353516
- 90.54499816894531
- 90.47833251953125
- 90.62166595458984
- 90.78166961669922
- 90.50333404541016
- 90.75166320800781
- 90.5633316040039
- 90.75833129882812
- 90.83499908447266
- 90.63166809082031
- 90.55500030517578
- 90.711669921875
- 90.6866683959961
- 90.49166870117188
- 90.6050033569336
- 90.5566635131836
- 90.53333282470703
- 90.67833709716797
- 90.21333312988281
- 90.5
- 90.53666687011719
- 90.45166778564453
- 90.59333038330078
- 90.3933334350586
- 90.70166778564453
- 90.55500030517578
- 90.87333679199219
- 90.92166900634766
- 90.90833282470703
- 90.55000305175781
- 90.59500122070312
- 90.75833129882812
- 90.7750015258789
- 90.47333526611328
- 90.84833526611328
- 90.67500305175781
- 90.5566635131836
- 90.60832977294922
- 90.45999908447266
- 90.79000091552734
- 90.8133316040039
- 90.73999786376953
- 90.711669921875
- 90.63500213623047
- 90.75666809082031
- 90.94000244140625
- 90.6500015258789
- 90.74666595458984
- 90.78333282470703
- 90.74333190917969
- 90.75
- 90.63999938964844
- 90.68333435058594
- 91.01000213623047
- 90.87166595458984
- 90.77999877929688
- 90.4433364868164
- 90.88833618164062
- 90.86166381835938
- 90.68333435058594
- 90.87333679199219
- 90.58999633789062
- 90.7683334350586
- 90.6433334350586
- 90.461669921875
- 90.19999694824219
- 90.96499633789062
- 90.97333526611328
- 90.43000030517578
- 90.45166778564453
- 90.87999725341797
- 91.038330078125
- 90.87999725341797
- 90.94166564941406
- 91.05333709716797
- 91.00499725341797
- 90.98999786376953
- 90.93499755859375
- 91.08000183105469
- 90.8566665649414
- 91.01000213623047
- 91.0433349609375
- 90.70999908447266
- 90.9749984741211
- 90.86166381835938
- 90.8933334350586
- 91.02666473388672
- 90.91166687011719
- 90.64833068847656
- 90.83000183105469
- 90.7683334350586
- 90.59666442871094
- 90.8550033569336
- 91.08833312988281
- 91.08000183105469
- 90.80500030517578
- 91.038330078125
- 90.50833129882812
- 90.89167022705078
- 91.04833221435547
- 90.6866683959961
- 90.961669921875
- 90.98500061035156
- 90.6500015258789
- 90.2699966430664
- 90.88833618164062
- 90.88666534423828
- 91.2249984741211
- 91.1050033569336
- 90.51667022705078
- 90.91666412353516
- 90.46499633789062
- 90.88166809082031
- 91.08333587646484
- 90.90166473388672
- 90.72833251953125
- 90.9749984741211
- 90.54000091552734
- 90.53666687011719
- 90.62000274658203
- 89.74333190917969
- 90.81999969482422
- 91.1500015258789
- 91.06666564941406
- 91.0
- 90.788330078125
- 90.94499969482422
train_loss:
- 2.186100524902344
- 2.0761316566467287
- 1.9586799207051595
- 1.8785565350850424
- 1.7726216888427735
- 1.6921004503885906
- 1.6162934046427408
- 1.5371733034769695
- 1.468486887105306
- 1.4065997055053712
- 1.3491896408081054
- 1.297784747314453
- 1.2527264907836915
- 1.2225632981618246
- 1.168905975341797
- 1.1323104577382406
- 1.101057873916626
- 1.067744621404012
- 1.0350758996327718
- 1.002129523086548
- 0.9777346304575603
- 0.9639762097676595
- 0.9286392870585124
- 0.9089134700775147
- 0.8842307745615642
- 0.8678907305399577
- 0.8498138432820638
- 0.8341641602834066
- 0.8151649874369303
- 0.8102880353291829
- 0.7925373435338339
- 0.776962450281779
- 0.7681301085789999
- 0.7593585311253865
- 0.7481670060475667
- 0.7330760367711385
- 0.7229262570063273
- 0.7128535481135051
- 0.708498619778951
- 0.7132304403305054
- 0.6884998174667358
- 0.6848460000356038
- 0.68213123143514
- 0.670813002649943
- 0.6608395290374756
- 0.6629854633967082
- 0.6532263125101725
- 0.644199957338969
- 0.6338442680358887
- 0.633400356165568
- 0.6285680480957031
- 0.6229115362167359
- 0.6127924546559652
- 0.6047049351374308
- 0.6021919477462768
- 0.6017152573267619
- 0.6046613866170247
- 0.5925905104955037
- 0.5868446013132731
- 0.5881854462941488
- 0.5882068438212077
- 0.5853033348719279
- 0.5753423220316569
- 0.5714916791915894
- 0.5676031339645385
- 0.5645805355072021
- 0.5584331153233846
- 0.554716130956014
- 0.5578459430058798
- 0.5473001444498697
- 0.5458907722473144
- 0.5544690566062928
- 0.5422397680282592
- 0.5400813845316569
- 0.537864303334554
- 0.5421846837361654
- 0.5326994976679484
- 0.5279443350156148
- 0.5256396721522013
- 0.5361641635258992
- 0.525536674340566
- 0.5261228332519531
- 0.514221859995524
- 0.5253261619567872
- 0.5104418293952941
- 0.5101404370307923
- 0.5106623023986816
- 0.5071680698394775
- 0.5060996469497681
- 0.5046604991277059
- 0.5034390372276306
- 0.5035306747754414
- 0.49978530047734576
- 0.49493397436141967
- 0.49533434025446577
- 0.49390774081548056
- 0.4936708433787028
- 0.4917042767206828
- 0.49820475753148397
- 0.4897094111760457
- 0.4910811803817749
- 0.48369825944900513
- 0.4923273064613342
- 0.4867846847852071
- 0.4828234367052714
- 0.480067249806722
- 0.48790640608469643
- 0.48380671215057375
- 0.4821533401171366
- 0.4766959183692932
- 0.47765100587209064
- 0.4822816607157389
- 0.4766795614242554
- 0.4732343569119771
- 0.4676870045344035
- 0.46650438435872393
- 0.4697301859219869
- 0.4694206596692403
- 0.4701711817423503
- 0.46694457105000814
- 0.46589226954778035
- 0.4659504417737325
- 0.46292154598236085
- 0.4621890755971273
- 0.46007273286183675
- 0.4579652986526489
- 0.4565383660316467
- 0.4572895261446635
- 0.45511896613438924
- 0.4508377400716146
- 0.44967590545018515
- 0.4479165633201599
- 0.4504992453893026
- 0.4505807763735453
- 0.45054321851730345
- 0.4492884071667989
- 0.44417810214360554
- 0.44774982868830365
- 0.44386322209040324
- 0.44137264343897503
- 0.4438504275639852
- 0.4493589111328125
- 0.44639980239868166
- 0.44654173577626544
- 0.4466492455482483
- 0.4425940507253011
- 0.44580845670700076
- 0.4447416911760966
- 0.43859955701828
- 0.43659035692214965
- 0.43596098413467405
- 0.43686456689834596
- 0.4386442945798238
- 0.4339348626772563
- 0.4357621610323588
- 0.43344601634343466
- 0.4351579230626424
- 0.43903950096766153
- 0.4302936007817586
- 0.43044542207717895
- 0.4291446230252584
- 0.42880228096644085
- 0.43280895153681437
- 0.4291765931447347
- 0.42661912949879965
- 0.42503324794769287
- 0.42714779481887816
- 0.4371357750256856
- 0.4238766100247701
- 0.43007386951446536
- 0.4269619468688965
- 0.42996307671864825
- 0.42284760465621946
- 0.4285093880653381
- 0.425760545539856
- 0.4211605190594991
- 0.42274863497416176
- 0.4232178865432739
- 0.4197150830586751
- 0.4204608135223389
- 0.4201189364115397
- 0.420408743985494
- 0.418115221118927
- 0.4157008681297302
- 0.4149058575630188
- 0.413914218266805
- 0.4153263645172119
- 0.4217911532084147
- 0.4152881109237671
- 0.41342876068751017
- 0.4171159063021342
- 0.41903449891408284
- 0.4162485431989034
- 0.4105562219301859
- 0.4118749410947164
- 0.4087837869008382
- 0.4079039788564046
- 0.4097058132489522
- 0.41103371829986574
- 0.4125738301277161
- 0.4117854058901469
- 0.4182207175254822
- 0.41472570521036783
- 0.4125011722246806
- 0.4111573999087016
- 0.41242568521499634
- 0.410440475209554
- 0.41174462836583453
- 0.4122855264027913
- 0.4163539531707764
- 0.41397538448969523
- 0.4143596521695455
- 0.4074514794031779
- 0.4053928989728292
- 0.4077966775894165
- 0.40942163362503053
- 0.4064883448600769
- 0.4085721240679423
- 0.40256119143168134
- 0.4041938653945923
- 0.4020328503608704
- 0.41041013193130493
- 0.40993069909413654
- 0.40191216656366985
- 0.4048010829925537
- 0.4013934529622396
- 0.4016334393819173
- 0.40602334162394205
- 0.4038179612159729
- 0.3985291346867879
- 0.3971942019144694
- 0.3990427022298177
- 0.3989261028607686
- 0.3940105476061503
- 0.3994424220720927
- 0.3990356620152791
- 0.4079683826446533
- 0.4034214078903198
- 0.3956692856788635
- 0.39550135599772135
- 0.3952964142481486
- 0.3999793967882792
- 0.4089302309036255
- 0.3908607419013977
- 0.3893813438097636
- 0.3936941866238912
- 0.3913200331370036
- 0.3924220672607422
- 0.3895946142832438
- 0.3909841768582662
- 0.3919946060816447
- 0.3940416332880656
- 0.4032786214828491
- 0.39316579418182374
- 0.3898551249186198
- 0.396953658358256
- 0.3884784381548564
- 0.3915319820721944
- 0.38764551175435386
- 0.3888187204996745
- 0.3941643513679504
- 0.3878067202568054
- 0.3862249182701111
- 0.38556692632039385
- 0.38737016944885255
- 0.38600875577926635
- 0.3853161609649658
- 0.387092098681132
- 0.38460961440404257
- 0.3939175085067749
- 0.3853033047358195
- 0.3881153168360392
- 0.38800718088150027
- 0.3955689681688945
- 0.39298795830408734
- 0.3854721950213114
- 0.38697626399993895
- 0.3831684276262919
- 0.38633903121948243
- 0.3883979484875997
- 0.3862428784688314
- 0.3845584898630778
- 0.3870345327695211
- 0.39426324628194176
- 0.3863531517982483
- 0.3864465824921926
- 0.3883868949890137
- 0.3815879427909851
- 0.3843318981488546
- 0.3869524478594462
- 0.3856782439231873
- 0.38244696442286175
- 0.3847759425799052
- 0.3829731377919515
- 0.3808847665468852
- 0.3885335563023885
- 0.38328924064636233
- 0.37916803709665936
- 0.3784756759007772
- 0.37977556792895
- 0.38253772637049355
- 0.37970384209950764
- 0.3774235390027364
- 0.38335781310399375
- 0.38261013209025063
- 0.3835082641919454
- 0.3782105653127035
- 0.37829184826215106
- 0.381120000855128
- 0.3794320328712463
- 0.37781451438268027
- 0.37730856698354087
- 0.3743805954615275
- 0.37610935684839886
- 0.376405229584376
- 0.3822167894522349
- 0.37717107073465983
- 0.37566379108428954
- 0.3749159996032715
- 0.37346377038955686
- 0.37845220656394957
- 0.3774669156710307
- 0.3759906719525655
- 0.3814804044405619
- 0.375047163550059
- 0.3739922181924184
- 0.3799456211090088
- 0.3774733654975891
- 0.37582755352656044
- 0.3764477245966593
- 0.3788434680302938
- 0.378937955570221
- 0.37269405422210694
- 0.37884607933362324
- 0.37114218157132467
- 0.37408882563908896
- 0.3735379328409831
- 0.36873422079086304
- 0.3723799509525299
- 0.3725714579264323
- 0.37061382506688434
- 0.36967072480519614
- 0.371530219745636
- 0.37100947850545246
- 0.377971235148112
- 0.3709350110054016
- 0.369489763323466
- 0.3716154105822245
- 0.3729993990898132
- 0.3665071968237559
- 0.36806027097702027
- 0.37106584606170656
- 0.3664741759618123
- 0.36823880287806193
- 0.3727561529636383
- 0.36679872024854027
- 0.369951015440623
- 0.36815416626930236
- 0.36610437746047975
- 0.3678850549221039
- 0.36657807280222576
- 0.3715116655667623
- 0.36658607166608176
- 0.36856780217488605
- 0.368559450340271
- 0.36620331665674843
- 0.3740062023798625
- 0.36905052523612975
- 0.3671469299952189
- 0.3656223764578501
- 0.3661745408376058
- 0.3653401740550995
- 0.3694237973531087
- 0.36552390772501625
- 0.36942039715449015
- 0.36421657598813373
- 0.3645481107870738
- 0.36387854402860004
- 0.3592301727771759
- 0.36422871882120766
- 0.36130240969657895
- 0.3613705969174703
- 0.36190977363586424
- 0.3656725817521413
- 0.36311016747156777
- 0.36181611207326253
- 0.36045006874402363
- 0.3602639326572418
- 0.358731774075826
- 0.3624830101490021
- 0.3617665982087453
- 0.3656091170310974
- 0.3618173340797424
- 0.36248104629516603
- 0.3638269607702891
- 0.3627463725090027
- 0.36707338641484577
- 0.3585272983074188
- 0.3583332653681437
- 0.35789622928301495
- 0.3569102134227753
- 0.3569923791249593
- 0.3593591054916382
- 0.3604703638712565
- 0.3592641208012899
- 0.3591648088614146
- 0.36517310887972515
- 0.3587476546764374
- 0.36102007112503054
- 0.361689476219813
- 0.3631594815413157
- 0.3650158186117808
- 0.357228786834081
- 0.3539275880654653
- 0.356299152358373
- 0.35559170804023743
- 0.35562564576466876
- 0.3550219755013784
- 0.3541599625587463
- 0.36291664552688596
- 0.35899363042513527
- 0.3557492919286092
- 0.3569201084295909
- 0.35483320541381835
- 0.3645006002744039
- 0.3589263767560323
- 0.35310714047749836
- 0.3548663087526957
- 0.3561196891784668
- 0.3612579892794291
- 0.35400530711809797
- 0.35415944957733153
- 0.35641318868001304
- 0.3544789229551951
- 0.3593273694674174
- 0.36006257390975954
- 0.3597895364284515
- 0.36068238220214843
- 0.36396740942001343
- 0.3519379250208537
- 0.3524237078348796
- 0.3596596269607544
- 0.35801384452184043
- 0.3528065191904704
- 0.35151552594502766
- 0.35464896752039593
- 0.35251012166341145
- 0.35475954955418904
- 0.3527741559505463
- 0.3516030566215515
- 0.3513702765146891
- 0.3511028330485026
- 0.3523117235501607
- 0.35119671409924824
- 0.34954456628163655
- 0.3548909180323283
- 0.3488905718167623
- 0.35102675236066183
- 0.3500874625523885
- 0.34943194689750673
- 0.3495737291653951
- 0.35301485617955525
- 0.3524700726509094
- 0.35361484877268473
- 0.35815313959121703
- 0.3527108492056529
- 0.3492357762177785
- 0.35262882754007974
- 0.35080974804560344
- 0.34996492915153504
- 0.3576399335225423
- 0.3511681254704793
- 0.34945930843353273
- 0.35100771826108296
- 0.3491657413641612
- 0.3474034996509552
- 0.351276185687383
- 0.35716444031397504
- 0.3499305920600891
- 0.35037186193466185
- 0.3450252233505249
- 0.3480977917989095
- 0.3594759422302246
- 0.3512634148915609
- 0.36197014373143516
- 0.35317160385449725
- 0.3472673482577006
- 0.3510935380299886
- 0.35075164516766866
- 0.34656040272712707
- 0.35226746660868324
- 0.35206242124239606
- 0.35068081712722776
- 0.36251281905174254
- 0.349447044579188
- 0.345860337193807
- 0.34425610443751015
- 0.3482486992677053
- 0.34858097139994304
- 0.3468977040131887


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/output/noniid_fedphe_ysvrgb64_new.yaml <==
clients:
- - 40
  - 98
  - 26
  - 73
  - 13
  - 43
  - 39
  - 9
  - 12
  - 74
- - 11
  - 17
  - 91
  - 76
  - 54
  - 15
  - 69
  - 34
  - 50
  - 86
- - 98
  - 89
  - 79
  - 81
  - 7
  - 10
  - 85
  - 1
  - 42
  - 54
- - 86
  - 66
  - 41
  - 69
  - 17
  - 26
  - 32
  - 81
  - 12
  - 8
- - 2
  - 59
  - 35
  - 70
  - 87
  - 4
  - 51
  - 85
  - 32
  - 89
- - 73
  - 60
  - 83
  - 79
  - 90
  - 78
  - 41
  - 14
  - 66
  - 36
- - 91
  - 45
  - 57
  - 82
  - 69
  - 8
  - 14
  - 44
  - 27
  - 87
- - 52
  - 55
  - 7
  - 0
  - 59
  - 13
  - 76
  - 9
  - 50
  - 94
- - 27
  - 96
  - 78
  - 9
  - 48
  - 6
  - 15
  - 16
  - 24
  - 72
- - 50
  - 40
  - 79
  - 59
  - 75
  - 41
  - 76
  - 83
  - 29
  - 4
- - 76
  - 62
  - 42
  - 61
  - 68
  - 49
  - 29
  - 91
  - 45
  - 14
- - 7
  - 78
  - 8
  - 45
  - 33
  - 55
  - 10
  - 41
  - 15
  - 63
- - 15
  - 81
  - 1
  - 2
  - 50
  - 71
  - 98
  - 17
  - 90
  - 62
- - 19
  - 37
  - 24
  - 14
  - 55
  - 98
  - 76
  - 59
  - 97
  - 70
- - 63
  - 4
  - 38
  - 84
  - 26
  - 41
  - 20
  - 40
  - 85
  - 74
- - 0
  - 85
  - 38
  - 14
  - 76
  - 88
  - 99
  - 51
  - 74
  - 18
- - 21
  - 0
  - 96
  - 45
  - 27
  - 61
  - 75
  - 79
  - 7
  - 97
- - 83
  - 38
  - 98
  - 95
  - 43
  - 99
  - 4
  - 27
  - 7
  - 68
- - 39
  - 77
  - 56
  - 9
  - 37
  - 60
  - 89
  - 26
  - 4
  - 17
- - 63
  - 39
  - 60
  - 66
  - 29
  - 3
  - 41
  - 4
  - 15
  - 40
- - 48
  - 29
  - 90
  - 45
  - 23
  - 34
  - 73
  - 82
  - 30
  - 1
- - 90
  - 92
  - 2
  - 64
  - 13
  - 72
  - 95
  - 14
  - 74
  - 94
- - 42
  - 25
  - 98
  - 8
  - 36
  - 81
  - 30
  - 18
  - 56
  - 31
- - 44
  - 66
  - 84
  - 40
  - 87
  - 86
  - 48
  - 58
  - 50
  - 47
- - 86
  - 51
  - 64
  - 89
  - 42
  - 14
  - 79
  - 43
  - 96
  - 30
- - 4
  - 20
  - 63
  - 32
  - 49
  - 34
  - 65
  - 26
  - 7
  - 31
- - 93
  - 75
  - 35
  - 64
  - 36
  - 62
  - 89
  - 9
  - 66
  - 85
- - 75
  - 91
  - 12
  - 73
  - 45
  - 8
  - 68
  - 51
  - 94
  - 58
- - 62
  - 74
  - 40
  - 0
  - 42
  - 52
  - 28
  - 55
  - 72
  - 45
- - 54
  - 89
  - 56
  - 76
  - 11
  - 66
  - 2
  - 49
  - 53
  - 43
- - 56
  - 44
  - 86
  - 1
  - 76
  - 89
  - 48
  - 25
  - 8
  - 26
- - 27
  - 6
  - 37
  - 88
  - 54
  - 77
  - 4
  - 34
  - 76
  - 5
- - 15
  - 56
  - 39
  - 48
  - 82
  - 90
  - 50
  - 96
  - 89
  - 19
- - 45
  - 99
  - 58
  - 64
  - 72
  - 9
  - 79
  - 35
  - 0
  - 42
- - 74
  - 14
  - 25
  - 95
  - 47
  - 10
  - 82
  - 15
  - 93
  - 12
- - 35
  - 38
  - 17
  - 28
  - 97
  - 60
  - 33
  - 71
  - 32
  - 51
- - 46
  - 4
  - 97
  - 65
  - 9
  - 5
  - 57
  - 15
  - 64
  - 66
- - 44
  - 40
  - 5
  - 76
  - 55
  - 35
  - 88
  - 32
  - 60
  - 67
- - 12
  - 51
  - 99
  - 57
  - 92
  - 97
  - 41
  - 34
  - 37
  - 74
- - 83
  - 60
  - 16
  - 59
  - 36
  - 97
  - 11
  - 18
  - 6
  - 66
- - 42
  - 12
  - 0
  - 70
  - 51
  - 37
  - 85
  - 96
  - 55
  - 71
- - 46
  - 1
  - 28
  - 51
  - 80
  - 54
  - 17
  - 69
  - 6
  - 26
- - 37
  - 36
  - 14
  - 74
  - 63
  - 97
  - 25
  - 15
  - 84
  - 96
- - 49
  - 34
  - 79
  - 89
  - 67
  - 84
  - 73
  - 44
  - 57
  - 18
- - 96
  - 51
  - 81
  - 83
  - 41
  - 91
  - 36
  - 3
  - 57
  - 98
- - 23
  - 8
  - 51
  - 81
  - 66
  - 71
  - 44
  - 84
  - 17
  - 10
- - 33
  - 0
  - 78
  - 77
  - 6
  - 26
  - 45
  - 73
  - 67
  - 80
- - 70
  - 51
  - 95
  - 46
  - 54
  - 80
  - 21
  - 82
  - 16
  - 96
- - 12
  - 73
  - 25
  - 21
  - 17
  - 40
  - 22
  - 7
  - 46
  - 15
- - 8
  - 64
  - 23
  - 16
  - 66
  - 60
  - 28
  - 54
  - 48
  - 53
- - 3
  - 73
  - 12
  - 92
  - 51
  - 29
  - 16
  - 14
  - 25
  - 43
- - 78
  - 38
  - 54
  - 15
  - 50
  - 13
  - 71
  - 8
  - 3
  - 19
- - 94
  - 44
  - 90
  - 86
  - 15
  - 7
  - 87
  - 80
  - 29
  - 98
- - 50
  - 75
  - 42
  - 64
  - 21
  - 86
  - 93
  - 27
  - 17
  - 22
- - 46
  - 70
  - 4
  - 15
  - 40
  - 90
  - 74
  - 8
  - 83
  - 1
- - 25
  - 5
  - 85
  - 7
  - 58
  - 3
  - 70
  - 99
  - 47
  - 29
- - 99
  - 18
  - 62
  - 79
  - 87
  - 68
  - 41
  - 77
  - 8
  - 5
- - 31
  - 78
  - 62
  - 59
  - 2
  - 8
  - 40
  - 90
  - 35
  - 39
- - 47
  - 30
  - 24
  - 68
  - 82
  - 29
  - 90
  - 12
  - 97
  - 74
- - 76
  - 99
  - 35
  - 63
  - 95
  - 17
  - 23
  - 5
  - 25
  - 69
- - 41
  - 59
  - 37
  - 68
  - 85
  - 32
  - 19
  - 29
  - 6
  - 5
- - 15
  - 18
  - 38
  - 49
  - 70
  - 92
  - 40
  - 83
  - 31
  - 37
- - 77
  - 99
  - 37
  - 21
  - 66
  - 89
  - 91
  - 19
  - 46
  - 55
- - 57
  - 86
  - 11
  - 10
  - 84
  - 50
  - 47
  - 98
  - 36
  - 21
- - 85
  - 74
  - 95
  - 19
  - 3
  - 9
  - 29
  - 28
  - 44
  - 24
- - 26
  - 27
  - 17
  - 53
  - 87
  - 52
  - 45
  - 65
  - 62
  - 64
- - 46
  - 2
  - 27
  - 81
  - 87
  - 58
  - 26
  - 71
  - 63
  - 83
- - 64
  - 15
  - 25
  - 82
  - 24
  - 28
  - 4
  - 39
  - 41
  - 18
- - 22
  - 24
  - 45
  - 52
  - 92
  - 2
  - 54
  - 50
  - 10
  - 72
- - 21
  - 28
  - 74
  - 58
  - 57
  - 77
  - 80
  - 37
  - 72
  - 23
- - 64
  - 69
  - 57
  - 34
  - 87
  - 53
  - 25
  - 99
  - 26
  - 40
- - 62
  - 35
  - 5
  - 57
  - 97
  - 19
  - 87
  - 76
  - 85
  - 27
- - 2
  - 55
  - 34
  - 61
  - 82
  - 15
  - 97
  - 23
  - 42
  - 18
- - 7
  - 30
  - 85
  - 89
  - 39
  - 42
  - 60
  - 91
  - 88
  - 78
- - 81
  - 61
  - 5
  - 52
  - 29
  - 37
  - 84
  - 35
  - 11
  - 7
- - 28
  - 84
  - 78
  - 71
  - 30
  - 27
  - 2
  - 17
  - 75
  - 41
- - 86
  - 66
  - 42
  - 74
  - 71
  - 25
  - 2
  - 51
  - 45
  - 44
- - 26
  - 45
  - 40
  - 39
  - 97
  - 89
  - 43
  - 64
  - 71
  - 12
- - 55
  - 21
  - 34
  - 23
  - 31
  - 72
  - 88
  - 89
  - 5
  - 38
- - 22
  - 75
  - 56
  - 44
  - 84
  - 30
  - 59
  - 28
  - 98
  - 78
- - 1
  - 75
  - 77
  - 25
  - 55
  - 74
  - 87
  - 0
  - 45
  - 6
- - 95
  - 46
  - 6
  - 24
  - 57
  - 22
  - 42
  - 78
  - 36
  - 94
- - 19
  - 97
  - 68
  - 59
  - 40
  - 82
  - 52
  - 32
  - 45
  - 21
- - 90
  - 86
  - 85
  - 48
  - 61
  - 14
  - 67
  - 63
  - 20
  - 0
- - 88
  - 52
  - 46
  - 70
  - 75
  - 0
  - 9
  - 25
  - 45
  - 2
- - 41
  - 29
  - 72
  - 90
  - 97
  - 98
  - 22
  - 3
  - 61
  - 83
- - 10
  - 28
  - 30
  - 56
  - 64
  - 18
  - 55
  - 98
  - 9
  - 42
- - 9
  - 0
  - 20
  - 97
  - 78
  - 90
  - 42
  - 62
  - 13
  - 6
- - 83
  - 32
  - 87
  - 35
  - 24
  - 95
  - 91
  - 68
  - 19
  - 85
- - 67
  - 83
  - 1
  - 73
  - 9
  - 29
  - 22
  - 48
  - 60
  - 34
- - 99
  - 53
  - 58
  - 77
  - 33
  - 49
  - 81
  - 70
  - 73
  - 46
- - 60
  - 26
  - 14
  - 54
  - 69
  - 70
  - 86
  - 45
  - 40
  - 6
- - 13
  - 14
  - 52
  - 70
  - 23
  - 11
  - 16
  - 20
  - 85
  - 91
- - 4
  - 27
  - 53
  - 1
  - 61
  - 73
  - 16
  - 63
  - 34
  - 7
- - 98
  - 38
  - 33
  - 30
  - 81
  - 55
  - 68
  - 62
  - 69
  - 18
- - 63
  - 75
  - 15
  - 29
  - 72
  - 86
  - 94
  - 7
  - 82
  - 79
- - 73
  - 58
  - 85
  - 88
  - 55
  - 66
  - 20
  - 68
  - 67
  - 18
- - 80
  - 95
  - 99
  - 78
  - 53
  - 36
  - 27
  - 72
  - 16
  - 24
- - 86
  - 31
  - 73
  - 49
  - 66
  - 15
  - 75
  - 42
  - 18
  - 89
- - 20
  - 62
  - 45
  - 98
  - 54
  - 66
  - 77
  - 81
  - 74
  - 57
- - 45
  - 83
  - 90
  - 10
  - 62
  - 43
  - 98
  - 65
  - 37
  - 30
- - 73
  - 50
  - 76
  - 7
  - 51
  - 99
  - 26
  - 24
  - 43
  - 41
- - 0
  - 89
  - 13
  - 58
  - 50
  - 90
  - 8
  - 78
  - 80
  - 9
- - 7
  - 61
  - 64
  - 89
  - 50
  - 68
  - 33
  - 63
  - 13
  - 46
- - 16
  - 91
  - 94
  - 7
  - 44
  - 11
  - 29
  - 85
  - 34
  - 36
- - 5
  - 8
  - 94
  - 74
  - 28
  - 35
  - 33
  - 46
  - 93
  - 1
- - 32
  - 68
  - 60
  - 3
  - 88
  - 47
  - 2
  - 17
  - 90
  - 80
- - 95
  - 5
  - 2
  - 16
  - 59
  - 71
  - 42
  - 20
  - 26
  - 87
- - 40
  - 19
  - 99
  - 71
  - 55
  - 26
  - 43
  - 77
  - 24
  - 59
- - 21
  - 1
  - 63
  - 65
  - 2
  - 47
  - 13
  - 25
  - 57
  - 76
- - 40
  - 76
  - 98
  - 49
  - 10
  - 48
  - 92
  - 9
  - 38
  - 51
- - 60
  - 4
  - 28
  - 34
  - 94
  - 96
  - 50
  - 79
  - 7
  - 31
- - 27
  - 80
  - 23
  - 26
  - 15
  - 77
  - 8
  - 2
  - 73
  - 87
- - 86
  - 95
  - 76
  - 10
  - 84
  - 67
  - 47
  - 60
  - 16
  - 73
- - 57
  - 15
  - 1
  - 79
  - 34
  - 94
  - 76
  - 11
  - 13
  - 66
- - 40
  - 89
  - 29
  - 55
  - 64
  - 26
  - 42
  - 97
  - 65
  - 43
- - 5
  - 42
  - 66
  - 23
  - 50
  - 44
  - 48
  - 1
  - 16
  - 83
- - 10
  - 65
  - 74
  - 27
  - 42
  - 77
  - 11
  - 40
  - 82
  - 73
- - 85
  - 51
  - 28
  - 88
  - 96
  - 97
  - 48
  - 50
  - 42
  - 38
- - 87
  - 26
  - 13
  - 42
  - 18
  - 31
  - 15
  - 65
  - 4
  - 29
- - 24
  - 69
  - 51
  - 28
  - 11
  - 80
  - 64
  - 38
  - 12
  - 18
- - 99
  - 59
  - 47
  - 55
  - 17
  - 19
  - 89
  - 35
  - 73
  - 82
- - 62
  - 77
  - 50
  - 60
  - 12
  - 17
  - 52
  - 70
  - 99
  - 4
- - 43
  - 70
  - 23
  - 45
  - 83
  - 56
  - 30
  - 78
  - 10
  - 37
- - 68
  - 96
  - 43
  - 92
  - 76
  - 17
  - 78
  - 72
  - 80
  - 32
- - 73
  - 87
  - 4
  - 32
  - 76
  - 62
  - 81
  - 5
  - 34
  - 3
- - 38
  - 22
  - 42
  - 96
  - 90
  - 28
  - 56
  - 9
  - 80
  - 26
- - 33
  - 93
  - 56
  - 75
  - 24
  - 96
  - 92
  - 71
  - 3
  - 17
- - 64
  - 36
  - 0
  - 66
  - 14
  - 98
  - 41
  - 56
  - 33
  - 95
- - 61
  - 41
  - 68
  - 16
  - 29
  - 65
  - 74
  - 13
  - 5
  - 17
- - 11
  - 78
  - 28
  - 42
  - 99
  - 18
  - 35
  - 66
  - 59
  - 72
- - 58
  - 56
  - 30
  - 81
  - 70
  - 75
  - 94
  - 1
  - 82
  - 44
- - 79
  - 99
  - 88
  - 6
  - 52
  - 40
  - 63
  - 4
  - 19
  - 87
- - 69
  - 37
  - 32
  - 60
  - 33
  - 43
  - 87
  - 31
  - 25
  - 58
- - 58
  - 90
  - 68
  - 50
  - 25
  - 4
  - 8
  - 42
  - 21
  - 26
- - 92
  - 80
  - 53
  - 14
  - 91
  - 16
  - 11
  - 66
  - 15
  - 76
- - 62
  - 48
  - 34
  - 58
  - 95
  - 44
  - 97
  - 10
  - 89
  - 98
- - 92
  - 9
  - 70
  - 67
  - 69
  - 96
  - 52
  - 77
  - 54
  - 1
- - 34
  - 31
  - 13
  - 98
  - 74
  - 25
  - 24
  - 79
  - 82
  - 71
- - 20
  - 45
  - 25
  - 56
  - 29
  - 66
  - 31
  - 6
  - 95
  - 72
- - 36
  - 27
  - 35
  - 25
  - 57
  - 62
  - 52
  - 40
  - 79
  - 8
- - 1
  - 55
  - 66
  - 71
  - 81
  - 4
  - 65
  - 13
  - 58
  - 18
- - 55
  - 40
  - 19
  - 58
  - 9
  - 20
  - 52
  - 46
  - 43
  - 33
- - 7
  - 19
  - 64
  - 80
  - 86
  - 92
  - 4
  - 52
  - 33
  - 61
- - 72
  - 5
  - 49
  - 10
  - 28
  - 37
  - 39
  - 34
  - 52
  - 65
- - 29
  - 6
  - 81
  - 85
  - 39
  - 13
  - 40
  - 38
  - 96
  - 34
- - 83
  - 51
  - 60
  - 3
  - 44
  - 58
  - 47
  - 42
  - 59
  - 71
- - 11
  - 15
  - 78
  - 7
  - 13
  - 69
  - 68
  - 71
  - 49
  - 10
- - 94
  - 37
  - 56
  - 20
  - 11
  - 16
  - 85
  - 36
  - 44
  - 39
- - 57
  - 71
  - 17
  - 58
  - 68
  - 72
  - 67
  - 95
  - 13
  - 43
- - 72
  - 59
  - 10
  - 54
  - 15
  - 21
  - 55
  - 71
  - 96
  - 46
- - 85
  - 30
  - 35
  - 52
  - 58
  - 90
  - 12
  - 17
  - 13
  - 3
- - 69
  - 54
  - 34
  - 43
  - 59
  - 95
  - 26
  - 10
  - 93
  - 57
- - 42
  - 96
  - 41
  - 40
  - 93
  - 78
  - 56
  - 97
  - 73
  - 84
- - 95
  - 42
  - 54
  - 94
  - 41
  - 58
  - 0
  - 30
  - 29
  - 63
- - 66
  - 45
  - 19
  - 74
  - 90
  - 1
  - 11
  - 17
  - 2
  - 91
- - 60
  - 1
  - 87
  - 56
  - 74
  - 78
  - 66
  - 98
  - 3
  - 75
- - 46
  - 72
  - 49
  - 6
  - 86
  - 35
  - 4
  - 19
  - 36
  - 54
- - 9
  - 73
  - 75
  - 59
  - 79
  - 64
  - 70
  - 84
  - 41
  - 5
- - 11
  - 38
  - 52
  - 55
  - 27
  - 8
  - 13
  - 40
  - 9
  - 88
- - 89
  - 92
  - 72
  - 53
  - 10
  - 91
  - 38
  - 29
  - 37
  - 94
- - 67
  - 78
  - 30
  - 36
  - 93
  - 57
  - 63
  - 18
  - 61
  - 88
- - 5
  - 31
  - 18
  - 53
  - 24
  - 45
  - 57
  - 59
  - 50
  - 30
- - 50
  - 38
  - 52
  - 11
  - 98
  - 77
  - 96
  - 43
  - 85
  - 32
- - 46
  - 87
  - 10
  - 25
  - 80
  - 56
  - 65
  - 13
  - 39
  - 16
- - 80
  - 59
  - 26
  - 76
  - 25
  - 60
  - 42
  - 83
  - 41
  - 15
- - 21
  - 36
  - 11
  - 33
  - 9
  - 92
  - 52
  - 80
  - 13
  - 95
- - 78
  - 92
  - 74
  - 57
  - 5
  - 7
  - 54
  - 77
  - 16
  - 29
- - 21
  - 55
  - 61
  - 99
  - 62
  - 9
  - 28
  - 15
  - 71
  - 19
- - 81
  - 27
  - 79
  - 67
  - 90
  - 7
  - 36
  - 9
  - 46
  - 96
- - 95
  - 69
  - 86
  - 63
  - 7
  - 45
  - 70
  - 84
  - 4
  - 67
- - 22
  - 57
  - 63
  - 96
  - 42
  - 73
  - 72
  - 8
  - 54
  - 53
- - 2
  - 64
  - 21
  - 74
  - 39
  - 56
  - 6
  - 3
  - 38
  - 31
- - 89
  - 21
  - 11
  - 28
  - 8
  - 66
  - 54
  - 82
  - 95
  - 61
- - 71
  - 62
  - 8
  - 33
  - 29
  - 15
  - 51
  - 92
  - 57
  - 41
- - 13
  - 60
  - 16
  - 52
  - 80
  - 44
  - 20
  - 33
  - 49
  - 24
- - 5
  - 33
  - 52
  - 17
  - 98
  - 40
  - 84
  - 92
  - 44
  - 16
- - 38
  - 74
  - 70
  - 62
  - 42
  - 23
  - 10
  - 88
  - 53
  - 82
- - 16
  - 98
  - 87
  - 96
  - 46
  - 79
  - 5
  - 27
  - 29
  - 71
- - 43
  - 51
  - 84
  - 79
  - 8
  - 73
  - 98
  - 7
  - 93
  - 71
- - 82
  - 4
  - 30
  - 37
  - 78
  - 42
  - 88
  - 72
  - 49
  - 5
- - 64
  - 69
  - 50
  - 67
  - 24
  - 25
  - 22
  - 43
  - 14
  - 33
- - 40
  - 97
  - 36
  - 12
  - 69
  - 99
  - 45
  - 50
  - 15
  - 1
- - 46
  - 86
  - 71
  - 48
  - 50
  - 8
  - 59
  - 96
  - 45
  - 58
- - 23
  - 49
  - 81
  - 33
  - 21
  - 7
  - 57
  - 70
  - 54
  - 83
- - 38
  - 15
  - 46
  - 83
  - 5
  - 47
  - 72
  - 93
  - 80
  - 24
- - 95
  - 91
  - 70
  - 44
  - 96
  - 60
  - 42
  - 36
  - 46
  - 48
- - 27
  - 95
  - 66
  - 61
  - 59
  - 93
  - 76
  - 15
  - 82
  - 34
- - 83
  - 28
  - 19
  - 57
  - 6
  - 59
  - 42
  - 69
  - 1
  - 32
- - 65
  - 49
  - 5
  - 44
  - 54
  - 98
  - 86
  - 4
  - 6
  - 75
- - 54
  - 20
  - 75
  - 95
  - 68
  - 4
  - 65
  - 10
  - 11
  - 34
- - 8
  - 98
  - 18
  - 26
  - 73
  - 68
  - 25
  - 1
  - 77
  - 69
- - 78
  - 72
  - 39
  - 42
  - 31
  - 32
  - 22
  - 38
  - 48
  - 95
- - 34
  - 10
  - 8
  - 99
  - 21
  - 94
  - 35
  - 84
  - 73
  - 76
- - 13
  - 21
  - 85
  - 3
  - 9
  - 28
  - 99
  - 89
  - 48
  - 61
- - 46
  - 23
  - 93
  - 3
  - 55
  - 32
  - 48
  - 40
  - 98
  - 24
- - 50
  - 24
  - 80
  - 44
  - 26
  - 68
  - 62
  - 11
  - 38
  - 18
- - 81
  - 49
  - 34
  - 93
  - 57
  - 85
  - 18
  - 96
  - 58
  - 67
- - 96
  - 8
  - 20
  - 91
  - 76
  - 34
  - 70
  - 42
  - 68
  - 28
- - 63
  - 9
  - 87
  - 75
  - 22
  - 72
  - 29
  - 59
  - 84
  - 48
- - 15
  - 46
  - 52
  - 17
  - 1
  - 41
  - 63
  - 62
  - 89
  - 39
- - 45
  - 5
  - 0
  - 97
  - 88
  - 85
  - 15
  - 78
  - 91
  - 96
- - 89
  - 2
  - 10
  - 78
  - 92
  - 57
  - 21
  - 62
  - 94
  - 67
- - 6
  - 77
  - 91
  - 20
  - 36
  - 65
  - 17
  - 66
  - 62
  - 33
- - 99
  - 4
  - 63
  - 71
  - 89
  - 12
  - 48
  - 25
  - 49
  - 18
- - 38
  - 91
  - 77
  - 57
  - 72
  - 75
  - 6
  - 58
  - 89
  - 81
- - 30
  - 33
  - 77
  - 29
  - 83
  - 85
  - 22
  - 93
  - 68
  - 82
- - 90
  - 31
  - 67
  - 8
  - 42
  - 88
  - 51
  - 94
  - 83
  - 2
- - 69
  - 63
  - 29
  - 91
  - 57
  - 66
  - 47
  - 43
  - 3
  - 87
- - 32
  - 74
  - 47
  - 61
  - 42
  - 81
  - 44
  - 64
  - 27
  - 19
- - 43
  - 75
  - 42
  - 59
  - 2
  - 96
  - 45
  - 61
  - 54
  - 39
- - 6
  - 25
  - 50
  - 8
  - 90
  - 55
  - 36
  - 99
  - 35
  - 15
- - 27
  - 45
  - 80
  - 97
  - 53
  - 49
  - 34
  - 0
  - 70
  - 31
- - 8
  - 95
  - 17
  - 7
  - 90
  - 80
  - 50
  - 59
  - 93
  - 85
- - 2
  - 98
  - 85
  - 41
  - 77
  - 44
  - 11
  - 64
  - 91
  - 79
- - 85
  - 10
  - 36
  - 31
  - 39
  - 13
  - 15
  - 67
  - 65
  - 38
- - 28
  - 32
  - 66
  - 65
  - 56
  - 38
  - 58
  - 47
  - 51
  - 23
- - 71
  - 7
  - 45
  - 69
  - 44
  - 65
  - 26
  - 30
  - 4
  - 48
- - 48
  - 26
  - 97
  - 93
  - 30
  - 33
  - 78
  - 54
  - 36
  - 5
- - 84
  - 57
  - 31
  - 12
  - 94
  - 54
  - 28
  - 3
  - 62
  - 23
- - 61
  - 69
  - 85
  - 53
  - 21
  - 35
  - 60
  - 46
  - 17
  - 18
- - 1
  - 48
  - 62
  - 6
  - 7
  - 24
  - 40
  - 98
  - 77
  - 95
- - 74
  - 27
  - 12
  - 70
  - 89
  - 79
  - 39
  - 46
  - 60
  - 75
- - 3
  - 6
  - 83
  - 27
  - 56
  - 32
  - 54
  - 5
  - 94
  - 75
- - 64
  - 10
  - 66
  - 65
  - 75
  - 74
  - 47
  - 98
  - 89
  - 7
- - 79
  - 26
  - 29
  - 54
  - 61
  - 12
  - 15
  - 65
  - 51
  - 89
- - 8
  - 98
  - 73
  - 22
  - 46
  - 52
  - 77
  - 53
  - 88
  - 6
- - 72
  - 63
  - 91
  - 6
  - 21
  - 90
  - 24
  - 39
  - 27
  - 62
- - 82
  - 43
  - 68
  - 63
  - 94
  - 20
  - 9
  - 78
  - 95
  - 59
- - 20
  - 1
  - 9
  - 83
  - 29
  - 21
  - 85
  - 39
  - 12
  - 10
- - 6
  - 96
  - 94
  - 38
  - 34
  - 45
  - 61
  - 64
  - 15
  - 81
- - 59
  - 15
  - 68
  - 61
  - 66
  - 60
  - 97
  - 96
  - 80
  - 8
- - 79
  - 90
  - 87
  - 20
  - 71
  - 78
  - 46
  - 88
  - 8
  - 13
- - 35
  - 85
  - 81
  - 71
  - 41
  - 72
  - 9
  - 11
  - 77
  - 84
- - 74
  - 92
  - 97
  - 42
  - 32
  - 31
  - 67
  - 49
  - 19
  - 24
- - 47
  - 58
  - 29
  - 60
  - 46
  - 68
  - 73
  - 3
  - 50
  - 83
- - 36
  - 88
  - 90
  - 89
  - 18
  - 99
  - 58
  - 13
  - 53
  - 86
- - 6
  - 19
  - 73
  - 82
  - 69
  - 90
  - 66
  - 96
  - 57
  - 68
- - 54
  - 45
  - 57
  - 51
  - 4
  - 68
  - 88
  - 22
  - 21
  - 89
- - 55
  - 97
  - 5
  - 68
  - 62
  - 12
  - 96
  - 65
  - 51
  - 84
- - 27
  - 88
  - 34
  - 90
  - 36
  - 8
  - 6
  - 37
  - 73
  - 28
- - 51
  - 77
  - 52
  - 46
  - 5
  - 25
  - 49
  - 63
  - 65
  - 27
- - 97
  - 25
  - 56
  - 12
  - 60
  - 64
  - 45
  - 65
  - 5
  - 11
- - 58
  - 24
  - 45
  - 1
  - 59
  - 43
  - 2
  - 84
  - 95
  - 97
- - 77
  - 41
  - 49
  - 62
  - 22
  - 88
  - 84
  - 44
  - 35
  - 42
- - 70
  - 35
  - 7
  - 87
  - 55
  - 46
  - 1
  - 58
  - 86
  - 5
- - 61
  - 85
  - 23
  - 94
  - 79
  - 13
  - 22
  - 35
  - 64
  - 71
- - 57
  - 61
  - 63
  - 31
  - 78
  - 56
  - 35
  - 86
  - 17
  - 38
- - 63
  - 26
  - 41
  - 90
  - 74
  - 79
  - 7
  - 72
  - 0
  - 19
- - 8
  - 89
  - 42
  - 4
  - 28
  - 44
  - 47
  - 2
  - 11
  - 17
- - 51
  - 57
  - 5
  - 8
  - 40
  - 28
  - 30
  - 46
  - 3
  - 13
- - 2
  - 29
  - 7
  - 20
  - 70
  - 56
  - 28
  - 67
  - 47
  - 18
- - 16
  - 4
  - 18
  - 92
  - 36
  - 22
  - 9
  - 73
  - 8
  - 43
- - 30
  - 7
  - 8
  - 4
  - 81
  - 63
  - 0
  - 16
  - 53
  - 93
- - 74
  - 60
  - 38
  - 15
  - 35
  - 76
  - 33
  - 58
  - 81
  - 69
- - 51
  - 39
  - 70
  - 41
  - 94
  - 33
  - 6
  - 9
  - 30
  - 26
- - 31
  - 19
  - 25
  - 10
  - 21
  - 23
  - 99
  - 72
  - 60
  - 30
- - 26
  - 79
  - 48
  - 16
  - 63
  - 2
  - 10
  - 28
  - 89
  - 41
- - 31
  - 68
  - 24
  - 94
  - 69
  - 72
  - 5
  - 91
  - 9
  - 43
- - 27
  - 74
  - 17
  - 24
  - 78
  - 8
  - 94
  - 4
  - 34
  - 30
- - 76
  - 58
  - 99
  - 59
  - 47
  - 42
  - 71
  - 5
  - 66
  - 56
- - 89
  - 58
  - 24
  - 47
  - 10
  - 63
  - 88
  - 35
  - 95
  - 39
- - 22
  - 24
  - 36
  - 14
  - 87
  - 95
  - 13
  - 67
  - 51
  - 75
- - 47
  - 17
  - 30
  - 96
  - 69
  - 41
  - 75
  - 0
  - 91
  - 67
- - 61
  - 5
  - 44
  - 67
  - 3
  - 81
  - 99
  - 39
  - 32
  - 43
- - 12
  - 83
  - 8
  - 56
  - 90
  - 7
  - 20
  - 43
  - 86
  - 84
- - 81
  - 34
  - 3
  - 5
  - 49
  - 16
  - 77
  - 0
  - 85
  - 37
- - 74
  - 50
  - 89
  - 59
  - 34
  - 58
  - 31
  - 53
  - 47
  - 83
- - 12
  - 41
  - 81
  - 69
  - 70
  - 78
  - 63
  - 3
  - 6
  - 18
- - 82
  - 19
  - 88
  - 5
  - 46
  - 0
  - 34
  - 15
  - 51
  - 39
- - 97
  - 17
  - 71
  - 59
  - 5
  - 6
  - 30
  - 39
  - 56
  - 86
- - 67
  - 39
  - 42
  - 27
  - 13
  - 20
  - 54
  - 84
  - 80
  - 23
- - 75
  - 15
  - 19
  - 97
  - 1
  - 29
  - 0
  - 36
  - 10
  - 20
- - 89
  - 53
  - 13
  - 39
  - 10
  - 79
  - 11
  - 36
  - 16
  - 55
- - 64
  - 96
  - 33
  - 99
  - 48
  - 54
  - 49
  - 12
  - 69
  - 56
- - 54
  - 25
  - 11
  - 75
  - 96
  - 81
  - 35
  - 61
  - 32
  - 17
- - 83
  - 67
  - 42
  - 5
  - 51
  - 3
  - 10
  - 50
  - 6
  - 27
- - 53
  - 55
  - 7
  - 18
  - 5
  - 29
  - 35
  - 99
  - 96
  - 41
- - 15
  - 89
  - 38
  - 41
  - 14
  - 93
  - 68
  - 74
  - 20
  - 54
- - 51
  - 83
  - 42
  - 70
  - 60
  - 84
  - 87
  - 46
  - 91
  - 59
- - 26
  - 87
  - 93
  - 33
  - 6
  - 47
  - 37
  - 21
  - 2
  - 5
- - 52
  - 28
  - 51
  - 15
  - 45
  - 94
  - 96
  - 74
  - 89
  - 61
- - 96
  - 17
  - 54
  - 57
  - 87
  - 15
  - 80
  - 65
  - 12
  - 35
- - 29
  - 59
  - 71
  - 94
  - 46
  - 36
  - 23
  - 39
  - 48
  - 92
- - 43
  - 97
  - 3
  - 12
  - 98
  - 88
  - 65
  - 47
  - 33
  - 61
- - 35
  - 47
  - 14
  - 79
  - 29
  - 9
  - 67
  - 52
  - 5
  - 66
- - 12
  - 38
  - 35
  - 89
  - 31
  - 7
  - 48
  - 51
  - 75
  - 22
- - 60
  - 86
  - 55
  - 25
  - 19
  - 3
  - 51
  - 12
  - 32
  - 37
- - 80
  - 26
  - 47
  - 93
  - 82
  - 0
  - 78
  - 96
  - 95
  - 28
- - 67
  - 98
  - 66
  - 65
  - 26
  - 79
  - 5
  - 24
  - 62
  - 6
- - 8
  - 36
  - 53
  - 66
  - 12
  - 56
  - 78
  - 83
  - 59
  - 35
- - 69
  - 22
  - 72
  - 66
  - 7
  - 73
  - 84
  - 1
  - 36
  - 45
- - 4
  - 17
  - 95
  - 98
  - 58
  - 66
  - 82
  - 2
  - 77
  - 37
- - 54
  - 63
  - 39
  - 8
  - 85
  - 15
  - 25
  - 90
  - 44
  - 56
- - 37
  - 54
  - 45
  - 52
  - 61
  - 94
  - 68
  - 41
  - 69
  - 28
- - 82
  - 25
  - 68
  - 19
  - 12
  - 60
  - 54
  - 47
  - 9
  - 55
- - 75
  - 95
  - 60
  - 46
  - 73
  - 13
  - 82
  - 33
  - 87
  - 77
- - 23
  - 76
  - 34
  - 80
  - 18
  - 92
  - 41
  - 95
  - 27
  - 20
- - 82
  - 26
  - 85
  - 13
  - 40
  - 48
  - 65
  - 57
  - 72
  - 19
- - 70
  - 78
  - 8
  - 12
  - 79
  - 68
  - 31
  - 97
  - 51
  - 27
- - 49
  - 83
  - 37
  - 32
  - 28
  - 52
  - 30
  - 81
  - 89
  - 25
- - 45
  - 20
  - 16
  - 70
  - 1
  - 22
  - 6
  - 19
  - 21
  - 85
- - 49
  - 12
  - 21
  - 92
  - 99
  - 47
  - 28
  - 66
  - 62
  - 38
- - 39
  - 94
  - 72
  - 36
  - 30
  - 74
  - 7
  - 1
  - 68
  - 35
- - 90
  - 21
  - 11
  - 56
  - 85
  - 82
  - 15
  - 17
  - 72
  - 69
- - 82
  - 57
  - 47
  - 79
  - 35
  - 72
  - 67
  - 1
  - 19
  - 77
- - 98
  - 73
  - 40
  - 71
  - 91
  - 8
  - 52
  - 22
  - 53
  - 92
- - 66
  - 78
  - 94
  - 60
  - 73
  - 41
  - 29
  - 35
  - 59
  - 25
- - 46
  - 42
  - 65
  - 58
  - 57
  - 10
  - 94
  - 84
  - 43
  - 33
- - 28
  - 2
  - 4
  - 29
  - 17
  - 62
  - 16
  - 30
  - 3
  - 0
- - 26
  - 59
  - 90
  - 35
  - 44
  - 79
  - 60
  - 42
  - 34
  - 29
- - 43
  - 89
  - 29
  - 95
  - 25
  - 16
  - 92
  - 67
  - 69
  - 26
- - 16
  - 73
  - 75
  - 34
  - 93
  - 10
  - 49
  - 33
  - 53
  - 8
- - 29
  - 13
  - 27
  - 65
  - 64
  - 15
  - 89
  - 83
  - 3
  - 19
- - 17
  - 36
  - 14
  - 80
  - 8
  - 4
  - 1
  - 18
  - 46
  - 16
- - 43
  - 59
  - 88
  - 5
  - 24
  - 45
  - 49
  - 25
  - 22
  - 48
- - 57
  - 5
  - 54
  - 45
  - 79
  - 83
  - 36
  - 26
  - 48
  - 81
- - 65
  - 68
  - 89
  - 34
  - 55
  - 95
  - 88
  - 84
  - 13
  - 31
- - 38
  - 50
  - 99
  - 9
  - 84
  - 48
  - 3
  - 64
  - 2
  - 66
- - 13
  - 60
  - 58
  - 39
  - 64
  - 46
  - 85
  - 75
  - 57
  - 21
- - 50
  - 49
  - 64
  - 78
  - 12
  - 29
  - 24
  - 89
  - 62
  - 79
- - 3
  - 11
  - 7
  - 23
  - 29
  - 30
  - 5
  - 97
  - 53
  - 2
- - 83
  - 87
  - 91
  - 88
  - 54
  - 79
  - 0
  - 75
  - 47
  - 9
- - 43
  - 35
  - 22
  - 73
  - 85
  - 55
  - 15
  - 20
  - 13
  - 14
- - 91
  - 4
  - 77
  - 73
  - 71
  - 21
  - 46
  - 35
  - 19
  - 11
- - 65
  - 36
  - 9
  - 11
  - 28
  - 15
  - 46
  - 74
  - 27
  - 87
- - 75
  - 92
  - 56
  - 49
  - 70
  - 31
  - 81
  - 58
  - 94
  - 12
- - 93
  - 36
  - 73
  - 7
  - 76
  - 96
  - 91
  - 30
  - 29
  - 24
- - 39
  - 21
  - 62
  - 11
  - 90
  - 5
  - 9
  - 86
  - 16
  - 94
- - 4
  - 25
  - 10
  - 33
  - 99
  - 60
  - 14
  - 62
  - 78
  - 66
- - 5
  - 21
  - 45
  - 23
  - 97
  - 28
  - 34
  - 27
  - 57
  - 7
- - 67
  - 43
  - 11
  - 6
  - 84
  - 90
  - 91
  - 4
  - 40
  - 16
- - 18
  - 20
  - 0
  - 89
  - 1
  - 19
  - 32
  - 72
  - 44
  - 16
- - 31
  - 73
  - 30
  - 21
  - 0
  - 66
  - 4
  - 90
  - 10
  - 36
- - 93
  - 30
  - 92
  - 54
  - 37
  - 7
  - 38
  - 18
  - 24
  - 99
- - 93
  - 81
  - 78
  - 74
  - 43
  - 48
  - 70
  - 30
  - 67
  - 20
- - 86
  - 52
  - 47
  - 48
  - 39
  - 92
  - 22
  - 81
  - 1
  - 80
- - 88
  - 27
  - 72
  - 12
  - 19
  - 1
  - 92
  - 93
  - 21
  - 60
- - 32
  - 22
  - 10
  - 78
  - 59
  - 49
  - 54
  - 60
  - 77
  - 85
- - 10
  - 77
  - 5
  - 56
  - 86
  - 16
  - 62
  - 44
  - 83
  - 74
- - 10
  - 56
  - 99
  - 61
  - 5
  - 13
  - 49
  - 51
  - 8
  - 82
- - 98
  - 41
  - 67
  - 76
  - 17
  - 71
  - 0
  - 87
  - 77
  - 8
- - 81
  - 94
  - 13
  - 84
  - 3
  - 72
  - 41
  - 9
  - 40
  - 5
- - 70
  - 29
  - 44
  - 42
  - 4
  - 39
  - 61
  - 87
  - 82
  - 72
- - 27
  - 44
  - 48
  - 29
  - 5
  - 11
  - 13
  - 91
  - 36
  - 68
- - 31
  - 40
  - 21
  - 98
  - 44
  - 53
  - 92
  - 4
  - 81
  - 59
- - 29
  - 0
  - 84
  - 31
  - 19
  - 43
  - 53
  - 58
  - 24
  - 32
- - 88
  - 74
  - 49
  - 30
  - 26
  - 94
  - 17
  - 41
  - 96
  - 79
- - 27
  - 45
  - 50
  - 9
  - 15
  - 23
  - 87
  - 36
  - 22
  - 71
- - 31
  - 11
  - 67
  - 9
  - 91
  - 69
  - 79
  - 8
  - 24
  - 35
- - 12
  - 44
  - 27
  - 38
  - 59
  - 40
  - 53
  - 3
  - 95
  - 18
- - 99
  - 66
  - 96
  - 85
  - 88
  - 39
  - 21
  - 93
  - 71
  - 0
- - 59
  - 12
  - 9
  - 76
  - 8
  - 37
  - 74
  - 40
  - 46
  - 71
- - 53
  - 69
  - 28
  - 22
  - 21
  - 14
  - 78
  - 70
  - 20
  - 93
- - 18
  - 42
  - 71
  - 64
  - 81
  - 40
  - 27
  - 78
  - 65
  - 74
- - 34
  - 26
  - 71
  - 93
  - 21
  - 91
  - 6
  - 57
  - 11
  - 10
- - 0
  - 10
  - 87
  - 21
  - 38
  - 65
  - 7
  - 73
  - 55
  - 93
- - 70
  - 21
  - 49
  - 94
  - 1
  - 20
  - 63
  - 53
  - 39
  - 54
- - 36
  - 28
  - 76
  - 18
  - 12
  - 64
  - 21
  - 24
  - 9
  - 3
- - 92
  - 39
  - 74
  - 34
  - 66
  - 98
  - 36
  - 15
  - 30
  - 90
- - 84
  - 2
  - 90
  - 53
  - 27
  - 91
  - 47
  - 75
  - 38
  - 99
- - 36
  - 30
  - 24
  - 82
  - 95
  - 15
  - 97
  - 31
  - 94
  - 62
- - 66
  - 68
  - 31
  - 13
  - 9
  - 83
  - 62
  - 10
  - 70
  - 57
- - 1
  - 49
  - 79
  - 61
  - 81
  - 53
  - 33
  - 91
  - 57
  - 68
- - 50
  - 2
  - 9
  - 60
  - 31
  - 4
  - 83
  - 96
  - 47
  - 82
- - 41
  - 33
  - 31
  - 67
  - 90
  - 82
  - 94
  - 38
  - 68
  - 91
- - 65
  - 92
  - 50
  - 61
  - 37
  - 6
  - 89
  - 77
  - 38
  - 25
- - 83
  - 37
  - 88
  - 47
  - 57
  - 7
  - 44
  - 21
  - 27
  - 19
- - 41
  - 64
  - 12
  - 54
  - 23
  - 51
  - 62
  - 22
  - 90
  - 13
- - 2
  - 35
  - 63
  - 25
  - 19
  - 92
  - 66
  - 7
  - 76
  - 38
- - 79
  - 67
  - 13
  - 44
  - 75
  - 57
  - 65
  - 28
  - 8
  - 58
- - 59
  - 70
  - 37
  - 63
  - 4
  - 74
  - 25
  - 20
  - 73
  - 83
- - 51
  - 86
  - 65
  - 87
  - 93
  - 18
  - 4
  - 99
  - 5
  - 84
- - 48
  - 11
  - 18
  - 78
  - 6
  - 95
  - 63
  - 9
  - 74
  - 26
- - 57
  - 53
  - 38
  - 33
  - 52
  - 86
  - 16
  - 83
  - 45
  - 94
- - 69
  - 48
  - 4
  - 67
  - 53
  - 86
  - 20
  - 24
  - 25
  - 52
- - 96
  - 82
  - 76
  - 24
  - 99
  - 84
  - 29
  - 35
  - 10
  - 49
- - 66
  - 9
  - 81
  - 98
  - 62
  - 56
  - 45
  - 57
  - 84
  - 54
- - 99
  - 68
  - 24
  - 4
  - 11
  - 84
  - 50
  - 97
  - 34
  - 56
- - 9
  - 83
  - 94
  - 17
  - 18
  - 15
  - 20
  - 13
  - 61
  - 74
- - 68
  - 63
  - 61
  - 24
  - 78
  - 6
  - 16
  - 12
  - 48
  - 60
- - 78
  - 72
  - 67
  - 27
  - 53
  - 45
  - 93
  - 14
  - 71
  - 7
- - 3
  - 17
  - 51
  - 0
  - 32
  - 27
  - 94
  - 55
  - 97
  - 76
- - 83
  - 31
  - 61
  - 75
  - 63
  - 95
  - 1
  - 41
  - 43
  - 80
- - 50
  - 16
  - 68
  - 72
  - 61
  - 3
  - 90
  - 71
  - 54
  - 56
- - 27
  - 93
  - 52
  - 10
  - 99
  - 50
  - 62
  - 15
  - 71
  - 36
- - 95
  - 43
  - 20
  - 15
  - 67
  - 31
  - 33
  - 90
  - 65
  - 63
- - 51
  - 14
  - 88
  - 85
  - 27
  - 75
  - 67
  - 53
  - 38
  - 61
- - 2
  - 47
  - 12
  - 68
  - 92
  - 39
  - 34
  - 30
  - 29
  - 59
- - 73
  - 41
  - 7
  - 47
  - 95
  - 96
  - 90
  - 77
  - 1
  - 38
- - 70
  - 56
  - 49
  - 58
  - 25
  - 83
  - 47
  - 31
  - 86
  - 0
- - 87
  - 76
  - 7
  - 85
  - 14
  - 81
  - 9
  - 2
  - 34
  - 23
- - 7
  - 94
  - 98
  - 43
  - 79
  - 39
  - 9
  - 49
  - 10
  - 1
- - 50
  - 27
  - 4
  - 23
  - 36
  - 82
  - 52
  - 76
  - 32
  - 90
- - 57
  - 48
  - 18
  - 59
  - 67
  - 81
  - 45
  - 75
  - 8
  - 42
- - 30
  - 28
  - 42
  - 50
  - 74
  - 27
  - 20
  - 38
  - 98
  - 79
- - 39
  - 71
  - 30
  - 89
  - 35
  - 95
  - 45
  - 7
  - 48
  - 90
- - 15
  - 97
  - 66
  - 27
  - 83
  - 4
  - 65
  - 59
  - 89
  - 54
- - 7
  - 97
  - 14
  - 49
  - 58
  - 25
  - 79
  - 30
  - 98
  - 59
- - 91
  - 9
  - 77
  - 23
  - 54
  - 16
  - 62
  - 65
  - 68
  - 6
- - 71
  - 75
  - 11
  - 22
  - 96
  - 14
  - 79
  - 27
  - 76
  - 57
- - 80
  - 6
  - 69
  - 24
  - 62
  - 51
  - 4
  - 52
  - 84
  - 75
- - 62
  - 15
  - 96
  - 40
  - 88
  - 75
  - 38
  - 50
  - 35
  - 6
- - 37
  - 60
  - 71
  - 83
  - 49
  - 43
  - 15
  - 18
  - 58
  - 98
- - 31
  - 4
  - 82
  - 97
  - 68
  - 26
  - 50
  - 90
  - 23
  - 72
- - 14
  - 54
  - 31
  - 32
  - 90
  - 38
  - 23
  - 48
  - 67
  - 97
- - 61
  - 9
  - 99
  - 93
  - 51
  - 11
  - 56
  - 35
  - 84
  - 62
- - 63
  - 51
  - 76
  - 18
  - 4
  - 21
  - 47
  - 7
  - 74
  - 46
- - 44
  - 39
  - 62
  - 10
  - 46
  - 50
  - 16
  - 36
  - 47
  - 14
- - 50
  - 78
  - 26
  - 0
  - 27
  - 63
  - 90
  - 4
  - 61
  - 65
- - 21
  - 86
  - 34
  - 55
  - 98
  - 10
  - 43
  - 96
  - 22
  - 62
- - 9
  - 98
  - 97
  - 6
  - 66
  - 63
  - 88
  - 82
  - 45
  - 46
- - 38
  - 17
  - 83
  - 69
  - 97
  - 71
  - 91
  - 3
  - 92
  - 2
- - 72
  - 26
  - 30
  - 79
  - 55
  - 8
  - 48
  - 35
  - 11
  - 13
- - 37
  - 65
  - 18
  - 30
  - 59
  - 87
  - 73
  - 75
  - 66
  - 8
- - 96
  - 94
  - 32
  - 90
  - 49
  - 17
  - 55
  - 73
  - 5
  - 45
- - 73
  - 8
  - 48
  - 75
  - 77
  - 53
  - 62
  - 46
  - 99
  - 13
- - 69
  - 53
  - 59
  - 46
  - 61
  - 40
  - 74
  - 94
  - 70
  - 80
- - 11
  - 71
  - 83
  - 29
  - 87
  - 23
  - 80
  - 65
  - 36
  - 21
- - 6
  - 98
  - 28
  - 47
  - 14
  - 49
  - 97
  - 17
  - 68
  - 54
- - 78
  - 43
  - 80
  - 32
  - 97
  - 8
  - 41
  - 55
  - 51
  - 81
- - 60
  - 63
  - 54
  - 15
  - 71
  - 46
  - 88
  - 80
  - 5
  - 93
- - 97
  - 69
  - 85
  - 6
  - 23
  - 34
  - 79
  - 83
  - 84
  - 38
- - 87
  - 19
  - 65
  - 22
  - 31
  - 58
  - 64
  - 35
  - 16
  - 89
- - 80
  - 75
  - 85
  - 15
  - 51
  - 84
  - 3
  - 65
  - 99
  - 66
- - 57
  - 93
  - 22
  - 90
  - 6
  - 81
  - 15
  - 21
  - 13
  - 2
- - 28
  - 23
  - 10
  - 19
  - 99
  - 85
  - 78
  - 0
  - 45
  - 36
- - 22
  - 18
  - 94
  - 19
  - 51
  - 66
  - 43
  - 32
  - 4
  - 1
- - 72
  - 55
  - 4
  - 60
  - 21
  - 41
  - 56
  - 83
  - 54
  - 91
- - 58
  - 53
  - 99
  - 18
  - 94
  - 11
  - 98
  - 96
  - 71
  - 36
- - 95
  - 99
  - 40
  - 50
  - 58
  - 59
  - 22
  - 36
  - 51
  - 70
- - 34
  - 32
  - 60
  - 35
  - 31
  - 47
  - 40
  - 99
  - 1
  - 15
- - 20
  - 49
  - 31
  - 17
  - 26
  - 92
  - 6
  - 25
  - 82
  - 70
- - 62
  - 64
  - 88
  - 29
  - 61
  - 66
  - 26
  - 81
  - 33
  - 89
- - 77
  - 4
  - 35
  - 78
  - 89
  - 43
  - 88
  - 66
  - 55
  - 96
- - 69
  - 19
  - 63
  - 50
  - 66
  - 84
  - 6
  - 21
  - 38
  - 90
- - 43
  - 12
  - 97
  - 47
  - 35
  - 65
  - 45
  - 8
  - 17
  - 4
- - 44
  - 81
  - 15
  - 18
  - 36
  - 89
  - 23
  - 68
  - 37
  - 42
- - 51
  - 24
  - 14
  - 48
  - 96
  - 35
  - 79
  - 13
  - 61
  - 36
- - 22
  - 11
  - 0
  - 51
  - 88
  - 93
  - 8
  - 71
  - 77
  - 48
- - 43
  - 32
  - 38
  - 45
  - 35
  - 88
  - 52
  - 23
  - 98
  - 48
- - 99
  - 5
  - 86
  - 7
  - 58
  - 82
  - 95
  - 39
  - 89
  - 31
- - 79
  - 86
  - 88
  - 18
  - 15
  - 34
  - 85
  - 73
  - 27
  - 19
- - 97
  - 20
  - 92
  - 79
  - 58
  - 94
  - 74
  - 22
  - 18
  - 72
- - 31
  - 51
  - 22
  - 56
  - 54
  - 49
  - 36
  - 64
  - 58
  - 16
- - 22
  - 87
  - 52
  - 77
  - 5
  - 61
  - 73
  - 63
  - 71
  - 49
- - 12
  - 10
  - 89
  - 34
  - 13
  - 51
  - 94
  - 22
  - 33
  - 95
- - 90
  - 38
  - 6
  - 72
  - 28
  - 49
  - 60
  - 57
  - 54
  - 78
- - 75
  - 32
  - 91
  - 68
  - 20
  - 1
  - 53
  - 82
  - 15
  - 81
- - 99
  - 45
  - 67
  - 65
  - 38
  - 77
  - 21
  - 96
  - 20
  - 10
- - 19
  - 7
  - 2
  - 82
  - 18
  - 99
  - 73
  - 46
  - 70
  - 6
- - 50
  - 59
  - 14
  - 92
  - 64
  - 98
  - 87
  - 94
  - 51
  - 11
- - 62
  - 96
  - 10
  - 20
  - 11
  - 38
  - 33
  - 12
  - 75
  - 25
- - 31
  - 4
  - 42
  - 80
  - 53
  - 89
  - 23
  - 98
  - 33
  - 68
- - 33
  - 58
  - 17
  - 30
  - 36
  - 66
  - 56
  - 29
  - 57
  - 16
- - 18
  - 67
  - 41
  - 89
  - 53
  - 45
  - 75
  - 35
  - 9
  - 33
- - 95
  - 60
  - 21
  - 27
  - 7
  - 20
  - 51
  - 89
  - 8
  - 63
- - 11
  - 26
  - 65
  - 94
  - 29
  - 37
  - 97
  - 14
  - 41
  - 6
- - 20
  - 19
  - 42
  - 64
  - 45
  - 33
  - 24
  - 78
  - 65
  - 76
- - 1
  - 0
  - 7
  - 22
  - 81
  - 60
  - 52
  - 79
  - 97
  - 24
- - 60
  - 83
  - 65
  - 34
  - 33
  - 40
  - 20
  - 17
  - 66
  - 4
- - 3
  - 64
  - 45
  - 88
  - 49
  - 4
  - 31
  - 73
  - 18
  - 63
- - 66
  - 53
  - 70
  - 13
  - 69
  - 15
  - 62
  - 42
  - 48
  - 76
- - 39
  - 24
  - 52
  - 30
  - 76
  - 90
  - 0
  - 85
  - 28
  - 42
- - 64
  - 55
  - 29
  - 83
  - 54
  - 24
  - 68
  - 71
  - 37
  - 82
- - 22
  - 12
  - 35
  - 23
  - 19
  - 86
  - 95
  - 70
  - 41
  - 88
- - 19
  - 30
  - 99
  - 13
  - 36
  - 85
  - 55
  - 11
  - 80
  - 86
- - 79
  - 18
  - 60
  - 31
  - 9
  - 1
  - 37
  - 65
  - 53
  - 98
- - 65
  - 27
  - 22
  - 53
  - 91
  - 97
  - 95
  - 25
  - 74
  - 31
- - 6
  - 76
  - 28
  - 13
  - 98
  - 85
  - 12
  - 57
  - 53
  - 80
- - 69
  - 90
  - 20
  - 64
  - 37
  - 18
  - 22
  - 15
  - 91
  - 93
- - 93
  - 27
  - 73
  - 74
  - 22
  - 37
  - 44
  - 60
  - 11
  - 25
- - 18
  - 75
  - 16
  - 23
  - 2
  - 36
  - 97
  - 26
  - 11
  - 29
- - 86
  - 43
  - 33
  - 93
  - 7
  - 38
  - 10
  - 76
  - 5
  - 99
- - 93
  - 31
  - 29
  - 45
  - 87
  - 37
  - 83
  - 28
  - 32
  - 94
- - 33
  - 90
  - 62
  - 4
  - 3
  - 81
  - 19
  - 59
  - 83
  - 95
- - 89
  - 1
  - 25
  - 61
  - 8
  - 88
  - 96
  - 6
  - 4
  - 65
- - 43
  - 40
  - 72
  - 28
  - 16
  - 15
  - 47
  - 76
  - 34
  - 44
- - 9
  - 53
  - 76
  - 18
  - 52
  - 54
  - 11
  - 61
  - 36
  - 16
- - 38
  - 23
  - 49
  - 39
  - 51
  - 1
  - 62
  - 18
  - 81
  - 83
- - 54
  - 3
  - 5
  - 52
  - 0
  - 12
  - 95
  - 6
  - 70
  - 64
- - 23
  - 98
  - 40
  - 10
  - 20
  - 79
  - 24
  - 41
  - 3
  - 83
- - 51
  - 64
  - 78
  - 11
  - 73
  - 92
  - 56
  - 90
  - 68
  - 52
- - 85
  - 70
  - 59
  - 67
  - 95
  - 11
  - 48
  - 62
  - 2
  - 60
- - 28
  - 10
  - 43
  - 40
  - 19
  - 99
  - 53
  - 12
  - 46
  - 30
- - 35
  - 54
  - 68
  - 40
  - 8
  - 75
  - 52
  - 93
  - 43
  - 70
- - 0
  - 89
  - 23
  - 82
  - 70
  - 69
  - 20
  - 25
  - 50
  - 99
- - 17
  - 22
  - 98
  - 59
  - 34
  - 65
  - 3
  - 26
  - 75
  - 71
- - 46
  - 30
  - 54
  - 79
  - 25
  - 56
  - 48
  - 73
  - 8
  - 19
- - 80
  - 49
  - 95
  - 43
  - 82
  - 63
  - 16
  - 11
  - 68
  - 47
- - 74
  - 6
  - 54
  - 61
  - 94
  - 85
  - 65
  - 14
  - 39
  - 92
- - 28
  - 29
  - 74
  - 47
  - 21
  - 72
  - 62
  - 7
  - 13
  - 84
- - 16
  - 87
  - 52
  - 57
  - 64
  - 97
  - 39
  - 34
  - 32
  - 89
- - 48
  - 34
  - 32
  - 44
  - 87
  - 24
  - 14
  - 27
  - 64
  - 69
- - 21
  - 99
  - 1
  - 32
  - 94
  - 64
  - 95
  - 75
  - 85
  - 14
- - 3
  - 66
  - 97
  - 63
  - 56
  - 36
  - 2
  - 37
  - 51
  - 99
- - 49
  - 68
  - 60
  - 29
  - 54
  - 12
  - 44
  - 30
  - 17
  - 50
- - 96
  - 69
  - 46
  - 67
  - 38
  - 87
  - 2
  - 88
  - 53
  - 79
- - 78
  - 77
  - 98
  - 3
  - 58
  - 8
  - 65
  - 16
  - 87
  - 5
- - 13
  - 80
  - 53
  - 94
  - 38
  - 40
  - 93
  - 90
  - 36
  - 3
round:
- 18
- 36
- 54
- 72
- 90
- 108
- 126
- 144
- 162
- 180
- 198
- 216
- 234
- 252
- 270
- 288
- 306
- 324
- 342
- 360
- 378
- 396
- 414
- 432
- 450
- 468
- 486
- 504
- 522
- 540
- 558
- 576
- 594
- 612
- 630
- 648
- 666
- 684
- 702
- 720
- 738
- 756
- 774
- 792
- 810
- 828
- 846
- 864
- 882
- 900
- 918
- 936
- 954
- 972
- 990
- 1008
- 1026
- 1044
- 1062
- 1080
- 1098
- 1116
- 1134
- 1152
- 1170
- 1188
- 1206
- 1224
- 1242
- 1260
- 1278
- 1296
- 1314
- 1332
- 1350
- 1368
- 1386
- 1404
- 1422
- 1440
- 1458
- 1476
- 1494
- 1512
- 1530
- 1548
- 1566
- 1584
- 1602
- 1620
- 1638
- 1656
- 1674
- 1692
- 1710
- 1728
- 1746
- 1764
- 1782
- 1800
- 1818
- 1836
- 1854
- 1872
- 1890
- 1908
- 1926
- 1944
- 1962
- 1980
- 1998
- 2016
- 2034
- 2052
- 2070
- 2088
- 2106
- 2124
- 2142
- 2160
- 2178
- 2196
- 2214
- 2232
- 2250
- 2268
- 2286
- 2304
- 2322
- 2340
- 2358
- 2376
- 2394
- 2412
- 2430
- 2448
- 2466
- 2484
- 2502
- 2520
- 2538
- 2556
- 2574
- 2592
- 2610
- 2628
- 2646
- 2664
- 2682
- 2700
- 2718
- 2736
- 2754
- 2772
- 2790
- 2808
- 2826
- 2844
- 2862
- 2880
- 2898
- 2916
- 2934
- 2952
- 2970
- 2988
- 3006
- 3024
- 3042
- 3060
- 3078
- 3096
- 3114
- 3132
- 3150
- 3168
- 3186
- 3204
- 3222
- 3240
- 3258
- 3276
- 3294
- 3312
- 3330
- 3348
- 3366
- 3384
- 3402
- 3420
- 3438
- 3456
- 3474
- 3492
- 3510
- 3528
- 3546
- 3564
- 3582
- 3600
- 3618
- 3636
- 3654
- 3672
- 3690
- 3708
- 3726
- 3744
- 3762
- 3780
- 3798
- 3816
- 3834
- 3852
- 3870
- 3888
- 3906
- 3924
- 3942
- 3960
- 3978
- 3996
- 4014
- 4032
- 4050
- 4068
- 4086
- 4104
- 4122
- 4140
- 4158
- 4176
- 4194
- 4212
- 4230
- 4248
- 4266
- 4284
- 4302
- 4320
- 4338
- 4356
- 4374
- 4392
- 4410
- 4428
- 4446
- 4464
- 4482
- 4500
- 4518
- 4536
- 4554
- 4572
- 4590
- 4608
- 4626
- 4644
- 4662
- 4680
- 4698
- 4716
- 4734
- 4752
- 4770
- 4788
- 4806
- 4824
- 4842
- 4860
- 4878
- 4896
- 4914
- 4932
- 4950
- 4968
- 4986
- 5004
- 5022
- 5040
- 5058
- 5076
- 5094
- 5112
- 5130
- 5148
- 5166
- 5184
- 5202
- 5220
- 5238
- 5256
- 5274
- 5292
- 5310
- 5328
- 5346
- 5364
- 5382
- 5400
- 5418
- 5436
- 5454
- 5472
- 5490
- 5508
- 5526
- 5544
- 5562
- 5580
- 5598
- 5616
- 5634
- 5652
- 5670
- 5688
- 5706
- 5724
- 5742
- 5760
- 5778
- 5796
- 5814
- 5832
- 5850
- 5868
- 5886
- 5904
- 5922
- 5940
- 5958
- 5976
- 5994
- 6012
- 6030
- 6048
- 6066
- 6084
- 6102
- 6120
- 6138
- 6156
- 6174
- 6192
- 6210
- 6228
- 6246
- 6264
- 6282
- 6300
- 6318
- 6336
- 6354
- 6372
- 6390
- 6408
- 6426
- 6444
- 6462
- 6480
- 6498
- 6516
- 6534
- 6552
- 6570
- 6588
- 6606
- 6624
- 6642
- 6660
- 6678
- 6696
- 6714
- 6732
- 6750
- 6768
- 6786
- 6804
- 6822
- 6840
- 6858
- 6876
- 6894
- 6912
- 6930
- 6948
- 6966
- 6984
- 7002
- 7020
- 7038
- 7056
- 7074
- 7092
- 7110
- 7128
- 7146
- 7164
- 7182
- 7200
- 7218
- 7236
- 7254
- 7272
- 7290
- 7308
- 7326
- 7344
- 7362
- 7380
- 7398
- 7416
- 7434
- 7452
- 7470
- 7488
- 7506
- 7524
- 7542
- 7560
- 7578
- 7596
- 7614
- 7632
- 7650
- 7668
- 7686
- 7704
- 7722
- 7740
- 7758
- 7776
- 7794
- 7812
- 7830
- 7848
- 7866
- 7884
- 7902
- 7920
- 7938
- 7956
- 7974
- 7992
- 8010
- 8028
- 8046
- 8064
- 8082
- 8100
- 8118
- 8136
- 8154
- 8172
- 8190
- 8208
- 8226
- 8244
- 8262
- 8280
- 8298
- 8316
- 8334
- 8352
- 8370
- 8388
- 8406
- 8424
- 8442
- 8460
- 8478
- 8496
- 8514
- 8532
- 8550
- 8568
- 8586
- 8604
- 8622
- 8640
- 8658
- 8676
- 8694
- 8712
- 8730
- 8748
- 8766
- 8784
- 8802
- 8820
- 8838
- 8856
- 8874
- 8892
- 8910
- 8928
- 8946
- 8964
- 8982
- 9000
test_acc:
- 32.11000061035156
- 41.400001525878906
- 48.630001068115234
- 58.9900016784668
- 59.86000061035156
- 59.599998474121094
- 63.540000915527344
- 68.31999969482422
- 74.3499984741211
- 76.87999725341797
- 73.43000030517578
- 73.06999969482422
- 74.16000366210938
- 74.62999725341797
- 80.0
- 82.36000061035156
- 82.04000091552734
- 82.12000274658203
- 82.51000213623047
- 78.23999786376953
- 83.13999938964844
- 81.48999786376953
- 81.30999755859375
- 82.30000305175781
- 83.61000061035156
- 83.31999969482422
- 83.88999938964844
- 83.5999984741211
- 83.51000213623047
- 83.41999816894531
- 84.4000015258789
- 84.05999755859375
- 84.5
- 84.91999816894531
- 85.22000122070312
- 83.9000015258789
- 85.88999938964844
- 84.48999786376953
- 86.16999816894531
- 85.36000061035156
- 86.41999816894531
- 86.16000366210938
- 86.63999938964844
- 85.9800033569336
- 87.06999969482422
- 87.44999694824219
- 85.91999816894531
- 86.80000305175781
- 87.08000183105469
- 85.54000091552734
- 85.83999633789062
- 86.7699966430664
- 86.19999694824219
- 87.52999877929688
- 87.66999816894531
- 87.41000366210938
- 87.37000274658203
- 86.45999908447266
- 87.80999755859375
- 87.69999694824219
- 87.19000244140625
- 87.83000183105469
- 87.66999816894531
- 87.66999816894531
- 87.83999633789062
- 87.94000244140625
- 88.25
- 87.52999877929688
- 88.01000213623047
- 88.6500015258789
- 88.55000305175781
- 88.66999816894531
- 88.70999908447266
- 88.79000091552734
- 88.76000213623047
- 88.44999694824219
- 88.66000366210938
- 88.73999786376953
- 88.62999725341797
- 88.77999877929688
- 88.94000244140625
- 88.91999816894531
- 89.06999969482422
- 88.51000213623047
- 88.97000122070312
- 88.94000244140625
- 89.08000183105469
- 88.68000030517578
- 89.12999725341797
- 89.33000183105469
- 89.23999786376953
- 89.06999969482422
- 88.83999633789062
- 89.19999694824219
- 89.0199966430664
- 89.06999969482422
- 89.0999984741211
- 89.30999755859375
- 88.83000183105469
- 88.63999938964844
- 88.9000015258789
- 89.41999816894531
- 89.30999755859375
- 89.08000183105469
- 89.25
- 89.37999725341797
- 89.31999969482422
- 89.69999694824219
- 89.08000183105469
- 89.36000061035156
- 89.55999755859375
- 89.72000122070312
- 89.62999725341797
- 89.76000213623047
- 89.36000061035156
- 89.44999694824219
- 89.55999755859375
- 89.91999816894531
- 89.87000274658203
- 89.69999694824219
- 89.51000213623047
- 89.66000366210938
- 89.80999755859375
- 89.86000061035156
- 90.20999908447266
- 89.55999755859375
- 89.58000183105469
- 89.51000213623047
- 90.08999633789062
- 89.98999786376953
- 90.11000061035156
- 89.97000122070312
- 89.41000366210938
- 90.16999816894531
- 89.8499984741211
- 89.88999938964844
- 89.62999725341797
- 89.8499984741211
- 90.02999877929688
- 90.06999969482422
- 90.08000183105469
- 90.01000213623047
- 89.94999694824219
- 90.18000030517578
- 89.58000183105469
- 89.97000122070312
- 90.12000274658203
- 90.44999694824219
- 90.37999725341797
- 90.04000091552734
- 90.18000030517578
- 90.16000366210938
- 90.30000305175781
- 90.41000366210938
- 90.36000061035156
- 90.30000305175781
- 90.22000122070312
- 89.94999694824219
- 89.95999908447266
- 89.91999816894531
- 90.25
- 90.37999725341797
- 90.19999694824219
- 90.0999984741211
- 90.12000274658203
- 90.68000030517578
- 90.44999694824219
- 90.08999633789062
- 89.81999969482422
- 89.9800033569336
- 89.94999694824219
- 90.12000274658203
- 90.55999755859375
- 90.47000122070312
- 90.33999633789062
- 90.55999755859375
- 90.51000213623047
- 90.4800033569336
- 90.4800033569336
- 90.26000213623047
- 90.55000305175781
- 90.77999877929688
- 90.73999786376953
- 90.6500015258789
- 90.6500015258789
- 90.62000274658203
- 90.80999755859375
- 90.70999908447266
- 90.73999786376953
- 90.88999938964844
- 90.75
- 90.55999755859375
- 90.66000366210938
- 90.37999725341797
- 90.31999969482422
- 90.19000244140625
- 90.72000122070312
- 90.66000366210938
- 90.68000030517578
- 90.44999694824219
- 90.5
- 90.37999725341797
- 90.66000366210938
- 90.44999694824219
- 90.61000061035156
- 90.70999908447266
- 90.69000244140625
- 90.83000183105469
- 90.0999984741211
- 90.2300033569336
- 90.69999694824219
- 90.04000091552734
- 90.31999969482422
- 90.94000244140625
- 90.68000030517578
- 90.87999725341797
- 90.66000366210938
- 90.63999938964844
- 90.70999908447266
- 90.69999694824219
- 90.5199966430664
- 90.68000030517578
- 90.8499984741211
- 90.81999969482422
- 90.79000091552734
- 90.56999969482422
- 90.63999938964844
- 90.72000122070312
- 90.83999633789062
- 90.87999725341797
- 90.95999908447266
- 90.79000091552734
- 90.5199966430664
- 90.52999877929688
- 90.68000030517578
- 90.80000305175781
- 90.48999786376953
- 90.72000122070312
- 90.91999816894531
- 90.63999938964844
- 91.02999877929688
- 90.91000366210938
- 91.05000305175781
- 90.8499984741211
- 91.01000213623047
- 91.08000183105469
- 90.83000183105469
- 90.43000030517578
- 90.73999786376953
- 91.2699966430664
- 91.11000061035156
- 90.86000061035156
- 90.86000061035156
- 90.75
- 90.91999816894531
- 90.81999969482422
- 90.87000274658203
- 91.02999877929688
- 91.19999694824219
- 91.13999938964844
- 90.48999786376953
- 90.58000183105469
- 91.2699966430664
- 90.5199966430664
- 90.73999786376953
- 91.26000213623047
- 90.83000183105469
- 90.76000213623047
- 90.83000183105469
- 91.22000122070312
- 91.3499984741211
- 91.41000366210938
- 91.27999877929688
- 91.37000274658203
- 91.01000213623047
- 91.06999969482422
- 91.13999938964844
- 90.9800033569336
- 90.88999938964844
- 91.06999969482422
- 91.01000213623047
- 91.33000183105469
- 91.23999786376953
- 91.26000213623047
- 91.13999938964844
- 91.41999816894531
- 91.30999755859375
- 91.29000091552734
- 91.19000244140625
- 91.55999755859375
- 91.20999908447266
- 91.31999969482422
- 91.1500015258789
- 91.36000061035156
- 91.41999816894531
- 91.30000305175781
- 91.02999877929688
- 91.41999816894531
- 91.20999908447266
- 91.23999786376953
- 91.54000091552734
- 91.26000213623047
- 91.48999786376953
- 91.44000244140625
- 91.41000366210938
- 91.08999633789062
- 91.48999786376953
- 91.70999908447266
- 91.55000305175781
- 91.3499984741211
- 91.45999908447266
- 91.4000015258789
- 91.47000122070312
- 91.12000274658203
- 91.6500015258789
- 91.52999877929688
- 91.33999633789062
- 91.38999938964844
- 91.43000030517578
- 91.45999908447266
- 91.72000122070312
- 91.66000366210938
- 91.43000030517578
- 91.05999755859375
- 91.54000091552734
- 91.58000183105469
- 91.7300033569336
- 91.41000366210938
- 91.68000030517578
- 91.37999725341797
- 91.58999633789062
- 91.37999725341797
- 91.33000183105469
- 91.3499984741211
- 91.5
- 91.5199966430664
- 91.44000244140625
- 91.68000030517578
- 91.44000244140625
- 91.30000305175781
- 91.45999908447266
- 91.63999938964844
- 91.7699966430664
- 91.76000213623047
- 91.66999816894531
- 91.58000183105469
- 91.6500015258789
- 91.37000274658203
- 91.48999786376953
- 91.37999725341797
- 91.66000366210938
- 91.44000244140625
- 91.73999786376953
- 91.87000274658203
- 91.41999816894531
- 91.68000030517578
- 91.73999786376953
- 91.68000030517578
- 91.77999877929688
- 91.76000213623047
- 91.66999816894531
- 91.51000213623047
- 91.61000061035156
- 91.80000305175781
- 91.86000061035156
- 91.76000213623047
- 91.80000305175781
- 91.58000183105469
- 91.3499984741211
- 91.52999877929688
- 91.75
- 91.80000305175781
- 91.69999694824219
- 91.66000366210938
- 91.61000061035156
- 91.30000305175781
- 91.75
- 91.5
- 91.83000183105469
- 91.62999725341797
- 91.66000366210938
- 91.69000244140625
- 91.80000305175781
- 91.87000274658203
- 91.7699966430664
- 91.79000091552734
- 91.55999755859375
- 91.80000305175781
- 91.93000030517578
- 91.6500015258789
- 91.75
- 91.94999694824219
- 91.95999908447266
- 91.66000366210938
- 91.4000015258789
- 91.66000366210938
- 91.63999938964844
- 91.87999725341797
- 91.80999755859375
- 91.77999877929688
- 91.37000274658203
- 91.52999877929688
- 91.80999755859375
- 91.80999755859375
- 91.75
- 91.83999633789062
- 91.72000122070312
- 91.56999969482422
- 91.66999816894531
- 91.9000015258789
- 91.83000183105469
- 91.9000015258789
- 91.9800033569336
- 91.91000366210938
- 91.7699966430664
- 91.80999755859375
- 91.88999938964844
- 91.75
- 91.76000213623047
- 91.80999755859375
- 91.9000015258789
- 91.63999938964844
- 91.87999725341797
- 91.80000305175781
- 91.91000366210938
- 91.79000091552734
- 91.37000274658203
- 91.55999755859375
- 91.69999694824219
- 91.63999938964844
- 91.97000122070312
- 91.47000122070312
- 92.04000091552734
- 91.76000213623047
- 91.7699966430664
- 91.55999755859375
- 91.87999725341797
- 91.83000183105469
- 91.93000030517578
- 91.66999816894531
- 91.66000366210938
- 91.9800033569336
- 91.58000183105469
- 91.95999908447266
- 92.08000183105469
- 91.80999755859375
- 91.98999786376953
- 91.6500015258789
- 92.0999984741211
- 92.06999969482422
- 91.61000061035156
- 91.83000183105469
- 92.06999969482422
- 91.91999816894531
- 92.11000061035156
- 92.01000213623047
- 92.11000061035156
- 92.0999984741211
- 92.06999969482422
- 92.0999984741211
- 92.1500015258789
- 91.95999908447266
- 91.83999633789062
- 92.02999877929688
- 92.08999633789062
- 92.16000366210938
- 92.12999725341797
- 91.69999694824219
- 91.97000122070312
- 91.88999938964844
- 92.12000274658203
- 92.0
- 92.16999816894531
- 91.76000213623047
- 91.8499984741211
- 91.88999938964844
- 91.9800033569336
- 92.16000366210938
- 91.9800033569336
- 92.18000030517578
- 91.87000274658203
- 92.04000091552734
- 92.0999984741211
- 92.13999938964844
- 92.02999877929688
- 92.01000213623047
- 92.13999938964844
- 92.23999786376953
- 92.0
- 92.26000213623047
- 92.27999877929688
- 92.11000061035156
- 91.83000183105469
- 92.08999633789062
- 92.08000183105469
- 91.69000244140625
- 91.95999908447266
- 92.20999908447266
- 91.97000122070312
- 91.66999816894531
test_loss:
- 2.189014835357666
- 2.0543396591186522
- 1.9346230091094971
- 1.828745685195923
- 1.7319906280517579
- 1.640270157623291
- 1.549090980911255
- 1.4661834259033204
- 1.3943049339294433
- 1.337464182281494
- 1.271641814994812
- 1.2141390464782715
- 1.1660578227043152
- 1.131506723213196
- 1.0765706573486329
- 1.0325254488945008
- 1.0059091592788696
- 0.9829233596801757
- 0.9514058548927307
- 0.9176783445358276
- 0.8813521369934082
- 0.864956148815155
- 0.8465888918876648
- 0.8199519968986512
- 0.7966710510253906
- 0.7787906871795655
- 0.7614115305900574
- 0.749951252746582
- 0.7416782814025878
- 0.732452144241333
- 0.7142800534248352
- 0.6972117895126343
- 0.6864652417182923
- 0.6750104462623596
- 0.6693240886688232
- 0.6674429669857025
- 0.6497583081722259
- 0.649478273010254
- 0.6314464269161224
- 0.6282078263759613
- 0.6181886085510254
- 0.6178078395366668
- 0.6024642501831055
- 0.6002853536128998
- 0.5875645891666412
- 0.5815119641780854
- 0.588256117105484
- 0.5756022643089295
- 0.5649582619667053
- 0.5720846127986908
- 0.5671254311561584
- 0.5539969285488129
- 0.565807105588913
- 0.5449871230125427
- 0.5359456523895264
- 0.5384131545066834
- 0.5342866808414459
- 0.5371601875305175
- 0.523943494462967
- 0.526250186252594
- 0.5279917993545532
- 0.512371782207489
- 0.5151682004928589
- 0.5079423683166504
- 0.5057707765102386
- 0.5007541016578674
- 0.4953248022079468
- 0.5009973790168762
- 0.4989409780025482
- 0.4895785955429077
- 0.489042386341095
- 0.4829091588973999
- 0.480141765832901
- 0.47952473096847537
- 0.4769496145248413
- 0.4795639311790466
- 0.4751080474376678
- 0.4703306581020355
- 0.4728693482875824
- 0.4693684079647064
- 0.4675793766975403
- 0.46290170941352843
- 0.45937283568382264
- 0.46498270263671876
- 0.45651106762886046
- 0.45840127305984496
- 0.45500022697448733
- 0.45548096160888674
- 0.4514126419067383
- 0.4519301498889923
- 0.4526241090774536
- 0.4504425844192505
- 0.45171389417648317
- 0.4468903708934784
- 0.44627755751609804
- 0.44509228234291076
- 0.4435276734828949
- 0.4439020748615265
- 0.44565596785545347
- 0.4466418975353241
- 0.44188568630218505
- 0.43435902528762815
- 0.43513124527931213
- 0.4380953684568405
- 0.4352287262916565
- 0.4319949090003967
- 0.4323749939918518
- 0.4283304690361023
- 0.43385768170356753
- 0.4303553780555725
- 0.42653735392093656
- 0.4240102667808533
- 0.4212426161050796
- 0.4206883011341095
- 0.42240740251541137
- 0.41661021959781647
- 0.41859112927913666
- 0.41391067228317263
- 0.4134932013988495
- 0.41442101855278013
- 0.4119491370201111
- 0.4109995257854462
- 0.40907876749038696
- 0.4117685090303421
- 0.40547077288627625
- 0.4095598159313202
- 0.40784136698246004
- 0.40509109222888945
- 0.40400175449848175
- 0.40373698101043703
- 0.4024240203142166
- 0.40297607297897337
- 0.40827506818771364
- 0.39940180232524874
- 0.40175822134017947
- 0.39960612387657163
- 0.4060517837047577
- 0.4016300735473633
- 0.4000863842010498
- 0.40145255455970763
- 0.39852096076011656
- 0.40091989703178404
- 0.3963570221662521
- 0.39473953504562376
- 0.39874293279647827
- 0.3945669467687607
- 0.39349352865219117
- 0.3914844196557999
- 0.3876832052707672
- 0.3921704241514206
- 0.38939288349151613
- 0.3881912042140961
- 0.3880521350383759
- 0.38591508023738863
- 0.3843653477668762
- 0.3856880805492401
- 0.38624037799835204
- 0.38943950500488284
- 0.3875522945165634
- 0.3889437391519546
- 0.3863871293067932
- 0.38226110286712645
- 0.38175823101997375
- 0.3816296615123749
- 0.38387123708724974
- 0.37749420807361606
- 0.3787309448003769
- 0.38110820145606994
- 0.38920625808238984
- 0.3866263568878174
- 0.38500933151245115
- 0.38538284702301023
- 0.3791124140024185
- 0.3773477567911148
- 0.3784136661529541
- 0.3769626740694046
- 0.3786040021657944
- 0.3783677330493927
- 0.375525422334671
- 0.3788543334722519
- 0.37386961748600006
- 0.3730092038631439
- 0.37094234037399293
- 0.37119949254989626
- 0.37249604339599607
- 0.3731331960916519
- 0.37218811950683595
- 0.3711219435930252
- 0.37119983065128326
- 0.367529696893692
- 0.3692823212623596
- 0.37075833759307864
- 0.3711816769361496
- 0.37329487860202787
- 0.37288819122314454
- 0.3744149422883987
- 0.36797317781448363
- 0.3694027989387512
- 0.36823864321708677
- 0.37043706467151644
- 0.36768127658367156
- 0.3694190201282501
- 0.36639011569023133
- 0.3678441266536713
- 0.3680270752668381
- 0.36638200287818906
- 0.3667892117023468
- 0.3655051777124405
- 0.37654031429290774
- 0.3718718632698059
- 0.36472383246421813
- 0.375654284286499
- 0.3726999294281006
- 0.3642998851299286
- 0.365047807097435
- 0.36470771861076356
- 0.3648764275789261
- 0.3643925415992737
- 0.36314702508449553
- 0.36421048958301544
- 0.36533592092990874
- 0.36371038944721223
- 0.3614383555650711
- 0.36118249065876007
- 0.36093975875377654
- 0.36371097848415374
- 0.36397377343177795
- 0.36029337153434754
- 0.3591787387609482
- 0.36000081672668455
- 0.3590940948009491
- 0.35939124598503114
- 0.36178792583942415
- 0.364709902215004
- 0.3608113350391388
- 0.36237856085300446
- 0.36486995747089385
- 0.3604032342910767
- 0.35818331162929534
- 0.3603959758758545
- 0.3593636826753616
- 0.357065971493721
- 0.3578031522274017
- 0.3593201840400696
- 0.35434129853248597
- 0.35293272643089296
- 0.35312652814388273
- 0.3575854179382324
- 0.3550741277694702
- 0.34970992965698244
- 0.3504712910413742
- 0.3531334966659546
- 0.354915194940567
- 0.35630786340236664
- 0.3545426716566086
- 0.3516738547086716
- 0.3503296015739441
- 0.3489262112379074
- 0.3478892091035843
- 0.34809691333770754
- 0.35736257123947146
- 0.3543619166135788
- 0.3467793443441391
- 0.35780939784049987
- 0.35170998115539553
- 0.3459265372276306
- 0.35027268347740176
- 0.3525099795103073
- 0.3502511584997177
- 0.34551457509994504
- 0.34365961122512817
- 0.3452313897371292
- 0.34585883464813233
- 0.3429773438692093
- 0.34408576109409333
- 0.34437311663627623
- 0.3443191305875778
- 0.34622549562454225
- 0.3456296045064926
- 0.3439920981645584
- 0.347141964673996
- 0.34090099966526033
- 0.3419667819261551
- 0.3421277628183365
- 0.3433454206943512
- 0.3394221149921417
- 0.3403102162837982
- 0.34084472818374634
- 0.3447068538665771
- 0.33797191047668457
- 0.34295139281749726
- 0.3404559166908264
- 0.34160922915935515
- 0.3370976313114166
- 0.33696305501461027
- 0.3371337330341339
- 0.3398673132658005
- 0.33510008325576784
- 0.3371493898153305
- 0.33716118638515474
- 0.33405485074520114
- 0.3369255301952362
- 0.33641339910030366
- 0.3357963879823685
- 0.3352586325645447
- 0.33974739565849305
- 0.3344059257507324
- 0.331819384932518
- 0.3336493577718735
- 0.332974463224411
- 0.3334030575275421
- 0.3345816718578339
- 0.3312878998994827
- 0.33462672374248503
- 0.329070619726181
- 0.3298418732881546
- 0.3323158067703247
- 0.33298986399173736
- 0.330734580540657
- 0.3304071904420853
- 0.3292133301734924
- 0.3296992079973221
- 0.3307203013420105
- 0.33582224237918856
- 0.3306690616369247
- 0.32858152866363527
- 0.32733838856220243
- 0.3340888905525208
- 0.3271231949329376
- 0.3307708736419678
- 0.3289589684963226
- 0.329716632604599
- 0.32892140946388243
- 0.33217946310043334
- 0.32837613050937653
- 0.32776235859394076
- 0.3277201943397522
- 0.32684084177017214
- 0.33006525464057923
- 0.3308311060428619
- 0.3281366117477417
- 0.3273693097114563
- 0.32518143658638
- 0.32544404830932616
- 0.3253049926996231
- 0.3289200875043869
- 0.32679944019317625
- 0.32708265540599823
- 0.32593945653438566
- 0.32887130579948426
- 0.32470001063346865
- 0.3294291617870331
- 0.3245978622674942
- 0.3236089847803116
- 0.32677609894275667
- 0.32367649013996125
- 0.3230293172597885
- 0.32483574466705323
- 0.323580575466156
- 0.32397197873592376
- 0.32397468345165253
- 0.3250179098367691
- 0.3234629138946533
- 0.3208417039632797
- 0.3216502435207367
- 0.32302651011943817
- 0.3217806622982025
- 0.32507752149105074
- 0.3252728722333908
- 0.3239676884889603
- 0.3216493379116058
- 0.3211226291179657
- 0.3223602708339691
- 0.3215403856992722
- 0.3215687366247177
- 0.32618726143836974
- 0.31910300669670105
- 0.3227038942575455
- 0.31928848083019257
- 0.3206124176502228
- 0.3210918922424316
- 0.3208869121313095
- 0.3191597479581833
- 0.3206109081506729
- 0.3226082145690918
- 0.3224538245677948
- 0.3217396570682526
- 0.3185462847471237
- 0.31934110567569735
- 0.3223403096914291
- 0.3205252165794373
- 0.3165295674085617
- 0.31747683475017546
- 0.31865254774093626
- 0.32374680507183073
- 0.31697672996521
- 0.31767104794979095
- 0.31642999114990233
- 0.3169425107717514
- 0.31603972432613375
- 0.3211454445362091
- 0.3199325696229935
- 0.31569130296707154
- 0.3146434859275818
- 0.31640002994537353
- 0.3159005375146866
- 0.3172636885881424
- 0.3209915580511093
- 0.31705767974853516
- 0.3143023087978363
- 0.31471336596012117
- 0.31420706851482394
- 0.31313981461524965
- 0.3133715654850006
- 0.31447112963199614
- 0.3147920649766922
- 0.3149199787378311
- 0.31512135207653047
- 0.3153911655664444
- 0.31347497997283935
- 0.3137493908166885
- 0.31538072395324707
- 0.31315067996978757
- 0.313291117143631
- 0.31238027107715605
- 0.3145657934427261
- 0.3234178279161453
- 0.32013338074684144
- 0.317975904583931
- 0.31734349372386933
- 0.3111201757669449
- 0.3184154345035553
- 0.31131950097084043
- 0.313222075009346
- 0.31548633756637573
- 0.31648791460990905
- 0.31246392455101013
- 0.31363635866642
- 0.3108373310804367
- 0.3159589142799377
- 0.31628850803375247
- 0.312655615067482
- 0.31828977196216585
- 0.3121098699569702
- 0.31123551304340363
- 0.3114905306100845
- 0.3096361794233322
- 0.31461019682884217
- 0.3081007923603058
- 0.30932419426441193
- 0.3165201005220413
- 0.31283676528930665
- 0.3085070153236389
- 0.3097330355644226
- 0.30806803596019744
- 0.30896298837661745
- 0.30726950647830964
- 0.3077311500787735
- 0.30691284840106964
- 0.3074851307153702
- 0.3065176433086395
- 0.3082684210777283
- 0.3102155774116516
- 0.30986554594039917
- 0.3079671154737473
- 0.30833508467674253
- 0.30653264677524567
- 0.3132280826091766
- 0.30810893507003784
- 0.3096852059841156
- 0.30470467638969423
- 0.3063331068515778
- 0.304275602054596
- 0.30838288588523866
- 0.308076949930191
- 0.3090235020875931
- 0.3083786647796631
- 0.30359233014583586
- 0.30734217517375945
- 0.3040819878339767
- 0.3084992369890213
- 0.30622869417667387
- 0.30462878246307373
- 0.303972248840332
- 0.3045741533994675
- 0.30579866478443146
- 0.3028382088422775
- 0.30399080903530123
- 0.3051232572555542
- 0.30271963527202606
- 0.3029992252111435
- 0.30365294420719147
- 0.3086966584444046
- 0.30486188452243806
- 0.3034684477806091
- 0.30759683196544646
- 0.3071325688838959
- 0.30480469093322754
- 0.30579872436523436
- 0.3119050633788109
train_acc:
- 33.27166748046875
- 41.246665954589844
- 47.688331604003906
- 57.69166564941406
- 59.60333251953125
- 59.40666580200195
- 62.663333892822266
- 67.32499694824219
- 73.0566635131836
- 75.83499908447266
- 71.84500122070312
- 71.88666534423828
- 73.1866683959961
- 73.41999816894531
- 78.97000122070312
- 81.62666320800781
- 81.38333129882812
- 81.53666687011719
- 81.71666717529297
- 77.9800033569336
- 82.24500274658203
- 80.65499877929688
- 80.37999725341797
- 81.66666412353516
- 82.87166595458984
- 82.2750015258789
- 83.0433349609375
- 83.02833557128906
- 82.61666870117188
- 82.5999984741211
- 83.461669921875
- 83.44166564941406
- 83.65499877929688
- 84.08333587646484
- 84.4316635131836
- 83.0433349609375
- 85.28500366210938
- 83.57666778564453
- 85.27333068847656
- 84.57833099365234
- 85.6066665649414
- 85.53333282470703
- 85.8550033569336
- 85.45333099365234
- 86.16166687011719
- 86.35333251953125
- 85.33499908447266
- 85.913330078125
- 86.28500366210938
- 84.78666687011719
- 85.0999984741211
- 85.961669921875
- 85.19499969482422
- 86.59666442871094
- 86.80999755859375
- 86.62999725341797
- 86.52999877929688
- 85.87999725341797
- 86.79666900634766
- 86.7683334350586
- 86.34833526611328
- 87.07833099365234
- 86.84166717529297
- 86.88333129882812
- 86.83000183105469
- 87.04166412353516
- 87.3133316040039
- 86.58499908447266
- 86.88166809082031
- 87.58000183105469
- 87.75499725341797
- 87.73833465576172
- 87.83499908447266
- 87.80333709716797
- 87.91999816894531
- 87.63500213623047
- 87.82666778564453
- 87.92166900634766
- 87.86000061035156
- 87.85832977294922
- 87.94166564941406
- 88.01499938964844
- 88.3316650390625
- 87.57333374023438
- 88.32666778564453
- 88.20999908447266
- 88.30833435058594
- 88.00166320800781
- 88.4000015258789
- 88.3933334350586
- 88.41500091552734
- 88.3183364868164
- 88.125
- 88.47333526611328
- 88.40833282470703
- 88.35832977294922
- 88.35832977294922
- 88.5250015258789
- 88.41166687011719
- 88.17166900634766
- 88.41000366210938
- 88.70999908447266
- 88.53166961669922
- 88.30500030517578
- 88.5616683959961
- 88.58999633789062
- 88.46666717529297
- 88.875
- 88.39833068847656
- 88.3116683959961
- 88.70333099365234
- 88.9316635131836
- 88.80500030517578
- 88.84166717529297
- 88.63999938964844
- 88.7699966430664
- 88.87000274658203
- 89.01667022705078
- 89.05166625976562
- 88.87166595458984
- 88.8066635131836
- 88.96833038330078
- 89.04833221435547
- 88.95333099365234
- 89.27666473388672
- 88.92666625976562
- 88.84333038330078
- 88.9800033569336
- 89.27666473388672
- 89.19833374023438
- 89.25333404541016
- 89.22833251953125
- 88.7699966430664
- 89.28333282470703
- 89.07499694824219
- 89.24333190917969
- 88.7249984741211
- 89.12166595458984
- 89.19666290283203
- 89.31666564941406
- 89.32666778564453
- 89.24333190917969
- 89.27666473388672
- 89.51166534423828
- 89.00166320800781
- 89.3066635131836
- 89.31500244140625
- 89.48332977294922
- 89.61499786376953
- 89.25666809082031
- 89.5183334350586
- 89.46499633789062
- 89.55333709716797
- 89.54000091552734
- 89.58000183105469
- 89.58000183105469
- 89.50166320800781
- 89.33333587646484
- 89.31666564941406
- 89.17500305175781
- 89.47833251953125
- 89.70166778564453
- 89.59666442871094
- 89.58999633789062
- 89.47833251953125
- 89.836669921875
- 89.69166564941406
- 89.52333068847656
- 89.31666564941406
- 89.45500183105469
- 89.43333435058594
- 89.62166595458984
- 89.92166900634766
- 89.84666442871094
- 89.72333526611328
- 89.84500122070312
- 89.83333587646484
- 89.84833526611328
- 89.89666748046875
- 89.60832977294922
- 89.84500122070312
- 89.88333129882812
- 90.0433349609375
- 89.99333190917969
- 89.87666320800781
- 89.95833587646484
- 90.0683364868164
- 90.08999633789062
- 90.0816650390625
- 90.13666534423828
- 90.08000183105469
- 89.95500183105469
- 89.88999938964844
- 89.86000061035156
- 89.7699966430664
- 89.55500030517578
- 90.11499786376953
- 89.91666412353516
- 90.00499725341797
- 89.85832977294922
- 89.97166442871094
- 89.84166717529297
- 90.03333282470703
- 89.82666778564453
- 90.01667022705078
- 90.10333251953125
- 90.09166717529297
- 90.25499725341797
- 89.6866683959961
- 89.73666381835938
- 90.11499786376953
- 89.62833404541016
- 89.91666412353516
- 90.30500030517578
- 90.10166931152344
- 90.23500061035156
- 90.0433349609375
- 90.11666870117188
- 90.09833526611328
- 90.07833099365234
- 90.06500244140625
- 90.12333679199219
- 90.2683334350586
- 90.14167022705078
- 90.26667022705078
- 90.03166961669922
- 90.19166564941406
- 90.25166320800781
- 90.23999786376953
- 90.27333068847656
- 90.25333404541016
- 90.21666717529297
- 89.87000274658203
- 90.06999969482422
- 90.288330078125
- 90.20833587646484
- 89.9816665649414
- 90.28333282470703
- 90.41999816894531
- 90.27833557128906
- 90.48500061035156
- 90.4316635131836
- 90.461669921875
- 90.34833526611328
- 90.37166595458984
- 90.39666748046875
- 90.30833435058594
- 90.09666442871094
- 90.32333374023438
- 90.50666809082031
- 90.47333526611328
- 90.28500366210938
- 90.29499816894531
- 90.27333068847656
- 90.32666778564453
- 90.30000305175781
- 90.35166931152344
- 90.38666534423828
- 90.49166870117188
- 90.52833557128906
- 89.90833282470703
- 90.0199966430664
- 90.5683364868164
- 90.11333465576172
- 90.27666473388672
- 90.59833526611328
- 90.43333435058594
- 90.3550033569336
- 90.33499908447266
- 90.50333404541016
- 90.72000122070312
- 90.56500244140625
- 90.55166625976562
- 90.69666290283203
- 90.61833190917969
- 90.47666931152344
- 90.52333068847656
- 90.46833038330078
- 90.34500122070312
- 90.54666900634766
- 90.44166564941406
- 90.69666290283203
- 90.63500213623047
- 90.72333526611328
- 90.62833404541016
- 90.81999969482422
- 90.87333679199219
- 90.7300033569336
- 90.69666290283203
- 90.79666900634766
- 90.55166625976562
- 90.71333312988281
- 90.65333557128906
- 90.79166412353516
- 90.73833465576172
- 90.74166870117188
- 90.54499816894531
- 90.80500030517578
- 90.78500366210938
- 90.76000213623047
- 90.7683334350586
- 90.71333312988281
- 90.87999725341797
- 90.8550033569336
- 90.75833129882812
- 90.461669921875
- 90.79000091552734
- 90.97166442871094
- 90.7750015258789
- 90.82666778564453
- 90.8116683959961
- 90.76166534423828
- 90.92166900634766
- 90.57333374023438
- 90.93000030517578
- 90.8949966430664
- 90.788330078125
- 90.78500366210938
- 90.9816665649414
- 91.02999877929688
- 91.09500122070312
- 91.01166534423828
- 90.91500091552734
- 90.52833557128906
- 90.88500213623047
- 90.9566650390625
- 91.0199966430664
- 90.7699966430664
- 91.03500366210938
- 90.81999969482422
- 90.913330078125
- 90.90166473388672
- 90.94833374023438
- 90.79499816894531
- 91.07666778564453
- 91.05166625976562
- 91.038330078125
- 91.12666320800781
- 90.92333221435547
- 90.87166595458984
- 91.04833221435547
- 91.13333129882812
- 91.23833465576172
- 91.07666778564453
- 91.19499969482422
- 91.08000183105469
- 91.12666320800781
- 90.95166778564453
- 91.10333251953125
- 90.92166900634766
- 91.2066650390625
- 90.97000122070312
- 91.1866683959961
- 91.25166320800781
- 91.01000213623047
- 91.15666961669922
- 91.163330078125
- 91.13833618164062
- 91.1683349609375
- 91.23500061035156
- 91.26166534423828
- 91.06999969482422
- 91.0633316040039
- 91.26166534423828
- 91.25499725341797
- 91.16999816894531
- 91.23500061035156
- 91.1449966430664
- 90.95999908447266
- 91.07499694824219
- 91.22833251953125
- 91.25499725341797
- 91.1066665649414
- 91.27166748046875
- 91.18333435058594
- 90.83999633789062
- 91.17833709716797
- 91.06666564941406
- 91.2933349609375
- 91.125
- 91.07166290283203
- 91.12000274658203
- 91.2933349609375
- 91.2249984741211
- 91.28166961669922
- 91.17666625976562
- 91.05000305175781
- 91.1816635131836
- 91.37333679199219
- 91.26667022705078
- 91.29833221435547
- 91.37000274658203
- 91.4000015258789
- 91.30000305175781
- 91.04166412353516
- 91.2249984741211
- 91.13999938964844
- 91.23999786376953
- 91.36000061035156
- 91.26499938964844
- 91.086669921875
- 91.16666412353516
- 91.19166564941406
- 91.2933349609375
- 91.23833465576172
- 91.32666778564453
- 91.19000244140625
- 91.11666870117188
- 91.3183364868164
- 91.31666564941406
- 91.25333404541016
- 91.41500091552734
- 91.50499725341797
- 91.4366683959961
- 91.41666412353516
- 91.30000305175781
- 91.38999938964844
- 91.28666687011719
- 91.36333465576172
- 91.33000183105469
- 91.45833587646484
- 91.19666290283203
- 91.37999725341797
- 91.37333679199219
- 91.3316650390625
- 91.32166290283203
- 91.07666778564453
- 91.20999908447266
- 91.21499633789062
- 91.26000213623047
- 91.4749984741211
- 91.05166625976562
- 91.57666778564453
- 91.40833282470703
- 91.30333709716797
- 91.06999969482422
- 91.33999633789062
- 91.37333679199219
- 91.48666381835938
- 91.163330078125
- 91.17500305175781
- 91.56500244140625
- 91.18000030517578
- 91.49666595458984
- 91.53666687011719
- 91.46833038330078
- 91.55166625976562
- 91.20166778564453
- 91.5616683959961
- 91.48332977294922
- 91.22833251953125
- 91.41999816894531
- 91.55166625976562
- 91.48666381835938
- 91.57499694824219
- 91.51333618164062
- 91.61666870117188
- 91.50166320800781
- 91.54833221435547
- 91.54833221435547
- 91.56666564941406
- 91.5433349609375
- 91.49666595458984
- 91.3550033569336
- 91.5250015258789
- 91.58333587646484
- 91.66000366210938
- 91.44000244140625
- 91.55333709716797
- 91.46499633789062
- 91.67833709716797
- 91.61166381835938
- 91.64167022705078
- 91.49833679199219
- 91.58000183105469
- 91.49333190917969
- 91.53666687011719
- 91.67333221435547
- 91.61166381835938
- 91.67500305175781
- 91.56666564941406
- 91.60832977294922
- 91.64167022705078
- 91.64666748046875
- 91.5183334350586
- 91.49500274658203
- 91.63500213623047
- 91.6449966430664
- 91.4800033569336
- 91.6683349609375
- 91.7316665649414
- 91.68333435058594
- 91.24333190917969
- 91.60333251953125
- 91.67666625976562
- 91.34333038330078
- 91.41000366210938
- 91.67500305175781
- 91.51667022705078
- 91.08833312988281
train_loss:
- 2.18691196085612
- 2.058151571146647
- 1.9426738133748371
- 1.8382017527262369
- 1.742029365793864
- 1.6519594670613607
- 1.5613771575927735
- 1.4815504946390787
- 1.4123849077860515
- 1.3569647946675618
- 1.2909430422465007
- 1.2338161280314128
- 1.1840169891357422
- 1.1518706637064615
- 1.0982653630574544
- 1.0547518149058024
- 1.0277862373352051
- 1.0042306358337403
- 0.9737709860483805
- 0.9399440887451171
- 0.9057845288594564
- 0.8880303393046061
- 0.8717237284342448
- 0.844433343887329
- 0.8207987595876058
- 0.8036152335484823
- 0.7848715078353882
- 0.7732519666671753
- 0.7655044453303019
- 0.7571409951527913
- 0.7405267505009969
- 0.7203305080413819
- 0.7113667432149251
- 0.6996528566360474
- 0.694438649559021
- 0.6903156639099121
- 0.6718531538009643
- 0.6708176380157471
- 0.6533915742238363
- 0.6505909533818562
- 0.6413925531387329
- 0.6404198503494263
- 0.6266028275171915
- 0.6229054087956747
- 0.6103192464192708
- 0.6053122722625732
- 0.6097848190307618
- 0.5965490465799967
- 0.5876698670069377
- 0.5943385374704997
- 0.5879363222122193
- 0.5768751984278361
- 0.5905798346837362
- 0.5679404280344645
- 0.5590844081560771
- 0.5601393404006958
- 0.5554643843332926
- 0.5579614232063294
- 0.5460488313357035
- 0.5498614902496338
- 0.5501831318855286
- 0.5343389183362325
- 0.5376976198514303
- 0.5293062377929687
- 0.5282265963554382
- 0.5238180373191833
- 0.5174713975906372
- 0.5233804106076558
- 0.52018460410436
- 0.5104279707590739
- 0.5097336409886678
- 0.5034668227513631
- 0.5012013478914896
- 0.5008647350629171
- 0.49875546429951984
- 0.5022086920420329
- 0.49549886945088706
- 0.4906571758588155
- 0.4931211407661438
- 0.4901948055903117
- 0.4894548590977987
- 0.4843931992848714
- 0.4802509478251139
- 0.48544978024164837
- 0.4766142171223958
- 0.4784826787630717
- 0.4754596631685893
- 0.47525906496047976
- 0.47201935110092164
- 0.47154504283269244
- 0.4717406844774882
- 0.46910040566126504
- 0.47007422726949055
- 0.46635858573913574
- 0.4666180503209432
- 0.4643091100692749
- 0.4618618192354838
- 0.4619329971949259
- 0.46412903140385947
- 0.4652170125325521
- 0.4601382982254028
- 0.4532803621610006
- 0.4534032152175903
- 0.4559420090039571
- 0.45364429772694903
- 0.4500528978029887
- 0.44955772978464764
- 0.44625890979766847
- 0.4507728985786438
- 0.448277831141154
- 0.44504685923258464
- 0.44203888524373375
- 0.43983980566660563
- 0.4407640044530233
- 0.4393870876630147
- 0.435650724252065
- 0.4376524189949036
- 0.4329052465120951
- 0.43253176132837934
- 0.43420884342193605
- 0.43061489470799763
- 0.42993488171895344
- 0.42796164105733236
- 0.4293073026339213
- 0.4240898591041565
- 0.42740996920267743
- 0.4257535330454508
- 0.4235091336250305
- 0.4219748172442118
- 0.4219905123710632
- 0.4204241563161214
- 0.42176823727289836
- 0.4279661571184794
- 0.4184059932072957
- 0.4199584988594055
- 0.41772383362452187
- 0.42368661807378133
- 0.4190855856895447
- 0.41729591108957925
- 0.4184885628700256
- 0.4159849991162618
- 0.41819571930567423
- 0.4140187543551127
- 0.4119288077672323
- 0.4152670649528503
- 0.4117662013053894
- 0.4109074669202169
- 0.40985427598953245
- 0.40591420612335205
- 0.4089988578478495
- 0.4063648412068685
- 0.40528130982716876
- 0.40557786464691165
- 0.404704488213857
- 0.4024058411280314
- 0.4034899788220723
- 0.404675107828776
- 0.4066113968849182
- 0.40482876717249555
- 0.4060447882652283
- 0.40561364288330076
- 0.4003083278020223
- 0.39869439458847045
- 0.3986574397087097
- 0.4001406380971273
- 0.3943206645647685
- 0.3955781525611877
- 0.39692140626907346
- 0.4034757661819458
- 0.4001907181421916
- 0.3996578573226929
- 0.3991293564160665
- 0.3943371865272522
- 0.3940549738248189
- 0.39408837496439614
- 0.39407024517059325
- 0.39333870131174725
- 0.3940518509229024
- 0.39133058579762775
- 0.39422097578048704
- 0.3913762525876363
- 0.39010156160990395
- 0.3882846840540568
- 0.38773253866831464
- 0.38927926479975383
- 0.3887756717681885
- 0.38688437919616697
- 0.38647694040934244
- 0.3859790736198425
- 0.3843859399477641
- 0.38442395208676655
- 0.38552047379811605
- 0.3873510095914205
- 0.38831924896240233
- 0.3878756260553996
- 0.3896864652951558
- 0.3830184491475423
- 0.3844804569562276
- 0.3834417396704356
- 0.38587888050079344
- 0.3841992725054423
- 0.38562108580271404
- 0.3832331706047058
- 0.3838434931119283
- 0.3833163743654887
- 0.3821305760701497
- 0.38212116225560505
- 0.37990032509167987
- 0.38972495012283326
- 0.38577824722925824
- 0.38061191053390503
- 0.3896408956845601
- 0.3861826321601868
- 0.3793356478691101
- 0.37901888542175294
- 0.378867547082901
- 0.38024458208084105
- 0.37874010049502055
- 0.37823355487187704
- 0.3789587253411611
- 0.37902969509760537
- 0.3781627416451772
- 0.37618666342099505
- 0.3765370908737183
- 0.37619728693962096
- 0.3789785639444987
- 0.3782807273546855
- 0.37535431906382244
- 0.3749007074991862
- 0.374513400665919
- 0.37331685668627423
- 0.3738750799496969
- 0.37692745359738666
- 0.37783257033030193
- 0.37400917789141336
- 0.3760767626921336
- 0.3779323425769806
- 0.37393800851504005
- 0.37179198522567747
- 0.37303557709058127
- 0.3740345057169596
- 0.3713003690560659
- 0.370807452694575
- 0.3723274605433146
- 0.3690765043576558
- 0.36755636512438455
- 0.36730755507151286
- 0.3711661627451579
- 0.36865057026545206
- 0.36430206791559855
- 0.3647071787993113
- 0.36743812103271484
- 0.368367307806015
- 0.3697854203383128
- 0.3684707771142324
- 0.3662758039633433
- 0.36478493830362957
- 0.36378044209480287
- 0.36286382234891257
- 0.3626432651678721
- 0.3718252261797587
- 0.3690399823188782
- 0.360911913617452
- 0.3696022999922434
- 0.3649912483215332
- 0.3601542042096456
- 0.3638931379477183
- 0.36556697529157
- 0.36457249512672424
- 0.3604303533713023
- 0.35824372539520266
- 0.36004576780001324
- 0.3603532295227051
- 0.35792752668062844
- 0.3592654042402903
- 0.359114723110199
- 0.35935745922724405
- 0.3611763627211253
- 0.3603555893103282
- 0.35736536037127176
- 0.3601384386062622
- 0.35434653460184734
- 0.3554506116072337
- 0.35576786686579387
- 0.35660035627683
- 0.3529131164073944
- 0.3541624293645223
- 0.35533507747650145
- 0.3584220531304677
- 0.35214124083518983
- 0.3566826539357503
- 0.35331010608673097
- 0.3542457260131836
- 0.35036693062782287
- 0.35080700271924337
- 0.35049176936149595
- 0.35253474322954814
- 0.3491716251532237
- 0.35146993815104166
- 0.3507909985701243
- 0.3486362723827362
- 0.35009843707084654
- 0.3496204433282216
- 0.3485865447362264
- 0.3485191501617432
- 0.35310669024785357
- 0.3481265591462453
- 0.34607470792134604
- 0.34873382841746015
- 0.3482489979902903
- 0.3481529616832733
- 0.3485370994567871
- 0.34567681824366253
- 0.34901248059272766
- 0.3440438235918681
- 0.34481737055778505
- 0.34602618629137677
- 0.3454517021973928
- 0.3433254684448242
- 0.342791242202123
- 0.3422187050660451
- 0.34272209520339963
- 0.3435107147693634
- 0.34946926798820493
- 0.3442506606578827
- 0.3418218643506368
- 0.3410629243850708
- 0.3475535667101542
- 0.3413890777428945
- 0.3447730239232381
- 0.34231067962646483
- 0.3432463519891103
- 0.3426427748680115
- 0.3455823973019918
- 0.34120273563067116
- 0.34159408224423726
- 0.3415516788482666
- 0.3399070046742757
- 0.34228901151021324
- 0.34280711421966553
- 0.34055166028340655
- 0.3403230625470479
- 0.3387027249177297
- 0.3393597588698069
- 0.3382709728717804
- 0.3413614637215932
- 0.33940016787846883
- 0.33973738168080647
- 0.3389920005639394
- 0.3413832704385122
- 0.3384539928913117
- 0.34410164494514467
- 0.3383315898577372
- 0.337139817905426
- 0.3394634799480438
- 0.33719970161120094
- 0.33695094690322874
- 0.33768951903978983
- 0.3365031549612681
- 0.3373026046117147
- 0.33647676531473797
- 0.3377870234966278
- 0.337266801738739
- 0.33455089729626974
- 0.3350343634923299
- 0.33613870034217835
- 0.33472323112487795
- 0.33700480686823525
- 0.33807881671587625
- 0.33736780597368876
- 0.33520890267690023
- 0.3341929283459981
- 0.33568801587422686
- 0.33384164334932964
- 0.33372004103660585
- 0.3392683948516846
- 0.3326499073505402
- 0.33544468491872154
- 0.33253590025901797
- 0.3345000647385915
- 0.33564817763964333
- 0.33497230803171796
- 0.3324796353975932
- 0.33354195938110354
- 0.3345016611099243
- 0.3352354729175568
- 0.3351408290227254
- 0.3316175383090973
- 0.3319795588493347
- 0.33390814315478007
- 0.3337301235040029
- 0.32961350186665855
- 0.32909484917322795
- 0.3307762844403585
- 0.33565181029637653
- 0.3303958888371786
- 0.33066733905474344
- 0.3296115116437276
- 0.329584340318044
- 0.3285658890883128
- 0.3327150043169657
- 0.3317605024496714
- 0.32831055957476296
- 0.3278754991372426
- 0.3290513772010803
- 0.32806152442296344
- 0.3291700998942057
- 0.3325679884751638
- 0.33021505246162414
- 0.3281332774480184
- 0.32792833541234334
- 0.32697182642618816
- 0.32587950280507405
- 0.3258169136683146
- 0.32717679257392884
- 0.3279840035756429
- 0.32771063588460286
- 0.3283304663658142
- 0.32813938635190326
- 0.3267197001934051
- 0.32663871477444967
- 0.3283264924844106
- 0.32659377989768984
- 0.3261181478182475
- 0.325188277276357
- 0.3260593153635661
- 0.3335963753859202
- 0.33129916534423826
- 0.3292959333260854
- 0.32918525250752767
- 0.32328924566904704
- 0.33086790827115375
- 0.323968741051356
- 0.3257156533877055
- 0.3280624134540558
- 0.32873278342882795
- 0.32479364145596823
- 0.3249102426846822
- 0.3222523512999217
- 0.327941613817215
- 0.32918852791786196
- 0.3243695456345876
- 0.32957652055422465
- 0.32362804878552753
- 0.32230413174629213
- 0.3233669703960419
- 0.32158604248364764
- 0.32668665137290953
- 0.32056619195938113
- 0.32297993597984315
- 0.3294011229197184
- 0.3261260670820872
- 0.32178614144325257
- 0.3230755354563395
- 0.3217415309111277
- 0.322722039604187
- 0.31986958974202473
- 0.3206671544710795
- 0.31948405521710715
- 0.32035077180862426
- 0.319550227355957
- 0.3216816589037577
- 0.323189270178477
- 0.3236169467131297
- 0.32149098591804504
- 0.32003875455856323
- 0.318242774105072
- 0.32411839876174925
- 0.3200861082871755
- 0.3212079578081767
- 0.3170679199536641
- 0.31918507712682087
- 0.31756774085362754
- 0.32007708624204
- 0.3194000077565511
- 0.32051058656374615
- 0.3200173113663991
- 0.31630276104609173
- 0.31875080704689024
- 0.3160967485745748
- 0.3203984530131022
- 0.3186587694485982
- 0.3162261806805928
- 0.3161465456485748
- 0.31663411831855776
- 0.3180647573153178
- 0.3154629286289215
- 0.3163586798508962
- 0.31877765685717263
- 0.3158148903687795
- 0.3154686309655507
- 0.316226550022761
- 0.3216405235449473
- 0.3158585887114207
- 0.3143332126617432
- 0.3194024442354838
- 0.3200509976863861
- 0.317239671643575
- 0.31768031299908955
- 0.3245998564084371


==> minhui_draft/FedetatedBilevelLinearSpeedup-4/requirements.txt <==
torch==0.4.1
torchvision==0.2.1


